Point source localisation with unbalanced optimal transport

Replacing the quadratic proximal penalty familiar from Hilbert spaces by an unbalanced optimal transport distance, we develop forward-backward type optimisation methods in spaces of Radon measures. We avoid the actual computation of the optimal transport distances through the use of transport three-plans and the rough concept of transport subdifferentials. The resulting algorithm has a step similar to the sliding heuristics previously introduced for conditional gradient methods, however, now non-heuristically derived from the geometry of the space. We demonstrate the improved numerical performance of the approach.

==> results_final_redo/pointsource1d_fast/b_hat.txt <==
0.0049504950495049506	0.08953034194214449
0.014951495149514951	0.13745320111277862
0.024952495249524954	0.19975661020995716
0.03495349534953495	0.2745129911300551
0.044954495449544954	0.3561339312119697
0.05495549554955495	0.43875829729158267
0.06495649564956496	0.5165249562047717
0.07495749574957496	0.5835727747874168
0.08495849584958497	0.6340406198753956
0.09495949594959498	0.6620673583045877
0.10496049604960496	0.662185271925124
0.11496149614961496	0.6343616944381198
0.12496249624962497	0.5840501212270162
0.13496349634963498	0.5171116854559332
0.14496449644964496	0.43942065753116055
0.15496549654965497	0.35703256173189885
0.16496649664966498	0.2761857095094727
0.174967496749675	0.20313197623894752
0.184968496849685	0.14386002366415582
0.19496949694969495	0.10073172712483325
0.20497049704970496	0.07245491683585589
0.21497149714971497	0.05746662395345821
0.22497249724972496	0.054151143025817104
0.23497349734973497	0.060167069653750446
0.24497449744974498	0.07244253020408069
0.25497549754975496	0.08785158698927652
0.264976497649765	0.10333434058956532
0.274977497749775	0.11673844219887597
0.28497849784978496	0.12682420465598782
0.294979497949795	0.13241940132807667
0.304980498049805	0.13243119269950812
0.31498149814981496	0.1268563121216381
0.324982498249825	0.11678617685221367
0.334983498349835	0.10339301352405927
0.344984498449845	0.08784904876999906
0.354985498549855	0.07132650922285706
0.36498649864986504	0.05499762151545765
0.37498749874987497	0.040034612280624916
0.38498849884988495	0.027556594771505016
0.394989498949895	0.017955617860097077
0.404990499049905	0.010894621616692728
0.41499149914991496	0.005982863830350478
0.424992499249925	0.002829602290128927
0.434993499349935	0.0010440947850866875
0.44499449944994496	0.00023559910428234013
0.454995499549955	0.00001337303677447963
0.464996499649965	0.0
0.474997499749975	0.0
0.484998499849985	0.0
0.494999499949995	0.0
0.505000500050005	0.0
0.515001500150015	0.0
0.525002500250025	0.0
0.535003500350035	0.0
0.545004500450045	0.000020059555161719922
0.555005500550055	0.00035339865642351374
0.565006500650065	0.0015661421776300313
0.575007500750075	0.00424440343519341
0.585008500850085	0.008974295745525749
0.595009500950095	0.01634193242503909
0.605010501050105	0.02693342679014569
0.615011501150115	0.04133489215725758
0.625012501250125	0.06005191842093738
0.635013501350135	0.08249643227318648
0.645014501450145	0.10702334501745535
0.655015501550155	0.13236369724163521
0.665016501650165	0.15770283816496106
0.675017501750175	0.18225928336555053
0.6850185018501851	0.2052515484215202
0.695019501950195	0.22589814891098747
0.7050205020502051	0.24353881447468528
0.715021502150215	0.259155300612933
0.7250225022502251	0.27522892049148856
0.7350235023502351	0.2925351696787932
0.745024502450245	0.3100340157018709
0.755025502550255	0.3265532319278974
0.765026502650265	0.3409205917240486
0.775027502750275	0.35196386845749983
0.785028502850285	0.35842973941389694
0.7950295029502951	0.3579691780278913
0.805030503050305	0.34734752900303845
0.815031503150315	0.3259909289260357
0.825032503250325	0.29604624486897335
0.8350335033503351	0.2598579300974983
0.845034503450345	0.21977043787726103
0.8550355035503551	0.1781282214739085
0.865036503650365	0.13729608003869279
0.875037503750375	0.0999129934810557
0.885038503850385	0.06875406331038836
0.8950395039503951	0.04478580071834261
0.905040504050405	0.02716260551866939
0.9150415041504151	0.01490762218401449
0.925042504250425	0.007043995187024704
0.9350435043504349	0.0025948690003463684
0.9450445044504451	0.0005833880966259513
0.9550455045504551	0.0000326969485100311
0.965046504650465	0.0
0.975047504750475	0.0
0.985048504850485	0.0
0.9950495049504952	0.0


==> results_final_redo/pointsource1d_fast/b_noisy.txt <==
0.0049504950495049506	0.1136821186805838
0.014951495149514951	0.08058939793088549
0.024952495249524954	0.29813450234254163
0.03495349534953495	0.33523495959307226
0.044954495449544954	0.14792249839062827
0.05495549554955495	0.32643910771667806
0.06495649564956496	0.4143815955627323
0.07495749574957496	0.32044741097927737
0.08495849584958497	0.4466275676280994
0.09495949594959498	0.8455880739229367
0.10496049604960496	0.7278812757401154
0.11496149614961496	0.843441487169938
0.12496249624962497	0.6425438717283619
0.13496349634963498	0.6651296629003122
0.14496449644964496	0.3093581460963436
0.15496549654965497	0.4330210179794513
0.16496649664966498	-0.019115173569980437
0.174967496749675	0.4794898954756543
0.184968496849685	0.007290635586652772
0.19496949694969495	-0.3581915660344813
0.20497049704970496	0.1817751081887537
0.21497149714971497	0.22478801204887056
0.22497249724972496	0.021443361753798927
0.23497349734973497	0.20408712067496382
0.24497449744974498	0.12152958115721155
0.25497549754975496	0.18869748515364868
0.264976497649765	-0.049804792466234746
0.274977497749775	0.14197104964330143
0.28497849784978496	0.03579783855394726
0.294979497949795	0.07080226432225123
0.304980498049805	0.04908888732836783
0.31498149814981496	0.27124350301770256
0.324982498249825	0.3611225345243685
0.334983498349835	0.20351831180418917
0.344984498449845	0.2628533345726246
0.354985498549855	0.005653277140790988
0.36498649864986504	0.09413988755799017
0.37498749874987497	-0.00848715874627521
0.38498849884988495	0.0738245573504443
0.394989498949895	0.37283754258319324
0.404990499049905	-0.15731217758073351
0.41499149914991496	-0.0819057777408113
0.424992499249925	-0.39898456933154763
0.434993499349935	0.07909384597753175
0.44499449944994496	0.22840219229697417
0.454995499549955	0.11122916671696384
0.464996499649965	-0.3736842303461438
0.474997499749975	0.14709246839871087
0.484998499849985	-0.20407938970246114
0.494999499949995	-0.05260076316386103
0.505000500050005	-0.22272512094709068
0.515001500150015	0.09164987580652412
0.525002500250025	-0.2439091005168094
0.535003500350035	0.19857144979638225
0.545004500450045	0.11223175987000235
0.555005500550055	0.2110499302825036
0.565006500650065	0.2657774156611566
0.575007500750075	0.040825417488495296
0.585008500850085	0.000381212346373689
0.595009500950095	-0.09473429973399133
0.605010501050105	0.30007589607736956
0.615011501150115	0.055312792344984485
0.625012501250125	0.232863741051907
0.635013501350135	0.025386580213524475
0.645014501450145	0.15097935447507466
0.655015501550155	0.16352994705862
0.665016501650165	-0.2509585990168801
0.675017501750175	0.3186397468685477
0.6850185018501851	0.36016131094457426
0.695019501950195	0.47239081839646235
0.7050205020502051	0.1946505925165024
0.715021502150215	0.5678007727930235
0.7250225022502251	0.41330029993843465
0.7350235023502351	0.47990520603247233
0.745024502450245	0.40681640625427423
0.755025502550255	0.12536988777071997
0.765026502650265	0.18271920541027337
0.775027502750275	0.37358826309879656
0.785028502850285	0.4098890793576252
0.7950295029502951	0.5083506079084721
0.805030503050305	0.4694230595821653
0.815031503150315	0.2340092509044028
0.825032503250325	0.23402460064447245
0.8350335033503351	0.22217281250951423
0.845034503450345	0.37786004243694127
0.8550355035503551	0.002801988090628371
0.865036503650365	0.48939973746761134
0.875037503750375	0.1651521862232711
0.885038503850385	0.004268177517648922
0.8950395039503951	0.29765165860890863
0.905040504050405	-0.12906802556724523
0.9150415041504151	-0.1713306591114305
0.925042504250425	-0.1891024360746815
0.9350435043504349	-0.04613665312173725
0.9450445044504451	0.08392959269032353
0.9550455045504551	-0.0009380314142942419
0.965046504650465	0.020850230835278285
0.975047504750475	-0.09042438992316734
0.985048504850485	0.22189956851427542
0.9950495049504952	-0.17433153711806154


==> results_final_redo/pointsource1d_fast/base_sensor.txt <==
x	f
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	1.7786808733466707e-11
-0.1595959595959596	3.8267843482315294e-7
-0.15555555555555556	5.172610882487439e-6
-0.15151515151515152	0.000024303526541818523
-0.14747474747474748	0.00007048795869451934
-0.14343434343434344	0.000156608534242194
-0.1393939393939394	0.0002955478800864479
-0.13535353535353536	0.000500188623128884
-0.13131313131313133	0.0007834133902711095
-0.1272727272727273	0.0011581048084147254
-0.12323232323232323	0.0016371455044613408
-0.1191919191919192	0.002233418105312558
-0.11515151515151516	0.0029598052378699787
-0.11111111111111112	0.003829189529035208
-0.10707070707070707	0.004854453605709863
-0.10303030303030303	0.006048480094795526
-0.098989898989899	0.007424151623193815
-0.09494949494949495	0.008994350817806342
-0.09090909090909091	0.010771960305534688
-0.08686868686868687	0.012769862713280487
-0.08282828282828282	0.015000932998217077
-0.0787878787878788	0.017475073855221655
-0.07474747474747476	0.020184342210493846
-0.07070707070707072	0.023098198532102078
-0.06666666666666668	0.026178240740740783
-0.06262626262626261	0.029385820955705483
-0.0585858585858586	0.03268229129629119
-0.054545454545454564	0.0360290038817932
-0.0505050505050505	0.039387310831506664
-0.04646464646464646	0.04271856426472668
-0.04242424242424242	0.045984116300748536
-0.03838383838383838	0.04914531905886743
-0.03434343434343434	0.05216352465837848
-0.030303030303030304	0.055000085218576945
-0.026262626262626293	0.057616352858757915
-0.022222222222222227	0.05997367969821672
-0.018181818181818188	0.06203341785624842
-0.014141414141414121	0.06375691945214824
-0.01010101010101011	0.06510553660521139
-0.006060606060606044	0.06604062143473302
-0.0020202020202020055	0.06652361982993311
0.0020202020202020055	0.06652361982993311
0.006060606060606072	0.066040621434733
0.01010101010101011	0.06510553660521139
0.01414141414141415	0.06375691945214824
0.018181818181818188	0.06203341785624842
0.0222222222222222	0.05997367969821672
0.026262626262626265	0.05761635285875795
0.030303030303030304	0.055000085218576945
0.03434343434343437	0.05216352465837848
0.03838383838383838	0.04914531905886743
0.04242424242424242	0.045984116300748536
0.046464646464646486	0.04271856426472668
0.0505050505050505	0.039387310831506664
0.054545454545454564	0.0360290038817932
0.058585858585858575	0.03268229129629119
0.06262626262626264	0.029385820955705334
0.06666666666666665	0.02617824074074071
0.07070707070707072	0.023098198532102078
0.07474747474747478	0.020184342210493846
0.0787878787878788	0.017475073855221655
0.0828282828282828	0.015000932998217045
0.08686868686868687	0.012769862713280487
0.09090909090909088	0.010771960305534707
0.09494949494949495	0.008994350817806342
0.09898989898989902	0.00742415162319381
0.10303030303030303	0.006048480094795526
0.1070707070707071	0.004854453605709853
0.1111111111111111	0.0038291895290352117
0.11515151515151517	0.002959805237869974
0.11919191919191918	0.002233418105312558
0.12323232323232325	0.0016371455044613386
0.12727272727272726	0.0011581048084147293
0.13131313131313133	0.0007834133902711095
0.1353535353535354	0.0005001886231288832
0.1393939393939394	0.0002955478800864479
0.14343434343434341	0.0001566085342421949
0.14747474747474743	0.00007048795869452019
0.15151515151515155	0.000024303526541818394
0.15555555555555556	5.172610882487439e-6
0.15959595959595962	3.8267843482314674e-7
0.16363636363636364	1.7786808733466707e-11
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results_final_redo/pointsource1d_fast/config.json <==
{
  "max_iter": 4000,
  "quiet": false,
  "algorithm": [],
  "saved_algorithm": [],
  "plot": "Data",
  "outdir": "pointsource/results_final_redo",
  "max_threads": 4,
  "load_valuerange": false
}

==> results_final_redo/pointsource1d_fast/experiment.json <==
{
  "name": "pointsource1d_fast",
  "domain": [
    [
      0.0,
      1.0
    ]
  ],
  "sensor_count": [
    100
  ],
  "noise_distr": {
    "mean": 0.0,
    "std_dev": 0.2
  },
  "noise_seed": 8547885907150583880,
  "sensor": {
    "r": 0.004,
    "exponent": null
  },
  "spread": {
    "radius": 0.16
  },
  "kernel": {
    "radius": 0.16
  },
  "μ_hat": [
    {
      "x0": 0.1,
      "weight": 10.0
    },
    {
      "x0": 0.3,
      "weight": 2.0
    },
    {
      "x0": 0.7,
      "weight": 3.0
    },
    {
      "x0": 0.8,
      "weight": 5.0
    }
  ],
  "regularisation": {
    "NonnegRadon": 0.06
  },
  "kernel_plot_width": 0.2,
  "dataterm": "L222",
  "algorithm_overrides": {
    "RadonFB": {
      "transport_tolerance": 1000.0,
      "gradv_lipest_mult": 0.04
    },
    "SlidingFB": {
      "transport_tolerance": 100.0,
      "gradv_lipest_mult": 0.04
    },
    "SlidingPDPS": {
      "transport_tolerance": 100.0,
      "gradv_lipest_mult": 0.04
    },
    "RadonSlidingFB": {
      "transport_tolerance": 1000.0,
      "gradv_lipest_mult": 0.04
    },
    "RadonSlidingPDPS": {
      "transport_tolerance": 1000.0,
      "gradv_lipest_mult": 0.04
    },
    "ForwardPDPS": {
      "transport_tolerance": 100.0,
      "gradv_lipest_mult": 0.04
    }
  },
  "default_merge_radius": 0.01
}

==> results_final_redo/pointsource1d_fast/fb_config.json <==
{
  "name": "fb",
  "FB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "SSN",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": false,
          "interp": true,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": false,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      }
    },
    "Wave"
  ]
}

==> results_final_redo/pointsource1d_fast/fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	0.00002	4.513825771169797	1.0	0	0	0	0	0	3.7125
1	0.002131	3.4728564909179456	0.46798807055027014	1	2	0	0	1	3.7125
2	0.00443	3.278994586223283	0.36891036679857625	1	2	0	0	1	2.8761578528972116
3	0.008639	2.757813574270596	0.10254850480930776	2	4	0	0	1	2.3178600617927576
4	0.013471	2.6361411530055587	0.040364941061517036	3	4	0	0	1	1.9226422717772969
5	0.01858	2.602144273325681	0.022990032986049083	4	4	0	0	1	1.6303654192232768
6	0.023817	2.5840584996279494	0.013746871306778818	5	4	0	0	1	1.4067744382924632
7	0.027425	2.580267461776732	0.011809371901075751	5	2	0	0	1	1.2310472127300955
8	0.031355	2.579094324942684	0.011209812622592989	5	2	0	0	1	1.0898600263838198
9	0.035092	2.578624324379826	0.010969607737557473	5	2	0	0	1	0.9743248407199322
10	0.039158	2.578408998677467	0.010859560453218304	5	2	0	0	1	0.8783047236280244
20	0.090449	2.5655037299782166	0.0042640181725716675	7	27	0	1	10	0.4129797242918538
30	0.117402	2.55982154258656	0.0013600021414753656	5	22	0	2	10	0.2536027651408993
40	0.142347	2.5597625559564077	0.0013298556313771032	5	20	0	0	10	0.17676273852334323
50	0.170124	2.5585996883018556	0.0007355446595458673	6	20	0	0	10	0.1327006972063775
60	0.189222	2.558039192865865	0.0004490902328821263	5	21	0	1	10	0.10460983204454163
70	0.207604	2.5580337157756152	0.00044629103658802176	5	20	0	0	10	0.08536897377430673
80	0.229151	2.5580336471226355	0.0004462559498617275	5	14	0	0	10	0.07148805280758468
90	0.24823	2.5580336462498297	0.0004462555037937011	5	10	0	0	10	0.061072468383595216
100	0.269768	2.558033645528618	0.00044625513520151736	5	10	0	0	10	0.05301243993263398
200	0.553002	2.557210623725876	0.00002563041018543511	4	121	0	2	100	0.020641546582664465
300	0.818394	2.5572106237173298	0.000025630405817773066	4	100	0	0	100	0.011808682648381584
400	1.172922	2.55721062371733	0.00002563040581800003	4	100	0	0	100	0.007930317172452519
500	1.5947200000000001	2.5572106237173298	0.000025630405817773066	4	100	0	0	100	0.005818643070835183
600	2.094679	2.5572106237173298	0.000025630405817773066	4	100	0	0	100	0.004516195714686213
700	2.826155	2.5572106237173298	0.000025630405817773066	4	100	0	0	100	0.003644372372053626
800	3.432303	2.557200407086675	0.000020408955492334503	5	131	0	0	100	0.0030259796299503504
900	4.043837	2.55720040708529	0.000020408954784439162	5	100	0	0	100	0.002567962430799304
1000	4.724914	2.5572004070839243	0.000020408954086530163	5	100	0	0	100	0.0022171612028932595
1100	5.466716	2.5572004070825782	0.000020408953398607503	5	100	0	0	100	0.001941188749609834
1200	6.241038	2.5572004070812504	0.000020408952719990297	5	100	0	0	100	0.001719283070237277
1300	7.118886	2.5572004070799412	0.000020408952050905507	5	100	0	0	100	0.0015375733410202754
1400	8.142575	2.5572004070786507	0.00002040895139135313	5	100	0	0	100	0.0013864701296003458
1500	9.302021	2.5572004070773784	0.00002040895074110621	5	100	0	0	100	0.0012591500806653341
1600	10.661705	2.5571934895217634	0.000016873570610658766	6	116	0	0	100	0.0011506370628894687
1700	11.768142	2.5571934895202424	0.000016873569833312968	6	100	0	0	100	0.0010572240689392662
1800	13.153598	2.5571934895187334	0.000016873569062095154	6	100	0	0	100	0.0009760977729799428
1900	14.918683	2.5571934895172275	0.000016873568292466073	6	100	0	0	100	0.0009050878746157038
2000	16.10934	2.557180574380621	0.000010272982784877684	6	137	0	1	100	0.0008424956444443611
2100	17.122499	2.5571805743805993	0.00001027298277375653	6	100	0	0	100	0.0007869740984325978
2200	18.184492	2.5571805743805776	0.00001027298276263538	6	100	0	0	100	0.0007374426342485732
2300	19.288909	2.5571805743805562	0.00001027298275174119	6	100	0	0	100	0.0006930251631266337
2400	20.464319	2.557180574380535	0.000010272982740847002	6	100	0	0	100	0.0006530045686046254
2500	21.710636	2.557180574380513	0.00001027298272972585	6	100	0	0	100	0.0006167887078176199
2600	23.000528	2.5571805743804923	0.000010272982719058623	6	100	0	0	100	0.0005838847017585305
2700	24.335542	2.557180574380471	0.000010272982708164434	6	100	0	0	100	0.0005538792637202301
2800	25.724281	2.5571805743804497	0.000010272982697270245	6	100	0	0	100	0.0005264234843193037
2900	27.143063	2.5571805743804283	0.000010272982686376054	6	100	0	0	100	0.0005012209456640251
3000	28.599157	2.557180574380408	0.00001027298267593579	6	100	0	0	100	0.0004780183502807144
3100	30.08335	2.5571805743803866	0.000010272982665041602	6	100	0	0	100	0.0004565980693078682
3200	31.57349	2.557180574380366	0.000010272982654601336	6	100	0	0	100	0.00043677216956599453
3300	33.128407	2.5571805743803453	0.00001027298264393411	6	100	0	0	100	0.0004183775903651699
3400	34.776508	2.5571805743803244	0.000010272982633266882	6	100	0	0	100	0.0004012722216340779
3500	36.598836	2.557180574380304	0.000010272982622826618	6	100	0	0	100	0.00038533169415110177
3600	38.533847	2.5571805743802836	0.000010272982612386353	6	100	0	0	100	0.0003704467365049629
3700	40.561264	2.557180574380263	0.000010272982601946089	6	100	0	0	100	0.00035652098619480164
3800	42.649645	2.5571805743802423	0.00001027298259127886	6	100	0	0	100	0.0003434691670057539
3900	44.803986	2.557180574380222	0.000010272982580838597	6	100	0	0	100	0.00033121556360057186
4000	47.162943	2.557180574380201	0.000010272982570171369	6	100	0	0	100	0.0003196927386806985


==> results_final_redo/pointsource1d_fast/fb_reco.txt <==
x0	weight
0.31660473864772987	1.1480804754704428
0.7225888504410402	3.7864853378632617
0.10506416241279959	8.17128167920877
0.808908483250348	3.0802710260156974


==> results_final_redo/pointsource1d_fast/fb_stats.json <==
{
  "cpu_time": 47.163026,
  "elapsed": 13.734362375
}

==> results_final_redo/pointsource1d_fast/fw_config.json <==
{
  "name": "fw",
  "FW": {
    "tolerance": {
      "Power": {
        "factor": 0.2,
        "exponent": 1.4,
        "initial": 0.5
      }
    },
    "inner": {
      "method": "SSN",
      "fb_τ0": 0.99,
      "pdps_τσ0": [
        1.98,
        0.5
      ],
      "pp_τ": [
        100.0,
        100.0
      ],
      "tolerance_mult": 0.01,
      "max_iter": 2000,
      "verbose_iter": {
        "Every": 1
      },
      "quiet": true
    },
    "variant": "FullyCorrective",
    "refinement": {
      "tolerance_mult": 0.1,
      "max_steps": 50000
    },
    "merging": {
      "radius": 0.01,
      "enabled": true,
      "interp": true,
      "scaling": null
    }
  }
}

==> results_final_redo/pointsource1d_fast/fw_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	6e-6	4.513825771169797	1.0	0	0	0	0	0	0.03
1	0.00045	3.234628973107092	0.3462362726798194	1	2	0	0	1	0.03
2	0.00117	2.638740158635416	0.04169322425490451	2	2	0	0	1	0.023241679619371406
3	0.001613	2.6135110025193624	0.02879926832525126	3	2	0	0	1	0.018730182317517233
4	0.002146	2.5953316210528836	0.01950826618554922	4	2	0	0	1	0.015536503206281187
5	0.002911	2.57782101992793	0.010559060030246297	5	2	0	0	1	0.013174670054329509
6	0.00383	2.57235077316446	0.00776336126140684	5	3	0	1	1	0.011367874248827986
7	0.004628	2.559836119783403	0.0013674521621104684	5	4	0	1	1	0.00994785626448562
8	0.005712	2.5579977666734224	0.0004279183991025296	5	4	0	1	1	0.00880694970815208
9	0.007236	2.557186557245165	0.000013330666973988005	4	3	0	2	1	0.007873332046221674
10	0.008881	2.557186556962582	0.000013330522553352366	4	1	1	2	1	0.007097411908105247
20	0.030673	2.5571865548601758	0.000013329448068997941	4	10	10	20	10	0.003337209893267506
30	0.064647	2.557186553254064	0.000013328627227697142	4	10	10	20	10	0.002049315273865853
40	0.098666	2.5571865517696972	0.000013327868606969574	4	10	10	20	10	0.001428385765845198
50	0.133786	2.5571865503215974	0.00001332712852134326	4	10	10	20	10	0.0010723288663141617
60	0.181697	2.5571865488854666	0.000013326394552804217	4	10	10	20	10	0.0008453319761175081
70	0.239346	2.5571865474535267	0.000013325662726108174	4	10	10	20	10	0.000689850293125711
80	0.300095	2.5571865460231575	0.000013324931702177703	4	10	10	20	10	0.000577681234808765
90	0.361857	2.557168109672963	3.90259962662289e-6	4	11	10	20	10	0.0004935148960290522
100	0.426116	2.557168109312368	3.902415335978101e-6	4	10	10	20	10	0.0004283833529909816
200	1.296926	2.5571645972317665	2.107483619347563e-6	4	101	100	200	100	0.00016680037642557145
300	2.557621	2.5571645970291055	2.10738004465886e-6	4	100	100	200	100	0.00009542369816874008
400	3.822812	2.5571645968418246	2.1072843303546707e-6	4	100	100	200	100	0.00006408337109052539
500	5.905245	2.5571624839712244	1.0274519221894298e-6	4	101	100	200	100	0.0000470193379461429
600	8.495894	2.5571624839263913	1.0274290092128282e-6	4	100	100	200	100	0.000036494510825747174
700	11.051188	2.5571611336749496	3.373511285253784e-7	4	104	100	200	100	0.000029449473713564654
800	13.659683	2.5571611336671545	3.373471446565429e-7	4	100	100	200	100	0.000024452360646063437
900	16.237394	2.5571611336599616	3.3734346854855406e-7	4	100	100	200	100	0.000020751211562014576
1000	18.810936	2.5571611336527873	3.373398019729808e-7	4	100	100	200	100	0.000017916454164794015
1100	21.443396	2.557161133645602	3.3733612972335064e-7	4	100	100	200	100	0.00001568637373422088
1200	25.528648	2.55716113363843	3.373324642825888e-7	4	100	100	200	100	0.000013893196527169915
1300	29.758261	2.557160752119592	1.4234825398993232e-7	4	102	100	200	100	0.00001242483507895172
1400	34.850949	2.557160752118786	1.4234784205340088e-7	4	100	100	200	100	0.0000112037990270735
1500	40.150006	2.5571607521180097	1.4234744532334193e-7	4	100	100	200	100	0.00001017495014679058
1600	45.452187	2.5571607521172344	1.4234704904720757e-7	4	100	100	200	100	9.298077275874494e-6
1700	50.755708	2.5571607521164585	1.4234665254411092e-7	4	100	100	200	100	8.543224799509222e-6
1800	56.058607	2.5571607521156827	1.4234625604101426e-7	4	100	100	200	100	7.887658771555094e-6
1900	61.3552	2.5571607521149073	1.4234585976487987e-7	4	100	100	200	100	7.313841411035991e-6
2000	66.66954	2.5571607521141315	1.4234546326178322e-7	4	100	100	200	100	6.808045611671605e-6
2100	71.971657	2.5571607521133557	1.4234506675868656e-7	4	100	100	200	100	6.359386654000789e-6
2200	77.273114	2.5571607521125808	1.4234467070951446e-7	4	100	100	200	100	5.959132397968268e-6
2300	82.568965	2.5571607521118045	1.4234427397945552e-7	4	100	100	200	100	5.60020333839704e-6
2400	87.86969	2.557160752111029	1.4234387770332115e-7	4	100	100	200	100	5.276804594784852e-6
2500	93.165468	2.5571607521102537	1.4234348142718676e-7	4	100	100	200	100	4.984151174283797e-6
2600	98.463178	2.5571607521094784	1.423430851510524e-7	4	100	100	200	100	4.7182602162305496e-6
2700	103.759761	2.5571607521087025	1.4234268864795575e-7	4	100	100	200	100	4.475792030062465e-6
2800	109.061818	2.5571607521079267	1.423422921448591e-7	4	100	100	200	100	4.253927146014575e-6
2900	114.368628	2.5571607521071513	1.423418958687247e-7	4	100	100	200	100	4.050270267992122e-6
3000	120.535631	2.5571607521063764	1.423414998195526e-7	4	100	100	200	100	3.862774547722944e-6
3100	129.140774	2.5571605705377713	4.954657711883905e-8	4	104	100	200	100	3.6896813681443897e-6
3200	137.956652	2.5571605705376297	4.954650471787292e-8	4	100	100	200	100	3.5294720773009657e-6
3300	146.80164	2.557160570537488	4.954643231690678e-8	4	100	100	200	100	3.380829013051878e-6
3400	155.672253	2.5571605705373464	4.954635991594065e-8	4	100	100	200	100	3.2426038111844677e-6
3500	164.577649	2.5571605705372047	4.954628751497452e-8	4	100	100	200	100	3.113791467887691e-6
3600	174.434579	2.5571605705370626	4.954621488704611e-8	4	100	100	200	100	2.9935089818582863e-6
3700	185.255384	2.557160570536921	4.954614248607998e-8	4	100	100	200	100	2.880977666220619e-6
3800	196.216073	2.5571605705367793	4.954607008511384e-8	4	100	100	200	100	2.775508420248516e-6
3900	207.217117	2.5571605705366376	4.954599768414771e-8	4	100	100	200	100	2.6764894028329036e-6
4000	218.249416	2.557160570536496	4.954592528318158e-8	4	100	100	200	100	2.5833756661066547e-6


==> results_final_redo/pointsource1d_fast/fw_reco.txt <==
x0	weight
0.10499275795433295	8.171257517207659
0.7225385929223241	3.7833286523330543
0.8088344293068949	3.083139040826507
0.31670983414661824	1.1482208836461565


==> results_final_redo/pointsource1d_fast/fw_stats.json <==
{
  "cpu_time": 218.252171,
  "elapsed": 65.191924041
}

==> results_final_redo/pointsource1d_fast/kernel.txt <==
x	f
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	2.683880604500824e-7
-0.15555555555555556	0.0003572245084590768
-0.15151515151515152	0.0024855418278283224
-0.14747474747474748	0.007995548708868778
-0.14343434343434344	0.01849757351428096
-0.1393939393939394	0.035601944606765544
-0.13535353535353536	0.06091899034902292
-0.13131313131313133	0.09605903910375391
-0.1272727272727273	0.14263241923365874
-0.12323232323232323	0.20224945910143843
-0.1191919191919192	0.2765204870697933
-0.11515151515151516	0.3670558315014237
-0.11111111111111112	0.47546582075903016
-0.10707070707070707	0.6033607832053146
-0.10303030303030303	0.7523510472029757
-0.098989898989899	0.9240469411147145
-0.09494949494949495	1.1200587933032327
-0.09090909090909091	1.3419969321312288
-0.08686868686868687	1.5914716859614062
-0.08282828282828282	1.870093383156464
-0.0787878787878788	2.1794433661685706
-0.07474747474747476	2.5188603268167844
-0.07070707070707072	2.883881508431936
-0.06666666666666668	3.2696759259259243
-0.06262626262626261	3.671412594210651
-0.0585858585858586	4.084260528198007
-0.054545454545454564	4.503388742799898
-0.0505050505050505	4.923966252928221
-0.04646464646464646	5.34116207349487
-0.04242424242424242	5.750145219411748
-0.03838383838383838	6.1460847055907495
-0.03434343434343434	6.524149546943778
-0.030303030303030304	6.879508758382725
-0.026262626262626293	7.20733135481949
-0.022222222222222227	7.502786351165979
-0.018181818181818188	7.761042762334083
-0.014141414141414121	7.977269603235704
-0.01010101010101011	8.146635888782736
-0.006060606060606044	8.26431063388708
-0.0020202020202020055	8.325462853460634
0.0020202020202020055	8.325462853460634
0.006060606060606072	8.26431063388708
0.01010101010101011	8.146635888782736
0.01414141414141415	7.977269603235702
0.018181818181818188	7.761042762334083
0.0222222222222222	7.502786351165982
0.026262626262626265	7.207331354819493
0.030303030303030304	6.879508758382725
0.03434343434343437	6.524149546943775
0.03838383838383838	6.1460847055907495
0.04242424242424242	5.750145219411748
0.046464646464646486	5.341162073494869
0.0505050505050505	4.923966252928221
0.054545454545454564	4.503388742799898
0.058585858585858575	4.08426052819801
0.06262626262626264	3.6714125942106484
0.06666666666666665	3.2696759259259265
0.07070707070707072	2.883881508431936
0.07474747474747478	2.5188603268167813
0.0787878787878788	2.1794433661685706
0.0828282828282828	1.8700933831564652
0.08686868686868687	1.5914716859614062
0.09090909090909088	1.341996932131231
0.09494949494949495	1.1200587933032327
0.09898989898989902	0.9240469411147136
0.10303030303030303	0.7523510472029757
0.1070707070707071	0.6033607832053135
0.1111111111111111	0.4754658207590307
0.11515151515151517	0.36705583150142324
0.11919191919191918	0.2765204870697933
0.12323232323232325	0.20224945910143813
0.12727272727272726	0.1426324192336592
0.13131313131313133	0.09605903910375391
0.1353535353535354	0.060918990349022796
0.1393939393939394	0.035601944606765544
0.14343434343434341	0.01849757351428108
0.14747474747474743	0.007995548708868882
0.15151515151515155	0.0024855418278283067
0.15555555555555556	0.0003572245084590768
0.15959595959595962	2.6838806045004696e-7
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results_final_redo/pointsource1d_fast/omega_b_functions.csv <==
x	g	omega
0.0	0.10493205374805059	0.1191009656774519
0.010101010101010102	0.1320908822959626	0.1502687132083723
0.020202020202020204	0.16237609483258617	0.18427046067760594
0.030303030303030304	0.1950694395612376	0.21992933099848844
0.04040404040404041	0.22910156487579905	0.25577557637842124
0.050505050505050504	0.26310568340351326	0.29013256047140196
0.06060606060606061	0.29540137811836037	0.32123814122010164
0.0707070707070707	0.3241297729247208	0.3473895107477426
0.08080808080808081	0.34751444724687797	0.36709888449417044
0.09090909090909091	0.3639501182396575	0.37924365752356404
0.10101010101010101	0.3721523667486528	0.38316598537876784
0.1111111111111111	0.37138953798865554	0.3787300410092057
0.12121212121212122	0.36157459580761975	0.36634447004097215
0.13131313131313133	0.34347642036092485	0.3469283107224655
0.1414141414141414	0.31859894207145023	0.3218258601382037
0.15151515151515152	0.2888720548218444	0.29268313810601326
0.16161616161616163	0.2564072327298363	0.26129938121305557
0.1717171717171717	0.223393506959707	0.22946890354478552
0.18181818181818182	0.19185366577285148	0.19883661980700085
0.1919191919191919	0.1635313023892047	0.1707757756723722
0.20202020202020202	0.13977000218421023	0.14629891268876438
0.21212121212121213	0.12108842599916954	0.12601362646869624
0.2222222222222222	0.10741479113282752	0.11012129299833348
0.23232323232323232	0.09840705771682166	0.09845231800760608
0.24242424242424243	0.09352294924727751	0.09053076968729737
0.25252525252525254	0.09205206302922371	0.08565980652412035
0.26262626262626265	0.09316680078305775	0.08301735428618229
0.2727272727272727	0.09589697000977765	0.08175068753498833
0.2828282828282828	0.09915790332208471	0.08105922091573405
0.29292929292929293	0.10217403227238077	0.08025853646158322
0.30303030303030304	0.1043687763016454	0.07882351964229675
0.31313131313131315	0.10520630429230941	0.07641045195102847
0.32323232323232326	0.10415048262819647	0.07285847747696796
0.3333333333333333	0.10069310878018367	0.06817278809360507
0.3434343434343434	0.09460182674068872	0.06249426675315037
0.35353535353535354	0.08598695405530599	0.056061228633238695
0.36363636363636365	0.07538446272761466	0.04916872314280322
0.37373737373737376	0.06335007013358232	0.04212972751953381
0.3838383838383838	0.050306500235780205	0.03524121228607406
0.3939393939393939	0.036654989466227764	0.02875755138479321
0.40404040404040403	0.023037493687960802	0.022873336272127013
0.41414141414141414	0.01027444564283989	0.017716063077635225
0.42424242424242425	-0.000938477081212681	0.01334734998337884
0.43434343434343436	-0.010149182181221815	0.00977072769394676
0.4444444444444444	-0.017265707694003943	0.006944038221950665
0.45454545454545453	-0.022222091715851527	0.004794626402841563
0.46464646464646464	-0.024659516659721787	0.0032356720413542353
0.47474747474747475	-0.024209005215817602	0.002182070963561119
0.48484848484848486	-0.020878715351497813	0.0015644085574156048
0.494949494949495	-0.014974237106694103	0.001340061880937424
0.5050505050505051	-0.006983914759510754	0.0015010011484329624
0.5151515151515151	0.0025962555006623952	0.0020780941583747586
0.5252525252525253	0.013347518398120338	0.0031418069133828954
0.5353535353535354	0.024853235696838033	0.004799217065009431
0.5454545454545454	0.036381361821108876	0.007187258505946734
0.5555555555555556	0.047277356620087335	0.010462137392801746
0.5656565656565656	0.05717470305983818	0.014785189375690793
0.5757575757575758	0.06603810870829094	0.020306524645498522
0.5858585858585859	0.07414947754772967	0.02714864949293317
0.5959595959595959	0.08196815004482677	0.03539188495029767
0.6060606060606061	0.0901031149497682	0.045062813363195106
0.6161616161616161	0.09905561472334777	0.0561268262537766
0.6262626262626263	0.10939221807381867	0.06848583665948801
0.6363636363636364	0.12150691717285964	0.08198215001729875
0.6464646464646465	0.13564718558988562	0.0964085496610813
0.6565656565656566	0.15170055056018045	0.11152195557966131
0.6666666666666666	0.16925255992893068	0.1270564155861087
0.6767676767676768	0.18756843396890757	0.1427329614958936
0.6868686868686869	0.20562910936083648	0.1582658441882729
0.696969696969697	0.22261755639062608	0.17336512245153768
0.7070707070707071	0.2378851507414713	0.1877356074927027
0.7171717171717171	0.2509049066572133	0.2010722772749757
0.7272727272727273	0.26118293483658656	0.21305364237668545
0.7373737373737373	0.26842376012652946	0.22333797814824424
0.7474747474747475	0.2725034218515026	0.23156833325229373
0.7575757575757576	0.2736439298149492	0.23738800597872664
0.7676767676767676	0.2722646307418678	0.24046442474824506
0.7777777777777778	0.2685189361662346	0.2405186064319025
0.7878787878787878	0.26235163165391845	0.23735732533529916
0.797979797979798	0.25372077147636596	0.23090501089825324
0.8080808080808081	0.242607917583727	0.22123114663094032
0.8181818181818182	0.22910042457825644	0.2085662602614101
0.8282828282828283	0.21331987381032028	0.19330012859019752
0.8383838383838383	0.19524874281278676	0.17596157103171267
0.8484848484848485	0.17500715115004345	0.1571835984267612
0.8585858585858586	0.1531000894470143	0.1376584644576527
0.8686868686868687	0.13028681098245978	0.11808720505559628
0.8787878787878788	0.10736019822562609	0.09912832414352993
0.8888888888888888	0.08518435069590757	0.08135098346607024
0.898989898989899	0.06447177722625216	0.0651992864334052
0.9090909090909091	0.045896490448682076	0.05097281977198254
0.9191919191919192	0.030107525782469457	0.0388237966085868
0.9292929292929293	0.017440626700746177	0.028767891530782592
0.9393939393939394	0.007887400469053753	0.020705351471653474
0.9494949494949495	0.0011789992646359295	0.01444894401798243
0.9595959595959596	-0.003060285768200558	0.009755278411552059
0.9696969696969697	-0.005320480671689399	0.006355814225601833
0.9797979797979798	-0.006073718989809794	0.003983606150696909
0.98989898989899	-0.005859652648938009	0.0023929233359427224
1.0	-0.005168752851578462	0.0013713510482513166


==> results_final_redo/pointsource1d_fast/omega_b_spikes.csv <==
x	alpha
0.1	10.0
0.3	2.0
0.7	3.0
0.8	5.0


==> results_final_redo/pointsource1d_fast/omega_hat.txt <==
x	f
0.0	8.7890625
0.010101010101010102	14.017211594806508
0.020202020202020204	20.99155916597615
0.030303030303030304	29.785713322967965
0.04040404040404041	39.80271058038553
0.050505050505050504	50.287709518212935
0.06060606060606061	60.485868716434304
0.0707070707070707	69.64234675503376
0.08080808080808081	77.00230221399538
0.09090909090909091	81.81089367330327
0.10101010101010101	83.31353132674823
0.1111111111111111	81.08951688957475
0.12121212121212122	75.71026531673483
0.13131313131313133	67.93061802824438
0.1414141414141414	58.50543945839548
0.15151515151515152	48.20192788189516
0.16161616161616163	37.819912797713194
0.1717171717171717	28.164558387199886
0.18181818181818182	20.040050557225143
0.1919191919191919	13.97888195524439
0.20202020202020202	9.872249403491438
0.21212121212121213	7.518861856628735
0.2222222222222222	6.717071044810248
0.23232323232323232	7.205738605874755
0.24242424242424243	8.59820296050496
0.25252525252525254	10.491882018025718
0.26262626262626265	12.4849307484729
0.2727272727272727	14.25644291572752
0.2828282828282828	15.63845691025395
0.29292929292929293	16.480004448049005
0.30303030303030304	16.631475959665522
0.31313131313131315	16.048386124083912
0.32323232323232326	14.864442518169652
0.3333333333333333	13.230613425925927
0.3434343434343434	11.2978671313559
0.35353535353535354	9.217171918462759
0.36363636363636365	7.139496071249683
0.37373737373737376	5.215807873719849
0.3838383838383838	3.5952347361698145
0.3939393939393939	2.3460996703722263
0.40404040404040403	1.4260754637015662
0.41414141414141414	0.7848393548234437
0.42424242424242425	0.3720685824034648
0.43434343434343436	0.1374403851072361
0.4444444444444444	0.03063200160036589
0.45454545454545453	0.001320670548459814
0.46464646464646464	-0.0
0.47474747474747475	-0.0
0.48484848484848486	-0.0
0.494949494949495	-0.0
0.5050505050505051	-0.0
0.5151515151515151	-0.0
0.5252525252525253	-0.0
0.5353535353535354	-0.0
0.5454545454545454	0.001981005822689721
0.5555555555555556	0.045948002400549304
0.5656565656565656	0.2061605776608555
0.5757575757575758	0.5581028736052023
0.5858585858585859	1.1772590322351697
0.5959595959595959	2.1391131955523495
0.6060606060606061	3.519149505558348
0.6161616161616161	5.392852104254722
0.6262626262626263	7.8237118105798
0.6363636363636364	10.709244106874541
0.6464646464646465	13.83125446517219
0.6565656565656566	17.039288564605272
0.6666666666666666	20.231722608024693
0.6767676767676768	23.307911072761687
0.6868686868686869	26.167208436147426
0.696969696969697	28.708969175513168
0.7070707070707071	30.858438828896624
0.7171717171717171	32.80815228116321
0.7272727272727273	34.87702600644876
0.7373737373737373	37.08445909376255
0.7474747474747475	39.281324401196144
0.7575757575757576	41.31665364474632
0.7676767676767676	43.03947854040993
0.7777777777777778	44.29883080418379
0.7878787878787878	44.91986138502794
0.797979797979798	44.53943640616835
0.8080808080808081	42.76959998686617
0.8181818181818182	39.69791373184321
0.8282828282828283	35.62530775387923
0.8383838383838383	30.85371862098053
0.8484848484848485	25.685082901153415
0.8585858585858586	20.421337162404352
0.8686868686868687	15.372419996310413
0.8787878787878788	10.897216830842883
0.8888888888888888	7.315957933241916
0.898989898989899	4.620234705573579
0.9090909090909091	2.684385174054608
0.9191919191919192	1.3826024353489665
0.9292929292929293	0.5890795861207074
0.9393939393939394	0.17800972303382773
0.9494949494949495	0.023585942752354563
0.9595959595959596	1.341940302251297e-6
0.9696969696969697	-0.0
0.9797979797979798	-0.0
0.98989898989899	-0.0
1.0	-0.0


==> results_final_redo/pointsource1d_fast/omega_noise.txt <==
x	f
0.0	0.014168911929401288
0.010101010101010102	0.018177830912409702
0.020202020202020204	0.021894365845019748
0.030303030303030304	0.024859891437250845
0.04040404040404041	0.02667401150262216
0.050505050505050504	0.02702687706788864
0.06060606060606061	0.025836763101741347
0.0707070707070707	0.023259737823021896
0.08080808080808081	0.01958443724729243
0.09090909090909091	0.015293539283906579
0.10101010101010101	0.011013618630115062
0.1111111111111111	0.0073405030205502975
0.12121212121212122	0.0047698742333524375
0.13131313131313133	0.0034518903615406177
0.1414141414141414	0.00322691806675346
0.15151515151515152	0.0038110832841688866
0.16161616161616163	0.004892148483219338
0.1717171717171717	0.006075396585078594
0.18181818181818182	0.006982954034149289
0.1919191919191919	0.007244473283167402
0.20202020202020202	0.006528910504554104
0.21212121212121213	0.004925200469526739
0.2222222222222222	0.0027065018655059617
0.23232323232323232	0.000045260290784404046
0.24242424242424243	-0.002992179559980161
0.25252525252525254	-0.006392256505103381
0.26262626262626265	-0.010149446496875502
0.2727272727272727	-0.014146282474789275
0.2828282828282828	-0.01809868240635069
0.29292929292929293	-0.021915495810797554
0.30303030303030304	-0.025545256659348665
0.31313131313131315	-0.028795852341280924
0.32323232323232326	-0.031292005151228514
0.3333333333333333	-0.03252032068657865
0.3434343434343434	-0.03210755998753834
0.35353535353535354	-0.029925725422067298
0.36363636363636365	-0.02621573958481146
0.37373737373737376	-0.02122034261404851
0.3838383838383838	-0.015065287949706147
0.3939393939393939	-0.007897438081434551
0.40404040404040403	-0.00016415741583378652
0.41414141414141414	0.00744161743479534
0.42424242424242425	0.01428582706459151
0.43434343434343436	0.019919909875168576
0.4444444444444444	0.02420974591595459
0.45454545454545453	0.027016718118693085
0.46464646464646464	0.027895188701076015
0.47474747474747475	0.026391076179378727
0.48484848484848486	0.022443123908913412
0.494949494949495	0.01631429898763154
0.5050505050505051	0.008484915907943728
0.5151515151515151	-0.0005181613422876425
0.5252525252525253	-0.010205711484737435
0.5353535353535354	-0.020054018631828603
0.5454545454545454	-0.029194103315162135
0.5555555555555556	-0.036815219227285575
0.5656565656565656	-0.04238951368414741
0.5757575757575758	-0.04573158406279243
0.5858585858585859	-0.04700082805479649
0.5959595959595959	-0.04657626509452912
0.6060606060606061	-0.045040301586573094
0.6161616161616161	-0.04292878846957112
0.6262626262626263	-0.04090638141433068
0.6363636363636364	-0.03952476715556089
0.6464646464646465	-0.03923863592880433
0.6565656565656566	-0.040178594980519164
0.6666666666666666	-0.042196144342822046
0.6767676767676768	-0.04483547247301399
0.6868686868686869	-0.04736326517256364
0.696969696969697	-0.04925243393908839
0.7070707070707071	-0.05014954324876854
0.7171717171717171	-0.04983262938223773
0.7272727272727273	-0.04812929245990105
0.7373737373737373	-0.04508578197828515
0.7474747474747475	-0.040935088599208976
0.7575757575757576	-0.036255923836222545
0.7676767676767676	-0.03180020599362281
0.7777777777777778	-0.028000329734332103
0.7878787878787878	-0.02499430631861929
0.797979797979798	-0.022815760578112642
0.8080808080808081	-0.021376770952786672
0.8181818181818182	-0.02053416431684645
0.8282828282828283	-0.020019745220122724
0.8383838383838383	-0.019287171781074107
0.8484848484848485	-0.017823552723282274
0.8585858585858586	-0.015441624989361635
0.8686868686868687	-0.012199605926863581
0.8787878787878788	-0.008231874082096222
0.8888888888888888	-0.0038333672298373274
0.898989898989899	0.0007275092071530177
0.9090909090909091	0.00507632932330045
0.9191919191919192	0.008716270826117329
0.9292929292929293	0.011327264830036413
0.9393939393939394	0.012817951002599713
0.9494949494949495	0.013269944753346492
0.9595959595959596	0.012815564179752612
0.9696969696969697	0.011676294897291235
0.9797979797979798	0.010057325140506702
0.98989898989899	0.008252575984880729
1.0	0.00654010389982978


==> results_final_redo/pointsource1d_fast/orig.txt <==
x0	weight
0.1	10.0
0.3	2.0
0.7	3.0
0.8	5.0


==> results_final_redo/pointsource1d_fast/pdps_config.json <==
{
  "name": "pdps",
  "PDPS": [
    {
      "τ0": 5.0,
      "σ0": 0.198,
      "acceleration": "Partial",
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "SSN",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": true,
          "interp": true,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": false,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      }
    },
    "Wave"
  ]
}

==> results_final_redo/pointsource1d_fast/pdps_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	6e-6	4.513825771169797	1.0	0	0	0	0	0	1.6770509831248421
1	0.001042	3.9412110344303493	0.7073517185344809	1	2	0	0	1	1.6770509831248421
2	0.002401	3.0013565602202674	0.22701689817792434	2	4	0	0	1	1.2992493885046474
3	0.004219	2.6245631204963518	0.03444771417374121	3	4	0	0	1	1.0470490223233269
4	0.006371	2.67552749899047	0.0604942631451982	4	4	0	0	1	0.8685169325472042
5	0.009158	2.714140051458968	0.0802281197819422	5	4	0	0	1	0.7364864455652907
6	0.013215	2.643947501810956	0.04435455993760173	6	4	0	0	1	0.6354834895012184
7	0.017051	2.57490697127136	0.009069766659439907	5	5	0	2	1	0.5561020709446743
8	0.01891	2.5631162534015095	0.0030438418963008728	5	2	0	0	1	0.49232345554624957
9	0.020517	2.5647195633445636	0.003863251299144918	4	3	0	1	1	0.44013264161947946
10	0.021918	2.5629269860088852	0.002947112326425775	4	2	0	0	1	0.3967573872709956
20	0.048996	2.557978658602752	0.0004181527684175917	5	22	0	0	10	0.186555704413274
30	0.09165	2.5572254344125174	0.00003319976129514479	4	23	0	2	10	0.11456020649231613
40	0.141719	2.5572253377103564	0.00003315033937251695	4	19	0	0	10	0.07984919176307399
50	0.221472	2.557225337697183	0.00003315033263990799	4	12	0	0	10	0.05994500598284374
60	0.362401	2.5572190384356333	0.000029930946290331098	4	24	0	2	10	0.04725549405382442
70	0.511266	2.5573993404529727	0.0001220785494407532	4	23	0	1	10	0.038563803743181135
80	0.715109	2.5571932080456206	0.000016729715581806028	4	29	0	3	10	0.03229336275896041
90	0.831275	2.5571928784019153	0.000016561243382892195	4	20	0	0	10	0.027588321385742545
100	1.013303	2.5571756119718883	7.736826632384488e-6	4	21	0	1	10	0.023947357442928068
200	4.206171	2.55716877444144	4.242345253009368e-6	4	192	0	6	100	0.009324424509003278
300	8.92572	2.5571625155527435	1.0435924032500809e-6	4	162	0	2	100	0.005334346894243125
400	16.376923	2.5571644818008483	2.0484899231338464e-6	4	138	0	2	100	0.00358236934964399
500	27.646123	2.55716150052533	5.248386772388348e-7	4	145	0	3	100	0.002628460897615271
600	39.325782	2.5571609309023877	2.3371942303976828e-7	4	132	0	1	100	0.0020401051752993163
700	58.832547	2.557161413362464	4.80292036624427e-7	4	129	0	2	100	0.0016462756281280934
800	78.13991	2.5571614133615514	4.802915702169493e-7	4	104	0	0	100	0.001366928515373463
900	100.500982	2.5571606494996706	8.990192012979189e-8	4	130	0	2	100	0.0011600279917036045
1000	124.285703	2.557160577121187	5.291118710022123e-8	4	123	0	1	100	0.001001560235705966
1100	148.113791	2.557160559803103	4.406037144089976e-8	4	112	0	1	100	0.0008768949497546277
1200	172.349267	2.557160559803103	4.406037144089976e-8	4	100	0	0	100	0.0007766532964878983
1300	202.868762	2.557160559803103	4.406037144089976e-8	4	100	0	0	100	0.0006945693961440002
1400	231.231341	2.557160614771333	7.215318324463226e-8	4	136	0	2	100	0.0006263114057695589
1500	258.950775	2.5571606147713326	7.215318301766998e-8	4	100	0	0	100	0.0005687970048973799
1600	294.300765	2.5571606147713326	7.215318301766998e-8	4	100	0	0	100	0.0005197783212225358
1700	328.91556	2.557160519408957	2.34159892360735e-8	4	140	0	2	100	0.00047758078496911577
1800	364.379566	2.557160519408957	2.34159892360735e-8	4	100	0	0	100	0.00044093352991299187
1900	402.553268	2.557160519408957	2.34159892360735e-8	4	100	0	0	100	0.0004088561642932364
2000	441.483556	2.557160497939641	1.2443588547421909e-8	4	125	0	1	100	0.0003805813195404211
2100	480.248929	2.557160497939641	1.2443588547421909e-8	4	100	0	0	100	0.0003555005213387675
2200	519.716458	2.557160497939641	1.2443588547421909e-8	4	100	0	0	100	0.0003331256282194594
2300	560.43484	2.557160497939641	1.2443588547421909e-8	4	100	0	0	100	0.000313060883811926
2400	602.08413	2.557160497939641	1.2443588547421909e-8	4	100	0	0	100	0.000294982344448054
2500	643.53741	2.5571604904723877	8.627272342774544e-9	4	124	0	1	100	0.0002786225208958493
2600	685.493063	2.5571605021498676	1.4595324153381742e-8	4	115	0	1	100	0.0002637587644756091
2700	726.557967	2.5571605021498676	1.4595324153381742e-8	4	100	0	0	100	0.00025020438080928636
2800	768.272399	2.5571605021498676	1.4595324153381742e-8	4	100	0	0	100	0.00023780175674550656
2900	810.61158	2.557160501603213	1.4315943350662934e-8	4	111	0	1	100	0.00022641699116191685
3000	852.056394	2.5571605016032026	1.4315938130530579e-8	4	101	0	0	100	0.00021593566176161274
3100	894.265432	2.5571604809142237	3.742346929186008e-9	4	114	0	1	100	0.00020625945886213205
3200	935.91324	2.5571604809142237	3.742346929186008e-9	4	100	0	0	100	0.0001973034872383088
3300	976.822602	2.5571604809142237	3.742346929186008e-9	4	100	0	0	100	0.00018899408733718805
3400	1019.060497	2.5571604809142237	3.742346929186008e-9	4	100	0	0	100	0.00018126706364770905
3500	1061.207862	2.557160480914224	3.742347156148284e-9	4	100	0	0	100	0.00017406623474889327
3600	1103.733198	2.5571604807235424	3.6448947748473985e-9	4	103	0	1	100	0.00016734223936728282
3700	1145.591404	2.55716048022137	3.388247648531852e-9	4	122	0	0	100	0.00016105154758320008
3800	1188.253507	2.5571604799532097	3.2511980667380658e-9	4	128	0	1	100	0.0001551556374949684
3900	1230.51441	2.55716047995321	3.251198293700342e-9	4	100	0	0	100	0.00014962030614480476
4000	1272.417089	2.5571604799532097	3.2511980667380658e-9	4	100	0	0	100	0.00014441509002083197


==> results_final_redo/pointsource1d_fast/pdps_reco.txt <==
x0	weight
0.3166719934750853	1.1482337474674296
0.10498584243330628	8.171249851137475
0.8087946367027739	3.08458625758783
0.7225167149600416	3.7816441321762113


==> results_final_redo/pointsource1d_fast/pdps_stats.json <==
{
  "cpu_time": 1272.417187,
  "elapsed": 404.207537959
}

==> results_final_redo/pointsource1d_fast/preadj_b.txt <==
x	f
0.0	0.10493205374805059
0.010101010101010102	0.1320908822959626
0.020202020202020204	0.16237609483258617
0.030303030303030304	0.1950694395612376
0.04040404040404041	0.22910156487579905
0.050505050505050504	0.26310568340351326
0.06060606060606061	0.29540137811836037
0.0707070707070707	0.3241297729247208
0.08080808080808081	0.34751444724687797
0.09090909090909091	0.3639501182396575
0.10101010101010101	0.3721523667486528
0.1111111111111111	0.37138953798865554
0.12121212121212122	0.36157459580761975
0.13131313131313133	0.34347642036092485
0.1414141414141414	0.31859894207145023
0.15151515151515152	0.2888720548218444
0.16161616161616163	0.2564072327298363
0.1717171717171717	0.223393506959707
0.18181818181818182	0.19185366577285148
0.1919191919191919	0.1635313023892047
0.20202020202020202	0.13977000218421023
0.21212121212121213	0.12108842599916954
0.2222222222222222	0.10741479113282752
0.23232323232323232	0.09840705771682166
0.24242424242424243	0.09352294924727751
0.25252525252525254	0.09205206302922371
0.26262626262626265	0.09316680078305775
0.2727272727272727	0.09589697000977765
0.2828282828282828	0.09915790332208471
0.29292929292929293	0.10217403227238077
0.30303030303030304	0.1043687763016454
0.31313131313131315	0.10520630429230941
0.32323232323232326	0.10415048262819647
0.3333333333333333	0.10069310878018367
0.3434343434343434	0.09460182674068872
0.35353535353535354	0.08598695405530599
0.36363636363636365	0.07538446272761466
0.37373737373737376	0.06335007013358232
0.3838383838383838	0.050306500235780205
0.3939393939393939	0.036654989466227764
0.40404040404040403	0.023037493687960802
0.41414141414141414	0.01027444564283989
0.42424242424242425	-0.000938477081212681
0.43434343434343436	-0.010149182181221815
0.4444444444444444	-0.017265707694003943
0.45454545454545453	-0.022222091715851527
0.46464646464646464	-0.024659516659721787
0.47474747474747475	-0.024209005215817602
0.48484848484848486	-0.020878715351497813
0.494949494949495	-0.014974237106694103
0.5050505050505051	-0.006983914759510754
0.5151515151515151	0.0025962555006623952
0.5252525252525253	0.013347518398120338
0.5353535353535354	0.024853235696838033
0.5454545454545454	0.036381361821108876
0.5555555555555556	0.047277356620087335
0.5656565656565656	0.05717470305983818
0.5757575757575758	0.06603810870829094
0.5858585858585859	0.07414947754772967
0.5959595959595959	0.08196815004482677
0.6060606060606061	0.0901031149497682
0.6161616161616161	0.09905561472334777
0.6262626262626263	0.10939221807381867
0.6363636363636364	0.12150691717285964
0.6464646464646465	0.13564718558988562
0.6565656565656566	0.15170055056018045
0.6666666666666666	0.16925255992893068
0.6767676767676768	0.18756843396890757
0.6868686868686869	0.20562910936083648
0.696969696969697	0.22261755639062608
0.7070707070707071	0.2378851507414713
0.7171717171717171	0.2509049066572133
0.7272727272727273	0.26118293483658656
0.7373737373737373	0.26842376012652946
0.7474747474747475	0.2725034218515026
0.7575757575757576	0.2736439298149492
0.7676767676767676	0.2722646307418678
0.7777777777777778	0.2685189361662346
0.7878787878787878	0.26235163165391845
0.797979797979798	0.25372077147636596
0.8080808080808081	0.242607917583727
0.8181818181818182	0.22910042457825644
0.8282828282828283	0.21331987381032028
0.8383838383838383	0.19524874281278676
0.8484848484848485	0.17500715115004345
0.8585858585858586	0.1531000894470143
0.8686868686868687	0.13028681098245978
0.8787878787878788	0.10736019822562609
0.8888888888888888	0.08518435069590757
0.898989898989899	0.06447177722625216
0.9090909090909091	0.045896490448682076
0.9191919191919192	0.030107525782469457
0.9292929292929293	0.017440626700746177
0.9393939393939394	0.007887400469053753
0.9494949494949495	0.0011789992646359295
0.9595959595959596	-0.003060285768200558
0.9696969696969697	-0.005320480671689399
0.9797979797979798	-0.006073718989809794
0.98989898989899	-0.005859652648938009
1.0	-0.005168752851578462


==> results_final_redo/pointsource1d_fast/preadj_b_hat.txt <==
x	f
0.0	0.1191009656774519
0.010101010101010102	0.1502687132083723
0.020202020202020204	0.18427046067760594
0.030303030303030304	0.21992933099848844
0.04040404040404041	0.25577557637842124
0.050505050505050504	0.29013256047140196
0.06060606060606061	0.32123814122010164
0.0707070707070707	0.3473895107477426
0.08080808080808081	0.36709888449417044
0.09090909090909091	0.37924365752356404
0.10101010101010101	0.38316598537876784
0.1111111111111111	0.3787300410092057
0.12121212121212122	0.36634447004097215
0.13131313131313133	0.3469283107224655
0.1414141414141414	0.3218258601382037
0.15151515151515152	0.29268313810601326
0.16161616161616163	0.26129938121305557
0.1717171717171717	0.22946890354478552
0.18181818181818182	0.19883661980700085
0.1919191919191919	0.1707757756723722
0.20202020202020202	0.14629891268876438
0.21212121212121213	0.12601362646869624
0.2222222222222222	0.11012129299833348
0.23232323232323232	0.09845231800760608
0.24242424242424243	0.09053076968729737
0.25252525252525254	0.08565980652412035
0.26262626262626265	0.08301735428618229
0.2727272727272727	0.08175068753498833
0.2828282828282828	0.08105922091573405
0.29292929292929293	0.08025853646158322
0.30303030303030304	0.07882351964229675
0.31313131313131315	0.07641045195102847
0.32323232323232326	0.07285847747696796
0.3333333333333333	0.06817278809360507
0.3434343434343434	0.06249426675315037
0.35353535353535354	0.056061228633238695
0.36363636363636365	0.04916872314280322
0.37373737373737376	0.04212972751953381
0.3838383838383838	0.03524121228607406
0.3939393939393939	0.02875755138479321
0.40404040404040403	0.022873336272127013
0.41414141414141414	0.017716063077635225
0.42424242424242425	0.01334734998337884
0.43434343434343436	0.00977072769394676
0.4444444444444444	0.006944038221950665
0.45454545454545453	0.004794626402841563
0.46464646464646464	0.0032356720413542353
0.47474747474747475	0.002182070963561119
0.48484848484848486	0.0015644085574156048
0.494949494949495	0.001340061880937424
0.5050505050505051	0.0015010011484329624
0.5151515151515151	0.0020780941583747586
0.5252525252525253	0.0031418069133828954
0.5353535353535354	0.004799217065009431
0.5454545454545454	0.007187258505946734
0.5555555555555556	0.010462137392801746
0.5656565656565656	0.014785189375690793
0.5757575757575758	0.020306524645498522
0.5858585858585859	0.02714864949293317
0.5959595959595959	0.03539188495029767
0.6060606060606061	0.045062813363195106
0.6161616161616161	0.0561268262537766
0.6262626262626263	0.06848583665948801
0.6363636363636364	0.08198215001729875
0.6464646464646465	0.0964085496610813
0.6565656565656566	0.11152195557966131
0.6666666666666666	0.1270564155861087
0.6767676767676768	0.1427329614958936
0.6868686868686869	0.1582658441882729
0.696969696969697	0.17336512245153768
0.7070707070707071	0.1877356074927027
0.7171717171717171	0.2010722772749757
0.7272727272727273	0.21305364237668545
0.7373737373737373	0.22333797814824424
0.7474747474747475	0.23156833325229373
0.7575757575757576	0.23738800597872664
0.7676767676767676	0.24046442474824506
0.7777777777777778	0.2405186064319025
0.7878787878787878	0.23735732533529916
0.797979797979798	0.23090501089825324
0.8080808080808081	0.22123114663094032
0.8181818181818182	0.2085662602614101
0.8282828282828283	0.19330012859019752
0.8383838383838383	0.17596157103171267
0.8484848484848485	0.1571835984267612
0.8585858585858586	0.1376584644576527
0.8686868686868687	0.11808720505559628
0.8787878787878788	0.09912832414352993
0.8888888888888888	0.08135098346607024
0.898989898989899	0.0651992864334052
0.9090909090909091	0.05097281977198254
0.9191919191919192	0.0388237966085868
0.9292929292929293	0.028767891530782592
0.9393939393939394	0.020705351471653474
0.9494949494949495	0.01444894401798243
0.9595959595959596	0.009755278411552059
0.9696969696969697	0.006355814225601833
0.9797979797979798	0.003983606150696909
0.98989898989899	0.0023929233359427224
1.0	0.0013713510482513166


==> results_final_redo/pointsource1d_fast/radon_fb_config.json <==
{
  "name": "radon_fb",
  "FB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "Exact",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": true,
          "interp": false,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      }
    },
    "RadonSquared"
  ]
}

==> results_final_redo/pointsource1d_fast/radon_fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	4e-6	4.513825771169797	1.0	0	0	0	0	0	0.19702715346430316
1	0.000717	3.9514841782382697	0.7126020512411713	1	1	0	0	1	0.19702715346430316
2	0.001289	3.636350886343519	0.5515457416695682	1	1	0	0	1	0.15264139923780193
3	0.002342	3.374270337559988	0.41760328911627387	2	1	0	0	1	0.12301181686292817
4	0.003135	3.1976712865406314	0.32734817433606794	2	1	0	0	1	0.1020371000507534
5	0.004068	3.050857566706684	0.2523155563325344	2	1	0	0	1	0.08652559128786466
6	0.004809	2.951892380789883	0.20173706135983915	2	1	0	0	1	0.07465933013955772
7	0.005967	2.8696494656573908	0.15970487770825073	2	1	0	0	1	0.06533326009545459
8	0.006726	2.8141898923073985	0.13136095326770453	2	1	0	0	1	0.05784027439001599
9	0.007849	2.7670277360695077	0.10725761975621088	3	1	0	0	1	0.051708673378211126
10	0.008966	2.735948480797367	0.09137383252361168	3	1	0	0	1	0.046612762173920845
20	0.018758	2.6030608651277154	0.02345847886852511	7	10	0	0	10	0.021917365526113588
30	0.032321	2.5777759908634774	0.010536046863656981	9	10	0	0	10	0.01345902516535693
40	0.047481	2.572179653064426	0.007675906293893443	9	10	2	2	10	0.009381026049780267
50	0.068634	2.5706086775454375	0.006873022161930334	9	10	0	0	10	0.007042596803582752
60	0.091426	2.5694381747363897	0.006274809064117099	9	10	2	2	10	0.005551778432892898
70	0.11759	2.5683302893075703	0.005708598056955755	9	10	0	0	10	0.0045306413190358
80	0.145524	2.567470158765709	0.005269008034622437	8	10	2	2	10	0.0037939629768038237
90	0.172986	2.5667222119776745	0.004886752168501399	8	10	2	3	10	0.0032411945052278567
100	0.202036	2.566244952154925	0.004642837267296611	7	10	3	4	10	0.002813438421043563
200	0.578949	2.5628157287946536	0.0028902517001503586	7	100	7	14	100	0.0010954734454634866
300	1.057443	2.5609141938776894	0.0019184273828704048	6	100	8	13	100	0.0006267019874407898
400	1.586082	2.5600413309746948	0.0014723301867505556	9	100	5	13	100	0.0004208721396787612
500	2.465024	2.559594109841523	0.0012437672671111078	9	100	4	4	100	0.0003088028771101543
600	3.531973	2.5592916914595754	0.001089209212485157	9	100	4	4	100	0.00023968031950230537
700	4.453018	2.55906810080319	0.0009749379282435576	9	100	2	2	100	0.00019341153256018217
800	5.526494	2.5588920924717233	0.0008849847146384193	9	100	3	5	100	0.00016059263378588094
900	6.530029	2.5587471561583035	0.0008109115895110773	9	100	2	40	100	0.0001362850714999756
1000	7.469227	2.5586508857715913	0.0007617103352999518	8	100	3	13	100	0.00011766759880876747
1100	8.404813	2.558578705664941	0.0007248209875205053	8	100	1	1	100	0.00010302138550102507
1200	10.172828	2.558520971729738	0.0006953146967541337	9	100	1	1	100	0.00009124456547561435
1300	11.810149	2.558468442734121	0.0006684685132590462	8	100	1	1	100	0.00008160099626230927
1400	13.490917	2.558431071155854	0.000649368885789329	9	100	2	6	100	0.00007358175434301404
1500	15.343229000000001	2.5583985145219272	0.0006327300493121445	9	100	2	2	100	0.00006682471546877805
1600	17.295381	2.5583705116650926	0.0006184185281391841	9	100	0	0	100	0.00006106578994522246
1700	19.307119	2.558343563785678	0.0006046461780862899	9	100	0	0	100	0.00005610824212176481
1800	21.328243	2.558317167025126	0.0005911554903408062	9	100	0	0	100	0.000051802765175241416
1900	23.315697	2.5582913104808576	0.0005779408928823917	9	100	0	0	100	0.000048034178470192124
2000	25.27164	2.5582659899027766	0.0005650002135989941	9	100	0	0	100	0.0000447123282507599
2100	27.18103	2.5582411977626807	0.0005523296050249712	9	100	0	0	100	0.00004176572834055517
2200	29.113215	2.5582168746367944	0.0005398986972369092	9	100	0	0	100	0.000039137029782953164
2300	31.018404	2.558191709768268	0.0005270375969979073	9	100	2	3	100	0.000036779737419521884
2400	32.914715	2.5581673479741265	0.0005145869268849795	9	100	0	0	100	0.00003465579295659384
2500	34.791541	2.5581431137065387	0.0005022014322284362	9	100	0	0	100	0.000032733770610163354
2600	36.690921	2.5581189099947754	0.0004898315538474895	9	100	0	39	100	0.00003098751265692576
2700	38.544155	2.558094661235962	0.00047743865310796886	9	100	0	44	100	0.000029395085439380745
2800	40.444989	2.558070424630318	0.00046505196353248976	9	100	0	46	100	0.000027937971887459292
2900	42.344688	2.5580461772805725	0.00045265978293042704	9	100	0	45	100	0.000026600440722119602
3000	44.39787	2.5580219935803568	0.000440300131923347	9	100	0	45	100	0.000025369049120407097
3100	47.09368	2.5579977820897613	0.0004279262779865121	9	100	0	48	100	0.00002423224723852549
3200	49.667722	2.557975393941343	0.0004164842861210799	9	100	2	52	100	0.00002318006122074501
3300	52.257862	2.5579535426070255	0.00040531664577677463	8	100	2	12	100	0.000022203837226371365
3400	55.765402	2.5579338969095406	0.00039527624821408385	8	100	2	2	100	0.00002129603329100588
3500	59.296128	2.557915823875479	0.00038603959742657763	10	100	0	0	100	0.000020450048979978197
3600	62.683358	2.5578985325307473	0.0003772024474280522	8	100	2	2	100	0.000019660085118845415
3700	65.942342	2.5578828534535223	0.0003691892848067281	9	100	0	0	100	0.000018921027625656
3800	69.12165	2.557867912456662	0.00036155333558298385	8	100	3	3	100	0.000018228350781925668
3900	72.178989	2.5578538949435172	0.0003543893545167058	8	100	0	0	100	0.000017578036277251324
4000	75.238879	2.557841240891249	0.00034792220232470394	9	100	2	2	100	0.000016966505127398076


==> results_final_redo/pointsource1d_fast/radon_fb_reco.txt <==
x0	weight
0.10522307837303596	8.138179896247348
0.8148610117519753	1.4494213821256954
0.7155121470631824	1.7982888273413504
0.10425659520464345	0.02995256272672936
0.7306245703081887	1.4120145946830773
0.3168045384746687	1.144373443478084
0.8056985739265144	1.5766678279819881
0.7261847752108431	0.6384346601335261
0.8060065770263859	0.017615316027835115


==> results_final_redo/pointsource1d_fast/radon_fb_stats.json <==
{
  "cpu_time": 75.23931,
  "elapsed": 22.117611792
}

==> results_final_redo/pointsource1d_fast/radon_sliding_fb_config.json <==
{
  "name": "radon_sliding_fb",
  "SlidingFB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "transport": {
        "θ0": 0.99,
        "τθ": null,
        "adaptation": 0.9,
        "tolerance_mult": 1000.0,
        "ℓ_gradv_mult": 0.04,
        "max_attempts": 2,
        "max_fail": 18446744073709551615,
        "allow_partial_transport": true,
        "alt_remainder_control": false
      },
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "Exact",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": true,
          "interp": false,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      },
      "guess": "BetterThanZero"
    },
    "RadonSquared"
  ]
}

==> results_final_redo/pointsource1d_fast/radon_sliding_fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	6e-6	4.513825771169797	1.0	0	0	0	0	0	0.19702715346430316
1	0.001013	3.9514841782382697	0.7126020512411713	1	1	0	0	1	0.19702715346430316
2	0.001911	3.636350455234261	0.5515455213410027	1	1	0	0	1	0.15264139923780193
3	0.003075	3.3742697428019666	0.4176029851511439	2	1	0	0	1	0.12301181686292817
4	0.004076	3.1976698328451842	0.32734743139068584	2	1	0	0	1	0.1020371000507534
5	0.005192	3.05085602743199	0.25231476964985755	2	1	0	0	1	0.08652559128786466
6	0.006343	2.9518898698177742	0.20173577806825524	2	1	0	0	1	0.07465933013955772
7	0.007696	2.8696469003310834	0.1597035666376703	2	1	0	0	1	0.06533326009545459
8	0.008756	2.814186445629346	0.1313591917615049	2	1	0	0	1	0.05784027439001599
9	0.010197	2.767024884257736	0.10725616227046963	3	1	0	0	1	0.051708673378211126
10	0.011569	2.7354095398986056	0.0910983940521325	3	1	0	0	1	0.046612762173920845
20	0.025733	2.5972933926413138	0.020510875876056007	7	10	0	0	10	0.021917365526113588
30	0.040336	2.5667450177882207	0.004898407616458944	7	10	0	0	10	0.01345902516535693
40	0.056547	2.5596185814145045	0.0012562740422921493	5	10	2	2	10	0.009381026049780267
50	0.083356	2.5579480744874648	0.00040252203416513545	5	10	0	0	10	0.007042596803582752
60	0.11232	2.557538542078394	0.00019322082686215833	5	10	0	0	10	0.005551778432892898
70	0.142279	2.5574079942556884	0.00012650127964732648	5	10	0	0	10	0.0045306413190358
80	0.175915	2.5573236605318717	0.00008340053885064437	5	10	0	0	10	0.0037939629768038237
90	0.210416	2.557268256588838	0.00005508504559668592	5	10	0	0	10	0.0032411945052278567
100	0.243664	2.557231504268007	0.000036301904261190466	5	10	0	0	10	0.002813438421043563
200	0.538319	2.5571617110527276	6.32433674706039e-7	5	100	0	0	100	0.0010954734454634866
300	0.790009	2.5571604978572413	1.240147615098331e-8	5	100	0	0	100	0.0006267019874407898
400	1.100216	2.5571604740649314	2.418544060346566e-10	4	100	1	1	100	0.0004208721396787612
500	1.481336	2.5571604736011047	4.804791388778949e-12	4	100	0	0	100	0.0003088028771101543
600	1.887714	2.5571604735918907	9.577808058879153e-14	4	100	0	0	100	0.00023968031950230537
700	2.312556	2.557160473591707	1.8156982102140572e-15	4	100	0	0	100	0.00019341153256018217
800	2.749101	2.557160473591704	4.539245525535143e-16	4	100	0	0	100	0.00016059263378588094
900	3.221655	2.5571604735917033	0.0	4	100	0	0	100	0.0001362850714999756
1000	3.778417	2.5571604735917033	0.0	4	100	0	0	100	0.00011766759880876747
1100	4.400091	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00010302138550102507
1200	5.070473	2.5571604735917033	0.0	4	100	0	0	100	0.00009124456547561435
1300	5.778205	2.557160473591704	4.539245525535143e-16	4	100	0	0	100	0.00008160099626230927
1400	6.507726	2.557160473591704	4.539245525535143e-16	4	100	0	0	100	0.00007358175434301404
1500	7.261699	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00006682471546877805
1600	8.024481	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00006106578994522246
1700	8.793436	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00005610824212176481
1800	9.574938	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000051802765175241416
1900	10.357848	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000048034178470192124
2000	11.153935	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0000447123282507599
2100	11.950424	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00004176572834055517
2200	12.75313	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000039137029782953164
2300	13.585793	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000036779737419521884
2400	14.517892	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00003465579295659384
2500	15.508907	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000032733770610163354
2600	16.536201	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00003098751265692576
2700	17.612201	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000029395085439380745
2800	18.735233	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000027937971887459292
2900	19.932419	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000026600440722119602
3000	21.174614	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000025369049120407097
3100	22.424155	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00002423224723852549
3200	23.728272	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00002318006122074501
3300	25.051032	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000022203837226371365
3400	26.4152	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00002129603329100588
3500	27.774873	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000020450048979978197
3600	29.168801	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000019660085118845415
3700	30.576804	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000018921027625656
3800	32.000519	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000018228350781925668
3900	33.425524	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000017578036277251324
4000	34.862039	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.000016966505127398076


==> results_final_redo/pointsource1d_fast/radon_sliding_fb_reco.txt <==
x0	weight
0.10498322973012847	8.171249542123418
0.7225066975166256	3.7814195175021696
0.8087931523876386	3.0850088168271528
0.31666779176138643	1.1482385713283636


==> results_final_redo/pointsource1d_fast/radon_sliding_fb_stats.json <==
{
  "cpu_time": 34.862434,
  "elapsed": 10.293715834
}

==> results_final_redo/pointsource1d_fast/sensor.txt <==
x	f
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0
-0.14747474747474748	0.0
-0.14343434343434344	0.0
-0.1393939393939394	0.0
-0.13535353535353536	0.0
-0.13131313131313133	0.0
-0.1272727272727273	0.0
-0.12323232323232323	0.0
-0.1191919191919192	0.0
-0.11515151515151516	0.0
-0.11111111111111112	0.0
-0.10707070707070707	0.0
-0.10303030303030303	0.0
-0.098989898989899	0.0
-0.09494949494949495	0.0
-0.09090909090909091	0.0
-0.08686868686868687	0.0
-0.08282828282828282	0.0
-0.0787878787878788	0.0
-0.07474747474747476	0.0
-0.07070707070707072	0.0
-0.06666666666666668	0.0
-0.06262626262626261	0.0
-0.0585858585858586	0.0
-0.054545454545454564	0.0
-0.0505050505050505	0.0
-0.04646464646464646	0.0
-0.04242424242424242	0.0
-0.03838383838383838	0.0
-0.03434343434343434	0.0
-0.030303030303030304	0.0
-0.026262626262626293	0.0
-0.022222222222222227	0.0
-0.018181818181818188	0.0
-0.014141414141414121	0.0
-0.01010101010101011	0.0
-0.006060606060606044	0.0
-0.0020202020202020055	1.0
0.0020202020202020055	1.0
0.006060606060606072	0.0
0.01010101010101011	0.0
0.01414141414141415	0.0
0.018181818181818188	0.0
0.0222222222222222	0.0
0.026262626262626265	0.0
0.030303030303030304	0.0
0.03434343434343437	0.0
0.03838383838383838	0.0
0.04242424242424242	0.0
0.046464646464646486	0.0
0.0505050505050505	0.0
0.054545454545454564	0.0
0.058585858585858575	0.0
0.06262626262626264	0.0
0.06666666666666665	0.0
0.07070707070707072	0.0
0.07474747474747478	0.0
0.0787878787878788	0.0
0.0828282828282828	0.0
0.08686868686868687	0.0
0.09090909090909088	0.0
0.09494949494949495	0.0
0.09898989898989902	0.0
0.10303030303030303	0.0
0.1070707070707071	0.0
0.1111111111111111	0.0
0.11515151515151517	0.0
0.11919191919191918	0.0
0.12323232323232325	0.0
0.12727272727272726	0.0
0.13131313131313133	0.0
0.1353535353535354	0.0
0.1393939393939394	0.0
0.14343434343434341	0.0
0.14747474747474743	0.0
0.15151515151515155	0.0
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results_final_redo/pointsource1d_fast/sliding_fb_config.json <==
{
  "name": "sliding_fb",
  "SlidingFB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "transport": {
        "θ0": 0.99,
        "τθ": null,
        "adaptation": 0.9,
        "tolerance_mult": 100.0,
        "ℓ_gradv_mult": 0.04,
        "max_attempts": 2,
        "max_fail": 18446744073709551615,
        "allow_partial_transport": true,
        "alt_remainder_control": false
      },
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "SSN",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": false,
          "interp": true,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": false,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      },
      "guess": "BetterThanZero"
    },
    "Wave"
  ]
}

==> results_final_redo/pointsource1d_fast/sliding_fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	8e-6	4.513825771169797	1.0	0	0	0	0	0	3.7125
1	0.001745	3.4728564909179456	0.46798807055027014	1	2	0	0	1	3.7125
2	0.003611	2.793914130906821	0.12099854666414578	2	4	0	0	1	2.8761578528972116
3	0.005699	2.6428604107768874	0.04379897639686312	3	4	0	0	1	2.3178600617927576
4	0.007973	2.5983238225489655	0.021037501410288775	4	4	0	0	1	1.9226422717772969
5	0.010277	2.5792624832100035	0.011295753875564451	5	4	0	0	1	1.6303654192232768
6	0.012083	2.574802946671109	0.009016602431311667	5	2	0	0	1	1.4067744382924632
7	0.013784	2.5727654605997934	0.007975297066598728	5	2	0	0	1	1.2310472127300955
8	0.01544	2.5713441387060567	0.00724889695335711	5	2	0	0	1	1.0898600263838198
9	0.0172	2.5701709427892974	0.006649307479259777	5	2	0	0	1	0.9743248407199322
10	0.019176	2.5691412578254753	0.006123062666160384	5	2	0	0	1	0.8783047236280244
20	0.037642	2.5626790842481024	0.002820416278261755	5	20	0	0	10	0.4129797242918538
30	0.060934	2.5597483793851805	0.0013226103599222963	5	20	0	0	10	0.2536027651408993
40	0.084375	2.558341344455407	0.0006035119369496679	5	20	0	0	10	0.17676273852334323
50	0.104847	2.5576373722615315	0.00024373032547699589	5	20	0	0	10	0.1327006972063775
60	0.128001	2.557290468140641	0.00006643678359226737	4	21	0	1	10	0.10460983204454163
70	0.152234	2.557199499270113	0.000019944994403512977	4	20	0	0	10	0.08536897377430673
80	0.175113	2.557172661919335	6.22913262002396e-6	4	20	0	0	10	0.07148805280758468
90	0.200789	2.5571642893779556	1.9501476604234176e-6	4	20	0	0	10	0.061072468383595216
100	0.225798	2.557161669642845	6.112701764392328e-7	4	20	0	0	10	0.05301243993263398
200	0.488388	2.5571604739144878	1.6496662266265584e-10	4	148	0	0	100	0.020641546582664465
300	0.79053	2.5571604735953954	1.886964364964959e-12	4	100	0	0	100	0.011808682648381584
400	1.150673	2.557160473591746	2.1788378522568688e-14	4	100	0	0	100	0.007930317172452519
500	1.584268	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.005818643070835183
600	2.053814	2.5571604735917033	0.0	4	100	0	0	100	0.004516195714686213
700	2.534934	2.5571604735917033	0.0	4	100	0	0	100	0.003644372372053626
800	3.025035	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0030259796299503504
900	3.5501329999999998	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.002567962430799304
1000	4.156861	2.5571604735917033	0.0	4	100	0	0	100	0.0022171612028932595
1100	4.836162	2.5571604735917033	0.0	4	100	0	0	100	0.001941188749609834
1200	5.559177	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.001719283070237277
1300	6.283581	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0015375733410202754
1400	7.037052	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0013864701296003458
1500	7.812667	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0012591500806653341
1600	8.593032000000001	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0011506370628894687
1700	9.39307	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0010572240689392662
1800	10.186093	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0009760977729799428
1900	11.0018	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0009050878746157038
2000	11.818418	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0008424956444443611
2100	12.647979	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0007869740984325978
2200	13.482702	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0007374426342485732
2300	14.337202	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0006930251631266337
2400	15.281216	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0006530045686046254
2500	16.30035	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0006167887078176199
2600	17.360229	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0005838847017585305
2700	18.448109	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0005538792637202301
2800	19.576172	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0005264234843193037
2900	20.78859	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0005012209456640251
3000	22.038641	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0004780183502807144
3100	23.301944	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0004565980693078682
3200	24.607713	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00043677216956599453
3300	25.95311	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0004183775903651699
3400	27.317486	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0004012722216340779
3500	28.707957	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00038533169415110177
3600	30.097399	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0003704467365049629
3700	31.522342	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00035652098619480164
3800	32.955933	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0003434691670057539
3900	34.408655	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.00033121556360057186
4000	35.871383	2.5571604735917037	2.2696227627675715e-16	4	100	0	0	100	0.0003196927386806985


==> results_final_redo/pointsource1d_fast/sliding_fb_reco.txt <==
x0	weight
0.10498322973012846	8.171249542123421
0.7225066975166257	3.781419517502177
0.8087931523876387	3.085008816827148
0.31666779176138643	1.1482385713283665


==> results_final_redo/pointsource1d_fast/sliding_fb_stats.json <==
{
  "cpu_time": 35.871478,
  "elapsed": 10.697523499999999
}

==> results_final_redo/pointsource1d_fast/spread.txt <==
x	f
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	2.683880604500824e-7
-0.15555555555555556	0.0003572245084590768
-0.15151515151515152	0.0024855418278283224
-0.14747474747474748	0.007995548708868778
-0.14343434343434344	0.01849757351428096
-0.1393939393939394	0.035601944606765544
-0.13535353535353536	0.06091899034902292
-0.13131313131313133	0.09605903910375391
-0.1272727272727273	0.14263241923365874
-0.12323232323232323	0.20224945910143843
-0.1191919191919192	0.2765204870697933
-0.11515151515151516	0.3670558315014237
-0.11111111111111112	0.47546582075903016
-0.10707070707070707	0.6033607832053146
-0.10303030303030303	0.7523510472029757
-0.098989898989899	0.9240469411147145
-0.09494949494949495	1.1200587933032327
-0.09090909090909091	1.3419969321312288
-0.08686868686868687	1.5914716859614062
-0.08282828282828282	1.870093383156464
-0.0787878787878788	2.1794433661685706
-0.07474747474747476	2.5188603268167844
-0.07070707070707072	2.883881508431936
-0.06666666666666668	3.2696759259259243
-0.06262626262626261	3.671412594210651
-0.0585858585858586	4.084260528198007
-0.054545454545454564	4.503388742799898
-0.0505050505050505	4.923966252928221
-0.04646464646464646	5.34116207349487
-0.04242424242424242	5.750145219411748
-0.03838383838383838	6.1460847055907495
-0.03434343434343434	6.524149546943778
-0.030303030303030304	6.879508758382725
-0.026262626262626293	7.20733135481949
-0.022222222222222227	7.502786351165979
-0.018181818181818188	7.761042762334083
-0.014141414141414121	7.977269603235704
-0.01010101010101011	8.146635888782736
-0.006060606060606044	8.26431063388708
-0.0020202020202020055	8.325462853460634
0.0020202020202020055	8.325462853460634
0.006060606060606072	8.26431063388708
0.01010101010101011	8.146635888782736
0.01414141414141415	7.977269603235702
0.018181818181818188	7.761042762334083
0.0222222222222222	7.502786351165982
0.026262626262626265	7.207331354819493
0.030303030303030304	6.879508758382725
0.03434343434343437	6.524149546943775
0.03838383838383838	6.1460847055907495
0.04242424242424242	5.750145219411748
0.046464646464646486	5.341162073494869
0.0505050505050505	4.923966252928221
0.054545454545454564	4.503388742799898
0.058585858585858575	4.08426052819801
0.06262626262626264	3.6714125942106484
0.06666666666666665	3.2696759259259265
0.07070707070707072	2.883881508431936
0.07474747474747478	2.5188603268167813
0.0787878787878788	2.1794433661685706
0.0828282828282828	1.8700933831564652
0.08686868686868687	1.5914716859614062
0.09090909090909088	1.341996932131231
0.09494949494949495	1.1200587933032327
0.09898989898989902	0.9240469411147136
0.10303030303030303	0.7523510472029757
0.1070707070707071	0.6033607832053135
0.1111111111111111	0.4754658207590307
0.11515151515151517	0.36705583150142324
0.11919191919191918	0.2765204870697933
0.12323232323232325	0.20224945910143813
0.12727272727272726	0.1426324192336592
0.13131313131313133	0.09605903910375391
0.1353535353535354	0.060918990349022796
0.1393939393939394	0.035601944606765544
0.14343434343434341	0.01849757351428108
0.14747474747474743	0.007995548708868882
0.15151515151515155	0.0024855418278283067
0.15555555555555556	0.0003572245084590768
0.15959595959595962	2.6838806045004696e-7
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results_final_redo/pointsource1d_fast/stats.json <==
{
  "ssnr": 4.8340192155793344,
  "noise_ratio": 0.5731905731019981,
  "when": "2026-07-19T20:22:48.236479Z"
}

==> results_final_redo/pointsource1d_fast/valuerange.json <==
{
  "ini": 4.513825771169797,
  "min": 2.5571604735917033
}

==> results_final_redo/pointsource1d_tv_fast/b_hat.txt <==
0.0049504950495049506	0.0
0.014951495149514951	0.0
0.024952495249524954	0.0
0.03495349534953495	0.0
0.044954495449544954	0.0
0.05495549554955495	0.006860107658362008
0.06495649564956496	0.12236880485698945
0.07495749574957496	0.543201228504838
0.08495849584958497	1.3207635217923293
0.09495949594959498	1.9973164192018018
0.10496049604960496	3.000667555948184
0.11496149614961496	2.327391622329544
0.12496249624962497	1.548277180771707
0.13496349634963498	1.1242550283702955
0.14496449644964496	1.007108258999157
0.15496549654965497	1.0
0.16496649664966498	1.0
0.174967496749675	1.0
0.184968496849685	1.0
0.19496949694969495	1.0
0.20497049704970496	1.0
0.21497149714971497	1.0
0.22497249724972496	1.0
0.23497349734973497	1.0
0.24497449744974498	1.0
0.25497549754975496	1.0013843064686467
0.264976497649765	1.0245677036832552
0.274977497749775	1.1088935268920213
0.28497849784978496	1.2644842316876135
0.294979497949795	1.399631700481195
0.304980498049805	1.8999668151391678
0.31498149814981496	1.7651470427246698
0.324982498249825	1.609401122446076
0.334983498349835	1.5247563257068073
0.344984498449845	1.5014091212749479
0.354985498549855	1.5
0.36498649864986504	1.5
0.37498749874987497	1.5
0.38498849884988495	1.5
0.394989498949895	1.5
0.404990499049905	1.5
0.41499149914991496	1.5
0.424992499249925	1.5
0.434993499349935	1.5
0.44499449944994496	1.5
0.454995499549955	1.5
0.464996499649965	1.5
0.474997499749975	1.5
0.484998499849985	1.5
0.494999499949995	1.5
0.505000500050005	0.5
0.515001500150015	0.5
0.525002500250025	0.5
0.535003500350035	0.5
0.545004500450045	0.5
0.555005500550055	0.5
0.565006500650065	0.5
0.575007500750075	0.5
0.585008500850085	0.5
0.595009500950095	0.5
0.605010501050105	0.5
0.615011501150115	0.5
0.625012501250125	0.5
0.635013501350135	0.5
0.645014501450145	0.5
0.655015501550155	0.502113681912422
0.665016501650165	0.5371344885602114
0.675017501750175	0.6641016836691163
0.6850185018501851	0.8977205640870077
0.695019501950195	1.0999502227087523
0.7050205020502051	1.0994475507217911
0.715021502150215	0.89672634753142
0.7250225022502251	0.6633402903380283
0.7350235023502351	0.5368515555248821
0.745024502450245	0.5020764597029702
0.755025502550255	0.5035384406077542
0.765026502650265	0.5620090872749987
0.775027502750275	0.7738205908508442
0.785028502850285	1.1632817350312334
0.7950295029502951	1.500125587600107
0.805030503050305	1.4988689091691705
0.815031503150315	1.1607961951787364
0.825032503250325	0.7719171080346564
0.8350335033503351	0.5613017541745251
0.845034503450345	0.5034453845719713
0.8550355035503551	0.5
0.865036503650365	0.5
0.875037503750375	0.5
0.885038503850385	0.5
0.8950395039503951	0.5
0.905040504050405	0.0
0.9150415041504151	0.0
0.925042504250425	0.0
0.9350435043504349	0.0
0.9450445044504451	0.0
0.9550455045504551	0.0
0.965046504650465	0.0
0.975047504750475	0.0
0.985048504850485	0.0
0.9950495049504952	0.0


==> results_final_redo/pointsource1d_tv_fast/b_noisy.txt <==
0.0049504950495049506	0.14415380207988726
0.014951495149514951	0.1148236872551701
0.024952495249524954	0.018587366553054124
0.03495349534953495	0.01792554487063031
0.044954495449544954	0.013667519693560073
0.05495549554955495	0.14849831549126424
0.06495649564956496	0.06499917387254422
0.07495749574957496	0.5259008179640056
0.08495849584958497	1.2689717836005547
0.09495949594959498	1.8571431012320283
0.10496049604960496	3.0710490432914774
0.11496149614961496	2.280569853539029
0.12496249624962497	1.7074636482275638
0.13496349634963498	1.2736950987103728
0.14496449644964496	0.9921760041542969
0.15496549654965497	0.9573577670731946
0.16496649664966498	0.9360832480455537
0.174967496749675	0.8831053756769827
0.184968496849685	0.9596119878387054
0.19496949694969495	0.86649945806051
0.20497049704970496	0.9645422404137324
0.21497149714971497	0.9923224953117402
0.22497249724972496	1.1180899301395337
0.23497349734973497	0.9439614405770484
0.24497449744974498	1.0509645612342893
0.25497549754975496	1.0922348753759032
0.264976497649765	0.8382543723926806
0.274977497749775	0.9450659024350234
0.28497849784978496	1.3310066812574386
0.294979497949795	1.4176414829202444
0.304980498049805	1.9842378491889723
0.31498149814981496	1.8104934003872684
0.324982498249825	1.646428726452085
0.334983498349835	1.6233024763696726
0.344984498449845	1.5533633361326502
0.354985498549855	1.3734054536741929
0.36498649864986504	1.5032087397437914
0.37498749874987497	1.6239011451391276
0.38498849884988495	1.4446832580572813
0.394989498949895	1.3656049506013002
0.404990499049905	1.4971258716388947
0.41499149914991496	1.6294450549544988
0.424992499249925	1.4202325001363818
0.434993499349935	1.5903817851960793
0.44499449944994496	1.4907448501275131
0.454995499549955	1.330477145419863
0.464996499649965	1.3768759069288832
0.474997499749975	1.5091500709046586
0.484998499849985	1.3087092292253166
0.494999499949995	1.5090773608064714
0.505000500050005	0.4299307268868271
0.515001500150015	0.5456674878955673
0.525002500250025	0.5585452151620026
0.535003500350035	0.47814047386047454
0.545004500450045	0.5660465625505188
0.555005500550055	0.508498156734733
0.565006500650065	0.5443244022546329
0.575007500750075	0.3988428645862438
0.585008500850085	0.5934815239621135
0.595009500950095	0.4849050374417647
0.605010501050105	0.2922016570221573
0.615011501150115	0.2745985571324493
0.625012501250125	0.6174944426063682
0.635013501350135	0.5216849530810272
0.645014501450145	0.5359720586566702
0.655015501550155	0.6590009056060523
0.665016501650165	0.5712747685867926
0.675017501750175	1.0149555127554846
0.6850185018501851	1.0632734992438815
0.695019501950195	1.058411858140527
0.7050205020502051	1.1006570966035056
0.715021502150215	0.8185914440508925
0.7250225022502251	0.5759326977776436
0.7350235023502351	0.5042172433483204
0.745024502450245	0.6423348041011383
0.755025502550255	0.5482379485452852
0.765026502650265	0.7365029701881844
0.775027502750275	0.763230970458299
0.785028502850285	1.0393379234275129
0.7950295029502951	1.4184630783222423
0.805030503050305	1.4584306803153693
0.815031503150315	1.0608444943768538
0.825032503250325	0.7572077577585922
0.8350335033503351	0.5350785457328913
0.845034503450345	0.37233050767411596
0.8550355035503551	0.4575573003396488
0.865036503650365	0.6156589986206555
0.875037503750375	0.4469581287147845
0.885038503850385	0.6127369190207205
0.8950395039503951	0.4728302902397425
0.905040504050405	-0.007480750352593108
0.9150415041504151	0.08511124217516136
0.925042504250425	-0.11538071950234202
0.9350435043504349	0.04331301432801518
0.9450445044504451	0.06435193110836546
0.9550455045504551	-0.018807715951283364
0.965046504650465	-0.04016638479813565
0.975047504750475	0.18904336352957513
0.985048504850485	0.19191195322864885
0.9950495049504952	-0.02896304648412176


==> results_final_redo/pointsource1d_tv_fast/base_sensor.txt <==
x	f
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0
-0.14747474747474748	0.0
-0.14343434343434344	0.0
-0.1393939393939394	0.0
-0.13535353535353536	0.0
-0.13131313131313133	0.0
-0.1272727272727273	0.0
-0.12323232323232323	0.0
-0.1191919191919192	0.0
-0.11515151515151516	0.0
-0.11111111111111112	0.0
-0.10707070707070707	0.0
-0.10303030303030303	0.0
-0.098989898989899	0.0
-0.09494949494949495	0.0
-0.09090909090909091	0.0
-0.08686868686868687	0.0
-0.08282828282828282	0.0
-0.0787878787878788	0.0
-0.07474747474747476	0.0
-0.07070707070707072	0.0
-0.06666666666666668	0.0
-0.06262626262626261	0.0
-0.0585858585858586	0.0
-0.054545454545454564	0.0
-0.0505050505050505	0.00001591447588155896
-0.04646464646464646	0.00034390877333861437
-0.04242424242424242	0.0018978159928022197
-0.03838383838383838	0.005984555694000852
-0.03434343434343434	0.01395496424366784
-0.030303030303030304	0.027159882980400868
-0.026262626262626293	0.046926196647295554
-0.022222222222222227	0.07377621112228819
-0.018181818181818188	0.10587308590032558
-0.014141414141414121	0.13948870506926236
-0.01010101010101011	0.17057149672832805
-0.006060606060606044	0.19506893686173035
-0.0020202020202020055	0.2089383339429428
0.0020202020202020055	0.2089383339429428
0.006060606060606072	0.1950689368617302
0.01010101010101011	0.17057149672832805
0.01414141414141415	0.1394887050692621
0.018181818181818188	0.10587308590032558
0.0222222222222222	0.07377621112228841
0.026262626262626265	0.046926196647295755
0.030303030303030304	0.027159882980400868
0.03434343434343437	0.013954964243667767
0.03838383838383838	0.005984555694000852
0.04242424242424242	0.0018978159928022197
0.046464646464646486	0.0003439087733386093
0.0505050505050505	0.00001591447588155896
0.054545454545454564	0.0
0.058585858585858575	0.0
0.06262626262626264	0.0
0.06666666666666665	0.0
0.07070707070707072	0.0
0.07474747474747478	0.0
0.0787878787878788	0.0
0.0828282828282828	0.0
0.08686868686868687	0.0
0.09090909090909088	0.0
0.09494949494949495	0.0
0.09898989898989902	0.0
0.10303030303030303	0.0
0.1070707070707071	0.0
0.1111111111111111	0.0
0.11515151515151517	0.0
0.11919191919191918	0.0
0.12323232323232325	0.0
0.12727272727272726	0.0
0.13131313131313133	0.0
0.1353535353535354	0.0
0.1393939393939394	0.0
0.14343434343434341	0.0
0.14747474747474743	0.0
0.15151515151515155	0.0
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results_final_redo/pointsource1d_tv_fast/bias.txt <==
0.0049504950495049506	0.0
0.014951495149514951	0.0
0.024952495249524954	0.0
0.03495349534953495	0.0
0.044954495449544954	0.0
0.05495549554955495	0.0
0.06495649564956496	0.0
0.07495749574957496	0.0
0.08495849584958497	0.0
0.09495949594959498	0.0
0.10496049604960496	1.0
0.11496149614961496	1.0
0.12496249624962497	1.0
0.13496349634963498	1.0
0.14496449644964496	1.0
0.15496549654965497	1.0
0.16496649664966498	1.0
0.174967496749675	1.0
0.184968496849685	1.0
0.19496949694969495	1.0
0.20497049704970496	1.0
0.21497149714971497	1.0
0.22497249724972496	1.0
0.23497349734973497	1.0
0.24497449744974498	1.0
0.25497549754975496	1.0
0.264976497649765	1.0
0.274977497749775	1.0
0.28497849784978496	1.0
0.294979497949795	1.0
0.304980498049805	1.5
0.31498149814981496	1.5
0.324982498249825	1.5
0.334983498349835	1.5
0.344984498449845	1.5
0.354985498549855	1.5
0.36498649864986504	1.5
0.37498749874987497	1.5
0.38498849884988495	1.5
0.394989498949895	1.5
0.404990499049905	1.5
0.41499149914991496	1.5
0.424992499249925	1.5
0.434993499349935	1.5
0.44499449944994496	1.5
0.454995499549955	1.5
0.464996499649965	1.5
0.474997499749975	1.5
0.484998499849985	1.5
0.494999499949995	1.5
0.505000500050005	0.5
0.515001500150015	0.5
0.525002500250025	0.5
0.535003500350035	0.5
0.545004500450045	0.5
0.555005500550055	0.5
0.565006500650065	0.5
0.575007500750075	0.5
0.585008500850085	0.5
0.595009500950095	0.5
0.605010501050105	0.5
0.615011501150115	0.5
0.625012501250125	0.5
0.635013501350135	0.5
0.645014501450145	0.5
0.655015501550155	0.5
0.665016501650165	0.5
0.675017501750175	0.5
0.6850185018501851	0.5
0.695019501950195	0.5
0.7050205020502051	0.5
0.715021502150215	0.5
0.7250225022502251	0.5
0.7350235023502351	0.5
0.745024502450245	0.5
0.755025502550255	0.5
0.765026502650265	0.5
0.775027502750275	0.5
0.785028502850285	0.5
0.7950295029502951	0.5
0.805030503050305	0.5
0.815031503150315	0.5
0.825032503250325	0.5
0.8350335033503351	0.5
0.845034503450345	0.5
0.8550355035503551	0.5
0.865036503650365	0.5
0.875037503750375	0.5
0.885038503850385	0.5
0.8950395039503951	0.5
0.905040504050405	0.0
0.9150415041504151	0.0
0.925042504250425	0.0
0.9350435043504349	0.0
0.9450445044504451	0.0
0.9550455045504551	0.0
0.965046504650465	0.0
0.975047504750475	0.0
0.985048504850485	0.0
0.9950495049504952	0.0


==> results_final_redo/pointsource1d_tv_fast/config.json <==
{
  "max_iter": 4000,
  "quiet": false,
  "algorithm": [],
  "saved_algorithm": [],
  "plot": "Data",
  "outdir": "pointsource/results_final_redo",
  "max_threads": 4,
  "load_valuerange": false
}

==> results_final_redo/pointsource1d_tv_fast/experiment.json <==
{
  "name": "pointsource1d_tv_fast",
  "base": {
    "domain": [
      [
        0.0,
        1.0
      ]
    ],
    "sensor_count": [
      100
    ],
    "noise_distr": {
      "mean": 0.0,
      "std_dev": 0.1
    },
    "noise_seed": 8810887713060478806,
    "sensor": {
      "r": 0.004,
      "exponent": null
    },
    "spread": {
      "radius": 0.05
    },
    "kernel": {
      "radius": 0.05
    },
    "μ_hat": [
      {
        "x0": 0.1,
        "weight": 10.0
      },
      {
        "x0": 0.3,
        "weight": 2.0
      },
      {
        "x0": 0.7,
        "weight": 3.0
      },
      {
        "x0": 0.8,
        "weight": 5.0
      }
    ],
    "regularisation": {
      "NonnegRadon": 0.2
    },
    "kernel_plot_width": 0.2,
    "dataterm": "L222",
    "algorithm_overrides": {
      "SlidingPDPS": {
        "transport_tolerance": 100.0,
        "gradv_lipest_mult": 0.04
      },
      "RadonSlidingPDPS": {
        "transport_tolerance": 1000.0,
        "gradv_lipest_mult": 0.04
      },
      "ForwardPDPS": {
        "transport_tolerance": 100.0,
        "gradv_lipest_mult": 0.04
      },
      "SlidingFB": {
        "transport_tolerance": 100.0,
        "gradv_lipest_mult": 0.04
      },
      "RadonSlidingFB": {
        "transport_tolerance": 1000.0,
        "gradv_lipest_mult": 0.04
      },
      "RadonFB": {
        "transport_tolerance": 1000.0,
        "gradv_lipest_mult": 0.04
      }
    },
    "default_merge_radius": 0.01
  },
  "λ": 0.02,
  "bias": [
    {
      "weight": 1.0,
      "base_fn": {
        "center": [
          0.3
        ],
        "radius": 0.2
      }
    },
    {
      "weight": 0.5,
      "base_fn": {
        "center": [
          0.6
        ],
        "radius": 0.3
      }
    }
  ]
}

==> results_final_redo/pointsource1d_tv_fast/forward_pdps_config.json <==
{
  "name": "forward_pdps",
  "ForwardPDPS": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "σd0": 0.05,
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "SSN",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": false,
          "interp": true,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": false,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      }
    },
    "Wave"
  ]
}

==> results_final_redo/pointsource1d_tv_fast/forward_pdps_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	4e-6	54.87988836980484	1.0	0	0	0	0	0	6.1875
1	0.001166	46.511331706228226	0.8212314839833296	1	2	0	0	1	6.1875
2	0.002987	38.54594688652192	0.65107549640207	2	4	0	0	1	4.793596421495353
3	0.00483	32.0764882299858	0.5128753777969249	3	4	0	0	1	3.863100102987929
4	0.006312	26.916923034565396	0.40265711073408844	4	4	0	0	1	3.204403786295495
5	0.007807	23.178841878867203	0.322804485267316	5	4	0	0	1	2.7172756987054614
6	0.009	20.740302220687063	0.2707125734280826	6	4	0	0	1	2.3446240638207723
7	0.011218	19.032885657895115	0.2342388614818999	7	4	0	0	1	2.0517453545501594
8	0.012861	17.748562928942924	0.20680325011290943	8	4	0	0	1	1.8164333773063663
9	0.014867	16.726547175853945	0.184971021824299	9	4	0	0	1	1.6238747345332203
10	0.017961	15.938011198556275	0.16812637200543615	10	4	0	0	1	1.4638412060467072
20	0.04735	13.644773699166906	0.11913839461335783	18	41	0	2	10	0.6882995404864231
30	0.069502	11.571317368682651	0.07484536701884523	15	21	0	3	10	0.4226712752348322
40	0.094199	10.777010403099027	0.05787743775607062	15	25	0	2	10	0.2946045642055721
50	0.12433	10.109196565674555	0.0436116457573883	14	30	0	4	10	0.22116782867729584
60	0.14309	9.94195318325485	0.040039004441723085	12	23	0	2	10	0.17434972007423605
70	0.162075	9.607511324557306	0.03289468109222158	12	20	0	0	10	0.1422816229571779
80	0.181252	9.141744949298769	0.02294501270103616	10	22	0	2	10	0.1191467546793078
90	0.208071	9.011402336656511	0.020160643021470238	8	30	0	5	10	0.10178744730599203
100	0.228064	9.10785104849537	0.02222097358745618	9	22	0	0	10	0.08835406655438996
200	0.380514	8.2521745416589	0.003942072521605284	4	215	0	9	100	0.034402577637774115
300	0.479057	8.084237473141021	0.0003546127325357597	5	202	0	0	100	0.01968113774730264
400	0.587956	8.075336416856715	0.00016446899725437397	5	200	0	0	100	0.013217195287420864
500	0.69903	8.069503418251575	0.000039864893286643775	5	200	0	0	100	0.009697738451391972
600	0.817252	8.068348526264735	0.000015194172283409038	5	200	0	0	100	0.007526992857810355
700	0.948782	8.06819246380603	0.000011860377069940637	5	200	0	0	100	0.0060739539534227106
800	1.111265	8.06995554664096	0.00004952322798744541	5	172	0	1	100	0.005043299383250584
900	1.268942	8.068140985987801	0.00001076071155503177	4	201	0	1	100	0.004279937384665506
1000	1.441005	8.067731300375382	2.009036456218163e-6	4	195	0	0	100	0.003695268671488766
1100	1.635089	8.067741839167248	2.2341653832489638e-6	4	164	0	0	100	0.0032353145826830567
1200	1.873437	8.067718652240657	1.7388478961153886e-6	4	100	0	0	100	0.002865471783728795
1300	2.125765	8.068723599553184	0.00002320646136372	5	157	0	0	100	0.0025626222350337924
1400	2.2886509999999998	8.067724383681046	1.8612825206464284e-6	5	195	0	0	100	0.00231078354933391
1500	2.471464	8.067709732073666	1.5482959192717919e-6	5	164	0	0	100	0.002098583467775557
1600	2.681617	8.067703863326866	1.4229281648805596e-6	5	100	0	0	100	0.0019177284381491145
1700	2.9090249999999997	8.067702211017119	1.3876316408429838e-6	5	100	0	0	100	0.0017620401148987772
1800	3.142785	8.067701927648265	1.3815783354164356e-6	5	100	0	0	100	0.0016268296216332381
1900	3.385971	8.067701874968595	1.3804529960203003e-6	5	100	0	0	100	0.0015084797910261732
2000	3.612642	8.067701870515794	1.3803578756044155e-6	5	100	0	0	100	0.0014041594074072686
2100	3.853424	8.067701870085244	1.3803486782296312e-6	5	100	0	0	100	0.0013116234973876628
2200	4.097497	8.06770187001241	1.3803471223509586e-6	5	100	0	0	100	0.0012290710570809554
2300	4.369643	8.06770186999304	1.380346708583312e-6	5	100	0	0	100	0.0011550419385443897
2400	4.660728	8.067701869987676	1.380346593985156e-6	5	100	0	0	100	0.0010883409476743757
2500	4.989097	8.067701869986692	1.3803465729628451e-6	5	100	0	0	100	0.0010279811796960333
2600	5.360637	8.067701869986818	1.3803465756570403e-6	5	100	0	0	100	0.0009731411695975509
2700	5.801719	8.067701869986772	1.3803465746704337e-6	5	100	0	0	100	0.0009231321062003835
2800	6.174067	8.068034086742141	8.477137424131413e-6	6	189	0	0	100	0.000877372473865506
2900	6.5215689999999995	8.067730489602347	1.9917167799551693e-6	6	199	0	0	100	0.0008353682427733751
3000	6.9011759999999995	8.06770044984638	1.3500096359641457e-6	6	186	0	0	100	0.0007966972504678574
3100	7.257167	8.067693411258372	1.1996518163847758e-6	6	121	0	0	100	0.0007609967821797804
3200	7.737936	8.067692733521035	1.1851740393007177e-6	6	100	0	0	100	0.0007279536159433243
3300	8.285529	8.067692629931976	1.1829611771409904e-6	6	100	0	0	100	0.0006972959839419498
3400	8.907596999999999	8.067993912996124	7.618948700914852e-6	5	132	0	2	100	0.0006687870360567966
3500	9.228222	8.067688173582583	1.0877649563594068e-6	5	192	0	0	100	0.0006422194902518363
3600	9.592913	8.067680057923901	9.143988291527031e-7	5	159	0	0	100	0.0006174112275082716
3700	9.95209	8.06767944494151	9.013043426170069e-7	5	105	0	0	100	0.0005942016436580027
3800	10.310188	8.067679356823295	8.994219675368833e-7	5	100	0	0	100	0.0005724486116762566
3900	10.69263	8.067679350857148	8.992945191329839e-7	5	100	0	0	100	0.0005520259393342864
4000	11.087452	8.067679348975386	8.992543210596882e-7	5	100	0	0	100	0.0005328212311344976


==> results_final_redo/pointsource1d_tv_fast/forward_pdps_reco.txt <==
x0	weight
0.6930554351914876	0.7557590806846566
0.10687400525338565	5.905899914544324
0.3156098576001313	1.1421201655900945
0.800138695486119	2.034471641706862


==> results_final_redo/pointsource1d_tv_fast/forward_pdps_stats.json <==
{
  "cpu_time": 11.087509,
  "elapsed": 3.67980025
}

==> results_final_redo/pointsource1d_tv_fast/forward_pdps_z.txt <==
0.0049504950495049506	0.3584846801384071
0.014951495149514951	0.3584846801384072
0.024952495249524954	0.3584846801384074
0.03495349534953495	0.3584846801384077
0.044954495449544954	0.358484680138408
0.05495549554955495	0.3584846801384084
0.06495649564956496	0.35848468013840884
0.07495749574957496	0.4008584594723404
0.08495849584958497	0.8197167994546433
0.09495949594959498	0.9287785593629528
0.10496049604960496	1.0367063197474575
0.11496149614961496	1.0367063197474067
0.12496249624962497	1.0367063197473114
0.13496349634963498	1.036706319747191
0.14496449644964496	1.0367063197470632
0.15496549654965497	1.0367063197469355
0.16496649664966498	1.0367063197468092
0.174967496749675	1.036706319746683
0.184968496849685	1.0367063197465567
0.19496949694969495	1.0367063197464288
0.20497049704970496	1.036706319746298
0.21497149714971497	1.036706319746163
0.22497249724972496	1.036706319746023
0.23497349734973497	1.0367063197458768
0.24497449744974498	1.0367063197457242
0.25497549754975496	1.036706319745565
0.264976497649765	1.0367063197453994
0.274977497749775	1.0367063197452298
0.28497849784978496	1.292254230557755
0.294979497949795	1.2922542305550828
0.304980498049805	1.2922542305529716
0.31498149814981496	1.2922542305557863
0.324982498249825	1.2922542305659528
0.334983498349835	1.2922542305817442
0.344984498449845	1.2922542305990838
0.354985498549855	1.2922542306146767
0.36498649864986504	1.2922542306272977
0.37498749874987497	1.2922542306369251
0.38498849884988495	1.2922542306438318
0.394989498949895	1.2922542306483396
0.404990499049905	1.2922542306508027
0.41499149914991496	1.2922542306515952
0.424992499249925	1.2922542306510987
0.434993499349935	1.2922542306496883
0.44499449944994496	1.2922542306477227
0.454995499549955	1.2922542306455311
0.464996499649965	1.2922542306434044
0.474997499749975	1.2922542306415865
0.484998499849985	1.2922542306402662
0.494999499949995	1.2922542306395735
0.505000500050005	0.634441304326818
0.515001500150015	0.6344413043268179
0.525002500250025	0.6344413043268174
0.535003500350035	0.6344413043268168
0.545004500450045	0.6344413043268159
0.555005500550055	0.6344413043268149
0.565006500650065	0.6344413043268137
0.575007500750075	0.6344413043268122
0.585008500850085	0.6344413043268108
0.595009500950095	0.6344413043268092
0.605010501050105	0.6344413043268076
0.615011501150115	0.634441304326806
0.625012501250125	0.6344413043268042
0.635013501350135	0.6344413043268027
0.645014501450145	0.6344413043268013
0.655015501550155	0.6344413043268
0.665016501650165	0.6344413043267991
0.675017501750175	0.634441304326798
0.6850185018501851	0.634441304326796
0.695019501950195	0.634441304326792
0.7050205020502051	0.634441304326786
0.715021502150215	0.6344413043267788
0.7250225022502251	0.6344413043267718
0.7350235023502351	0.6344413043267662
0.745024502450245	0.6344413043267622
0.755025502550255	0.63444130432676
0.765026502650265	0.6344413043267603
0.775027502750275	0.6344413043267624
0.785028502850285	0.6344413043267658
0.7950295029502951	0.6344413043267687
0.805030503050305	0.6344413043267695
0.815031503150315	0.6344413043267683
0.825032503250325	0.6344413043267666
0.8350335033503351	0.5094622447424352
0.845034503450345	0.5007499658656883
0.8550355035503551	0.5007499658656883
0.865036503650365	0.5007499658656883
0.875037503750375	0.5007499658656883
0.885038503850385	0.5007499658656883
0.8950395039503951	0.47283029023974205
0.905040504050405	0.23629328872812902
0.9150415041504151	0.23629328872812902
0.925042504250425	0.236293288728129
0.9350435043504349	0.23629328872812902
0.9450445044504451	0.23629328872812902
0.9550455045504551	0.23629328872812902
0.965046504650465	0.23629328872812902
0.975047504750475	0.23629328872812902
0.985048504850485	0.23629328872812902
0.9950495049504952	0.23629328872812902


==> results_final_redo/pointsource1d_tv_fast/kernel.txt <==
x	f
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0
-0.14747474747474748	0.0
-0.14343434343434344	0.0
-0.1393939393939394	0.0
-0.13535353535353536	0.0
-0.13131313131313133	0.0
-0.1272727272727273	0.0
-0.12323232323232323	0.0
-0.1191919191919192	0.0
-0.11515151515151516	0.0
-0.11111111111111112	0.0
-0.10707070707070707	0.0
-0.10303030303030303	0.0
-0.098989898989899	0.0
-0.09494949494949495	0.0
-0.09090909090909091	0.0
-0.08686868686868687	0.0
-0.08282828282828282	0.0
-0.0787878787878788	0.0
-0.07474747474747476	0.0
-0.07070707070707072	0.0
-0.06666666666666668	0.0
-0.06262626262626261	0.0
-0.0585858585858586	0.0
-0.054545454545454564	0.0
-0.0505050505050505	0.0
-0.04646464646464646	0.018853295049601645
-0.04242424242424242	0.18550982738310592
-0.03838383838383838	0.6687697984504437
-0.03434343434343434	1.6374883755763259
-0.030303030303030304	3.260520726085464
-0.026262626262626293	5.706722017302548
-0.022222222222222227	9.108367626886139
-0.018181818181818188	13.203105434510384
-0.014141414141414121	17.48780530537496
-0.01010101010101011	21.455901737505645
-0.006060606060606044	24.60082922892841
-0.0020202020202020055	26.41602227766905
0.0020202020202020055	26.41602227766905
0.006060606060606072	24.600829228928394
0.01010101010101011	21.455901737505645
0.01414141414141415	17.48780530537493
0.018181818181818188	13.203105434510384
0.0222222222222222	9.108367626886166
0.026262626262626265	5.7067220173025675
0.030303030303030304	3.260520726085464
0.03434343434343437	1.6374883755763172
0.03838383838383838	0.6687697984504437
0.04242424242424242	0.18550982738310592
0.046464646464646486	0.018853295049601197
0.0505050505050505	0.0
0.054545454545454564	0.0
0.058585858585858575	0.0
0.06262626262626264	0.0
0.06666666666666665	0.0
0.07070707070707072	0.0
0.07474747474747478	0.0
0.0787878787878788	0.0
0.0828282828282828	0.0
0.08686868686868687	0.0
0.09090909090909088	0.0
0.09494949494949495	0.0
0.09898989898989902	0.0
0.10303030303030303	0.0
0.1070707070707071	0.0
0.1111111111111111	0.0
0.11515151515151517	0.0
0.11919191919191918	0.0
0.12323232323232325	0.0
0.12727272727272726	0.0
0.13131313131313133	0.0
0.1353535353535354	0.0
0.1393939393939394	0.0
0.14343434343434341	0.0
0.14747474747474743	0.0
0.15151515151515155	0.0
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results_final_redo/pointsource1d_tv_fast/omega_b_functions.csv <==
x	g	omega
0.0	0.04535068653664387	0.0
0.010101010101010102	0.05551282140050831	5.117823779672008e-6
0.020202020202020204	0.05050218796032176	0.00018404311911645628
0.030303030303030304	0.04128802399994965	0.002443813100549886
0.04040404040404041	0.04835548060824236	0.016378987956087086
0.050505050505050504	0.09576982664448298	0.0695482588154806
0.06060606060606061	0.22107618035071547	0.2091976237263982
0.0707070707070707	0.47110290471094296	0.48169347278576313
0.08080808080808081	0.8547841243588975	0.8845785347745492
0.09090909090909091	1.2921241717829122	1.3247619022502028
0.10101010101010101	1.6182454334947227	1.6335944493367747
0.1111111111111111	1.694690423645283	1.6788358163393862
0.12121212121212122	1.5263005433553207	1.4816873723599315
0.13131313131313133	1.247352207429353	1.1956636413042394
0.1414141414141414	1.002133980386453	0.970920798028925
0.15151515151515152	0.8488692989259141	0.8535443529100057
0.16161616161616163	0.7745121336457922	0.8115292127731915
0.1717171717171717	0.7453638339856389	0.8014265743353738
0.18181818181818182	0.7378703531423383	0.7999763046804093
0.1919191919191919	0.7441360724862733	0.7998890886139006
0.20202020202020202	0.7630723163443764	0.7998930269053629
0.21212121212121213	0.7885765438857784	0.7999011939092545
0.2222222222222222	0.8095959732791919	0.7999720885708018
0.23232323232323232	0.8182643939946174	0.8006607699198869
0.24242424242424243	0.8146730576263359	0.8044385320739776
0.25252525252525254	0.8055579025270331	0.817701428288241
0.26262626262626265	0.8134933676064501	0.8509425985965319
0.2727272727272727	0.8733689895915218	0.9172192745596558
0.2828282828282828	1.0010156262895682	1.023848631767389
0.29292929292929293	1.1661321896811456	1.1566334050834943
0.30303030303030304	1.3054353776367629	1.2725781121392599
0.31313131313131315	1.368576393535764	1.326124814370865
0.32323232323232326	1.355188917403652	1.3123389429605632
0.3333333333333333	1.3007209485191114	1.266691218181461
0.3434343434343434	1.2451701595773312	1.2278005595132828
0.35353535353535354	1.2114392513753423	1.208142245607305
0.36363636363636365	1.2007922250576846	1.2016077020951157
0.37373737373737376	1.1966892597124197	1.200175676248936
0.3838383838383838	1.1876590822698025	1.1999995419697076
0.3939393939393939	1.1822118615878947	1.199996351296698
0.40404040404040403	1.190913496216023	1.200001888734197
0.41414141414141414	1.206102053426377	1.2000070476474716
0.42424242424242425	1.2107769945255347	1.2000117030080195
0.43434343434343436	1.1975289666373643	1.2000158302300086
0.4444444444444444	1.1707956507501311	1.2000194078008348
0.45454545454545453	1.1444442573401583	1.2000055722668748
0.46464646464646464	1.1271844949124714	1.196415732584614
0.47474747474747475	1.1005549143595377	1.168951889875042
0.48484848484848486	1.0203592483141302	1.0786587497918996
0.494949494949495	0.8658612419822681	0.9064161338346736
0.5050505050505051	0.6756785568841671	0.6936218835952302
0.5151515151515151	0.5246369657322929	0.5213784487193732
0.5252525252525253	0.44726419295128383	0.43108367489660454
0.5353535353535354	0.4242180883723712	0.40361739182169093
0.5454545454545454	0.4193769689105644	0.40002431744128936
0.5555555555555556	0.41354329724867617	0.40000646926694494
0.5656565656565656	0.40581412092513347	0.40000527674333625
0.5757575757575758	0.3957683551929761	0.40000390100267325
0.5858585858585859	0.37746142889482526	0.4000023492158238
0.5959595959595959	0.349627008934178	0.40000062957806565
0.6060606060606061	0.3316353627403128	0.39999889737242517
0.6161616161616161	0.3447376073526358	0.40001077741864405
0.6262626262626263	0.38451326826431337	0.40028255710138955
0.6363636363636364	0.4286415072686092	0.4024386224930807
0.6464646464646465	0.47203064895459484	0.4122488768736213
0.6565656565656566	0.5324136092646337	0.44182080226003895
0.6666666666666666	0.6201376543102672	0.5046923711597963
0.6767676767676768	0.7177947606190349	0.600509023405496
0.6868686868686869	0.786364101909367	0.7012753143119776
0.696969696969697	0.7935059613560451	0.7601395877795943
0.7070707070707071	0.7338529994537124	0.744471707752198
0.7171717171717171	0.6341583958302774	0.6633011294676507
0.7272727272727273	0.5414762650019684	0.5599624737011917
0.7373737373737373	0.49177205235235777	0.479913065209311
0.7474747474747475	0.4928793958177806	0.4500874905682644
0.7575757575757576	0.5366028399816191	0.484155408580671
0.7676767676767676	0.6219481900771878	0.5894473978545633
0.7777777777777778	0.7464630297617925	0.7518414021924995
0.7878787878787878	0.8777725630194697	0.9163313291972126
0.797979797979798	0.9505386922731314	1.0035276050810296
0.8080808080808081	0.9128133411132513	0.9645645191671586
0.8181818181818182	0.775615610560596	0.8217505492395167
0.8282828282828283	0.6058911910058337	0.6491824427168026
0.8383838383838383	0.4738723966913829	0.5142387264139202
0.8484848484848485	0.4101755441367261	0.4393136464426683
0.8585858585858586	0.4005935620854202	0.40940068651258316
0.8686868686868687	0.4074886949062286	0.3965547350975072
0.8787878787878788	0.3914687457018452	0.37155829018175945
0.8888888888888888	0.32823873914030544	0.3096195674177633
0.898989898989899	0.2239893124484906	0.21123141143129487
0.9090909090909091	0.11429062912279277	0.10838519853795998
0.9191919191919192	0.039742016357227905	0.037784528800260966
0.9292929292929293	0.01060367056240587	0.0075741542124349685
0.9393939393939394	0.008622335595448392	0.00046125520202487674
0.9494949494949495	0.016318216707119984	0.0
0.9595959595959596	0.03195893531352369	0.0
0.9696969696969697	0.05434256519434242	0.0
0.9797979797979798	0.06677441182397705	0.0
0.98989898989899	0.055555378223688626	0.0
1.0	0.02955775564678713	0.0


==> results_final_redo/pointsource1d_tv_fast/omega_b_spikes.csv <==
x	alpha
0.1	10.0
0.3	2.0
0.7	3.0
0.8	5.0


==> results_final_redo/pointsource1d_tv_fast/omega_hat.txt <==
x	f
0.0	0.0
0.010101010101010102	0.0
0.020202020202020204	0.0
0.030303030303030304	0.0
0.04040404040404041	0.0
0.050505050505050504	0.0005496587478017869
0.06060606060606061	5.090389663392411
0.0707070707070707	37.883030557247444
0.08080808080808081	121.41824324254691
0.09090909090909091	223.39093413473574
0.10101010101010101	266.02686388422535
0.1111111111111111	205.21262002743495
0.12121212121212122	100.86540334474219
0.13131313131313133	27.841864552404253
0.1414141414141414	2.7004734279502256
0.15151515151515152	-0.0
0.16161616161616163	-0.0
0.1717171717171717	-0.0
0.18181818181818182	-0.0
0.1919191919191919	-0.0
0.20202020202020202	-0.0
0.21212121212121213	-0.0
0.2222222222222222	-0.0
0.23232323232323232	-0.0
0.24242424242424243	-0.0
0.25252525252525254	0.013741468695045308
0.26262626262626265	1.7176835868806222
0.2727272727272727	10.017530678687692
0.2828282828282828	28.55251834743723
0.29292929292929293	47.8389444903066
0.30303030303030304	52.22917884074907
0.31313131313131315	37.0585974014195
0.32323232323232326	16.347455784247877
0.3333333333333333	3.9506172839506224
0.3434343434343434	0.2415200537841082
0.35353535353535354	0.0
0.36363636363636365	-0.0
0.37373737373737376	-0.0
0.3838383838383838	-0.0
0.3939393939393939	-0.0
0.40404040404040403	-0.0
0.41414141414141414	-0.0
0.42424242424242425	-0.0
0.43434343434343436	-0.0
0.4444444444444444	-0.0
0.45454545454545453	-0.0
0.46464646464646464	-0.0
0.47474747474747475	-0.0
0.48484848484848486	-0.0
0.494949494949495	-0.0
0.5050505050505051	-0.0
0.5151515151515151	-0.0
0.5252525252525253	-0.0
0.5353535353535354	-0.0
0.5454545454545454	-0.0
0.5555555555555556	-0.0
0.5656565656565656	-0.0
0.5757575757575758	-0.0
0.5858585858585859	-0.0
0.5959595959595959	-0.0
0.6060606060606061	-0.0
0.6161616161616161	-0.0
0.6262626262626263	-0.0
0.6363636363636364	-0.0
0.6464646464646465	-0.0
0.6565656565656566	0.36228008067617157
0.6666666666666666	5.925925925925934
0.6767676767676768	24.52118367637211
0.6868686868686869	55.58789610212942
0.696969696969697	78.34376826112373
0.7070707070707071	71.75841673545979
0.7171717171717171	42.82877752115584
0.7272727272727273	15.026296018031424
0.7373737373737373	2.5765253803209
0.7474747474747475	0.020612203042565242
0.7575757575757576	0.9275491369155092
0.7676767676767676	11.78330940600077
0.7777777777777778	45.54183813443056
0.7878787878787878	97.71544647577664
0.797979797979798	132.0801113883452
0.8080808080808081	115.81460972339477
0.8181818181818182	66.01552717255191
0.8282828282828283	21.850859030738757
0.8383838383838383	3.3438489922522905
0.8484848484848485	0.0074203930953245295
0.8585858585858586	-0.0
0.8686868686868687	-0.0
0.8787878787878788	-0.0
0.8888888888888888	-0.0
0.898989898989899	-0.0
0.9090909090909091	-0.0
0.9191919191919192	-0.0
0.9292929292929293	-0.0
0.9393939393939394	-0.0
0.9494949494949495	-0.0
0.9595959595959596	-0.0
0.9696969696969697	-0.0
0.9797979797979798	-0.0
0.98989898989899	-0.0
1.0	-0.0


==> results_final_redo/pointsource1d_tv_fast/omega_noise.txt <==
x	f
0.0	-0.04535068653664387
0.010101010101010102	-0.055507703576728636
0.020202020202020204	-0.0503181448412053
0.030303030303030304	-0.03884421089939976
0.04040404040404041	-0.03197649265215527
0.050505050505050504	-0.026221567829002403
0.06060606060606061	-0.012801067028367068
0.0707070707070707	-0.004557740350049604
0.08080808080808081	-0.045774647184870294
0.09090909090909091	-0.18413266660862898
0.10101010101010101	-0.4071138070205351
0.1111111111111111	-0.6350859700017908
0.12121212121212122	-0.7874789986430825
0.13131313131313133	-0.8417601209577036
0.1414141414141414	-0.8307277347390224
0.15151515151515152	-0.7951902741279502
0.16161616161616163	-0.762853481262289
0.1717171717171717	-0.7438132265369096
0.18181818181818182	-0.7377755755684499
0.1919191919191919	-0.7441342044253004
0.20202020202020202	-0.7630723161684889
0.21212121212121213	-0.788574275116299
0.2222222222222222	-0.8095287799958274
0.23232323232323232	-0.8175145407508033
0.24242424242424243	-0.810151494361651
0.25252525252525254	-0.7877798091237542
0.26262626262626265	-0.7634518243725863
0.2727272727272727	-0.7671136499693855
0.2828282828282828	-0.8254841800158306
0.29292929292929293	-0.9364670449783732
0.30303030303030304	-1.0653265789327246
0.31313131313131315	-1.167712341625606
0.32323232323232326	-1.2215042461711074
0.3333333333333333	-1.2309158476160174
0.3434343434343434	-1.217281182033291
0.35353535353535354	-1.203266569942897
0.36363636363636365	-1.1991613206622194
0.37373737373737376	-1.1964972611252098
0.3838383838383838	-1.187649713616595
0.3939393939393939	-1.1822117642105867
0.40404040404040403	-1.190913496216023
0.41414141414141414	-1.206102053426377
0.42424242424242425	-1.2107769945255347
0.43434343434343436	-1.1975289666373643
0.4444444444444444	-1.1707956507501311
0.45454545454545453	-1.1444442573401583
0.46464646464646464	-1.1271844949124714
0.47474747474747475	-1.1005549143595377
0.48484848484848486	-1.0203592483141302
0.494949494949495	-0.8658612419822681
0.5050505050505051	-0.6756785568841671
0.5151515151515151	-0.5246369657322929
0.5252525252525253	-0.44726419295128383
0.5353535353535354	-0.4242180883723712
0.5454545454545454	-0.4193769689105644
0.5555555555555556	-0.41354329724867617
0.5656565656565656	-0.40581412092513347
0.5757575757575758	-0.3957683551929761
0.5858585858585859	-0.37746142889482526
0.5959595959595959	-0.349627008934178
0.6060606060606061	-0.3316352166743508
0.6161616161616161	-0.3447235543728246
0.6262626262626263	-0.38422527038349835
0.6363636363636364	-0.4261951506754117
0.6464646464646465	-0.4597716268059266
0.6565656565656566	-0.49058014294857333
0.6666666666666666	-0.5154300029556261
0.6767676767676768	-0.5172677537702164
0.6868686868686869	-0.48506802404412913
0.696969696969697	-0.4333427632999872
0.7070707070707071	-0.3893547783367769
0.7171717171717171	-0.370827803792739
0.7272727272727273	-0.3814813436570584
0.7373737373737373	-0.41182352880501083
0.7474747474747475	-0.4427534208448706
0.7575757575757576	-0.4524059158055949
0.7676767676767676	-0.432456250560661
0.7777777777777778	-0.39457407521301113
0.7878787878787878	-0.3613906963921444
0.797979797979798	-0.34695760055683966
0.8080808080808081	-0.34819243222255647
0.8181818181818182	-0.3538058248743394
0.8282828282828283	-0.35664673173235306
0.8383838383838383	-0.35956895047230686
0.8484848484848485	-0.3707945617500788
0.8585858585858586	-0.3909501517635846
0.8686868686868687	-0.4059697372250166
0.8787878787878788	-0.39134336934393227
0.8888888888888888	-0.32823485307048933
0.898989898989899	-0.22398931244848913
0.9090909090909091	-0.11429062912279277
0.9191919191919192	-0.039742016357227905
0.9292929292929293	-0.01060367056240587
0.9393939393939394	-0.008622335595448392
0.9494949494949495	-0.016318216707119984
0.9595959595959596	-0.03195893531352369
0.9696969696969697	-0.05434256519434242
0.9797979797979798	-0.06677441182397705
0.98989898989899	-0.055555378223688626
1.0	-0.02955775564678713


==> results_final_redo/pointsource1d_tv_fast/orig.txt <==
x0	weight
0.1	10.0
0.3	2.0
0.7	3.0
0.8	5.0


==> results_final_redo/pointsource1d_tv_fast/preadj_b.txt <==
x	f
0.0	0.04535068653664387
0.010101010101010102	0.05551282140050831
0.020202020202020204	0.05050218796032176
0.030303030303030304	0.04128802399994965
0.04040404040404041	0.04835548060824236
0.050505050505050504	0.09576982664448298
0.06060606060606061	0.22107618035071547
0.0707070707070707	0.47110290471094296
0.08080808080808081	0.8547841243588975
0.09090909090909091	1.2921241717829122
0.10101010101010101	1.6182454334947227
0.1111111111111111	1.694690423645283
0.12121212121212122	1.5263005433553207
0.13131313131313133	1.247352207429353
0.1414141414141414	1.002133980386453
0.15151515151515152	0.8488692989259141
0.16161616161616163	0.7745121336457922
0.1717171717171717	0.7453638339856389
0.18181818181818182	0.7378703531423383
0.1919191919191919	0.7441360724862733
0.20202020202020202	0.7630723163443764
0.21212121212121213	0.7885765438857784
0.2222222222222222	0.8095959732791919
0.23232323232323232	0.8182643939946174
0.24242424242424243	0.8146730576263359
0.25252525252525254	0.8055579025270331
0.26262626262626265	0.8134933676064501
0.2727272727272727	0.8733689895915218
0.2828282828282828	1.0010156262895682
0.29292929292929293	1.1661321896811456
0.30303030303030304	1.3054353776367629
0.31313131313131315	1.368576393535764
0.32323232323232326	1.355188917403652
0.3333333333333333	1.3007209485191114
0.3434343434343434	1.2451701595773312
0.35353535353535354	1.2114392513753423
0.36363636363636365	1.2007922250576846
0.37373737373737376	1.1966892597124197
0.3838383838383838	1.1876590822698025
0.3939393939393939	1.1822118615878947
0.40404040404040403	1.190913496216023
0.41414141414141414	1.206102053426377
0.42424242424242425	1.2107769945255347
0.43434343434343436	1.1975289666373643
0.4444444444444444	1.1707956507501311
0.45454545454545453	1.1444442573401583
0.46464646464646464	1.1271844949124714
0.47474747474747475	1.1005549143595377
0.48484848484848486	1.0203592483141302
0.494949494949495	0.8658612419822681
0.5050505050505051	0.6756785568841671
0.5151515151515151	0.5246369657322929
0.5252525252525253	0.44726419295128383
0.5353535353535354	0.4242180883723712
0.5454545454545454	0.4193769689105644
0.5555555555555556	0.41354329724867617
0.5656565656565656	0.40581412092513347
0.5757575757575758	0.3957683551929761
0.5858585858585859	0.37746142889482526
0.5959595959595959	0.349627008934178
0.6060606060606061	0.3316353627403128
0.6161616161616161	0.3447376073526358
0.6262626262626263	0.38451326826431337
0.6363636363636364	0.4286415072686092
0.6464646464646465	0.47203064895459484
0.6565656565656566	0.5324136092646337
0.6666666666666666	0.6201376543102672
0.6767676767676768	0.7177947606190349
0.6868686868686869	0.786364101909367
0.696969696969697	0.7935059613560451
0.7070707070707071	0.7338529994537124
0.7171717171717171	0.6341583958302774
0.7272727272727273	0.5414762650019684
0.7373737373737373	0.49177205235235777
0.7474747474747475	0.4928793958177806
0.7575757575757576	0.5366028399816191
0.7676767676767676	0.6219481900771878
0.7777777777777778	0.7464630297617925
0.7878787878787878	0.8777725630194697
0.797979797979798	0.9505386922731314
0.8080808080808081	0.9128133411132513
0.8181818181818182	0.775615610560596
0.8282828282828283	0.6058911910058337
0.8383838383838383	0.4738723966913829
0.8484848484848485	0.4101755441367261
0.8585858585858586	0.4005935620854202
0.8686868686868687	0.4074886949062286
0.8787878787878788	0.3914687457018452
0.8888888888888888	0.32823873914030544
0.898989898989899	0.2239893124484906
0.9090909090909091	0.11429062912279277
0.9191919191919192	0.039742016357227905
0.9292929292929293	0.01060367056240587
0.9393939393939394	0.008622335595448392
0.9494949494949495	0.016318216707119984
0.9595959595959596	0.03195893531352369
0.9696969696969697	0.05434256519434242
0.9797979797979798	0.06677441182397705
0.98989898989899	0.055555378223688626
1.0	0.02955775564678713


==> results_final_redo/pointsource1d_tv_fast/preadj_b_hat.txt <==
x	f
0.0	0.0
0.010101010101010102	5.117823779672008e-6
0.020202020202020204	0.00018404311911645628
0.030303030303030304	0.002443813100549886
0.04040404040404041	0.016378987956087086
0.050505050505050504	0.0695482588154806
0.06060606060606061	0.2091976237263982
0.0707070707070707	0.48169347278576313
0.08080808080808081	0.8845785347745492
0.09090909090909091	1.3247619022502028
0.10101010101010101	1.6335944493367747
0.1111111111111111	1.6788358163393862
0.12121212121212122	1.4816873723599315
0.13131313131313133	1.1956636413042394
0.1414141414141414	0.970920798028925
0.15151515151515152	0.8535443529100057
0.16161616161616163	0.8115292127731915
0.1717171717171717	0.8014265743353738
0.18181818181818182	0.7999763046804093
0.1919191919191919	0.7998890886139006
0.20202020202020202	0.7998930269053629
0.21212121212121213	0.7999011939092545
0.2222222222222222	0.7999720885708018
0.23232323232323232	0.8006607699198869
0.24242424242424243	0.8044385320739776
0.25252525252525254	0.817701428288241
0.26262626262626265	0.8509425985965319
0.2727272727272727	0.9172192745596558
0.2828282828282828	1.023848631767389
0.29292929292929293	1.1566334050834943
0.30303030303030304	1.2725781121392599
0.31313131313131315	1.326124814370865
0.32323232323232326	1.3123389429605632
0.3333333333333333	1.266691218181461
0.3434343434343434	1.2278005595132828
0.35353535353535354	1.208142245607305
0.36363636363636365	1.2016077020951157
0.37373737373737376	1.200175676248936
0.3838383838383838	1.1999995419697076
0.3939393939393939	1.199996351296698
0.40404040404040403	1.200001888734197
0.41414141414141414	1.2000070476474716
0.42424242424242425	1.2000117030080195
0.43434343434343436	1.2000158302300086
0.4444444444444444	1.2000194078008348
0.45454545454545453	1.2000055722668748
0.46464646464646464	1.196415732584614
0.47474747474747475	1.168951889875042
0.48484848484848486	1.0786587497918996
0.494949494949495	0.9064161338346736
0.5050505050505051	0.6936218835952302
0.5151515151515151	0.5213784487193732
0.5252525252525253	0.43108367489660454
0.5353535353535354	0.40361739182169093
0.5454545454545454	0.40002431744128936
0.5555555555555556	0.40000646926694494
0.5656565656565656	0.40000527674333625
0.5757575757575758	0.40000390100267325
0.5858585858585859	0.4000023492158238
0.5959595959595959	0.40000062957806565
0.6060606060606061	0.39999889737242517
0.6161616161616161	0.40001077741864405
0.6262626262626263	0.40028255710138955
0.6363636363636364	0.4024386224930807
0.6464646464646465	0.4122488768736213
0.6565656565656566	0.44182080226003895
0.6666666666666666	0.5046923711597963
0.6767676767676768	0.600509023405496
0.6868686868686869	0.7012753143119776
0.696969696969697	0.7601395877795943
0.7070707070707071	0.744471707752198
0.7171717171717171	0.6633011294676507
0.7272727272727273	0.5599624737011917
0.7373737373737373	0.479913065209311
0.7474747474747475	0.4500874905682644
0.7575757575757576	0.484155408580671
0.7676767676767676	0.5894473978545633
0.7777777777777778	0.7518414021924995
0.7878787878787878	0.9163313291972126
0.797979797979798	1.0035276050810296
0.8080808080808081	0.9645645191671586
0.8181818181818182	0.8217505492395167
0.8282828282828283	0.6491824427168026
0.8383838383838383	0.5142387264139202
0.8484848484848485	0.4393136464426683
0.8585858585858586	0.40940068651258316
0.8686868686868687	0.3965547350975072
0.8787878787878788	0.37155829018175945
0.8888888888888888	0.3096195674177633
0.898989898989899	0.21123141143129487
0.9090909090909091	0.10838519853795998
0.9191919191919192	0.037784528800260966
0.9292929292929293	0.0075741542124349685
0.9393939393939394	0.00046125520202487674
0.9494949494949495	0.0
0.9595959595959596	0.0
0.9696969696969697	0.0
0.9797979797979798	0.0
0.98989898989899	0.0
1.0	0.0


==> results_final_redo/pointsource1d_tv_fast/radon_forward_pdps_config.json <==
{
  "name": "radon_forward_pdps",
  "ForwardPDPS": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "σd0": 0.05,
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "Exact",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": true,
          "interp": false,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      }
    },
    "RadonSquared"
  ]
}

==> results_final_redo/pointsource1d_tv_fast/radon_forward_pdps_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	5e-6	54.87988836980484	1.0	0	0	0	0	0	0.09285830630786808
1	0.000764	48.814097014772486	0.8704229937612165	1	1	0	0	1	0.09285830630786808
2	0.001497	43.310970613970504	0.752865596509505	1	1	0	0	1	0.07193943350683084
3	0.002328	38.59689592594438	0.6521638661814932	1	1	0	0	1	0.05797510022807432
4	0.00317	34.382892764625275	0.5621446284654628	2	1	0	0	1	0.04808977912273443
5	0.004145	30.899133615415366	0.48772481172760457	2	1	0	0	1	0.04077925158033422
6	0.005175	27.970950380334216	0.4251731684031717	2	1	0	0	1	0.03518671830223316
7	0.006343	25.47015077990433	0.3717512640776935	3	1	0	0	1	0.030791369470475
8	0.007054	23.322775586710023	0.32587918696203344	3	1	0	0	1	0.027259947787919174
9	0.008153	21.484718639281127	0.2866147443519787	4	1	0	0	1	0.024370142627053535
10	0.008686	19.95480078302139	0.25393274723037856	4	1	0	0	1	0.02196845496519825
20	0.015168	12.816417710444425	0.10144311252463613	8	10	0	0	10	0.010329588616089394
30	0.020885	10.532789236104456	0.05266040244656487	8	10	1	1	10	0.006343198180734265
40	0.027878	9.904752673527259	0.03924432978199236	9	10	0	0	10	0.0044212494323550705
50	0.034441	9.181328372859399	0.02379059099766072	8	10	2	6	10	0.003319154744365645
60	0.040873	9.424551040523287	0.02898629643503133	7	10	1	4	10	0.0026165365190051666
70	0.047315	9.097835896241556	0.022007030612810636	6	10	2	2	10	0.002135277660854662
80	0.053857	8.989967970095488	0.019702763597823757	6	10	1	2	10	0.0017880833683393256
90	0.062712	8.867653546843442	0.01708989153263564	6	10	0	0	10	0.0015275652460987135
100	0.070735	8.658365454771566	0.01261909410080475	6	10	1	6	10	0.0013259650869742717
200	0.16219	8.132336253367004	0.0013820954764401342	4	100	0	2	100	0.0005162933482131138
300	0.260731	8.09723311858746	0.0006322247921218961	4	100	0	20	100	0.0002953627664527472
400	0.397282	8.07938029562014	0.0002508540496058026	4	100	5	5	100	0.00019835577673215951
500	0.510172	8.068629079053954	0.000021187321139207744	4	100	2	2	100	0.00014553786951320338
600	0.601046	8.068219740906155	0.000012443068555063715	4	100	0	0	100	0.00011296061549376795
700	0.703422	8.068025533531397	8.294424340696416e-6	4	100	0	0	100	0.00009115427502332321
800	0.830454	8.067980951500797	7.342066153751711e-6	4	100	0	0	100	0.00007568682649408726
900	0.958623	8.06799411984657	7.623367425525815e-6	5	100	0	0	100	0.0000642307453161641
1000	1.096475	8.067975481043547	7.225206632593671e-6	5	100	0	0	100	0.00005545638629284405
1100	1.24034	8.067975133440564	7.217781162240332e-6	5	100	0	0	100	0.0000485536699023993
1200	1.392335	8.067974934322613	7.213527618652462e-6	5	100	0	0	100	0.00004300328995717844
1300	1.5487030000000002	8.067974739727385	7.209370689127039e-6	5	100	0	0	100	0.00003845830471953477
1400	1.728712	8.067974544455984	7.205199315262983e-6	5	100	0	0	100	0.00003467886006225952
1500	1.913751	8.067974349434497	7.201033280041299e-6	5	100	0	0	100	0.00003149428791326556
1600	2.105566	8.067974154616852	7.196871599283918e-6	5	100	0	0	100	0.000028780123591912714
1700	2.331065	8.067973959993058	7.192714059542287e-6	5	100	0	0	100	0.00002644364617632674
1800	2.573426	8.067973765563533	7.1885606697717584e-6	5	100	0	0	100	0.00002441448780870018
1900	2.806782	8.067973571328132	7.184411426860727e-6	5	100	0	0	100	0.000022638364201105003
2000	3.05743	8.067973377286657	7.180266326597141e-6	5	100	0	0	100	0.000021072786158884635
2100	3.285427	8.067973183438909	7.176125364693057e-6	5	100	0	0	100	0.000019684062461579122
2200	3.531824	8.067972989784693	7.171988537012315e-6	5	100	0	0	100	0.000018445164717989262
2300	3.780407	8.06797279632382	7.167855839532597e-6	5	100	0	0	100	0.000017334179899440594
2400	4.029366	8.067972603056097	7.163727268079797e-6	5	100	0	0	100	0.000016333171246309916
2500	4.27852	8.06797240998133	7.1596028185557035e-6	5	100	0	0	100	0.000015427327880878843
2600	4.519918	8.067972217099324	7.1554824867862115e-6	5	100	0	0	100	0.000014604321746632142
2700	4.774579	8.067972024409894	7.151366268786947e-6	5	100	0	0	100	0.00001385381557659517
2800	5.026286	8.067971831912837	7.147254160269966e-6	5	100	0	0	100	0.000013167082331199215
2900	5.277094	8.06797163960797	7.143146157288843e-6	5	100	0	0	100	0.00001253670790582878
3000	5.5255220000000005	8.067971447495095	7.139042255631527e-6	5	100	0	0	100	0.00001195635673835646
3100	5.768781	8.067971255574022	7.1349424512377495e-6	5	100	0	0	100	0.000011420585422052851
3200	6.014367	8.06797106384456	7.1308467400093005e-6	5	100	0	0	100	0.000010924693308636017
3300	6.259047	8.067970872306518	7.126755117885914e-6	5	100	0	0	100	0.000010464601868949954
3400	6.506496	8.067970680959704	7.122667580769377e-6	5	100	0	0	100	0.000010036756597800926
3500	6.749865	8.067970489803928	7.118584124599424e-6	5	100	0	0	100	9.63804673013138e-6
3600	6.986411	8.067970298838999	7.114504745277844e-6	5	100	0	0	100	9.265739132425035e-6
3700	7.233754	8.067970108064724	7.110429438706423e-6	5	100	0	0	100	8.917423553201373e-6
3800	7.478753	8.067969917480918	7.106358200900789e-6	5	100	0	0	100	8.590967034916793e-6
3900	7.723747	8.06796972708738	7.102291027610944e-6	5	100	0	0	100	8.284475759934023e-6
4000	7.9614080000000005	8.067969536883934	7.098227915042247e-6	5	100	0	0	100	7.996262963720815e-6


==> results_final_redo/pointsource1d_tv_fast/radon_forward_pdps_reco.txt <==
x0	weight
0.31567113286548387	1.1421058850042618
0.1066841752958263	5.854927460055927
0.6928758426480109	0.7559487951321796
0.8000119324498216	2.034522390249146
0.10714676980591303	0.06979220661990501


==> results_final_redo/pointsource1d_tv_fast/radon_forward_pdps_stats.json <==
{
  "cpu_time": 7.9614519999999995,
  "elapsed": 2.668524292
}

==> results_final_redo/pointsource1d_tv_fast/radon_forward_pdps_z.txt <==
0.0049504950495049506	0.3583624441112943
0.014951495149514951	0.35836244472430906
0.024952495249524954	0.35836244595057254
0.03495349534953495	0.3583624477877417
0.044954495449544954	0.35836245025878827
0.05495549554955495	0.35836245313808957
0.06495649564956496	0.3583624586362982
0.07495749574957496	0.39670200189592136
0.08495849584958497	0.8100316584413966
0.09495949594959498	0.9174689849483166
0.10496049604960496	1.037315974555506
0.11496149614961496	1.0373159266751746
0.12496249624962497	1.037315850250471
0.13496349634963498	1.0373158147963473
0.14496449644964496	1.0373158303266996
0.15496549654965497	1.0373158674796807
0.16496649664966498	1.0373159054241232
0.174967496749675	1.0373159399866965
0.184968496849685	1.0373159714297884
0.19496949694969495	1.0373159997265777
0.20497049704970496	1.037316024879707
0.21497149714971497	1.037316046888828
0.22497249724972496	1.037316065753907
0.23497349734973497	1.0373160814748872
0.24497449744974498	1.0373160940517248
0.25497549754975496	1.037316103484384
0.264976497649765	1.0373161097728383
0.274977497749775	1.03731611291707
0.28497849784978496	1.2922517666057924
0.294979497949795	1.2922517666057924
0.304980498049805	1.2922517666057924
0.31498149814981496	1.2922517666057924
0.324982498249825	1.2922517666057924
0.334983498349835	1.2922517666057924
0.344984498449845	1.2922517666057924
0.354985498549855	1.2922517666057924
0.36498649864986504	1.2922517666057924
0.37498749874987497	1.2922517666057924
0.38498849884988495	1.2922517666057924
0.394989498949895	1.2922517666057924
0.404990499049905	1.2922517666057924
0.41499149914991496	1.2922517666057924
0.424992499249925	1.2922517666057924
0.434993499349935	1.2922517666057924
0.44499449944994496	1.2922517666057924
0.454995499549955	1.2922517666057924
0.464996499649965	1.2922517666057924
0.474997499749975	1.2922517666057924
0.484998499849985	1.2922517666057924
0.494999499949995	1.2922517666057924
0.505000500050005	0.6344145996493604
0.515001500150015	0.6344145996493604
0.525002500250025	0.6344145996493604
0.535003500350035	0.6344145996493604
0.545004500450045	0.6344145996493604
0.555005500550055	0.6344145996493604
0.565006500650065	0.6344145996493604
0.575007500750075	0.6344145996493604
0.585008500850085	0.6344145996493604
0.595009500950095	0.6344145996493604
0.605010501050105	0.6344145996493604
0.615011501150115	0.6344145996493604
0.625012501250125	0.6344145996493604
0.635013501350135	0.6344145996493604
0.645014501450145	0.6344145996493604
0.655015501550155	0.6344145996493604
0.665016501650165	0.6344145996493604
0.675017501750175	0.6344145996493604
0.6850185018501851	0.6344145996493604
0.695019501950195	0.6344145996493604
0.7050205020502051	0.6344145996493604
0.715021502150215	0.6344145996493604
0.7250225022502251	0.6344145996493604
0.7350235023502351	0.6344145996493604
0.745024502450245	0.6344145996493604
0.755025502550255	0.6344145996493604
0.765026502650265	0.6344145996493604
0.775027502750275	0.6344145996493604
0.785028502850285	0.6344145996493604
0.7950295029502951	0.6344145996493604
0.805030503050305	0.6344145996493604
0.815031503150315	0.6344145996493604
0.825032503250325	0.6344145996493604
0.8350335033503351	0.5100775329532347
0.845034503450345	0.5007664883973184
0.8550355035503551	0.5007664883973184
0.865036503650365	0.5007664883973184
0.875037503750375	0.5007664883973184
0.885038503850385	0.5007664883973184
0.8950395039503951	0.47283029023974205
0.905040504050405	0.23629328872812894
0.9150415041504151	0.23629328872812894
0.925042504250425	0.23629328872812902
0.9350435043504349	0.23629328872812902
0.9450445044504451	0.236293288728129
0.9550455045504551	0.236293288728129
0.965046504650465	0.236293288728129
0.975047504750475	0.236293288728129
0.985048504850485	0.236293288728129
0.9950495049504952	0.236293288728129


==> results_final_redo/pointsource1d_tv_fast/radon_sliding_pdps_config.json <==
{
  "name": "radon_sliding_pdps",
  "SlidingPDPS": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "σd0": 0.05,
      "transport": {
        "θ0": 0.9,
        "τθ": null,
        "adaptation": 0.9,
        "tolerance_mult": 1000.0,
        "ℓ_gradv_mult": 0.04,
        "max_attempts": 2,
        "max_fail": 18446744073709551615,
        "allow_partial_transport": true,
        "alt_remainder_control": false
      },
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "Exact",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": true,
          "interp": false,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      },
      "guess": "BetterThanZero"
    },
    "RadonSquared"
  ]
}

==> results_final_redo/pointsource1d_tv_fast/radon_sliding_pdps_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	7e-6	54.87988836980484	1.0	0	0	0	0	0	0.09285830630786808
1	0.001053	48.814097014772486	0.8704229937612165	1	1	0	0	1	0.09285830630786808
2	0.001816	43.31097224006481	0.7528656312460166	1	1	0	0	1	0.07193943350683084
3	0.003111	38.59687314914669	0.6521633796251507	1	1	0	0	1	0.05797510022807432
4	0.00383	34.536291113670245	0.5654215131566463	1	1	0	0	1	0.04808977912273443
5	0.004953	30.908004223613023	0.4879143050330108	2	1	0	0	1	0.04077925158033422
6	0.006118	27.97663078192369	0.42529451274047525	2	1	0	0	1	0.03518671830223316
7	0.007591	25.47518481957185	0.3718588008773006	3	1	0	0	1	0.030791369470475
8	0.008651	23.326471439813602	0.3259581375148352	3	1	0	0	1	0.027259947787919174
9	0.010083	21.484107789809606	0.2866016954287386	4	1	0	0	1	0.024370142627053535
10	0.010953	19.956638271692487	0.25397199953350974	4	1	0	0	1	0.02196845496519825
20	0.019791	12.818678703123604	0.10149141169045772	6	10	0	0	10	0.010329588616089394
30	0.029368	10.542455063949046	0.05286688317786834	6	10	0	0	10	0.006343198180734265
40	0.038319	9.900526360198114	0.03915404757534123	7	10	0	0	10	0.0044212494323550705
50	0.047572	9.175097641177649	0.023657490547819408	7	10	0	0	10	0.003319154744365645
60	0.056751	9.40566331332316	0.028582818141433763	6	10	1	2	10	0.0026165365190051666
70	0.066675	9.159335375170912	0.02332077813534945	6	10	0	0	10	0.002135277660854662
80	0.078055	8.976743089316965	0.01942025462927439	6	10	0	0	10	0.0017880833683393256
90	0.087677	8.851890913845526	0.01675317128052606	6	10	0	0	10	0.0015275652460987135
100	0.097501	8.661224107736327	0.012680160443408518	6	10	0	0	10	0.0013259650869742717
200	0.211159	8.134073234142956	0.0014192007370184554	4	100	0	2	100	0.0005162933482131138
300	0.328188	8.09336638998043	0.0005496240088916464	4	100	0	0	100	0.0002953627664527472
400	0.49329	8.070091813799742	0.00005243415740293643	4	100	0	0	100	0.00019835577673215951
500	0.644255	8.068578882216041	0.00002011501983527003	4	100	0	0	100	0.00014553786951320338
600	0.749733	8.067790760356193	3.279216364090607e-6	4	100	0	0	100	0.00011296061549376795
700	0.857692	8.067703185220529	1.4084425052268516e-6	4	100	0	0	100	0.00009115427502332321
800	0.979328	8.067642082041079	1.0316070416868868e-7	4	100	0	0	100	0.00007568682649408726
900	1.111726	8.067638704369424	3.1007120979113276e-8	4	100	0	0	100	0.0000642307453161641
1000	1.2512750000000001	8.067637570264045	6.780442034232431e-9	4	100	0	0	100	0.00005545638629284405
1100	1.387032	8.067637367782096	2.4550369405175026e-9	4	100	0	0	100	0.0000485536699023993
1200	1.532948	8.067637261697435	1.888639083632636e-10	4	100	0	0	100	0.00004300328995717844
1300	1.686801	8.067637255961873	6.634125195737484e-11	4	100	0	0	100	0.00003845830471953477
1400	1.833779	8.067637253352082	1.059107050372425e-11	4	100	0	0	100	0.00003467886006225952
1500	1.989276	8.067637253040964	3.9449845997871075e-12	4	100	0	0	100	0.00003149428791326556
1600	2.144521	8.06763725287538	4.0781006034812764e-13	4	100	0	0	100	0.000028780123591912714
1700	2.310576	8.067637252861601	1.1345976369599904e-13	4	100	0	0	100	0.00002644364617632674
1800	2.469772	8.067637252857315	2.1895078144679412e-14	4	100	0	0	100	0.00002441448780870018
1900	2.648176	8.067637252856558	5.729907798694266e-15	4	100	0	0	100	0.000022638364201105003
2000	2.836211	8.067637252856326	7.589281852575186e-16	4	100	0	0	100	0.000021072786158884635
2100	3.027083	8.0676372528563	2.276784555772556e-16	4	100	0	0	100	0.000019684062461579122
2200	3.232439	8.06763725285629	0.0	4	100	0	0	100	0.000018445164717989262
2300	3.436834	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.000017334179899440594
2400	3.6609540000000003	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.000016333171246309916
2500	3.878022	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.000015427327880878843
2600	4.094279	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.000014604321746632142
2700	4.317567	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.00001385381557659517
2800	4.540921	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.000013167082331199215
2900	4.772234	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.00001253670790582878
3000	5.014012	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.00001195635673835646
3100	5.245705	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.000011420585422052851
3200	5.474667	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.000010924693308636017
3300	5.709047	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.000010464601868949954
3400	5.937043	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.000010036756597800926
3500	6.169161	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	9.63804673013138e-6
3600	6.42038	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	9.265739132425035e-6
3700	6.672892	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	8.917423553201373e-6
3800	6.930188	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	8.590967034916793e-6
3900	7.196587	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	8.284475759934023e-6
4000	7.452846	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	7.996262963720815e-6


==> results_final_redo/pointsource1d_tv_fast/radon_sliding_pdps_reco.txt <==
x0	weight
0.1069604749425218	5.8973117634237155
0.31558564372395653	1.142121598226521
0.8001314665335705	2.0344901754235942
0.6929570666318722	0.7558106606361599


==> results_final_redo/pointsource1d_tv_fast/radon_sliding_pdps_stats.json <==
{
  "cpu_time": 7.452984,
  "elapsed": 2.55406175
}

==> results_final_redo/pointsource1d_tv_fast/radon_sliding_pdps_z.txt <==
0.0049504950495049506	0.35853988917058394
0.014951495149514951	0.35853988917058394
0.024952495249524954	0.35853988917058394
0.03495349534953495	0.35853988917058394
0.044954495449544954	0.35853988917058394
0.05495549554955495	0.35853988917058394
0.06495649564956496	0.35853988917058394
0.07495749574957496	0.40276757450504796
0.08495849584958497	0.824200053417246
0.09495949594959498	0.9340491112312306
0.10496049604960496	1.0364187215989147
0.11496149614961496	1.0364187215989147
0.12496249624962497	1.0364187215989147
0.13496349634963498	1.0364187215989147
0.14496449644964496	1.0364187215989147
0.15496549654965497	1.0364187215989147
0.16496649664966498	1.0364187215989147
0.174967496749675	1.0364187215989147
0.184968496849685	1.0364187215989147
0.19496949694969495	1.0364187215989147
0.20497049704970496	1.0364187215989147
0.21497149714971497	1.0364187215989147
0.22497249724972496	1.0364187215989147
0.23497349734973497	1.0364187215989147
0.24497449744974498	1.0364187215989147
0.25497549754975496	1.0364187215989147
0.264976497649765	1.0364187215989147
0.274977497749775	1.0364187215989147
0.28497849784978496	1.2922553697927641
0.294979497949795	1.2922553697927641
0.304980498049805	1.2922553697927641
0.31498149814981496	1.2922553697927641
0.324982498249825	1.2922553697927641
0.334983498349835	1.2922553697927641
0.344984498449845	1.2922553697927641
0.354985498549855	1.2922553697927641
0.36498649864986504	1.2922553697927641
0.37498749874987497	1.2922553697927641
0.38498849884988495	1.2922553697927641
0.394989498949895	1.2922553697927641
0.404990499049905	1.2922553697927641
0.41499149914991496	1.2922553697927641
0.424992499249925	1.2922553697927641
0.434993499349935	1.2922553697927641
0.44499449944994496	1.2922553697927641
0.454995499549955	1.2922553697927641
0.464996499649965	1.2922553697927641
0.474997499749975	1.2922553697927641
0.484998499849985	1.2922553697927641
0.494999499949995	1.2922553697927641
0.505000500050005	0.6344383794774565
0.515001500150015	0.6344383794774565
0.525002500250025	0.6344383794774565
0.535003500350035	0.6344383794774565
0.545004500450045	0.6344383794774565
0.555005500550055	0.6344383794774565
0.565006500650065	0.6344383794774565
0.575007500750075	0.6344383794774565
0.585008500850085	0.6344383794774565
0.595009500950095	0.6344383794774565
0.605010501050105	0.6344383794774565
0.615011501150115	0.6344383794774565
0.625012501250125	0.6344383794774565
0.635013501350135	0.6344383794774565
0.645014501450145	0.6344383794774565
0.655015501550155	0.6344383794774565
0.665016501650165	0.6344383794774565
0.675017501750175	0.6344383794774565
0.6850185018501851	0.6344383794774565
0.695019501950195	0.6344383794774565
0.7050205020502051	0.6344383794774565
0.715021502150215	0.6344383794774565
0.7250225022502251	0.6344383794774565
0.7350235023502351	0.6344383794774565
0.745024502450245	0.6344383794774565
0.755025502550255	0.6344383794774565
0.765026502650265	0.6344383794774565
0.775027502750275	0.6344383794774565
0.785028502850285	0.6344383794774565
0.7950295029502951	0.6344383794774565
0.805030503050305	0.6344383794774565
0.815031503150315	0.6344383794774565
0.825032503250325	0.6344383794774565
0.8350335033503351	0.5095014753123343
0.845034503450345	0.5007511986534138
0.8550355035503551	0.5007511986534138
0.865036503650365	0.5007511986534138
0.875037503750375	0.5007511986534138
0.885038503850385	0.5007511986534138
0.8950395039503951	0.47283029023974205
0.905040504050405	0.23629328872812894
0.9150415041504151	0.23629328872812894
0.925042504250425	0.23629328872812902
0.9350435043504349	0.23629328872812902
0.9450445044504451	0.236293288728129
0.9550455045504551	0.236293288728129
0.965046504650465	0.236293288728129
0.975047504750475	0.236293288728129
0.985048504850485	0.236293288728129
0.9950495049504952	0.236293288728129


==> results_final_redo/pointsource1d_tv_fast/sensor.txt <==
x	f
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0
-0.14747474747474748	0.0
-0.14343434343434344	0.0
-0.1393939393939394	0.0
-0.13535353535353536	0.0
-0.13131313131313133	0.0
-0.1272727272727273	0.0
-0.12323232323232323	0.0
-0.1191919191919192	0.0
-0.11515151515151516	0.0
-0.11111111111111112	0.0
-0.10707070707070707	0.0
-0.10303030303030303	0.0
-0.098989898989899	0.0
-0.09494949494949495	0.0
-0.09090909090909091	0.0
-0.08686868686868687	0.0
-0.08282828282828282	0.0
-0.0787878787878788	0.0
-0.07474747474747476	0.0
-0.07070707070707072	0.0
-0.06666666666666668	0.0
-0.06262626262626261	0.0
-0.0585858585858586	0.0
-0.054545454545454564	0.0
-0.0505050505050505	0.0
-0.04646464646464646	0.0
-0.04242424242424242	0.0
-0.03838383838383838	0.0
-0.03434343434343434	0.0
-0.030303030303030304	0.0
-0.026262626262626293	0.0
-0.022222222222222227	0.0
-0.018181818181818188	0.0
-0.014141414141414121	0.0
-0.01010101010101011	0.0
-0.006060606060606044	0.0
-0.0020202020202020055	1.0
0.0020202020202020055	1.0
0.006060606060606072	0.0
0.01010101010101011	0.0
0.01414141414141415	0.0
0.018181818181818188	0.0
0.0222222222222222	0.0
0.026262626262626265	0.0
0.030303030303030304	0.0
0.03434343434343437	0.0
0.03838383838383838	0.0
0.04242424242424242	0.0
0.046464646464646486	0.0
0.0505050505050505	0.0
0.054545454545454564	0.0
0.058585858585858575	0.0
0.06262626262626264	0.0
0.06666666666666665	0.0
0.07070707070707072	0.0
0.07474747474747478	0.0
0.0787878787878788	0.0
0.0828282828282828	0.0
0.08686868686868687	0.0
0.09090909090909088	0.0
0.09494949494949495	0.0
0.09898989898989902	0.0
0.10303030303030303	0.0
0.1070707070707071	0.0
0.1111111111111111	0.0
0.11515151515151517	0.0
0.11919191919191918	0.0
0.12323232323232325	0.0
0.12727272727272726	0.0
0.13131313131313133	0.0
0.1353535353535354	0.0
0.1393939393939394	0.0
0.14343434343434341	0.0
0.14747474747474743	0.0
0.15151515151515155	0.0
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results_final_redo/pointsource1d_tv_fast/sliding_pdps_config.json <==
{
  "name": "sliding_pdps",
  "SlidingPDPS": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "σd0": 0.05,
      "transport": {
        "θ0": 0.9,
        "τθ": null,
        "adaptation": 0.9,
        "tolerance_mult": 100.0,
        "ℓ_gradv_mult": 0.04,
        "max_attempts": 2,
        "max_fail": 18446744073709551615,
        "allow_partial_transport": true,
        "alt_remainder_control": false
      },
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "SSN",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": false,
          "interp": true,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": false,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      },
      "guess": "BetterThanZero"
    },
    "Wave"
  ]
}

==> results_final_redo/pointsource1d_tv_fast/sliding_pdps_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	0.000034	54.87988836980484	1.0	0	0	0	0	0	6.1875
1	0.002102	46.511331706228226	0.8212314839833296	1	2	0	0	1	6.1875
2	0.002965	40.70659696808571	0.6972311507449033	1	2	0	0	1	4.793596421495353
3	0.005333	34.42583755042224	0.5630620119446225	2	4	0	0	1	3.863100102987929
4	0.007645	28.964205855245545	0.44639102166192507	3	4	0	0	1	3.204403786295495
5	0.009333	24.5383655511447	0.35184653387294856	4	4	0	0	1	2.7172756987054614
6	0.011313	21.4956200027572	0.28684761850812296	5	4	0	0	1	2.3446240638207723
7	0.013674	19.444910884186616	0.24304051524689746	6	4	0	0	1	2.0517453545501594
8	0.017704	18.03197759034529	0.2128575340800343	7	4	0	0	1	1.8164333773063663
9	0.020553	16.924652763956306	0.18920293939663374	8	4	0	0	1	1.6238747345332203
10	0.023142	16.02593327435917	0.17000455717502438	9	4	0	0	1	1.4638412060467072
20	0.069416	13.496000126346082	0.11596030406502784	16	44	0	4	10	0.6882995404864231
30	0.10481	11.565916566889697	0.07472999547263479	14	24	0	3	10	0.4226712752348322
40	0.131519	10.680640848021994	0.055818798131236566	12	21	0	2	10	0.2946045642055721
50	0.157875	10.00771259068948	0.04144375225592981	10	22	0	2	10	0.22116782867729584
60	0.180282	9.936656685580603	0.039925861032724996	10	20	0	0	10	0.17434972007423605
70	0.207383	9.527716752309122	0.031190115079174314	10	20	0	0	10	0.1422816229571779
80	0.233649	9.161484814637952	0.023366694309337112	8	22	0	2	10	0.1191467546793078
90	0.260051	9.049114435968214	0.020966246221741223	8	22	0	1	10	0.10178744730599203
100	0.284248	9.116240930417046	0.022400197652129254	9	22	0	0	10	0.08835406655438996
200	0.460763	8.238435873057998	0.003648588053905187	4	206	0	6	100	0.034402577637774115
300	0.590071	8.081779610853468	0.0003021080520534491	4	200	0	0	100	0.01968113774730264
400	0.727175	8.071714081580025	0.00008708892707487129	4	200	0	0	100	0.013217195287420864
500	0.867177	8.068805897804182	0.00002496451078527922	4	196	0	0	100	0.009697738451391972
600	1.013946	8.067764532997865	2.7189493890571004e-6	4	200	0	0	100	0.007526992857810355
700	1.164191	8.06764604452366	1.8780697700821265e-7	4	152	0	0	100	0.0060739539534227106
800	1.326528	8.067642631505407	1.1489832231668516e-7	4	103	0	0	100	0.005043299383250584
900	1.493662	8.067637634331495	8.149046373549628e-9	4	100	0	0	100	0.004279937384665506
1000	1.675153	8.067637454420847	4.3058078224367536e-9	4	100	0	0	100	0.003695268671488766
1100	1.858393	8.067637297469803	9.5303070925875e-10	4	100	0	0	100	0.0032353145826830567
1200	2.041633	8.067637266653858	2.9474266252390674e-10	4	100	0	0	100	0.002865471783728795
1300	2.226107	8.067637255216829	5.042565514511162e-11	4	100	0	0	100	0.0025626222350337924
1400	2.415102	8.067637253143854	6.142916517111407e-12	4	100	0	0	100	0.00231078354933391
1500	2.607511	8.067637253118043	5.59155519052182e-12	4	100	0	0	100	0.002098583467775557
1600	2.796505	8.067637252869117	2.7401102128722713e-13	4	100	0	0	100	0.0019177284381491145
1700	2.992499	8.067637252863555	1.5520081388516255e-13	4	100	0	0	100	0.0017620401148987772
1800	3.196274	8.067637252859214	6.245978964669378e-14	4	100	0	0	100	0.0016268296216332381
1900	3.412561	8.067637252856734	9.486602315718983e-15	4	100	0	0	100	0.0015084797910261732
2000	3.637769	8.067637252856414	2.6562486484013154e-15	4	100	0	0	100	0.0014041594074072686
2100	3.86415	8.067637252856299	1.8973204631437966e-16	4	100	0	0	100	0.0013116234973876628
2200	4.0969	8.067637252856304	3.0357127410300745e-16	4	100	0	0	100	0.0012290710570809554
2300	4.323532	8.067637252856292	3.794640926287593e-17	4	100	0	0	100	0.0011550419385443897
2400	4.558901	8.06763725285629	0.0	4	100	0	0	100	0.0010883409476743757
2500	4.7927859999999995	8.06763725285629	0.0	4	100	0	0	100	0.0010279811796960333
2600	5.037697	8.06763725285629	0.0	4	100	0	0	100	0.0009731411695975509
2700	5.2879249999999995	8.06763725285629	0.0	4	100	0	0	100	0.0009231321062003835
2800	5.539029	8.06763725285629	0.0	4	100	0	0	100	0.000877372473865506
2900	5.803419	8.06763725285629	0.0	4	100	0	0	100	0.0008353682427733751
3000	6.066307	8.06763725285629	0.0	4	100	0	0	100	0.0007966972504678574
3100	6.323008	8.06763725285629	0.0	4	100	0	0	100	0.0007609967821797804
3200	6.590242	8.06763725285629	0.0	4	100	0	0	100	0.0007279536159433243
3300	6.845261	8.06763725285629	0.0	4	100	0	0	100	0.0006972959839419498
3400	7.107477	8.06763725285629	0.0	4	100	0	0	100	0.0006687870360567966
3500	7.38161	8.06763725285629	0.0	4	100	0	0	100	0.0006422194902518363
3600	7.655856	8.06763725285629	0.0	4	100	0	0	100	0.0006174112275082716
3700	7.938294	8.06763725285629	0.0	4	100	0	0	100	0.0005942016436580027
3800	8.219837	8.06763725285629	0.0	4	100	0	0	100	0.0005724486116762566
3900	8.494973	8.06763725285629	0.0	4	100	0	0	100	0.0005520259393342864
4000	8.781164	8.06763725285629	0.0	4	100	0	0	100	0.0005328212311344976


==> results_final_redo/pointsource1d_tv_fast/sliding_pdps_reco.txt <==
x0	weight
0.10696047494252182	5.897311763423706
0.3155856437239566	1.1421215982265167
0.8001314665335707	2.0344901754235822
0.6929570666318726	0.7558106606361514


==> results_final_redo/pointsource1d_tv_fast/sliding_pdps_stats.json <==
{
  "cpu_time": 8.781288,
  "elapsed": 3.034748958
}

==> results_final_redo/pointsource1d_tv_fast/sliding_pdps_z.txt <==
0.0049504950495049506	0.3585398891705841
0.014951495149514951	0.3585398891705841
0.024952495249524954	0.3585398891705841
0.03495349534953495	0.3585398891705841
0.044954495449544954	0.3585398891705841
0.05495549554955495	0.3585398891705841
0.06495649564956496	0.3585398891705841
0.07495749574957496	0.4027675745050496
0.08495849584958497	0.8242000534172492
0.09495949594959498	0.9340491112312335
0.10496049604960496	1.0364187215989147
0.11496149614961496	1.0364187215989147
0.12496249624962497	1.0364187215989147
0.13496349634963498	1.0364187215989147
0.14496449644964496	1.0364187215989147
0.15496549654965497	1.0364187215989147
0.16496649664966498	1.0364187215989147
0.174967496749675	1.0364187215989147
0.184968496849685	1.0364187215989147
0.19496949694969495	1.0364187215989147
0.20497049704970496	1.0364187215989147
0.21497149714971497	1.0364187215989147
0.22497249724972496	1.0364187215989147
0.23497349734973497	1.0364187215989147
0.24497449744974498	1.0364187215989147
0.25497549754975496	1.0364187215989147
0.264976497649765	1.0364187215989147
0.274977497749775	1.0364187215989147
0.28497849784978496	1.2922553697927643
0.294979497949795	1.2922553697927643
0.304980498049805	1.2922553697927643
0.31498149814981496	1.2922553697927643
0.324982498249825	1.2922553697927643
0.334983498349835	1.2922553697927643
0.344984498449845	1.2922553697927643
0.354985498549855	1.2922553697927643
0.36498649864986504	1.2922553697927643
0.37498749874987497	1.2922553697927643
0.38498849884988495	1.2922553697927643
0.394989498949895	1.2922553697927643
0.404990499049905	1.2922553697927643
0.41499149914991496	1.2922553697927643
0.424992499249925	1.2922553697927643
0.434993499349935	1.2922553697927643
0.44499449944994496	1.2922553697927643
0.454995499549955	1.2922553697927643
0.464996499649965	1.2922553697927643
0.474997499749975	1.2922553697927643
0.484998499849985	1.2922553697927643
0.494999499949995	1.2922553697927643
0.505000500050005	0.634438379477457
0.515001500150015	0.634438379477457
0.525002500250025	0.634438379477457
0.535003500350035	0.634438379477457
0.545004500450045	0.634438379477457
0.555005500550055	0.634438379477457
0.565006500650065	0.634438379477457
0.575007500750075	0.634438379477457
0.585008500850085	0.634438379477457
0.595009500950095	0.634438379477457
0.605010501050105	0.634438379477457
0.615011501150115	0.634438379477457
0.625012501250125	0.634438379477457
0.635013501350135	0.634438379477457
0.645014501450145	0.634438379477457
0.655015501550155	0.634438379477457
0.665016501650165	0.634438379477457
0.675017501750175	0.634438379477457
0.6850185018501851	0.634438379477457
0.695019501950195	0.634438379477457
0.7050205020502051	0.634438379477457
0.715021502150215	0.634438379477457
0.7250225022502251	0.634438379477457
0.7350235023502351	0.634438379477457
0.745024502450245	0.634438379477457
0.755025502550255	0.634438379477457
0.765026502650265	0.634438379477457
0.775027502750275	0.634438379477457
0.785028502850285	0.634438379477457
0.7950295029502951	0.634438379477457
0.805030503050305	0.634438379477457
0.815031503150315	0.634438379477457
0.825032503250325	0.634438379477457
0.8350335033503351	0.5095014753123319
0.845034503450345	0.5007511986534142
0.8550355035503551	0.5007511986534142
0.865036503650365	0.5007511986534142
0.875037503750375	0.5007511986534142
0.885038503850385	0.5007511986534142
0.8950395039503951	0.47283029023974205
0.905040504050405	0.23629328872812894
0.9150415041504151	0.23629328872812894
0.925042504250425	0.23629328872812902
0.9350435043504349	0.23629328872812902
0.9450445044504451	0.23629328872812902
0.9550455045504551	0.236293288728129
0.965046504650465	0.236293288728129
0.975047504750475	0.236293288728129
0.985048504850485	0.236293288728129
0.9950495049504952	0.236293288728129


==> results_final_redo/pointsource1d_tv_fast/spread.txt <==
x	f
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0
-0.14747474747474748	0.0
-0.14343434343434344	0.0
-0.1393939393939394	0.0
-0.13535353535353536	0.0
-0.13131313131313133	0.0
-0.1272727272727273	0.0
-0.12323232323232323	0.0
-0.1191919191919192	0.0
-0.11515151515151516	0.0
-0.11111111111111112	0.0
-0.10707070707070707	0.0
-0.10303030303030303	0.0
-0.098989898989899	0.0
-0.09494949494949495	0.0
-0.09090909090909091	0.0
-0.08686868686868687	0.0
-0.08282828282828282	0.0
-0.0787878787878788	0.0
-0.07474747474747476	0.0
-0.07070707070707072	0.0
-0.06666666666666668	0.0
-0.06262626262626261	0.0
-0.0585858585858586	0.0
-0.054545454545454564	0.0
-0.0505050505050505	0.0
-0.04646464646464646	0.018853295049601645
-0.04242424242424242	0.18550982738310592
-0.03838383838383838	0.6687697984504437
-0.03434343434343434	1.6374883755763259
-0.030303030303030304	3.260520726085464
-0.026262626262626293	5.706722017302548
-0.022222222222222227	9.108367626886139
-0.018181818181818188	13.203105434510384
-0.014141414141414121	17.48780530537496
-0.01010101010101011	21.455901737505645
-0.006060606060606044	24.60082922892841
-0.0020202020202020055	26.41602227766905
0.0020202020202020055	26.41602227766905
0.006060606060606072	24.600829228928394
0.01010101010101011	21.455901737505645
0.01414141414141415	17.48780530537493
0.018181818181818188	13.203105434510384
0.0222222222222222	9.108367626886166
0.026262626262626265	5.7067220173025675
0.030303030303030304	3.260520726085464
0.03434343434343437	1.6374883755763172
0.03838383838383838	0.6687697984504437
0.04242424242424242	0.18550982738310592
0.046464646464646486	0.018853295049601197
0.0505050505050505	0.0
0.054545454545454564	0.0
0.058585858585858575	0.0
0.06262626262626264	0.0
0.06666666666666665	0.0
0.07070707070707072	0.0
0.07474747474747478	0.0
0.0787878787878788	0.0
0.0828282828282828	0.0
0.08686868686868687	0.0
0.09090909090909088	0.0
0.09494949494949495	0.0
0.09898989898989902	0.0
0.10303030303030303	0.0
0.1070707070707071	0.0
0.1111111111111111	0.0
0.11515151515151517	0.0
0.11919191919191918	0.0
0.12323232323232325	0.0
0.12727272727272726	0.0
0.13131313131313133	0.0
0.1353535353535354	0.0
0.1393939393939394	0.0
0.14343434343434341	0.0
0.14747474747474743	0.0
0.15151515151515155	0.0
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results_final_redo/pointsource1d_tv_fast/stats.json <==
{
  "ssnr": 20.25835384763742,
  "noise_ratio": 0.0970693916010801,
  "when": "2026-07-20T02:48:58.424170Z"
}

==> results_final_redo/pointsource1d_tv_fast/valuerange.json <==
{
  "ini": 54.87988836980484,
  "min": 8.06763725285629
}

==> results_final_redo/pointsource2d_fast/b_hat.txt <==
0.029411764705882353	0.029411764705882353	0.0030507010567884223
0.09215686274509804	0.029411764705882353	0.036638789185058064
0.15490196078431373	0.029411764705882353	0.06932579017376472
0.2176470588235294	0.029411764705882353	0.028658095258243574
0.2803921568627451	0.029411764705882353	0.0015798895001965906
0.3431372549019608	0.029411764705882353	0.0
0.4058823529411764	0.029411764705882353	0.0
0.46862745098039216	0.029411764705882353	0.0
0.5313725490196078	0.029411764705882353	0.0
0.5941176470588235	0.029411764705882353	0.0
0.6568627450980392	0.029411764705882353	0.0
0.7196078431372549	0.029411764705882353	0.0
0.7823529411764705	0.029411764705882353	0.0
0.8450980392156863	0.029411764705882353	0.0
0.907843137254902	0.029411764705882353	0.0
0.9705882352941176	0.029411764705882353	0.0
0.029411764705882353	0.09215686274509804	0.036638789185058064
0.09215686274509804	0.09215686274509804	0.4400302907294099
0.15490196078431373	0.09215686274509804	0.8325997742755216
0.2176470588235294	0.09215686274509804	0.34418249807716894
0.2803921568627451	0.09215686274509804	0.018974405310734514
0.3431372549019608	0.09215686274509804	0.0
0.4058823529411764	0.09215686274509804	0.0
0.46862745098039216	0.09215686274509804	0.0
0.5313725490196078	0.09215686274509804	0.0
0.5941176470588235	0.09215686274509804	0.0
0.6568627450980392	0.09215686274509804	0.0
0.7196078431372549	0.09215686274509804	0.0
0.7823529411764705	0.09215686274509804	0.0
0.8450980392156863	0.09215686274509804	0.0
0.907843137254902	0.09215686274509804	0.0
0.9705882352941176	0.09215686274509804	0.0
0.029411764705882353	0.15490196078431373	0.06932579017376472
0.09215686274509804	0.15490196078431373	0.8325997742755216
0.15490196078431373	0.15490196078431373	1.5753969640920384
0.2176470588235294	0.15490196078431373	0.6512421445660331
0.2803921568627451	0.15490196078431373	0.03590226834735023
0.3431372549019608	0.15490196078431373	0.0
0.4058823529411764	0.15490196078431373	0.0
0.46862745098039216	0.15490196078431373	0.0
0.5313725490196078	0.15490196078431373	0.0
0.5941176470588235	0.15490196078431373	0.0
0.6568627450980392	0.15490196078431373	0.0
0.7196078431372549	0.15490196078431373	0.0
0.7823529411764705	0.15490196078431373	0.0
0.8450980392156863	0.15490196078431373	0.0
0.907843137254902	0.15490196078431373	0.0
0.9705882352941176	0.15490196078431373	0.0
0.029411764705882353	0.2176470588235294	0.028658095258243574
0.09215686274509804	0.2176470588235294	0.34418249807716894
0.15490196078431373	0.2176470588235294	0.6512421445660331
0.2176470588235294	0.2176470588235294	0.2692123575999148
0.2803921568627451	0.2176470588235294	0.01484138332511576
0.3431372549019608	0.2176470588235294	0.0
0.4058823529411764	0.2176470588235294	0.0
0.46862745098039216	0.2176470588235294	0.0
0.5313725490196078	0.2176470588235294	0.0
0.5941176470588235	0.2176470588235294	0.0
0.6568627450980392	0.2176470588235294	0.0
0.7196078431372549	0.2176470588235294	0.0
0.7823529411764705	0.2176470588235294	0.0
0.8450980392156863	0.2176470588235294	0.0
0.907843137254902	0.2176470588235294	0.0
0.9705882352941176	0.2176470588235294	0.0
0.029411764705882353	0.2803921568627451	0.0015798895001965906
0.09215686274509804	0.2803921568627451	0.018974405310734514
0.15490196078431373	0.2803921568627451	0.03590226834735023
0.2176470588235294	0.2803921568627451	0.01484138332511576
0.2803921568627451	0.2803921568627451	0.0008181892576059588
0.3431372549019608	0.2803921568627451	0.0
0.4058823529411764	0.2803921568627451	0.0
0.46862745098039216	0.2803921568627451	0.0
0.5313725490196078	0.2803921568627451	0.0
0.5941176470588235	0.2803921568627451	8.350464789339726e-8
0.6568627450980392	0.2803921568627451	7.90664398448658e-6
0.7196078431372549	0.2803921568627451	0.00003823859871664227
0.7823529411764705	0.2803921568627451	0.00003735564954541188
0.8450980392156863	0.2803921568627451	7.289657633611947e-6
0.907843137254902	0.2803921568627451	6.318353614874456e-8
0.9705882352941176	0.2803921568627451	0.0
0.029411764705882353	0.3431372549019608	0.0
0.09215686274509804	0.3431372549019608	0.0
0.15490196078431373	0.3431372549019608	0.0
0.2176470588235294	0.3431372549019608	0.0
0.2803921568627451	0.3431372549019608	0.0
0.3431372549019608	0.3431372549019608	0.0
0.4058823529411764	0.3431372549019608	0.0
0.46862745098039216	0.3431372549019608	0.0
0.5313725490196078	0.3431372549019608	0.0
0.5941176470588235	0.3431372549019608	0.00005452310913115552
0.6568627450980392	0.3431372549019608	0.0051704928760924265
0.7196078431372549	0.3431372549019608	0.025251115577835978
0.7823529411764705	0.3431372549019608	0.02534981318550992
0.8450980392156863	0.3431372549019608	0.0054505655385066725
0.907843137254902	0.3431372549019608	0.0001317917258730699
0.9705882352941176	0.3431372549019608	1.1192140767747837e-7
0.029411764705882353	0.4058823529411764	0.0
0.09215686274509804	0.4058823529411764	0.0
0.15490196078431373	0.4058823529411764	0.0
0.2176470588235294	0.4058823529411764	0.0
0.2803921568627451	0.4058823529411764	0.0
0.3431372549019608	0.4058823529411764	0.0
0.4058823529411764	0.4058823529411764	0.0
0.46862745098039216	0.4058823529411764	0.0
0.5313725490196078	0.4058823529411764	0.0
0.5941176470588235	0.4058823529411764	0.0004028881076147868
0.6568627450980392	0.4058823529411764	0.038978521177943724
0.7196078431372549	0.4058823529411764	0.21408952598890607
0.7823529411764705	0.4058823529411764	0.28024978512608745
0.8450980392156863	0.4058823529411764	0.10722699028053134
0.907843137254902	0.4058823529411764	0.00974735085655708
0.9705882352941176	0.4058823529411764	0.000011672784167402356
0.029411764705882353	0.46862745098039216	0.0
0.09215686274509804	0.46862745098039216	0.0
0.15490196078431373	0.46862745098039216	0.0
0.2176470588235294	0.46862745098039216	0.0
0.2803921568627451	0.46862745098039216	0.0
0.3431372549019608	0.46862745098039216	0.0
0.4058823529411764	0.46862745098039216	0.0
0.46862745098039216	0.46862745098039216	0.0
0.5313725490196078	0.46862745098039216	0.0
0.5941176470588235	0.46862745098039216	0.00054622501498809
0.6568627450980392	0.46862745098039216	0.055856041475300225
0.7196078431372549	0.46862745098039216	0.39746207370711184
0.7823529411764705	0.46862745098039216	0.7422230646563079
0.8450980392156863	0.46862745098039216	0.40636391979189895
0.907843137254902	0.46862745098039216	0.04741602528173392
0.9705882352941176	0.46862745098039216	0.00005810455686396455
0.029411764705882353	0.5313725490196078	0.0
0.09215686274509804	0.5313725490196078	0.0
0.15490196078431373	0.5313725490196078	9.424748554599212e-7
0.2176470588235294	0.5313725490196078	0.00003802681336474832
0.2803921568627451	0.5313725490196078	0.00013554280413057717
0.3431372549019608	0.5313725490196078	0.00010235262047390046
0.4058823529411764	0.5313725490196078	0.00001430029171345798
0.46862745098039216	0.5313725490196078	2.6715174794040515e-8
0.5313725490196078	0.5313725490196078	0.0
0.5941176470588235	0.5313725490196078	0.00015739941791026855
0.6568627450980392	0.5313725490196078	0.019040060021496077
0.7196078431372549	0.5313725490196078	0.2194103561979446
0.7823529411764705	0.5313725490196078	0.5682826540905733
0.8450980392156863	0.5313725490196078	0.3724208333483696
0.907843137254902	0.5313725490196078	0.04712182158423571
0.9705882352941176	0.5313725490196078	0.00005810455686396455
0.029411764705882353	0.5941176470588235	0.0
0.09215686274509804	0.5941176470588235	0.0
0.15490196078431373	0.5941176470588235	0.0005044947476324365
0.2176470588235294	0.5941176470588235	0.020355267305622333
0.2803921568627451	0.5941176470588235	0.07255433114964009
0.3431372549019608	0.5941176470588235	0.054788049926595424
0.4058823529411764	0.5941176470588235	0.0076547634318908375
0.46862745098039216	0.5941176470588235	0.000014300291713457855
0.5313725490196078	0.5941176470588235	0.0
0.5941176470588235	0.5941176470588235	4.155815507969451e-6
0.6568627450980392	0.5941176470588235	0.001224523546200015
0.7196078431372549	0.5941176470588235	0.03150131685467954
0.7823529411764705	0.5941176470588235	0.10187763289096871
0.8450980392156863	0.5941176470588235	0.0724190847297571
0.907843137254902	0.5941176470588235	0.00944565128859815
0.9705882352941176	0.5941176470588235	0.00001167278416740239
0.029411764705882353	0.6568627450980392	0.0
0.09215686274509804	0.6568627450980392	0.0
0.15490196078431373	0.6568627450980392	0.0036108605663550284
0.2176470588235294	0.6568627450980392	0.14569038107218893
0.2803921568627451	0.6568627450980392	0.5192989114276667
0.3431372549019608	0.6568627450980392	0.39213888730427354
0.4058823529411764	0.6568627450980392	0.05478804992659547
0.46862745098039216	0.6568627450980392	0.00010235262047389963
0.5313725490196078	0.6568627450980392	0.0
0.5941176470588235	0.6568627450980392	0.0
0.6568627450980392	0.6568627450980392	7.968110073470016e-6
0.7196078431372549	0.6568627450980392	0.0002837952735633969
0.7823529411764705	0.6568627450980392	0.0009590013180098065
0.8450980392156863	0.6568627450980392	0.0006908927692306525
0.907843137254902	0.6568627450980392	0.00009053698229127339
0.9705882352941176	0.6568627450980392	1.1192140767747837e-7
0.029411764705882353	0.7196078431372549	0.0
0.09215686274509804	0.7196078431372549	0.0
0.15490196078431373	0.7196078431372549	0.004781764885180305
0.2176470588235294	0.7196078431372549	0.19293382713549878
0.2803921568627451	0.7196078431372549	0.6876934885590991
0.3431372549019608	0.7196078431372549	0.5192989114276659
0.4058823529411764	0.7196078431372549	0.07255433114964005
0.46862745098039216	0.7196078431372549	0.0001355428041305759
0.5313725490196078	0.7196078431372549	0.0
0.5941176470588235	0.7196078431372549	0.0
0.6568627450980392	0.7196078431372549	0.0
0.7196078431372549	0.7196078431372549	0.0
0.7823529411764705	0.7196078431372549	0.0
0.8450980392156863	0.7196078431372549	0.0
0.907843137254902	0.7196078431372549	0.0
0.9705882352941176	0.7196078431372549	0.0
0.029411764705882353	0.7823529411764705	0.0
0.09215686274509804	0.7823529411764705	0.0
0.15490196078431373	0.7823529411764705	0.0013415340047686012
0.2176470588235294	0.7823529411764705	0.05412798328386635
0.2803921568627451	0.7823529411764705	0.19293382713549945
0.3431372549019608	0.7823529411764705	0.14569038107218923
0.4058823529411764	0.7823529411764705	0.020355267305622392
0.46862745098039216	0.7823529411764705	0.000038026813364748097
0.5313725490196078	0.7823529411764705	0.0
0.5941176470588235	0.7823529411764705	0.0
0.6568627450980392	0.7823529411764705	0.0
0.7196078431372549	0.7823529411764705	0.0
0.7823529411764705	0.7823529411764705	0.0
0.8450980392156863	0.7823529411764705	0.0
0.907843137254902	0.7823529411764705	0.0
0.9705882352941176	0.7823529411764705	0.0
0.029411764705882353	0.8450980392156863	0.0
0.09215686274509804	0.8450980392156863	0.0
0.15490196078431373	0.8450980392156863	0.00003324922483278436
0.2176470588235294	0.8450980392156863	0.0013415340047685897
0.2803921568627451	0.8450980392156863	0.004781764885180282
0.3431372549019608	0.8450980392156863	0.0036108605663550063
0.4058823529411764	0.8450980392156863	0.0005044947476324339
0.46862745098039216	0.8450980392156863	9.424748554599078e-7
0.5313725490196078	0.8450980392156863	0.0
0.5941176470588235	0.8450980392156863	0.0
0.6568627450980392	0.8450980392156863	0.0
0.7196078431372549	0.8450980392156863	0.0
0.7823529411764705	0.8450980392156863	0.0
0.8450980392156863	0.8450980392156863	0.0
0.907843137254902	0.8450980392156863	0.0
0.9705882352941176	0.8450980392156863	0.0
0.029411764705882353	0.907843137254902	0.0
0.09215686274509804	0.907843137254902	0.0
0.15490196078431373	0.907843137254902	0.0
0.2176470588235294	0.907843137254902	0.0
0.2803921568627451	0.907843137254902	0.0
0.3431372549019608	0.907843137254902	0.0
0.4058823529411764	0.907843137254902	0.0
0.46862745098039216	0.907843137254902	0.0
0.5313725490196078	0.907843137254902	0.0
0.5941176470588235	0.907843137254902	0.0
0.6568627450980392	0.907843137254902	0.0
0.7196078431372549	0.907843137254902	0.0
0.7823529411764705	0.907843137254902	0.0
0.8450980392156863	0.907843137254902	0.0
0.907843137254902	0.907843137254902	0.0
0.9705882352941176	0.907843137254902	0.0
0.029411764705882353	0.9705882352941176	0.0
0.09215686274509804	0.9705882352941176	0.0
0.15490196078431373	0.9705882352941176	0.0
0.2176470588235294	0.9705882352941176	0.0
0.2803921568627451	0.9705882352941176	0.0
0.3431372549019608	0.9705882352941176	0.0
0.4058823529411764	0.9705882352941176	0.0
0.46862745098039216	0.9705882352941176	0.0
0.5313725490196078	0.9705882352941176	0.0
0.5941176470588235	0.9705882352941176	0.0
0.6568627450980392	0.9705882352941176	0.0
0.7196078431372549	0.9705882352941176	0.0
0.7823529411764705	0.9705882352941176	0.0
0.8450980392156863	0.9705882352941176	0.0
0.907843137254902	0.9705882352941176	0.0
0.9705882352941176	0.9705882352941176	0.0


==> results_final_redo/pointsource2d_fast/b_noisy.txt <==
0.029411764705882353	0.029411764705882353	-0.259552330987423
0.09215686274509804	0.029411764705882353	-0.0014372827709377076
0.15490196078431373	0.029411764705882353	-0.09658469343758339
0.2176470588235294	0.029411764705882353	0.21745280174314496
0.2803921568627451	0.029411764705882353	0.07712071916521074
0.3431372549019608	0.029411764705882353	0.4463898385520158
0.4058823529411764	0.029411764705882353	0.14878973945828727
0.46862745098039216	0.029411764705882353	0.01935358791177326
0.5313725490196078	0.029411764705882353	0.05539156211182537
0.5941176470588235	0.029411764705882353	-0.11177897764517265
0.6568627450980392	0.029411764705882353	-0.2844430325617604
0.7196078431372549	0.029411764705882353	-0.09812566666959872
0.7823529411764705	0.029411764705882353	0.2912069482153639
0.8450980392156863	0.029411764705882353	0.009522448169347145
0.907843137254902	0.029411764705882353	-0.08334468755389675
0.9705882352941176	0.029411764705882353	0.32921532602403764
0.029411764705882353	0.09215686274509804	0.019383156012958546
0.09215686274509804	0.09215686274509804	0.5988796738751998
0.15490196078431373	0.09215686274509804	0.7655839982504972
0.2176470588235294	0.09215686274509804	0.44945641095774314
0.2803921568627451	0.09215686274509804	0.07654105203346034
0.3431372549019608	0.09215686274509804	0.042220377423058834
0.4058823529411764	0.09215686274509804	0.06661600889599599
0.46862745098039216	0.09215686274509804	-0.16658449773472647
0.5313725490196078	0.09215686274509804	-0.0017435031973338437
0.5941176470588235	0.09215686274509804	-0.04670657583522661
0.6568627450980392	0.09215686274509804	-0.3045332403648046
0.7196078431372549	0.09215686274509804	-0.06795937312076612
0.7823529411764705	0.09215686274509804	0.14435396150249222
0.8450980392156863	0.09215686274509804	0.08162069010882407
0.907843137254902	0.09215686274509804	0.06587123174784758
0.9705882352941176	0.09215686274509804	0.0198224627504192
0.029411764705882353	0.15490196078431373	0.08147510810151071
0.09215686274509804	0.15490196078431373	0.8348883881991879
0.15490196078431373	0.15490196078431373	1.5626723722559759
0.2176470588235294	0.15490196078431373	0.9675347707965436
0.2803921568627451	0.15490196078431373	0.21999602591274847
0.3431372549019608	0.15490196078431373	-0.1469825784161145
0.4058823529411764	0.15490196078431373	-0.19108920571435298
0.46862745098039216	0.15490196078431373	-0.02814642558720385
0.5313725490196078	0.15490196078431373	-0.2795218409502431
0.5941176470588235	0.15490196078431373	-0.053221491429994876
0.6568627450980392	0.15490196078431373	0.17415241907544665
0.7196078431372549	0.15490196078431373	0.09516381928685412
0.7823529411764705	0.15490196078431373	0.2697632354021069
0.8450980392156863	0.15490196078431373	-0.18966361554425654
0.907843137254902	0.15490196078431373	0.04377096871822825
0.9705882352941176	0.15490196078431373	-0.0005409518781170791
0.029411764705882353	0.2176470588235294	-0.1246082797037044
0.09215686274509804	0.2176470588235294	0.3704380941927136
0.15490196078431373	0.2176470588235294	0.5994406903913674
0.2176470588235294	0.2176470588235294	0.26339148031207593
0.2803921568627451	0.2176470588235294	-0.1867600442619889
0.3431372549019608	0.2176470588235294	-0.08442549083251154
0.4058823529411764	0.2176470588235294	0.449608685700878
0.46862745098039216	0.2176470588235294	0.2077387948029787
0.5313725490196078	0.2176470588235294	0.27170759736171907
0.5941176470588235	0.2176470588235294	0.12364950662227607
0.6568627450980392	0.2176470588235294	-0.11875014802799044
0.7196078431372549	0.2176470588235294	-0.20684912089941895
0.7823529411764705	0.2176470588235294	-0.050799948019542275
0.8450980392156863	0.2176470588235294	0.10678651881568713
0.907843137254902	0.2176470588235294	0.12029074615679275
0.9705882352941176	0.2176470588235294	-0.18972064202690625
0.029411764705882353	0.2803921568627451	0.05702541350523198
0.09215686274509804	0.2803921568627451	-0.03439817646687289
0.15490196078431373	0.2803921568627451	0.3398934757162616
0.2176470588235294	0.2803921568627451	0.14116938933651804
0.2803921568627451	0.2803921568627451	-0.1435678582971353
0.3431372549019608	0.2803921568627451	-0.08121965847934247
0.4058823529411764	0.2803921568627451	0.025326260855974555
0.46862745098039216	0.2803921568627451	0.20528885426838928
0.5313725490196078	0.2803921568627451	0.1199359249210409
0.5941176470588235	0.2803921568627451	0.003618579952698778
0.6568627450980392	0.2803921568627451	-0.03307635093374925
0.7196078431372549	0.2803921568627451	0.3124796403876492
0.7823529411764705	0.2803921568627451	0.04687955604874124
0.8450980392156863	0.2803921568627451	0.05533597372247215
0.907843137254902	0.2803921568627451	0.09702788102496639
0.9705882352941176	0.2803921568627451	-0.2455965737064868
0.029411764705882353	0.3431372549019608	-0.2081998143364682
0.09215686274509804	0.3431372549019608	-0.03167842352126702
0.15490196078431373	0.3431372549019608	0.327559407463639
0.2176470588235294	0.3431372549019608	-0.15087254441413986
0.2803921568627451	0.3431372549019608	0.170354690795099
0.3431372549019608	0.3431372549019608	-0.1228254082450986
0.4058823529411764	0.3431372549019608	-0.07910413237519065
0.46862745098039216	0.3431372549019608	0.06068359315130909
0.5313725490196078	0.3431372549019608	-0.13579857924195096
0.5941176470588235	0.3431372549019608	-0.11974516447624176
0.6568627450980392	0.3431372549019608	-0.05351114857623212
0.7196078431372549	0.3431372549019608	-0.01735059255255006
0.7823529411764705	0.3431372549019608	0.260529024434853
0.8450980392156863	0.3431372549019608	-0.30988527048068054
0.907843137254902	0.3431372549019608	0.13454166727948125
0.9705882352941176	0.3431372549019608	-0.0846630400988337
0.029411764705882353	0.4058823529411764	-0.018855551849267033
0.09215686274509804	0.4058823529411764	-0.021722928013709092
0.15490196078431373	0.4058823529411764	0.022970397743325842
0.2176470588235294	0.4058823529411764	-0.0056721400692726935
0.2803921568627451	0.4058823529411764	0.28513386470613356
0.3431372549019608	0.4058823529411764	0.2883565455514081
0.4058823529411764	0.4058823529411764	-0.11343174114008372
0.46862745098039216	0.4058823529411764	-0.06201693862576662
0.5313725490196078	0.4058823529411764	-0.07750011113818436
0.5941176470588235	0.4058823529411764	0.04583594329227521
0.6568627450980392	0.4058823529411764	-0.0045835285246060425
0.7196078431372549	0.4058823529411764	0.40880406639359634
0.7823529411764705	0.4058823529411764	0.24533143190870826
0.8450980392156863	0.4058823529411764	0.23759253029141997
0.907843137254902	0.4058823529411764	-0.12569086328923115
0.9705882352941176	0.4058823529411764	-0.349613503764884
0.029411764705882353	0.46862745098039216	0.019729151787477733
0.09215686274509804	0.46862745098039216	0.13184861370525652
0.15490196078431373	0.46862745098039216	-0.29446030384760663
0.2176470588235294	0.46862745098039216	0.018223617193863277
0.2803921568627451	0.46862745098039216	0.1129278443295591
0.3431372549019608	0.46862745098039216	-0.02054738101142952
0.4058823529411764	0.46862745098039216	0.10546614700626561
0.46862745098039216	0.46862745098039216	-0.07015937632977898
0.5313725490196078	0.46862745098039216	0.21830649373772257
0.5941176470588235	0.46862745098039216	-0.02174113320935555
0.6568627450980392	0.46862745098039216	0.04063300884777311
0.7196078431372549	0.46862745098039216	0.5004409714371604
0.7823529411764705	0.46862745098039216	0.5387475751006057
0.8450980392156863	0.46862745098039216	0.4678405455108911
0.907843137254902	0.46862745098039216	0.04981671243099558
0.9705882352941176	0.46862745098039216	0.31352031740569397
0.029411764705882353	0.5313725490196078	-0.06373581104341121
0.09215686274509804	0.5313725490196078	-0.09805243475136041
0.15490196078431373	0.5313725490196078	0.03428503630963819
0.2176470588235294	0.5313725490196078	-0.05033481456905727
0.2803921568627451	0.5313725490196078	0.021220675369699345
0.3431372549019608	0.5313725490196078	0.1272609464967172
0.4058823529411764	0.5313725490196078	0.014060616048625706
0.46862745098039216	0.5313725490196078	-0.2055877987366885
0.5313725490196078	0.5313725490196078	0.16252145170531143
0.5941176470588235	0.5313725490196078	-0.33574121586510636
0.6568627450980392	0.5313725490196078	0.17191386746371054
0.7196078431372549	0.5313725490196078	-0.029500835729509622
0.7823529411764705	0.5313725490196078	0.6433422535394359
0.8450980392156863	0.5313725490196078	0.5989342052437694
0.907843137254902	0.5313725490196078	-0.09585349405364514
0.9705882352941176	0.5313725490196078	0.3719269595930595
0.029411764705882353	0.5941176470588235	0.16101506230509827
0.09215686274509804	0.5941176470588235	0.3713092789225374
0.15490196078431373	0.5941176470588235	0.39419813787890845
0.2176470588235294	0.5941176470588235	-0.06600850369382055
0.2803921568627451	0.5941176470588235	-0.11846524685346892
0.3431372549019608	0.5941176470588235	0.06737309710689644
0.4058823529411764	0.5941176470588235	0.08647115991526823
0.46862745098039216	0.5941176470588235	-0.22405698723185516
0.5313725490196078	0.5941176470588235	0.04955373042355609
0.5941176470588235	0.5941176470588235	-0.23718952138878527
0.6568627450980392	0.5941176470588235	0.04727265301170319
0.7196078431372549	0.5941176470588235	-0.06366237924695257
0.7823529411764705	0.5941176470588235	0.16330534475661138
0.8450980392156863	0.5941176470588235	0.48163488889699085
0.907843137254902	0.5941176470588235	-0.06326017639732191
0.9705882352941176	0.5941176470588235	-0.2116519612532566
0.029411764705882353	0.6568627450980392	-0.08723367709582966
0.09215686274509804	0.6568627450980392	-0.03458216071750855
0.15490196078431373	0.6568627450980392	0.11583408293997284
0.2176470588235294	0.6568627450980392	0.3208577254759719
0.2803921568627451	0.6568627450980392	0.6906560964804809
0.3431372549019608	0.6568627450980392	0.38400162298602264
0.4058823529411764	0.6568627450980392	0.12488033356591852
0.46862745098039216	0.6568627450980392	-0.2306070049235997
0.5313725490196078	0.6568627450980392	-0.09141175092885884
0.5941176470588235	0.6568627450980392	-0.044250607211829114
0.6568627450980392	0.6568627450980392	0.21841325954491475
0.7196078431372549	0.6568627450980392	0.09205956830591937
0.7823529411764705	0.6568627450980392	0.1766662166575788
0.8450980392156863	0.6568627450980392	-0.11539987334951607
0.907843137254902	0.6568627450980392	0.0634717835561254
0.9705882352941176	0.6568627450980392	-0.010376763132930126
0.029411764705882353	0.7196078431372549	0.18632178591221538
0.09215686274509804	0.7196078431372549	0.13486257007987218
0.15490196078431373	0.7196078431372549	0.03582530372624255
0.2176470588235294	0.7196078431372549	0.3896069133207132
0.2803921568627451	0.7196078431372549	0.7197867296106342
0.3431372549019608	0.7196078431372549	0.44044923464913704
0.4058823529411764	0.7196078431372549	-0.1128796530031462
0.46862745098039216	0.7196078431372549	0.04863801890148934
0.5313725490196078	0.7196078431372549	-0.1691954418105087
0.5941176470588235	0.7196078431372549	-0.10262102954725145
0.6568627450980392	0.7196078431372549	0.1453465881543842
0.7196078431372549	0.7196078431372549	0.050489304767991176
0.7823529411764705	0.7196078431372549	-0.04903943908765331
0.8450980392156863	0.7196078431372549	0.19852105036417508
0.907843137254902	0.7196078431372549	0.004291416623021893
0.9705882352941176	0.7196078431372549	0.1351017606011533
0.029411764705882353	0.7823529411764705	0.18417105246311208
0.09215686274509804	0.7823529411764705	-0.0364667912306514
0.15490196078431373	0.7823529411764705	0.021584615463000143
0.2176470588235294	0.7823529411764705	0.07088545126614612
0.2803921568627451	0.7823529411764705	0.040546370758833244
0.3431372549019608	0.7823529411764705	-0.040947619729281626
0.4058823529411764	0.7823529411764705	0.15869292113736705
0.46862745098039216	0.7823529411764705	-0.02536474554050637
0.5313725490196078	0.7823529411764705	-0.3392096687442229
0.5941176470588235	0.7823529411764705	-0.08555952698042558
0.6568627450980392	0.7823529411764705	-0.10320873018773685
0.7196078431372549	0.7823529411764705	-0.04999017354239185
0.7823529411764705	0.7823529411764705	0.27851357258524223
0.8450980392156863	0.7823529411764705	-0.04138799258713943
0.907843137254902	0.7823529411764705	-0.051030914954513784
0.9705882352941176	0.7823529411764705	-0.06324801240808693
0.029411764705882353	0.8450980392156863	0.08304901817118703
0.09215686274509804	0.8450980392156863	-0.03408751196087541
0.15490196078431373	0.8450980392156863	0.137763881064167
0.2176470588235294	0.8450980392156863	-0.2548067741337931
0.2803921568627451	0.8450980392156863	-0.12129249066299633
0.3431372549019608	0.8450980392156863	0.26652856898225935
0.4058823529411764	0.8450980392156863	0.05141274541161741
0.46862745098039216	0.8450980392156863	-0.07558498965143404
0.5313725490196078	0.8450980392156863	0.07665733433695451
0.5941176470588235	0.8450980392156863	-0.05930433407785189
0.6568627450980392	0.8450980392156863	0.06287586482925987
0.7196078431372549	0.8450980392156863	-0.10585899390945426
0.7823529411764705	0.8450980392156863	-0.10875050084847315
0.8450980392156863	0.8450980392156863	-0.08511132465255987
0.907843137254902	0.8450980392156863	0.13366576057506652
0.9705882352941176	0.8450980392156863	-0.3234661015973058
0.029411764705882353	0.907843137254902	-0.0744256106060978
0.09215686274509804	0.907843137254902	-0.07593919221719875
0.15490196078431373	0.907843137254902	0.009229751998378435
0.2176470588235294	0.907843137254902	0.07535936059639711
0.2803921568627451	0.907843137254902	-0.16735530394751247
0.3431372549019608	0.907843137254902	0.24542061503696683
0.4058823529411764	0.907843137254902	0.2030852754682065
0.46862745098039216	0.907843137254902	-0.06745498466460015
0.5313725490196078	0.907843137254902	-0.04407893246335284
0.5941176470588235	0.907843137254902	0.10655687813309524
0.6568627450980392	0.907843137254902	0.03954110026091871
0.7196078431372549	0.907843137254902	0.24509500434096337
0.7823529411764705	0.907843137254902	-0.10816610303666964
0.8450980392156863	0.907843137254902	-0.056006391554714666
0.907843137254902	0.907843137254902	-0.03694457749694629
0.9705882352941176	0.907843137254902	0.00680920777937759
0.029411764705882353	0.9705882352941176	0.005422106193613945
0.09215686274509804	0.9705882352941176	0.05768151402797292
0.15490196078431373	0.9705882352941176	-0.1496880310185011
0.2176470588235294	0.9705882352941176	0.08396312250567367
0.2803921568627451	0.9705882352941176	0.08781321340534096
0.3431372549019608	0.9705882352941176	0.15367418666514782
0.4058823529411764	0.9705882352941176	0.24039926100920794
0.46862745098039216	0.9705882352941176	0.10333609859587294
0.5313725490196078	0.9705882352941176	-0.03524484590570172
0.5941176470588235	0.9705882352941176	0.0504617743819801
0.6568627450980392	0.9705882352941176	0.08859050832039202
0.7196078431372549	0.9705882352941176	0.06090635729439936
0.7823529411764705	0.9705882352941176	0.10082141366181557
0.8450980392156863	0.9705882352941176	0.08242525925065444
0.907843137254902	0.9705882352941176	-0.15084590927201888
0.9705882352941176	0.9705882352941176	0.17068646740553967


==> results_final_redo/pointsource2d_fast/base_sensor.txt <==
x	y	f
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	8.827717847727486e-13
-0.16923076923076924	-0.1794871794871795	5.910103237544667e-11
-0.158974358974359	-0.1794871794871795	4.3848907070190783e-10
-0.14871794871794874	-0.1794871794871795	1.6562289192018062e-9
-0.13846153846153847	-0.1794871794871795	4.4833342826748354e-9
-0.1282051282051282	-0.1794871794871795	9.942613129847692e-9
-0.11794871794871796	-0.1794871794871795	1.923806034946651e-8
-0.1076923076923077	-0.1794871794871795	3.3606968120421543e-8
-0.09743589743589745	-0.1794871794871795	5.427425050527892e-8
-0.08717948717948718	-0.1794871794871795	8.212932129193649e-8
-0.07692307692307691	-0.1794871794871795	1.1715294223648751e-7
-0.06666666666666668	-0.1794871794871795	1.5831074927405675e-7
-0.056410256410256404	-0.1794871794871795	2.0355305165032095e-7
-0.046153846153846156	-0.1794871794871795	2.498382435150592e-7
-0.03589743589743591	-0.1794871794871795	2.9352481851212613e-7
-0.025641025641025633	-0.1794871794871795	3.3090050355509214e-7
-0.015384615384615385	-0.1794871794871795	3.58302030166853e-7
-0.005128205128205138	-0.1794871794871795	3.7276428800567406e-7
0.00512820512820511	-0.1794871794871795	3.727642880056741e-7
0.015384615384615385	-0.1794871794871795	3.58302030166853e-7
0.02564102564102566	-0.1794871794871795	3.30900503555092e-7
0.03589743589743591	-0.1794871794871795	2.9352481851212613e-7
0.046153846153846184	-0.1794871794871795	2.498382435150591e-7
0.056410256410256376	-0.1794871794871795	2.0355305165032114e-7
0.06666666666666665	-0.1794871794871795	1.5831074927405683e-7
0.07692307692307693	-0.1794871794871795	1.1715294223648751e-7
0.0871794871794872	-0.1794871794871795	8.212932129193641e-8
0.09743589743589748	-0.1794871794871795	5.427425050527886e-8
0.1076923076923077	-0.1794871794871795	3.3606968120421543e-8
0.11794871794871797	-0.1794871794871795	1.9238060349466487e-8
0.1282051282051282	-0.1794871794871795	9.942613129847692e-9
0.13846153846153847	-0.1794871794871795	4.4833342826748354e-9
0.14871794871794874	-0.1794871794871795	1.6562289192018062e-9
0.15897435897435896	-0.1794871794871795	4.3848907070191026e-10
0.16923076923076924	-0.1794871794871795	5.910103237544667e-11
0.17948717948717952	-0.1794871794871795	8.827717847727255e-13
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	5.910103237544667e-11
-0.16923076923076924	-0.16923076923076924	3.956778057584587e-9
-0.158974358974359	-0.16923076923076924	2.9356575743417425e-8
-0.14871794871794874	-0.16923076923076924	1.1088351560771217e-7
-0.13846153846153847	-0.16923076923076924	3.001564947598845e-7
-0.1282051282051282	-0.16923076923076924	6.656518826493077e-7
-0.11794871794871796	-0.16923076923076924	1.2879764024711228e-6
-0.1076923076923077	-0.16923076923076924	2.2499660106795845e-6
-0.09743589743589745	-0.16923076923076924	3.63362795639344e-6
-0.08717948717948718	-0.16923076923076924	5.498507950044805e-6
-0.07692307692307691	-0.16923076923076924	7.843318002942161e-6
-0.06666666666666668	-0.16923076923076924	0.000010598808072049837
-0.056410256410256404	-0.16923076923076924	0.000013627752611965857
-0.046153846153846156	-0.16923076923076924	0.00001672651796682578
-0.03589743589743591	-0.16923076923076924	0.000019651307507917305
-0.025641025641025633	-0.16923076923076924	0.00002215358681711326
-0.015384615384615385	-0.16923076923076924	0.000023988102304981098
-0.005128205128205138	-0.16923076923076924	0.000024956341643276504
0.00512820512820511	-0.16923076923076924	0.000024956341643276508
0.015384615384615385	-0.16923076923076924	0.000023988102304981098
0.02564102564102566	-0.16923076923076924	0.00002215358681711325
0.03589743589743591	-0.16923076923076924	0.000019651307507917305
0.046153846153846184	-0.16923076923076924	0.000016726517966825774
0.056410256410256376	-0.16923076923076924	0.00001362775261196587
0.06666666666666665	-0.16923076923076924	0.000010598808072049842
0.07692307692307693	-0.16923076923076924	7.843318002942161e-6
0.0871794871794872	-0.16923076923076924	5.4985079500448e-6
0.09743589743589748	-0.16923076923076924	3.633627956393436e-6
0.1076923076923077	-0.16923076923076924	2.2499660106795845e-6
0.11794871794871797	-0.16923076923076924	1.2879764024711214e-6
0.1282051282051282	-0.16923076923076924	6.656518826493077e-7
0.13846153846153847	-0.16923076923076924	3.001564947598845e-7
0.14871794871794874	-0.16923076923076924	1.1088351560771217e-7
0.15897435897435896	-0.16923076923076924	2.9356575743417587e-8
0.16923076923076924	-0.16923076923076924	3.956778057584587e-9
0.17948717948717952	-0.16923076923076924	5.910103237544513e-11
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	4.3848907070190783e-10
-0.16923076923076924	-0.158974358974359	2.9356575743417425e-8
-0.158974358974359	-0.158974358974359	2.17805630449006e-7
-0.14871794871794874	-0.158974358974359	8.226795330090667e-7
-0.13846153846153847	-0.158974358974359	2.226955049047214e-6
-0.1282051282051282	-0.158974358974359	4.9386798115413535e-6
-0.11794871794871796	-0.158974358974359	9.555900347354647e-6
-0.1076923076923077	-0.158974358974359	0.00001669320256313566
-0.09743589743589745	-0.158974358974359	0.000026959023926244745
-0.08717948717948718	-0.158974358974359	0.00004079515271316742
-0.07692307692307691	-0.158974358974359	0.00005819203293238005
-0.06666666666666668	-0.158974358974359	0.00007863587682423946
-0.056410256410256404	-0.158974358974359	0.00010110856508589448
-0.046153846153846156	-0.158974358974359	0.00012409927584275588
-0.03589743589743591	-0.158974358974359	0.00014579920554490922
-0.025641025641025633	-0.158974358974359	0.00016436439949881016
-0.015384615384615385	-0.158974358974359	0.0001779752445066144
-0.005128205128205138	-0.158974358974359	0.00018515891542743857
0.00512820512820511	-0.158974358974359	0.0001851589154274386
0.015384615384615385	-0.158974358974359	0.0001779752445066144
0.02564102564102566	-0.158974358974359	0.00016436439949881008
0.03589743589743591	-0.158974358974359	0.00014579920554490922
0.046153846153846184	-0.158974358974359	0.00012409927584275583
0.056410256410256376	-0.158974358974359	0.00010110856508589456
0.06666666666666665	-0.158974358974359	0.0000786358768242395
0.07692307692307693	-0.158974358974359	0.00005819203293238005
0.0871794871794872	-0.158974358974359	0.00004079515271316739
0.09743589743589748	-0.158974358974359	0.00002695902392624471
0.1076923076923077	-0.158974358974359	0.00001669320256313566
0.11794871794871797	-0.158974358974359	9.555900347354637e-6
0.1282051282051282	-0.158974358974359	4.9386798115413535e-6
0.13846153846153847	-0.158974358974359	2.226955049047214e-6
0.14871794871794874	-0.158974358974359	8.226795330090667e-7
0.15897435897435896	-0.158974358974359	2.178056304490072e-7
0.16923076923076924	-0.158974358974359	2.9356575743417425e-8
0.17948717948717952	-0.158974358974359	4.384890707018964e-10
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	1.6562289192018062e-9
-0.16923076923076924	-0.14871794871794874	1.1088351560771217e-7
-0.158974358974359	-0.14871794871794874	8.226795330090667e-7
-0.14871794871794874	-0.14871794871794874	3.1073650972052035e-6
-0.13846153846153847	-0.14871794871794874	8.411492099655712e-6
-0.1282051282051282	-0.14871794871794874	0.000018654020984968935
-0.11794871794871796	-0.14871794871794874	0.000036093849452085076
-0.1076923076923077	-0.14871794871794874	0.00006305234653831179
-0.09743589743589745	-0.14871794871794874	0.00010182765784475844
-0.08717948717948718	-0.14871794871794874	0.00015408847380995382
-0.07692307692307691	-0.14871794871794874	0.00021979870024006138
-0.06666666666666668	-0.14871794871794874	0.00029701769550291736
-0.056410256410256404	-0.14871794871794874	0.0003818998936648477
-0.046153846153846156	-0.14871794871794874	0.00046873872859308214
-0.03589743589743591	-0.14871794871794874	0.0005507021195159662
-0.025641025641025633	-0.14871794871794874	0.0006208252153272741
-0.015384615384615385	-0.14871794871794874	0.0006722351058420226
-0.005128205128205138	-0.14871794871794874	0.0006993687434171913
0.00512820512820511	-0.14871794871794874	0.0006993687434171913
0.015384615384615385	-0.14871794871794874	0.0006722351058420226
0.02564102564102566	-0.14871794871794874	0.0006208252153272738
0.03589743589743591	-0.14871794871794874	0.0005507021195159662
0.046153846153846184	-0.14871794871794874	0.000468738728593082
0.056410256410256376	-0.14871794871794874	0.000381899893664848
0.06666666666666665	-0.14871794871794874	0.0002970176955029175
0.07692307692307693	-0.14871794871794874	0.00021979870024006138
0.0871794871794872	-0.14871794871794874	0.00015408847380995368
0.09743589743589748	-0.14871794871794874	0.00010182765784475832
0.1076923076923077	-0.14871794871794874	0.00006305234653831179
0.11794871794871797	-0.14871794871794874	0.000036093849452085035
0.1282051282051282	-0.14871794871794874	0.000018654020984968935
0.13846153846153847	-0.14871794871794874	8.411492099655712e-6
0.14871794871794874	-0.14871794871794874	3.1073650972052035e-6
0.15897435897435896	-0.14871794871794874	8.226795330090714e-7
0.16923076923076924	-0.14871794871794874	1.1088351560771217e-7
0.17948717948717952	-0.14871794871794874	1.656228919201763e-9
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	4.4833342826748354e-9
-0.16923076923076924	-0.13846153846153847	3.001564947598845e-7
-0.158974358974359	-0.13846153846153847	2.226955049047214e-6
-0.14871794871794874	-0.13846153846153847	8.411492099655712e-6
-0.13846153846153847	-0.13846153846153847	0.000022769516014132558
-0.1282051282051282	-0.13846153846153847	0.00005049556303602781
-0.11794871794871796	-0.13846153846153847	0.00009770436366986297
-0.1076923076923077	-0.13846153846153847	0.00017067975541360715
-0.09743589743589745	-0.13846153846153847	0.0002756427110087566
-0.08717948717948718	-0.13846153846153847	0.0004171102974884319
-0.07692307692307691	-0.13846153846153847	0.0005949848095567308
-0.06666666666666668	-0.13846153846153847	0.0008040130210086314
-0.056410256410256404	-0.13846153846153847	0.0010337851645789682
-0.046153846153846156	-0.13846153846153847	0.0012688538324349338
-0.03589743589743591	-0.13846153846153847	0.0014907249012156563
-0.025641025641025633	-0.13846153846153847	0.0016805448444694197
-0.015384615384615385	-0.13846153846153847	0.0018197090155215782
-0.005128205128205138	-0.13846153846153847	0.001893158504383936
0.00512820512820511	-0.13846153846153847	0.0018931585043839361
0.015384615384615385	-0.13846153846153847	0.0018197090155215782
0.02564102564102566	-0.13846153846153847	0.001680544844469419
0.03589743589743591	-0.13846153846153847	0.0014907249012156563
0.046153846153846184	-0.13846153846153847	0.0012688538324349334
0.056410256410256376	-0.13846153846153847	0.0010337851645789691
0.06666666666666665	-0.13846153846153847	0.0008040130210086318
0.07692307692307693	-0.13846153846153847	0.0005949848095567308
0.0871794871794872	-0.13846153846153847	0.0004171102974884315
0.09743589743589748	-0.13846153846153847	0.0002756427110087562
0.1076923076923077	-0.13846153846153847	0.00017067975541360715
0.11794871794871797	-0.13846153846153847	0.00009770436366986284
0.1282051282051282	-0.13846153846153847	0.00005049556303602781
0.13846153846153847	-0.13846153846153847	0.000022769516014132558
0.14871794871794874	-0.13846153846153847	8.411492099655712e-6
0.15897435897435896	-0.13846153846153847	2.2269550490472267e-6
0.16923076923076924	-0.13846153846153847	3.001564947598845e-7
0.17948717948717952	-0.13846153846153847	4.483334282674718e-9
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	9.942613129847692e-9
-0.16923076923076924	-0.1282051282051282	6.656518826493077e-7
-0.158974358974359	-0.1282051282051282	4.9386798115413535e-6
-0.14871794871794874	-0.1282051282051282	0.000018654020984968935
-0.13846153846153847	-0.1282051282051282	0.00005049556303602781
-0.1282051282051282	-0.1282051282051282	0.00011198313941951379
-0.11794871794871796	-0.1282051282051282	0.00021667728253531372
-0.1076923076923077	-0.1282051282051282	0.00037851355044666934
-0.09743589743589745	-0.1282051282051282	0.0006112880871304071
-0.08717948717948718	-0.1282051282051282	0.0009250183142553645
-0.07692307692307691	-0.1282051282051282	0.0013194875524716102
-0.06666666666666668	-0.1282051282051282	0.0017830458126088188
-0.056410256410256404	-0.1282051282051282	0.0022926075333049357
-0.046153846153846156	-0.1282051282051282	0.002813915264578125
-0.03589743589743591	-0.1282051282051282	0.0033059549079563176
-0.025641025641025633	-0.1282051282051282	0.003726915322930285
-0.015384615384615385	-0.1282051282051282	0.004035537305380822
-0.005128205128205138	-0.1282051282051282	0.0041984249702969835
0.00512820512820511	-0.1282051282051282	0.004198424970296984
0.015384615384615385	-0.1282051282051282	0.004035537305380822
0.02564102564102566	-0.1282051282051282	0.003726915322930283
0.03589743589743591	-0.1282051282051282	0.0033059549079563176
0.046153846153846184	-0.1282051282051282	0.002813915264578124
0.056410256410256376	-0.1282051282051282	0.0022926075333049374
0.06666666666666665	-0.1282051282051282	0.0017830458126088197
0.07692307692307693	-0.1282051282051282	0.0013194875524716102
0.0871794871794872	-0.1282051282051282	0.0009250183142553636
0.09743589743589748	-0.1282051282051282	0.0006112880871304064
0.1076923076923077	-0.1282051282051282	0.00037851355044666934
0.11794871794871797	-0.1282051282051282	0.00021667728253531348
0.1282051282051282	-0.1282051282051282	0.00011198313941951379
0.13846153846153847	-0.1282051282051282	0.00005049556303602781
0.14871794871794874	-0.1282051282051282	0.000018654020984968935
0.15897435897435896	-0.1282051282051282	4.938679811541381e-6
0.16923076923076924	-0.1282051282051282	6.656518826493077e-7
0.17948717948717952	-0.1282051282051282	9.942613129847434e-9
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	1.923806034946651e-8
-0.16923076923076924	-0.11794871794871796	1.2879764024711228e-6
-0.158974358974359	-0.11794871794871796	9.555900347354647e-6
-0.14871794871794874	-0.11794871794871796	0.000036093849452085076
-0.13846153846153847	-0.11794871794871796	0.00009770436366986297
-0.1282051282051282	-0.11794871794871796	0.00021667728253531372
-0.11794871794871796	-0.11794871794871796	0.0004192510141281768
-0.1076923076923077	-0.11794871794871796	0.0007323896073883958
-0.09743589743589745	-0.11794871794871796	0.0011827873575630979
-0.08717948717948718	-0.11794871794871796	0.0017898270727827346
-0.07692307692307691	-0.11794871794871796	0.002553089498032953
-0.06666666666666668	-0.11794871794871796	0.0034500329541995844
-0.056410256410256404	-0.11794871794871796	0.0044359889605840004
-0.046153846153846156	-0.11794871794871796	0.005444672438850918
-0.03589743589743591	-0.11794871794871796	0.006396724804764974
-0.025641025641025633	-0.11794871794871796	0.0072112452695806155
-0.015384615384615385	-0.11794871794871796	0.007808400991724898
-0.005128205128205138	-0.11794871794871796	0.008123573943434504
0.00512820512820511	-0.11794871794871796	0.008123573943434506
0.015384615384615385	-0.11794871794871796	0.007808400991724898
0.02564102564102566	-0.11794871794871796	0.007211245269580612
0.03589743589743591	-0.11794871794871796	0.006396724804764974
0.046153846153846184	-0.11794871794871796	0.005444672438850915
0.056410256410256376	-0.11794871794871796	0.004435988960584005
0.06666666666666665	-0.11794871794871796	0.003450032954199586
0.07692307692307693	-0.11794871794871796	0.002553089498032953
0.0871794871794872	-0.11794871794871796	0.001789827072782733
0.09743589743589748	-0.11794871794871796	0.0011827873575630966
0.1076923076923077	-0.11794871794871796	0.0007323896073883958
0.11794871794871797	-0.11794871794871796	0.0004192510141281763
0.1282051282051282	-0.11794871794871796	0.00021667728253531372
0.13846153846153847	-0.11794871794871796	0.00009770436366986297
0.14871794871794874	-0.11794871794871796	0.000036093849452085076
0.15897435897435896	-0.11794871794871796	9.555900347354701e-6
0.16923076923076924	-0.11794871794871796	1.2879764024711228e-6
0.17948717948717952	-0.11794871794871796	1.9238060349466007e-8
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	3.3606968120421543e-8
-0.16923076923076924	-0.1076923076923077	2.2499660106795845e-6
-0.158974358974359	-0.1076923076923077	0.00001669320256313566
-0.14871794871794874	-0.1076923076923077	0.00006305234653831179
-0.13846153846153847	-0.1076923076923077	0.00017067975541360715
-0.1282051282051282	-0.1076923076923077	0.00037851355044666934
-0.11794871794871796	-0.1076923076923077	0.0007323896073883958
-0.1076923076923077	-0.1076923076923077	0.001279411424027081
-0.09743589743589745	-0.1076923076923077	0.0020662112654180843
-0.08717948717948718	-0.1076923076923077	0.003126648959584162
-0.07692307692307691	-0.1076923076923077	0.004459992109929932
-0.06666666666666668	-0.1076923076923077	0.006026862656629751
-0.056410256410256404	-0.1076923076923077	0.007749229229599675
-0.046153846153846156	-0.1076923076923077	0.009511298423787033
-0.03589743589743591	-0.1076923076923077	0.011174438726345281
-0.025641025641025633	-0.1076923076923077	0.012597324547329272
-0.015384615384615385	-0.1076923076923077	0.013640495893737213
-0.005128205128205138	-0.1076923076923077	0.014191071531203579
0.00512820512820511	-0.1076923076923077	0.01419107153120358
0.015384615384615385	-0.1076923076923077	0.013640495893737213
0.02564102564102566	-0.1076923076923077	0.012597324547329267
0.03589743589743591	-0.1076923076923077	0.011174438726345281
0.046153846153846184	-0.1076923076923077	0.00951129842378703
0.056410256410256376	-0.1076923076923077	0.007749229229599682
0.06666666666666665	-0.1076923076923077	0.006026862656629754
0.07692307692307693	-0.1076923076923077	0.004459992109929932
0.0871794871794872	-0.1076923076923077	0.0031266489595841588
0.09743589743589748	-0.1076923076923077	0.002066211265418082
0.1076923076923077	-0.1076923076923077	0.001279411424027081
0.11794871794871797	-0.1076923076923077	0.000732389607388395
0.1282051282051282	-0.1076923076923077	0.00037851355044666934
0.13846153846153847	-0.1076923076923077	0.00017067975541360715
0.14871794871794874	-0.1076923076923077	0.00006305234653831179
0.15897435897435896	-0.1076923076923077	0.00001669320256313575
0.16923076923076924	-0.1076923076923077	2.2499660106795845e-6
0.17948717948717952	-0.1076923076923077	3.360696812042067e-8
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	5.427425050527892e-8
-0.16923076923076924	-0.09743589743589745	3.63362795639344e-6
-0.158974358974359	-0.09743589743589745	0.000026959023926244745
-0.14871794871794874	-0.09743589743589745	0.00010182765784475844
-0.13846153846153847	-0.09743589743589745	0.0002756427110087566
-0.1282051282051282	-0.09743589743589745	0.0006112880871304071
-0.11794871794871796	-0.09743589743589745	0.0011827873575630979
-0.1076923076923077	-0.09743589743589745	0.0020662112654180843
-0.09743589743589745	-0.09743589743589745	0.003336869527007003
-0.08717948717948718	-0.09743589743589745	0.005049444754030729
-0.07692307692307691	-0.09743589743589745	0.007202754147846298
-0.06666666666666668	-0.09743589743589745	0.009733203317084318
-0.056410256410256404	-0.09743589743589745	0.012514773927926909
-0.046153846153846156	-0.09743589743589745	0.015360463087100009
-0.03589743589743591	-0.09743589743589745	0.018046385038852066
-0.025641025641025633	-0.09743589743589745	0.020344303173322743
-0.015384615384615385	-0.09743589743589745	0.02202899376403597
-0.005128205128205138	-0.09743589743589745	0.022918156986462903
0.00512820512820511	-0.09743589743589745	0.022918156986462906
0.015384615384615385	-0.09743589743589745	0.02202899376403597
0.02564102564102566	-0.09743589743589745	0.020344303173322732
0.03589743589743591	-0.09743589743589745	0.018046385038852066
0.046153846153846184	-0.09743589743589745	0.015360463087100002
0.056410256410256376	-0.09743589743589745	0.01251477392792692
0.06666666666666665	-0.09743589743589745	0.009733203317084322
0.07692307692307693	-0.09743589743589745	0.007202754147846298
0.0871794871794872	-0.09743589743589745	0.005049444754030723
0.09743589743589748	-0.09743589743589745	0.0033368695270069985
0.1076923076923077	-0.09743589743589745	0.0020662112654180843
0.11794871794871797	-0.09743589743589745	0.0011827873575630966
0.1282051282051282	-0.09743589743589745	0.0006112880871304071
0.13846153846153847	-0.09743589743589745	0.0002756427110087566
0.14871794871794874	-0.09743589743589745	0.00010182765784475844
0.15897435897435896	-0.09743589743589745	0.000026959023926244894
0.16923076923076924	-0.09743589743589745	3.63362795639344e-6
0.17948717948717952	-0.09743589743589745	5.427425050527751e-8
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	8.212932129193649e-8
-0.16923076923076924	-0.08717948717948718	5.498507950044805e-6
-0.158974358974359	-0.08717948717948718	0.00004079515271316742
-0.14871794871794874	-0.08717948717948718	0.00015408847380995382
-0.13846153846153847	-0.08717948717948718	0.0004171102974884319
-0.1282051282051282	-0.08717948717948718	0.0009250183142553645
-0.11794871794871796	-0.08717948717948718	0.0017898270727827346
-0.1076923076923077	-0.08717948717948718	0.003126648959584162
-0.09743589743589745	-0.08717948717948718	0.005049444754030729
-0.08717948717948718	-0.08717948717948718	0.007640961721052912
-0.07692307692307691	-0.08717948717948718	0.010899410016500546
-0.06666666666666668	-0.08717948717948718	0.014728556819975045
-0.056410256410256404	-0.08717948717948718	0.018937707646882906
-0.046153846153846156	-0.08717948717948718	0.023243884463234818
-0.03589743589743591	-0.08717948717948718	0.02730829705091402
-0.025641025641025633	-0.08717948717948718	0.030785571357081605
-0.015384615384615385	-0.08717948717948718	0.03333489250871559
-0.005128205128205138	-0.08717948717948718	0.03468039928763596
0.00512820512820511	-0.08717948717948718	0.034680399287635964
0.015384615384615385	-0.08717948717948718	0.03333489250871559
0.02564102564102566	-0.08717948717948718	0.03078557135708159
0.03589743589743591	-0.08717948717948718	0.02730829705091402
0.046153846153846184	-0.08717948717948718	0.02324388446323481
0.056410256410256376	-0.08717948717948718	0.018937707646882924
0.06666666666666665	-0.08717948717948718	0.014728556819975052
0.07692307692307693	-0.08717948717948718	0.010899410016500546
0.0871794871794872	-0.08717948717948718	0.007640961721052905
0.09743589743589748	-0.08717948717948718	0.0050494447540307226
0.1076923076923077	-0.08717948717948718	0.003126648959584162
0.11794871794871797	-0.08717948717948718	0.0017898270727827327
0.1282051282051282	-0.08717948717948718	0.0009250183142553645
0.13846153846153847	-0.08717948717948718	0.0004171102974884319
0.14871794871794874	-0.08717948717948718	0.00015408847380995382
0.15897435897435896	-0.08717948717948718	0.00004079515271316765
0.16923076923076924	-0.08717948717948718	5.498507950044805e-6
0.17948717948717952	-0.08717948717948718	8.212932129193435e-8
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	1.1715294223648751e-7
-0.16923076923076924	-0.07692307692307691	7.843318002942161e-6
-0.158974358974359	-0.07692307692307691	0.00005819203293238005
-0.14871794871794874	-0.07692307692307691	0.00021979870024006138
-0.13846153846153847	-0.07692307692307691	0.0005949848095567308
-0.1282051282051282	-0.07692307692307691	0.0013194875524716102
-0.11794871794871796	-0.07692307692307691	0.002553089498032953
-0.1076923076923077	-0.07692307692307691	0.004459992109929932
-0.09743589743589745	-0.07692307692307691	0.007202754147846298
-0.08717948717948718	-0.07692307692307691	0.010899410016500546
-0.07692307692307691	-0.07692307692307691	0.015547406602034693
-0.06666666666666668	-0.07692307692307691	0.021009473099429726
-0.056410256410256404	-0.07692307692307691	0.027013594355181716
-0.046153846153846156	-0.07692307692307691	0.03315611782780303
-0.03589743589743591	-0.07692307692307691	0.038953777976692916
-0.025641025641025633	-0.07692307692307691	0.04391391778453119
-0.015384615384615385	-0.07692307692307691	0.04755038365228158
-0.005128205128205138	-0.07692307692307691	0.049469674783269364
0.00512820512820511	-0.07692307692307691	0.04946967478326937
0.015384615384615385	-0.07692307692307691	0.04755038365228158
0.02564102564102566	-0.07692307692307691	0.043913917784531166
0.03589743589743591	-0.07692307692307691	0.038953777976692916
0.046153846153846184	-0.07692307692307691	0.03315611782780302
0.056410256410256376	-0.07692307692307691	0.02701359435518174
0.06666666666666665	-0.07692307692307691	0.021009473099429736
0.07692307692307693	-0.07692307692307691	0.015547406602034693
0.0871794871794872	-0.07692307692307691	0.010899410016500535
0.09743589743589748	-0.07692307692307691	0.0072027541478462895
0.1076923076923077	-0.07692307692307691	0.004459992109929932
0.11794871794871797	-0.07692307692307691	0.00255308949803295
0.1282051282051282	-0.07692307692307691	0.0013194875524716102
0.13846153846153847	-0.07692307692307691	0.0005949848095567308
0.14871794871794874	-0.07692307692307691	0.00021979870024006138
0.15897435897435896	-0.07692307692307691	0.000058192032932380375
0.16923076923076924	-0.07692307692307691	7.843318002942161e-6
0.17948717948717952	-0.07692307692307691	1.1715294223648447e-7
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	1.5831074927405675e-7
-0.16923076923076924	-0.06666666666666668	0.000010598808072049837
-0.158974358974359	-0.06666666666666668	0.00007863587682423946
-0.14871794871794874	-0.06666666666666668	0.00029701769550291736
-0.13846153846153847	-0.06666666666666668	0.0008040130210086314
-0.1282051282051282	-0.06666666666666668	0.0017830458126088188
-0.11794871794871796	-0.06666666666666668	0.0034500329541995844
-0.1076923076923077	-0.06666666666666668	0.006026862656629751
-0.09743589743589745	-0.06666666666666668	0.009733203317084318
-0.08717948717948718	-0.06666666666666668	0.014728556819975045
-0.07692307692307691	-0.06666666666666668	0.021009473099429726
-0.06666666666666668	-0.06666666666666668	0.028390455798454225
-0.056410256410256404	-0.06666666666666668	0.03650392624644053
-0.046153846153846156	-0.06666666666666668	0.04480442194736111
-0.03589743589743591	-0.06666666666666668	0.05263889801501583
-0.025641025641025633	-0.06666666666666668	0.05934161870211426
-0.015384615384615385	-0.06666666666666668	0.06425563644032004
-0.005128205128205138	-0.06666666666666668	0.06684920695780976
0.00512820512820511	-0.06666666666666668	0.06684920695780976
0.015384615384615385	-0.06666666666666668	0.06425563644032004
0.02564102564102566	-0.06666666666666668	0.059341618702114234
0.03589743589743591	-0.06666666666666668	0.05263889801501583
0.046153846153846184	-0.06666666666666668	0.04480442194736109
0.056410256410256376	-0.06666666666666668	0.03650392624644056
0.06666666666666665	-0.06666666666666668	0.02839045579845424
0.07692307692307693	-0.06666666666666668	0.021009473099429726
0.0871794871794872	-0.06666666666666668	0.014728556819975031
0.09743589743589748	-0.06666666666666668	0.009733203317084306
0.1076923076923077	-0.06666666666666668	0.006026862656629751
0.11794871794871797	-0.06666666666666668	0.00345003295419958
0.1282051282051282	-0.06666666666666668	0.0017830458126088188
0.13846153846153847	-0.06666666666666668	0.0008040130210086314
0.14871794871794874	-0.06666666666666668	0.00029701769550291736
0.15897435897435896	-0.06666666666666668	0.00007863587682423989
0.16923076923076924	-0.06666666666666668	0.000010598808072049837
0.17948717948717952	-0.06666666666666668	1.5831074927405265e-7
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	2.0355305165032095e-7
-0.16923076923076924	-0.056410256410256404	0.000013627752611965857
-0.158974358974359	-0.056410256410256404	0.00010110856508589448
-0.14871794871794874	-0.056410256410256404	0.0003818998936648477
-0.13846153846153847	-0.056410256410256404	0.0010337851645789682
-0.1282051282051282	-0.056410256410256404	0.0022926075333049357
-0.11794871794871796	-0.056410256410256404	0.0044359889605840004
-0.1076923076923077	-0.056410256410256404	0.007749229229599675
-0.09743589743589745	-0.056410256410256404	0.012514773927926909
-0.08717948717948718	-0.056410256410256404	0.018937707646882906
-0.07692307692307691	-0.056410256410256404	0.027013594355181716
-0.06666666666666668	-0.056410256410256404	0.03650392624644053
-0.056410256410256404	-0.056410256410256404	0.04693607742212164
-0.046153846153846156	-0.056410256410256404	0.057608702230484136
-0.03589743589743591	-0.056410256410256404	0.0676821275598775
-0.025641025641025633	-0.056410256410256404	0.0763003626227205
-0.015384615384615385	-0.056410256410256404	0.08261871631040349
-0.005128205128205138	-0.056410256410256404	0.08595348161172499
0.00512820512820511	-0.056410256410256404	0.085953481611725
0.015384615384615385	-0.056410256410256404	0.08261871631040349
0.02564102564102566	-0.056410256410256404	0.07630036262272046
0.03589743589743591	-0.056410256410256404	0.0676821275598775
0.046153846153846184	-0.056410256410256404	0.057608702230484116
0.056410256410256376	-0.056410256410256404	0.046936077422121684
0.06666666666666665	-0.056410256410256404	0.03650392624644055
0.07692307692307693	-0.056410256410256404	0.027013594355181716
0.0871794871794872	-0.056410256410256404	0.01893770764688289
0.09743589743589748	-0.056410256410256404	0.012514773927926893
0.1076923076923077	-0.056410256410256404	0.007749229229599675
0.11794871794871797	-0.056410256410256404	0.004435988960583995
0.1282051282051282	-0.056410256410256404	0.0022926075333049357
0.13846153846153847	-0.056410256410256404	0.0010337851645789682
0.14871794871794874	-0.056410256410256404	0.0003818998936648477
0.15897435897435896	-0.056410256410256404	0.00010110856508589504
0.16923076923076924	-0.056410256410256404	0.000013627752611965857
0.17948717948717952	-0.056410256410256404	2.0355305165031566e-7
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	2.498382435150592e-7
-0.16923076923076924	-0.046153846153846156	0.00001672651796682578
-0.158974358974359	-0.046153846153846156	0.00012409927584275588
-0.14871794871794874	-0.046153846153846156	0.00046873872859308214
-0.13846153846153847	-0.046153846153846156	0.0012688538324349338
-0.1282051282051282	-0.046153846153846156	0.002813915264578125
-0.11794871794871796	-0.046153846153846156	0.005444672438850918
-0.1076923076923077	-0.046153846153846156	0.009511298423787033
-0.09743589743589745	-0.046153846153846156	0.015360463087100009
-0.08717948717948718	-0.046153846153846156	0.023243884463234818
-0.07692307692307691	-0.046153846153846156	0.03315611782780303
-0.06666666666666668	-0.046153846153846156	0.04480442194736111
-0.056410256410256404	-0.046153846153846156	0.057608702230484136
-0.046153846153846156	-0.046153846153846156	0.07070813657547804
-0.03589743589743591	-0.046153846153846156	0.08307212164016363
-0.025641025641025633	-0.046153846153846156	0.09365002598914614
-0.015384615384615385	-0.046153846153846156	0.10140508725911618
-0.005128205128205138	-0.046153846153846156	0.10549813277556652
0.00512820512820511	-0.046153846153846156	0.10549813277556654
0.015384615384615385	-0.046153846153846156	0.10140508725911618
0.02564102564102566	-0.046153846153846156	0.0936500259891461
0.03589743589743591	-0.046153846153846156	0.08307212164016363
0.046153846153846184	-0.046153846153846156	0.070708136575478
0.056410256410256376	-0.046153846153846156	0.05760870223048419
0.06666666666666665	-0.046153846153846156	0.04480442194736113
0.07692307692307693	-0.046153846153846156	0.03315611782780303
0.0871794871794872	-0.046153846153846156	0.023243884463234797
0.09743589743589748	-0.046153846153846156	0.015360463087099992
0.1076923076923077	-0.046153846153846156	0.009511298423787033
0.11794871794871797	-0.046153846153846156	0.005444672438850912
0.1282051282051282	-0.046153846153846156	0.002813915264578125
0.13846153846153847	-0.046153846153846156	0.0012688538324349338
0.14871794871794874	-0.046153846153846156	0.00046873872859308214
0.15897435897435896	-0.046153846153846156	0.00012409927584275656
0.16923076923076924	-0.046153846153846156	0.00001672651796682578
0.17948717948717952	-0.046153846153846156	2.498382435150527e-7
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	2.9352481851212613e-7
-0.16923076923076924	-0.03589743589743591	0.000019651307507917305
-0.158974358974359	-0.03589743589743591	0.00014579920554490922
-0.14871794871794874	-0.03589743589743591	0.0005507021195159662
-0.13846153846153847	-0.03589743589743591	0.0014907249012156563
-0.1282051282051282	-0.03589743589743591	0.0033059549079563176
-0.11794871794871796	-0.03589743589743591	0.006396724804764974
-0.1076923076923077	-0.03589743589743591	0.011174438726345281
-0.09743589743589745	-0.03589743589743591	0.018046385038852066
-0.08717948717948718	-0.03589743589743591	0.02730829705091402
-0.07692307692307691	-0.03589743589743591	0.038953777976692916
-0.06666666666666668	-0.03589743589743591	0.05263889801501583
-0.056410256410256404	-0.03589743589743591	0.0676821275598775
-0.046153846153846156	-0.03589743589743591	0.08307212164016363
-0.03589743589743591	-0.03589743589743591	0.09759806619188206
-0.025641025641025633	-0.03589743589743591	0.1100256169566895
-0.015384615384615385	-0.03589743589743591	0.11913672388648654
-0.005128205128205138	-0.03589743589743591	0.12394547704402921
0.00512820512820511	-0.03589743589743591	0.12394547704402924
0.015384615384615385	-0.03589743589743591	0.11913672388648654
0.02564102564102566	-0.03589743589743591	0.11002561695668944
0.03589743589743591	-0.03589743589743591	0.09759806619188206
0.046153846153846184	-0.03589743589743591	0.0830721216401636
0.056410256410256376	-0.03589743589743591	0.06768212755987756
0.06666666666666665	-0.03589743589743591	0.05263889801501585
0.07692307692307693	-0.03589743589743591	0.038953777976692916
0.0871794871794872	-0.03589743589743591	0.02730829705091399
0.09743589743589748	-0.03589743589743591	0.018046385038852045
0.1076923076923077	-0.03589743589743591	0.011174438726345281
0.11794871794871797	-0.03589743589743591	0.006396724804764966
0.1282051282051282	-0.03589743589743591	0.0033059549079563176
0.13846153846153847	-0.03589743589743591	0.0014907249012156563
0.14871794871794874	-0.03589743589743591	0.0005507021195159662
0.15897435897435896	-0.03589743589743591	0.00014579920554491004
0.16923076923076924	-0.03589743589743591	0.000019651307507917305
0.17948717948717952	-0.03589743589743591	2.935248185121185e-7
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	3.3090050355509214e-7
-0.16923076923076924	-0.025641025641025633	0.00002215358681711326
-0.158974358974359	-0.025641025641025633	0.00016436439949881016
-0.14871794871794874	-0.025641025641025633	0.0006208252153272741
-0.13846153846153847	-0.025641025641025633	0.0016805448444694197
-0.1282051282051282	-0.025641025641025633	0.003726915322930285
-0.11794871794871796	-0.025641025641025633	0.0072112452695806155
-0.1076923076923077	-0.025641025641025633	0.012597324547329272
-0.09743589743589745	-0.025641025641025633	0.020344303173322743
-0.08717948717948718	-0.025641025641025633	0.030785571357081605
-0.07692307692307691	-0.025641025641025633	0.04391391778453119
-0.06666666666666668	-0.025641025641025633	0.05934161870211426
-0.056410256410256404	-0.025641025641025633	0.0763003626227205
-0.046153846153846156	-0.025641025641025633	0.09365002598914614
-0.03589743589743591	-0.025641025641025633	0.1100256169566895
-0.025641025641025633	-0.025641025641025633	0.12403561729286673
-0.015384615384615385	-0.025641025641025633	0.1343068777821721
-0.005128205128205138	-0.025641025641025633	0.1397279486455113
0.00512820512820511	-0.025641025641025633	0.1397279486455113
0.015384615384615385	-0.025641025641025633	0.1343068777821721
0.02564102564102566	-0.025641025641025633	0.12403561729286668
0.03589743589743591	-0.025641025641025633	0.1100256169566895
0.046153846153846184	-0.025641025641025633	0.0936500259891461
0.056410256410256376	-0.025641025641025633	0.07630036262272057
0.06666666666666665	-0.025641025641025633	0.05934161870211429
0.07692307692307693	-0.025641025641025633	0.04391391778453119
0.0871794871794872	-0.025641025641025633	0.030785571357081574
0.09743589743589748	-0.025641025641025633	0.02034430317332272
0.1076923076923077	-0.025641025641025633	0.012597324547329272
0.11794871794871797	-0.025641025641025633	0.007211245269580607
0.1282051282051282	-0.025641025641025633	0.003726915322930285
0.13846153846153847	-0.025641025641025633	0.0016805448444694197
0.14871794871794874	-0.025641025641025633	0.0006208252153272741
0.15897435897435896	-0.025641025641025633	0.00016436439949881108
0.16923076923076924	-0.025641025641025633	0.00002215358681711326
0.17948717948717952	-0.025641025641025633	3.3090050355508356e-7
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	3.58302030166853e-7
-0.16923076923076924	-0.015384615384615385	0.000023988102304981098
-0.158974358974359	-0.015384615384615385	0.0001779752445066144
-0.14871794871794874	-0.015384615384615385	0.0006722351058420226
-0.13846153846153847	-0.015384615384615385	0.0018197090155215782
-0.1282051282051282	-0.015384615384615385	0.004035537305380822
-0.11794871794871796	-0.015384615384615385	0.007808400991724898
-0.1076923076923077	-0.015384615384615385	0.013640495893737213
-0.09743589743589745	-0.015384615384615385	0.02202899376403597
-0.08717948717948718	-0.015384615384615385	0.03333489250871559
-0.07692307692307691	-0.015384615384615385	0.04755038365228158
-0.06666666666666668	-0.015384615384615385	0.06425563644032004
-0.056410256410256404	-0.015384615384615385	0.08261871631040349
-0.046153846153846156	-0.015384615384615385	0.10140508725911618
-0.03589743589743591	-0.015384615384615385	0.11913672388648654
-0.025641025641025633	-0.015384615384615385	0.1343068777821721
-0.015384615384615385	-0.015384615384615385	0.1454286906720034
-0.005128205128205138	-0.015384615384615385	0.15129867477642292
0.00512820512820511	-0.015384615384615385	0.15129867477642295
0.015384615384615385	-0.015384615384615385	0.1454286906720034
0.02564102564102566	-0.015384615384615385	0.13430687778217204
0.03589743589743591	-0.015384615384615385	0.11913672388648654
0.046153846153846184	-0.015384615384615385	0.10140508725911614
0.056410256410256376	-0.015384615384615385	0.08261871631040356
0.06666666666666665	-0.015384615384615385	0.06425563644032008
0.07692307692307693	-0.015384615384615385	0.04755038365228158
0.0871794871794872	-0.015384615384615385	0.03333489250871556
0.09743589743589748	-0.015384615384615385	0.022028993764035946
0.1076923076923077	-0.015384615384615385	0.013640495893737213
0.11794871794871797	-0.015384615384615385	0.007808400991724888
0.1282051282051282	-0.015384615384615385	0.004035537305380822
0.13846153846153847	-0.015384615384615385	0.0018197090155215782
0.14871794871794874	-0.015384615384615385	0.0006722351058420226
0.15897435897435896	-0.015384615384615385	0.0001779752445066154
0.16923076923076924	-0.015384615384615385	0.000023988102304981098
0.17948717948717952	-0.015384615384615385	3.5830203016684366e-7
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	3.7276428800567406e-7
-0.16923076923076924	-0.005128205128205138	0.000024956341643276504
-0.158974358974359	-0.005128205128205138	0.00018515891542743857
-0.14871794871794874	-0.005128205128205138	0.0006993687434171913
-0.13846153846153847	-0.005128205128205138	0.001893158504383936
-0.1282051282051282	-0.005128205128205138	0.0041984249702969835
-0.11794871794871796	-0.005128205128205138	0.008123573943434504
-0.1076923076923077	-0.005128205128205138	0.014191071531203579
-0.09743589743589745	-0.005128205128205138	0.022918156986462903
-0.08717948717948718	-0.005128205128205138	0.03468039928763596
-0.07692307692307691	-0.005128205128205138	0.049469674783269364
-0.06666666666666668	-0.005128205128205138	0.06684920695780976
-0.056410256410256404	-0.005128205128205138	0.08595348161172499
-0.046153846153846156	-0.005128205128205138	0.10549813277556652
-0.03589743589743591	-0.005128205128205138	0.12394547704402921
-0.025641025641025633	-0.005128205128205138	0.1397279486455113
-0.015384615384615385	-0.005128205128205138	0.15129867477642292
-0.005128205128205138	-0.005128205128205138	0.15740559090042483
0.00512820512820511	-0.005128205128205138	0.15740559090042486
0.015384615384615385	-0.005128205128205138	0.15129867477642292
0.02564102564102566	-0.005128205128205138	0.13972794864551122
0.03589743589743591	-0.005128205128205138	0.12394547704402921
0.046153846153846184	-0.005128205128205138	0.10549813277556647
0.056410256410256376	-0.005128205128205138	0.08595348161172506
0.06666666666666665	-0.005128205128205138	0.06684920695780978
0.07692307692307693	-0.005128205128205138	0.049469674783269364
0.0871794871794872	-0.005128205128205138	0.03468039928763592
0.09743589743589748	-0.005128205128205138	0.022918156986462875
0.1076923076923077	-0.005128205128205138	0.014191071531203579
0.11794871794871797	-0.005128205128205138	0.008123573943434496
0.1282051282051282	-0.005128205128205138	0.0041984249702969835
0.13846153846153847	-0.005128205128205138	0.001893158504383936
0.14871794871794874	-0.005128205128205138	0.0006993687434171913
0.15897435897435896	-0.005128205128205138	0.0001851589154274396
0.16923076923076924	-0.005128205128205138	0.000024956341643276504
0.17948717948717952	-0.005128205128205138	3.727642880056644e-7
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	3.727642880056741e-7
-0.16923076923076924	0.00512820512820511	0.000024956341643276508
-0.158974358974359	0.00512820512820511	0.0001851589154274386
-0.14871794871794874	0.00512820512820511	0.0006993687434171913
-0.13846153846153847	0.00512820512820511	0.0018931585043839361
-0.1282051282051282	0.00512820512820511	0.004198424970296984
-0.11794871794871796	0.00512820512820511	0.008123573943434506
-0.1076923076923077	0.00512820512820511	0.01419107153120358
-0.09743589743589745	0.00512820512820511	0.022918156986462906
-0.08717948717948718	0.00512820512820511	0.034680399287635964
-0.07692307692307691	0.00512820512820511	0.04946967478326937
-0.06666666666666668	0.00512820512820511	0.06684920695780976
-0.056410256410256404	0.00512820512820511	0.085953481611725
-0.046153846153846156	0.00512820512820511	0.10549813277556654
-0.03589743589743591	0.00512820512820511	0.12394547704402924
-0.025641025641025633	0.00512820512820511	0.1397279486455113
-0.015384615384615385	0.00512820512820511	0.15129867477642295
-0.005128205128205138	0.00512820512820511	0.15740559090042486
0.00512820512820511	0.00512820512820511	0.15740559090042489
0.015384615384615385	0.00512820512820511	0.15129867477642295
0.02564102564102566	0.00512820512820511	0.13972794864551125
0.03589743589743591	0.00512820512820511	0.12394547704402924
0.046153846153846184	0.00512820512820511	0.1054981327755665
0.056410256410256376	0.00512820512820511	0.08595348161172507
0.06666666666666665	0.00512820512820511	0.0668492069578098
0.07692307692307693	0.00512820512820511	0.04946967478326937
0.0871794871794872	0.00512820512820511	0.03468039928763593
0.09743589743589748	0.00512820512820511	0.02291815698646288
0.1076923076923077	0.00512820512820511	0.01419107153120358
0.11794871794871797	0.00512820512820511	0.008123573943434496
0.1282051282051282	0.00512820512820511	0.004198424970296984
0.13846153846153847	0.00512820512820511	0.0018931585043839361
0.14871794871794874	0.00512820512820511	0.0006993687434171913
0.15897435897435896	0.00512820512820511	0.00018515891542743963
0.16923076923076924	0.00512820512820511	0.000024956341643276508
0.17948717948717952	0.00512820512820511	3.7276428800566443e-7
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	3.58302030166853e-7
-0.16923076923076924	0.015384615384615385	0.000023988102304981098
-0.158974358974359	0.015384615384615385	0.0001779752445066144
-0.14871794871794874	0.015384615384615385	0.0006722351058420226
-0.13846153846153847	0.015384615384615385	0.0018197090155215782
-0.1282051282051282	0.015384615384615385	0.004035537305380822
-0.11794871794871796	0.015384615384615385	0.007808400991724898
-0.1076923076923077	0.015384615384615385	0.013640495893737213
-0.09743589743589745	0.015384615384615385	0.02202899376403597
-0.08717948717948718	0.015384615384615385	0.03333489250871559
-0.07692307692307691	0.015384615384615385	0.04755038365228158
-0.06666666666666668	0.015384615384615385	0.06425563644032004
-0.056410256410256404	0.015384615384615385	0.08261871631040349
-0.046153846153846156	0.015384615384615385	0.10140508725911618
-0.03589743589743591	0.015384615384615385	0.11913672388648654
-0.025641025641025633	0.015384615384615385	0.1343068777821721
-0.015384615384615385	0.015384615384615385	0.1454286906720034
-0.005128205128205138	0.015384615384615385	0.15129867477642292
0.00512820512820511	0.015384615384615385	0.15129867477642295
0.015384615384615385	0.015384615384615385	0.1454286906720034
0.02564102564102566	0.015384615384615385	0.13430687778217204
0.03589743589743591	0.015384615384615385	0.11913672388648654
0.046153846153846184	0.015384615384615385	0.10140508725911614
0.056410256410256376	0.015384615384615385	0.08261871631040356
0.06666666666666665	0.015384615384615385	0.06425563644032008
0.07692307692307693	0.015384615384615385	0.04755038365228158
0.0871794871794872	0.015384615384615385	0.03333489250871556
0.09743589743589748	0.015384615384615385	0.022028993764035946
0.1076923076923077	0.015384615384615385	0.013640495893737213
0.11794871794871797	0.015384615384615385	0.007808400991724888
0.1282051282051282	0.015384615384615385	0.004035537305380822
0.13846153846153847	0.015384615384615385	0.0018197090155215782
0.14871794871794874	0.015384615384615385	0.0006722351058420226
0.15897435897435896	0.015384615384615385	0.0001779752445066154
0.16923076923076924	0.015384615384615385	0.000023988102304981098
0.17948717948717952	0.015384615384615385	3.5830203016684366e-7
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	3.30900503555092e-7
-0.16923076923076924	0.02564102564102566	0.00002215358681711325
-0.158974358974359	0.02564102564102566	0.00016436439949881008
-0.14871794871794874	0.02564102564102566	0.0006208252153272738
-0.13846153846153847	0.02564102564102566	0.001680544844469419
-0.1282051282051282	0.02564102564102566	0.003726915322930283
-0.11794871794871796	0.02564102564102566	0.007211245269580612
-0.1076923076923077	0.02564102564102566	0.012597324547329267
-0.09743589743589745	0.02564102564102566	0.020344303173322732
-0.08717948717948718	0.02564102564102566	0.03078557135708159
-0.07692307692307691	0.02564102564102566	0.043913917784531166
-0.06666666666666668	0.02564102564102566	0.059341618702114234
-0.056410256410256404	0.02564102564102566	0.07630036262272046
-0.046153846153846156	0.02564102564102566	0.0936500259891461
-0.03589743589743591	0.02564102564102566	0.11002561695668944
-0.025641025641025633	0.02564102564102566	0.12403561729286668
-0.015384615384615385	0.02564102564102566	0.13430687778217204
-0.005128205128205138	0.02564102564102566	0.13972794864551122
0.00512820512820511	0.02564102564102566	0.13972794864551125
0.015384615384615385	0.02564102564102566	0.13430687778217204
0.02564102564102566	0.02564102564102566	0.1240356172928666
0.03589743589743591	0.02564102564102566	0.11002561695668944
0.046153846153846184	0.02564102564102566	0.09365002598914605
0.056410256410256376	0.02564102564102566	0.07630036262272052
0.06666666666666665	0.02564102564102566	0.05934161870211426
0.07692307692307693	0.02564102564102566	0.043913917784531166
0.0871794871794872	0.02564102564102566	0.03078557135708156
0.09743589743589748	0.02564102564102566	0.020344303173322708
0.1076923076923077	0.02564102564102566	0.012597324547329267
0.11794871794871797	0.02564102564102566	0.007211245269580603
0.1282051282051282	0.02564102564102566	0.003726915322930283
0.13846153846153847	0.02564102564102566	0.001680544844469419
0.14871794871794874	0.02564102564102566	0.0006208252153272738
0.15897435897435896	0.02564102564102566	0.000164364399498811
0.16923076923076924	0.02564102564102566	0.00002215358681711325
0.17948717948717952	0.02564102564102566	3.309005035550834e-7
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	2.9352481851212613e-7
-0.16923076923076924	0.03589743589743591	0.000019651307507917305
-0.158974358974359	0.03589743589743591	0.00014579920554490922
-0.14871794871794874	0.03589743589743591	0.0005507021195159662
-0.13846153846153847	0.03589743589743591	0.0014907249012156563
-0.1282051282051282	0.03589743589743591	0.0033059549079563176
-0.11794871794871796	0.03589743589743591	0.006396724804764974
-0.1076923076923077	0.03589743589743591	0.011174438726345281
-0.09743589743589745	0.03589743589743591	0.018046385038852066
-0.08717948717948718	0.03589743589743591	0.02730829705091402
-0.07692307692307691	0.03589743589743591	0.038953777976692916
-0.06666666666666668	0.03589743589743591	0.05263889801501583
-0.056410256410256404	0.03589743589743591	0.0676821275598775
-0.046153846153846156	0.03589743589743591	0.08307212164016363
-0.03589743589743591	0.03589743589743591	0.09759806619188206
-0.025641025641025633	0.03589743589743591	0.1100256169566895
-0.015384615384615385	0.03589743589743591	0.11913672388648654
-0.005128205128205138	0.03589743589743591	0.12394547704402921
0.00512820512820511	0.03589743589743591	0.12394547704402924
0.015384615384615385	0.03589743589743591	0.11913672388648654
0.02564102564102566	0.03589743589743591	0.11002561695668944
0.03589743589743591	0.03589743589743591	0.09759806619188206
0.046153846153846184	0.03589743589743591	0.0830721216401636
0.056410256410256376	0.03589743589743591	0.06768212755987756
0.06666666666666665	0.03589743589743591	0.05263889801501585
0.07692307692307693	0.03589743589743591	0.038953777976692916
0.0871794871794872	0.03589743589743591	0.02730829705091399
0.09743589743589748	0.03589743589743591	0.018046385038852045
0.1076923076923077	0.03589743589743591	0.011174438726345281
0.11794871794871797	0.03589743589743591	0.006396724804764966
0.1282051282051282	0.03589743589743591	0.0033059549079563176
0.13846153846153847	0.03589743589743591	0.0014907249012156563
0.14871794871794874	0.03589743589743591	0.0005507021195159662
0.15897435897435896	0.03589743589743591	0.00014579920554491004
0.16923076923076924	0.03589743589743591	0.000019651307507917305
0.17948717948717952	0.03589743589743591	2.935248185121185e-7
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	2.498382435150591e-7
-0.16923076923076924	0.046153846153846184	0.000016726517966825774
-0.158974358974359	0.046153846153846184	0.00012409927584275583
-0.14871794871794874	0.046153846153846184	0.000468738728593082
-0.13846153846153847	0.046153846153846184	0.0012688538324349334
-0.1282051282051282	0.046153846153846184	0.002813915264578124
-0.11794871794871796	0.046153846153846184	0.005444672438850915
-0.1076923076923077	0.046153846153846184	0.00951129842378703
-0.09743589743589745	0.046153846153846184	0.015360463087100002
-0.08717948717948718	0.046153846153846184	0.02324388446323481
-0.07692307692307691	0.046153846153846184	0.03315611782780302
-0.06666666666666668	0.046153846153846184	0.04480442194736109
-0.056410256410256404	0.046153846153846184	0.057608702230484116
-0.046153846153846156	0.046153846153846184	0.070708136575478
-0.03589743589743591	0.046153846153846184	0.0830721216401636
-0.025641025641025633	0.046153846153846184	0.0936500259891461
-0.015384615384615385	0.046153846153846184	0.10140508725911614
-0.005128205128205138	0.046153846153846184	0.10549813277556647
0.00512820512820511	0.046153846153846184	0.1054981327755665
0.015384615384615385	0.046153846153846184	0.10140508725911614
0.02564102564102566	0.046153846153846184	0.09365002598914605
0.03589743589743591	0.046153846153846184	0.0830721216401636
0.046153846153846184	0.046153846153846184	0.07070813657547798
0.056410256410256376	0.046153846153846184	0.057608702230484164
0.06666666666666665	0.046153846153846184	0.04480442194736111
0.07692307692307693	0.046153846153846184	0.03315611782780302
0.0871794871794872	0.046153846153846184	0.023243884463234787
0.09743589743589748	0.046153846153846184	0.015360463087099985
0.1076923076923077	0.046153846153846184	0.00951129842378703
0.11794871794871797	0.046153846153846184	0.005444672438850909
0.1282051282051282	0.046153846153846184	0.002813915264578124
0.13846153846153847	0.046153846153846184	0.0012688538324349334
0.14871794871794874	0.046153846153846184	0.000468738728593082
0.15897435897435896	0.046153846153846184	0.00012409927584275653
0.16923076923076924	0.046153846153846184	0.000016726517966825774
0.17948717948717952	0.046153846153846184	2.4983824351505257e-7
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	2.0355305165032114e-7
-0.16923076923076924	0.056410256410256376	0.00001362775261196587
-0.158974358974359	0.056410256410256376	0.00010110856508589456
-0.14871794871794874	0.056410256410256376	0.000381899893664848
-0.13846153846153847	0.056410256410256376	0.0010337851645789691
-0.1282051282051282	0.056410256410256376	0.0022926075333049374
-0.11794871794871796	0.056410256410256376	0.004435988960584005
-0.1076923076923077	0.056410256410256376	0.007749229229599682
-0.09743589743589745	0.056410256410256376	0.01251477392792692
-0.08717948717948718	0.056410256410256376	0.018937707646882924
-0.07692307692307691	0.056410256410256376	0.02701359435518174
-0.06666666666666668	0.056410256410256376	0.03650392624644056
-0.056410256410256404	0.056410256410256376	0.046936077422121684
-0.046153846153846156	0.056410256410256376	0.05760870223048419
-0.03589743589743591	0.056410256410256376	0.06768212755987756
-0.025641025641025633	0.056410256410256376	0.07630036262272057
-0.015384615384615385	0.056410256410256376	0.08261871631040356
-0.005128205128205138	0.056410256410256376	0.08595348161172506
0.00512820512820511	0.056410256410256376	0.08595348161172507
0.015384615384615385	0.056410256410256376	0.08261871631040356
0.02564102564102566	0.056410256410256376	0.07630036262272052
0.03589743589743591	0.056410256410256376	0.06768212755987756
0.046153846153846184	0.056410256410256376	0.057608702230484164
0.056410256410256376	0.056410256410256376	0.046936077422121726
0.06666666666666665	0.056410256410256376	0.03650392624644058
0.07692307692307693	0.056410256410256376	0.02701359435518174
0.0871794871794872	0.056410256410256376	0.018937707646882906
0.09743589743589748	0.056410256410256376	0.012514773927926904
0.1076923076923077	0.056410256410256376	0.007749229229599682
0.11794871794871797	0.056410256410256376	0.004435988960584
0.1282051282051282	0.056410256410256376	0.0022926075333049374
0.13846153846153847	0.056410256410256376	0.0010337851645789691
0.14871794871794874	0.056410256410256376	0.000381899893664848
0.15897435897435896	0.056410256410256376	0.00010110856508589513
0.16923076923076924	0.056410256410256376	0.00001362775261196587
0.17948717948717952	0.056410256410256376	2.0355305165031584e-7
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	1.5831074927405683e-7
-0.16923076923076924	0.06666666666666665	0.000010598808072049842
-0.158974358974359	0.06666666666666665	0.0000786358768242395
-0.14871794871794874	0.06666666666666665	0.0002970176955029175
-0.13846153846153847	0.06666666666666665	0.0008040130210086318
-0.1282051282051282	0.06666666666666665	0.0017830458126088197
-0.11794871794871796	0.06666666666666665	0.003450032954199586
-0.1076923076923077	0.06666666666666665	0.006026862656629754
-0.09743589743589745	0.06666666666666665	0.009733203317084322
-0.08717948717948718	0.06666666666666665	0.014728556819975052
-0.07692307692307691	0.06666666666666665	0.021009473099429736
-0.06666666666666668	0.06666666666666665	0.02839045579845424
-0.056410256410256404	0.06666666666666665	0.03650392624644055
-0.046153846153846156	0.06666666666666665	0.04480442194736113
-0.03589743589743591	0.06666666666666665	0.05263889801501585
-0.025641025641025633	0.06666666666666665	0.05934161870211429
-0.015384615384615385	0.06666666666666665	0.06425563644032008
-0.005128205128205138	0.06666666666666665	0.06684920695780978
0.00512820512820511	0.06666666666666665	0.0668492069578098
0.015384615384615385	0.06666666666666665	0.06425563644032008
0.02564102564102566	0.06666666666666665	0.05934161870211426
0.03589743589743591	0.06666666666666665	0.05263889801501585
0.046153846153846184	0.06666666666666665	0.04480442194736111
0.056410256410256376	0.06666666666666665	0.03650392624644058
0.06666666666666665	0.06666666666666665	0.028390455798454253
0.07692307692307693	0.06666666666666665	0.021009473099429736
0.0871794871794872	0.06666666666666665	0.014728556819975038
0.09743589743589748	0.06666666666666665	0.009733203317084311
0.1076923076923077	0.06666666666666665	0.006026862656629754
0.11794871794871797	0.06666666666666665	0.0034500329541995818
0.1282051282051282	0.06666666666666665	0.0017830458126088197
0.13846153846153847	0.06666666666666665	0.0008040130210086318
0.14871794871794874	0.06666666666666665	0.0002970176955029175
0.15897435897435896	0.06666666666666665	0.00007863587682423993
0.16923076923076924	0.06666666666666665	0.000010598808072049842
0.17948717948717952	0.06666666666666665	1.5831074927405273e-7
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	1.1715294223648751e-7
-0.16923076923076924	0.07692307692307693	7.843318002942161e-6
-0.158974358974359	0.07692307692307693	0.00005819203293238005
-0.14871794871794874	0.07692307692307693	0.00021979870024006138
-0.13846153846153847	0.07692307692307693	0.0005949848095567308
-0.1282051282051282	0.07692307692307693	0.0013194875524716102
-0.11794871794871796	0.07692307692307693	0.002553089498032953
-0.1076923076923077	0.07692307692307693	0.004459992109929932
-0.09743589743589745	0.07692307692307693	0.007202754147846298
-0.08717948717948718	0.07692307692307693	0.010899410016500546
-0.07692307692307691	0.07692307692307693	0.015547406602034693
-0.06666666666666668	0.07692307692307693	0.021009473099429726
-0.056410256410256404	0.07692307692307693	0.027013594355181716
-0.046153846153846156	0.07692307692307693	0.03315611782780303
-0.03589743589743591	0.07692307692307693	0.038953777976692916
-0.025641025641025633	0.07692307692307693	0.04391391778453119
-0.015384615384615385	0.07692307692307693	0.04755038365228158
-0.005128205128205138	0.07692307692307693	0.049469674783269364
0.00512820512820511	0.07692307692307693	0.04946967478326937
0.015384615384615385	0.07692307692307693	0.04755038365228158
0.02564102564102566	0.07692307692307693	0.043913917784531166
0.03589743589743591	0.07692307692307693	0.038953777976692916
0.046153846153846184	0.07692307692307693	0.03315611782780302
0.056410256410256376	0.07692307692307693	0.02701359435518174
0.06666666666666665	0.07692307692307693	0.021009473099429736
0.07692307692307693	0.07692307692307693	0.015547406602034693
0.0871794871794872	0.07692307692307693	0.010899410016500535
0.09743589743589748	0.07692307692307693	0.0072027541478462895
0.1076923076923077	0.07692307692307693	0.004459992109929932
0.11794871794871797	0.07692307692307693	0.00255308949803295
0.1282051282051282	0.07692307692307693	0.0013194875524716102
0.13846153846153847	0.07692307692307693	0.0005949848095567308
0.14871794871794874	0.07692307692307693	0.00021979870024006138
0.15897435897435896	0.07692307692307693	0.000058192032932380375
0.16923076923076924	0.07692307692307693	7.843318002942161e-6
0.17948717948717952	0.07692307692307693	1.1715294223648447e-7
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	8.212932129193641e-8
-0.16923076923076924	0.0871794871794872	5.4985079500448e-6
-0.158974358974359	0.0871794871794872	0.00004079515271316739
-0.14871794871794874	0.0871794871794872	0.00015408847380995368
-0.13846153846153847	0.0871794871794872	0.0004171102974884315
-0.1282051282051282	0.0871794871794872	0.0009250183142553636
-0.11794871794871796	0.0871794871794872	0.001789827072782733
-0.1076923076923077	0.0871794871794872	0.0031266489595841588
-0.09743589743589745	0.0871794871794872	0.005049444754030723
-0.08717948717948718	0.0871794871794872	0.007640961721052905
-0.07692307692307691	0.0871794871794872	0.010899410016500535
-0.06666666666666668	0.0871794871794872	0.014728556819975031
-0.056410256410256404	0.0871794871794872	0.01893770764688289
-0.046153846153846156	0.0871794871794872	0.023243884463234797
-0.03589743589743591	0.0871794871794872	0.02730829705091399
-0.025641025641025633	0.0871794871794872	0.030785571357081574
-0.015384615384615385	0.0871794871794872	0.03333489250871556
-0.005128205128205138	0.0871794871794872	0.03468039928763592
0.00512820512820511	0.0871794871794872	0.03468039928763593
0.015384615384615385	0.0871794871794872	0.03333489250871556
0.02564102564102566	0.0871794871794872	0.03078557135708156
0.03589743589743591	0.0871794871794872	0.02730829705091399
0.046153846153846184	0.0871794871794872	0.023243884463234787
0.056410256410256376	0.0871794871794872	0.018937707646882906
0.06666666666666665	0.0871794871794872	0.014728556819975038
0.07692307692307693	0.0871794871794872	0.010899410016500535
0.0871794871794872	0.0871794871794872	0.007640961721052898
0.09743589743589748	0.0871794871794872	0.005049444754030717
0.1076923076923077	0.0871794871794872	0.0031266489595841588
0.11794871794871797	0.0871794871794872	0.001789827072782731
0.1282051282051282	0.0871794871794872	0.0009250183142553636
0.13846153846153847	0.0871794871794872	0.0004171102974884315
0.14871794871794874	0.0871794871794872	0.00015408847380995368
0.15897435897435896	0.0871794871794872	0.00004079515271316761
0.16923076923076924	0.0871794871794872	5.4985079500448e-6
0.17948717948717952	0.0871794871794872	8.212932129193427e-8
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	5.427425050527886e-8
-0.16923076923076924	0.09743589743589748	3.633627956393436e-6
-0.158974358974359	0.09743589743589748	0.00002695902392624471
-0.14871794871794874	0.09743589743589748	0.00010182765784475832
-0.13846153846153847	0.09743589743589748	0.0002756427110087562
-0.1282051282051282	0.09743589743589748	0.0006112880871304064
-0.11794871794871796	0.09743589743589748	0.0011827873575630966
-0.1076923076923077	0.09743589743589748	0.002066211265418082
-0.09743589743589745	0.09743589743589748	0.0033368695270069985
-0.08717948717948718	0.09743589743589748	0.0050494447540307226
-0.07692307692307691	0.09743589743589748	0.0072027541478462895
-0.06666666666666668	0.09743589743589748	0.009733203317084306
-0.056410256410256404	0.09743589743589748	0.012514773927926893
-0.046153846153846156	0.09743589743589748	0.015360463087099992
-0.03589743589743591	0.09743589743589748	0.018046385038852045
-0.025641025641025633	0.09743589743589748	0.02034430317332272
-0.015384615384615385	0.09743589743589748	0.022028993764035946
-0.005128205128205138	0.09743589743589748	0.022918156986462875
0.00512820512820511	0.09743589743589748	0.02291815698646288
0.015384615384615385	0.09743589743589748	0.022028993764035946
0.02564102564102566	0.09743589743589748	0.020344303173322708
0.03589743589743591	0.09743589743589748	0.018046385038852045
0.046153846153846184	0.09743589743589748	0.015360463087099985
0.056410256410256376	0.09743589743589748	0.012514773927926904
0.06666666666666665	0.09743589743589748	0.009733203317084311
0.07692307692307693	0.09743589743589748	0.0072027541478462895
0.0871794871794872	0.09743589743589748	0.005049444754030717
0.09743589743589748	0.09743589743589748	0.0033368695270069946
0.1076923076923077	0.09743589743589748	0.002066211265418082
0.11794871794871797	0.09743589743589748	0.001182787357563095
0.1282051282051282	0.09743589743589748	0.0006112880871304064
0.13846153846153847	0.09743589743589748	0.0002756427110087562
0.14871794871794874	0.09743589743589748	0.00010182765784475832
0.15897435897435896	0.09743589743589748	0.000026959023926244863
0.16923076923076924	0.09743589743589748	3.633627956393436e-6
0.17948717948717952	0.09743589743589748	5.427425050527744e-8
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	3.3606968120421543e-8
-0.16923076923076924	0.1076923076923077	2.2499660106795845e-6
-0.158974358974359	0.1076923076923077	0.00001669320256313566
-0.14871794871794874	0.1076923076923077	0.00006305234653831179
-0.13846153846153847	0.1076923076923077	0.00017067975541360715
-0.1282051282051282	0.1076923076923077	0.00037851355044666934
-0.11794871794871796	0.1076923076923077	0.0007323896073883958
-0.1076923076923077	0.1076923076923077	0.001279411424027081
-0.09743589743589745	0.1076923076923077	0.0020662112654180843
-0.08717948717948718	0.1076923076923077	0.003126648959584162
-0.07692307692307691	0.1076923076923077	0.004459992109929932
-0.06666666666666668	0.1076923076923077	0.006026862656629751
-0.056410256410256404	0.1076923076923077	0.007749229229599675
-0.046153846153846156	0.1076923076923077	0.009511298423787033
-0.03589743589743591	0.1076923076923077	0.011174438726345281
-0.025641025641025633	0.1076923076923077	0.012597324547329272
-0.015384615384615385	0.1076923076923077	0.013640495893737213
-0.005128205128205138	0.1076923076923077	0.014191071531203579
0.00512820512820511	0.1076923076923077	0.01419107153120358
0.015384615384615385	0.1076923076923077	0.013640495893737213
0.02564102564102566	0.1076923076923077	0.012597324547329267
0.03589743589743591	0.1076923076923077	0.011174438726345281
0.046153846153846184	0.1076923076923077	0.00951129842378703
0.056410256410256376	0.1076923076923077	0.007749229229599682
0.06666666666666665	0.1076923076923077	0.006026862656629754
0.07692307692307693	0.1076923076923077	0.004459992109929932
0.0871794871794872	0.1076923076923077	0.0031266489595841588
0.09743589743589748	0.1076923076923077	0.002066211265418082
0.1076923076923077	0.1076923076923077	0.001279411424027081
0.11794871794871797	0.1076923076923077	0.000732389607388395
0.1282051282051282	0.1076923076923077	0.00037851355044666934
0.13846153846153847	0.1076923076923077	0.00017067975541360715
0.14871794871794874	0.1076923076923077	0.00006305234653831179
0.15897435897435896	0.1076923076923077	0.00001669320256313575
0.16923076923076924	0.1076923076923077	2.2499660106795845e-6
0.17948717948717952	0.1076923076923077	3.360696812042067e-8
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	1.9238060349466487e-8
-0.16923076923076924	0.11794871794871797	1.2879764024711214e-6
-0.158974358974359	0.11794871794871797	9.555900347354637e-6
-0.14871794871794874	0.11794871794871797	0.000036093849452085035
-0.13846153846153847	0.11794871794871797	0.00009770436366986284
-0.1282051282051282	0.11794871794871797	0.00021667728253531348
-0.11794871794871796	0.11794871794871797	0.0004192510141281763
-0.1076923076923077	0.11794871794871797	0.000732389607388395
-0.09743589743589745	0.11794871794871797	0.0011827873575630966
-0.08717948717948718	0.11794871794871797	0.0017898270727827327
-0.07692307692307691	0.11794871794871797	0.00255308949803295
-0.06666666666666668	0.11794871794871797	0.00345003295419958
-0.056410256410256404	0.11794871794871797	0.004435988960583995
-0.046153846153846156	0.11794871794871797	0.005444672438850912
-0.03589743589743591	0.11794871794871797	0.006396724804764966
-0.025641025641025633	0.11794871794871797	0.007211245269580607
-0.015384615384615385	0.11794871794871797	0.007808400991724888
-0.005128205128205138	0.11794871794871797	0.008123573943434496
0.00512820512820511	0.11794871794871797	0.008123573943434496
0.015384615384615385	0.11794871794871797	0.007808400991724888
0.02564102564102566	0.11794871794871797	0.007211245269580603
0.03589743589743591	0.11794871794871797	0.006396724804764966
0.046153846153846184	0.11794871794871797	0.005444672438850909
0.056410256410256376	0.11794871794871797	0.004435988960584
0.06666666666666665	0.11794871794871797	0.0034500329541995818
0.07692307692307693	0.11794871794871797	0.00255308949803295
0.0871794871794872	0.11794871794871797	0.001789827072782731
0.09743589743589748	0.11794871794871797	0.001182787357563095
0.1076923076923077	0.11794871794871797	0.000732389607388395
0.11794871794871797	0.11794871794871797	0.00041925101412817583
0.1282051282051282	0.11794871794871797	0.00021667728253531348
0.13846153846153847	0.11794871794871797	0.00009770436366986284
0.14871794871794874	0.11794871794871797	0.000036093849452085035
0.15897435897435896	0.11794871794871797	9.555900347354689e-6
0.16923076923076924	0.11794871794871797	1.2879764024711214e-6
0.17948717948717952	0.11794871794871797	1.9238060349465987e-8
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	9.942613129847692e-9
-0.16923076923076924	0.1282051282051282	6.656518826493077e-7
-0.158974358974359	0.1282051282051282	4.9386798115413535e-6
-0.14871794871794874	0.1282051282051282	0.000018654020984968935
-0.13846153846153847	0.1282051282051282	0.00005049556303602781
-0.1282051282051282	0.1282051282051282	0.00011198313941951379
-0.11794871794871796	0.1282051282051282	0.00021667728253531372
-0.1076923076923077	0.1282051282051282	0.00037851355044666934
-0.09743589743589745	0.1282051282051282	0.0006112880871304071
-0.08717948717948718	0.1282051282051282	0.0009250183142553645
-0.07692307692307691	0.1282051282051282	0.0013194875524716102
-0.06666666666666668	0.1282051282051282	0.0017830458126088188
-0.056410256410256404	0.1282051282051282	0.0022926075333049357
-0.046153846153846156	0.1282051282051282	0.002813915264578125
-0.03589743589743591	0.1282051282051282	0.0033059549079563176
-0.025641025641025633	0.1282051282051282	0.003726915322930285
-0.015384615384615385	0.1282051282051282	0.004035537305380822
-0.005128205128205138	0.1282051282051282	0.0041984249702969835
0.00512820512820511	0.1282051282051282	0.004198424970296984
0.015384615384615385	0.1282051282051282	0.004035537305380822
0.02564102564102566	0.1282051282051282	0.003726915322930283
0.03589743589743591	0.1282051282051282	0.0033059549079563176
0.046153846153846184	0.1282051282051282	0.002813915264578124
0.056410256410256376	0.1282051282051282	0.0022926075333049374
0.06666666666666665	0.1282051282051282	0.0017830458126088197
0.07692307692307693	0.1282051282051282	0.0013194875524716102
0.0871794871794872	0.1282051282051282	0.0009250183142553636
0.09743589743589748	0.1282051282051282	0.0006112880871304064
0.1076923076923077	0.1282051282051282	0.00037851355044666934
0.11794871794871797	0.1282051282051282	0.00021667728253531348
0.1282051282051282	0.1282051282051282	0.00011198313941951379
0.13846153846153847	0.1282051282051282	0.00005049556303602781
0.14871794871794874	0.1282051282051282	0.000018654020984968935
0.15897435897435896	0.1282051282051282	4.938679811541381e-6
0.16923076923076924	0.1282051282051282	6.656518826493077e-7
0.17948717948717952	0.1282051282051282	9.942613129847434e-9
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	4.4833342826748354e-9
-0.16923076923076924	0.13846153846153847	3.001564947598845e-7
-0.158974358974359	0.13846153846153847	2.226955049047214e-6
-0.14871794871794874	0.13846153846153847	8.411492099655712e-6
-0.13846153846153847	0.13846153846153847	0.000022769516014132558
-0.1282051282051282	0.13846153846153847	0.00005049556303602781
-0.11794871794871796	0.13846153846153847	0.00009770436366986297
-0.1076923076923077	0.13846153846153847	0.00017067975541360715
-0.09743589743589745	0.13846153846153847	0.0002756427110087566
-0.08717948717948718	0.13846153846153847	0.0004171102974884319
-0.07692307692307691	0.13846153846153847	0.0005949848095567308
-0.06666666666666668	0.13846153846153847	0.0008040130210086314
-0.056410256410256404	0.13846153846153847	0.0010337851645789682
-0.046153846153846156	0.13846153846153847	0.0012688538324349338
-0.03589743589743591	0.13846153846153847	0.0014907249012156563
-0.025641025641025633	0.13846153846153847	0.0016805448444694197
-0.015384615384615385	0.13846153846153847	0.0018197090155215782
-0.005128205128205138	0.13846153846153847	0.001893158504383936
0.00512820512820511	0.13846153846153847	0.0018931585043839361
0.015384615384615385	0.13846153846153847	0.0018197090155215782
0.02564102564102566	0.13846153846153847	0.001680544844469419
0.03589743589743591	0.13846153846153847	0.0014907249012156563
0.046153846153846184	0.13846153846153847	0.0012688538324349334
0.056410256410256376	0.13846153846153847	0.0010337851645789691
0.06666666666666665	0.13846153846153847	0.0008040130210086318
0.07692307692307693	0.13846153846153847	0.0005949848095567308
0.0871794871794872	0.13846153846153847	0.0004171102974884315
0.09743589743589748	0.13846153846153847	0.0002756427110087562
0.1076923076923077	0.13846153846153847	0.00017067975541360715
0.11794871794871797	0.13846153846153847	0.00009770436366986284
0.1282051282051282	0.13846153846153847	0.00005049556303602781
0.13846153846153847	0.13846153846153847	0.000022769516014132558
0.14871794871794874	0.13846153846153847	8.411492099655712e-6
0.15897435897435896	0.13846153846153847	2.2269550490472267e-6
0.16923076923076924	0.13846153846153847	3.001564947598845e-7
0.17948717948717952	0.13846153846153847	4.483334282674718e-9
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	1.6562289192018062e-9
-0.16923076923076924	0.14871794871794874	1.1088351560771217e-7
-0.158974358974359	0.14871794871794874	8.226795330090667e-7
-0.14871794871794874	0.14871794871794874	3.1073650972052035e-6
-0.13846153846153847	0.14871794871794874	8.411492099655712e-6
-0.1282051282051282	0.14871794871794874	0.000018654020984968935
-0.11794871794871796	0.14871794871794874	0.000036093849452085076
-0.1076923076923077	0.14871794871794874	0.00006305234653831179
-0.09743589743589745	0.14871794871794874	0.00010182765784475844
-0.08717948717948718	0.14871794871794874	0.00015408847380995382
-0.07692307692307691	0.14871794871794874	0.00021979870024006138
-0.06666666666666668	0.14871794871794874	0.00029701769550291736
-0.056410256410256404	0.14871794871794874	0.0003818998936648477
-0.046153846153846156	0.14871794871794874	0.00046873872859308214
-0.03589743589743591	0.14871794871794874	0.0005507021195159662
-0.025641025641025633	0.14871794871794874	0.0006208252153272741
-0.015384615384615385	0.14871794871794874	0.0006722351058420226
-0.005128205128205138	0.14871794871794874	0.0006993687434171913
0.00512820512820511	0.14871794871794874	0.0006993687434171913
0.015384615384615385	0.14871794871794874	0.0006722351058420226
0.02564102564102566	0.14871794871794874	0.0006208252153272738
0.03589743589743591	0.14871794871794874	0.0005507021195159662
0.046153846153846184	0.14871794871794874	0.000468738728593082
0.056410256410256376	0.14871794871794874	0.000381899893664848
0.06666666666666665	0.14871794871794874	0.0002970176955029175
0.07692307692307693	0.14871794871794874	0.00021979870024006138
0.0871794871794872	0.14871794871794874	0.00015408847380995368
0.09743589743589748	0.14871794871794874	0.00010182765784475832
0.1076923076923077	0.14871794871794874	0.00006305234653831179
0.11794871794871797	0.14871794871794874	0.000036093849452085035
0.1282051282051282	0.14871794871794874	0.000018654020984968935
0.13846153846153847	0.14871794871794874	8.411492099655712e-6
0.14871794871794874	0.14871794871794874	3.1073650972052035e-6
0.15897435897435896	0.14871794871794874	8.226795330090714e-7
0.16923076923076924	0.14871794871794874	1.1088351560771217e-7
0.17948717948717952	0.14871794871794874	1.656228919201763e-9
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	4.3848907070191026e-10
-0.16923076923076924	0.15897435897435896	2.9356575743417587e-8
-0.158974358974359	0.15897435897435896	2.178056304490072e-7
-0.14871794871794874	0.15897435897435896	8.226795330090714e-7
-0.13846153846153847	0.15897435897435896	2.2269550490472267e-6
-0.1282051282051282	0.15897435897435896	4.938679811541381e-6
-0.11794871794871796	0.15897435897435896	9.555900347354701e-6
-0.1076923076923077	0.15897435897435896	0.00001669320256313575
-0.09743589743589745	0.15897435897435896	0.000026959023926244894
-0.08717948717948718	0.15897435897435896	0.00004079515271316765
-0.07692307692307691	0.15897435897435896	0.000058192032932380375
-0.06666666666666668	0.15897435897435896	0.00007863587682423989
-0.056410256410256404	0.15897435897435896	0.00010110856508589504
-0.046153846153846156	0.15897435897435896	0.00012409927584275656
-0.03589743589743591	0.15897435897435896	0.00014579920554491004
-0.025641025641025633	0.15897435897435896	0.00016436439949881108
-0.015384615384615385	0.15897435897435896	0.0001779752445066154
-0.005128205128205138	0.15897435897435896	0.0001851589154274396
0.00512820512820511	0.15897435897435896	0.00018515891542743963
0.015384615384615385	0.15897435897435896	0.0001779752445066154
0.02564102564102566	0.15897435897435896	0.000164364399498811
0.03589743589743591	0.15897435897435896	0.00014579920554491004
0.046153846153846184	0.15897435897435896	0.00012409927584275653
0.056410256410256376	0.15897435897435896	0.00010110856508589513
0.06666666666666665	0.15897435897435896	0.00007863587682423993
0.07692307692307693	0.15897435897435896	0.000058192032932380375
0.0871794871794872	0.15897435897435896	0.00004079515271316761
0.09743589743589748	0.15897435897435896	0.000026959023926244863
0.1076923076923077	0.15897435897435896	0.00001669320256313575
0.11794871794871797	0.15897435897435896	9.555900347354689e-6
0.1282051282051282	0.15897435897435896	4.938679811541381e-6
0.13846153846153847	0.15897435897435896	2.2269550490472267e-6
0.14871794871794874	0.15897435897435896	8.226795330090714e-7
0.15897435897435896	0.15897435897435896	2.178056304490084e-7
0.16923076923076924	0.15897435897435896	2.9356575743417587e-8
0.17948717948717952	0.15897435897435896	4.3848907070189883e-10
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	5.910103237544667e-11
-0.16923076923076924	0.16923076923076924	3.956778057584587e-9
-0.158974358974359	0.16923076923076924	2.9356575743417425e-8
-0.14871794871794874	0.16923076923076924	1.1088351560771217e-7
-0.13846153846153847	0.16923076923076924	3.001564947598845e-7
-0.1282051282051282	0.16923076923076924	6.656518826493077e-7
-0.11794871794871796	0.16923076923076924	1.2879764024711228e-6
-0.1076923076923077	0.16923076923076924	2.2499660106795845e-6
-0.09743589743589745	0.16923076923076924	3.63362795639344e-6
-0.08717948717948718	0.16923076923076924	5.498507950044805e-6
-0.07692307692307691	0.16923076923076924	7.843318002942161e-6
-0.06666666666666668	0.16923076923076924	0.000010598808072049837
-0.056410256410256404	0.16923076923076924	0.000013627752611965857
-0.046153846153846156	0.16923076923076924	0.00001672651796682578
-0.03589743589743591	0.16923076923076924	0.000019651307507917305
-0.025641025641025633	0.16923076923076924	0.00002215358681711326
-0.015384615384615385	0.16923076923076924	0.000023988102304981098
-0.005128205128205138	0.16923076923076924	0.000024956341643276504
0.00512820512820511	0.16923076923076924	0.000024956341643276508
0.015384615384615385	0.16923076923076924	0.000023988102304981098
0.02564102564102566	0.16923076923076924	0.00002215358681711325
0.03589743589743591	0.16923076923076924	0.000019651307507917305
0.046153846153846184	0.16923076923076924	0.000016726517966825774
0.056410256410256376	0.16923076923076924	0.00001362775261196587
0.06666666666666665	0.16923076923076924	0.000010598808072049842
0.07692307692307693	0.16923076923076924	7.843318002942161e-6
0.0871794871794872	0.16923076923076924	5.4985079500448e-6
0.09743589743589748	0.16923076923076924	3.633627956393436e-6
0.1076923076923077	0.16923076923076924	2.2499660106795845e-6
0.11794871794871797	0.16923076923076924	1.2879764024711214e-6
0.1282051282051282	0.16923076923076924	6.656518826493077e-7
0.13846153846153847	0.16923076923076924	3.001564947598845e-7
0.14871794871794874	0.16923076923076924	1.1088351560771217e-7
0.15897435897435896	0.16923076923076924	2.9356575743417587e-8
0.16923076923076924	0.16923076923076924	3.956778057584587e-9
0.17948717948717952	0.16923076923076924	5.910103237544513e-11
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	8.827717847727255e-13
-0.16923076923076924	0.17948717948717952	5.910103237544513e-11
-0.158974358974359	0.17948717948717952	4.384890707018964e-10
-0.14871794871794874	0.17948717948717952	1.656228919201763e-9
-0.13846153846153847	0.17948717948717952	4.483334282674718e-9
-0.1282051282051282	0.17948717948717952	9.942613129847434e-9
-0.11794871794871796	0.17948717948717952	1.9238060349466007e-8
-0.1076923076923077	0.17948717948717952	3.360696812042067e-8
-0.09743589743589745	0.17948717948717952	5.427425050527751e-8
-0.08717948717948718	0.17948717948717952	8.212932129193435e-8
-0.07692307692307691	0.17948717948717952	1.1715294223648447e-7
-0.06666666666666668	0.17948717948717952	1.5831074927405265e-7
-0.056410256410256404	0.17948717948717952	2.0355305165031566e-7
-0.046153846153846156	0.17948717948717952	2.498382435150527e-7
-0.03589743589743591	0.17948717948717952	2.935248185121185e-7
-0.025641025641025633	0.17948717948717952	3.3090050355508356e-7
-0.015384615384615385	0.17948717948717952	3.5830203016684366e-7
-0.005128205128205138	0.17948717948717952	3.727642880056644e-7
0.00512820512820511	0.17948717948717952	3.7276428800566443e-7
0.015384615384615385	0.17948717948717952	3.5830203016684366e-7
0.02564102564102566	0.17948717948717952	3.309005035550834e-7
0.03589743589743591	0.17948717948717952	2.935248185121185e-7
0.046153846153846184	0.17948717948717952	2.4983824351505257e-7
0.056410256410256376	0.17948717948717952	2.0355305165031584e-7
0.06666666666666665	0.17948717948717952	1.5831074927405273e-7
0.07692307692307693	0.17948717948717952	1.1715294223648447e-7
0.0871794871794872	0.17948717948717952	8.212932129193427e-8
0.09743589743589748	0.17948717948717952	5.427425050527744e-8
0.1076923076923077	0.17948717948717952	3.360696812042067e-8
0.11794871794871797	0.17948717948717952	1.9238060349465987e-8
0.1282051282051282	0.17948717948717952	9.942613129847434e-9
0.13846153846153847	0.17948717948717952	4.483334282674718e-9
0.14871794871794874	0.17948717948717952	1.656228919201763e-9
0.15897435897435896	0.17948717948717952	4.3848907070189883e-10
0.16923076923076924	0.17948717948717952	5.910103237544513e-11
0.17948717948717952	0.17948717948717952	8.827717847727026e-13
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results_final_redo/pointsource2d_fast/config.json <==
{
  "max_iter": 4000,
  "quiet": false,
  "algorithm": [],
  "saved_algorithm": [],
  "plot": "Data",
  "outdir": "pointsource/results_final_redo",
  "max_threads": 4,
  "load_valuerange": false
}

==> results_final_redo/pointsource2d_fast/experiment.json <==
{
  "name": "pointsource2d_fast",
  "domain": [
    [
      0.0,
      1.0
    ],
    [
      0.0,
      1.0
    ]
  ],
  "sensor_count": [
    16,
    16
  ],
  "noise_distr": {
    "mean": 0.0,
    "std_dev": 0.15
  },
  "noise_seed": 1513091094925778333,
  "sensor": {
    "r": 0.025,
    "exponent": null
  },
  "spread": {
    "radius": 0.16
  },
  "kernel": {
    "radius": 0.16
  },
  "μ_hat": [
    {
      "x0": 0.15,
      "x1": 0.15,
      "weight": 10.0
    },
    {
      "x0": 0.75,
      "x1": 0.45,
      "weight": 2.0
    },
    {
      "x0": 0.8,
      "x1": 0.5,
      "weight": 4.0
    },
    {
      "x0": 0.3,
      "x1": 0.7,
      "weight": 5.0
    }
  ],
  "regularisation": {
    "NonnegRadon": 0.12
  },
  "kernel_plot_width": 0.2,
  "dataterm": "L222",
  "algorithm_overrides": {
    "SlidingFB": {
      "transport_tolerance": 100.0,
      "gradv_lipest_mult": 0.04
    },
    "ForwardPDPS": {
      "transport_tolerance": 100.0,
      "gradv_lipest_mult": 0.04
    },
    "RadonSlidingFB": {
      "transport_tolerance": 1000.0,
      "gradv_lipest_mult": 0.04
    },
    "SlidingPDPS": {
      "transport_tolerance": 100.0,
      "gradv_lipest_mult": 0.04
    },
    "RadonFB": {
      "transport_tolerance": 1000.0,
      "gradv_lipest_mult": 0.04
    },
    "RadonSlidingPDPS": {
      "transport_tolerance": 1000.0,
      "gradv_lipest_mult": 0.04
    }
  },
  "default_merge_radius": 0.01
}

==> results_final_redo/pointsource2d_fast/fb_config.json <==
{
  "name": "fb",
  "FB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "SSN",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": false,
          "interp": true,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": false,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      }
    },
    "Wave"
  ]
}

==> results_final_redo/pointsource2d_fast/fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	0.000011	7.507479167416982	1.0	0	0	0	0	0	23.759999999999994
1	0.129533	6.623109286847991	0.6089342426792335	1	2	0	0	1	23.759999999999994
2	0.27919	6.055528021002917	0.3579514780627178	2	4	0	0	1	18.40741025854215
3	0.441867	5.649799012567838	0.1785393051282618	3	4	0	0	1	14.834304395473644
4	0.595081	5.4429500475521655	0.08707130182762211	4	4	0	0	1	12.304910539374697
5	0.716199	5.343969491065201	0.04330239117939714	4	2	0	0	1	10.434338683028969
6	0.837639	5.29634086022924	0.02224115085760675	4	2	0	0	1	9.003356405071763
7	0.963546	5.27330033485686	0.01205269837659199	4	2	0	0	1	7.878702161472609
8	1.085052	5.262096612478466	0.007098445328196059	4	2	0	0	1	6.975104168856445
9	1.20913	5.256620347034353	0.004676856872680561	4	2	0	0	1	6.235678980607565
10	1.333456	5.253929159880303	0.0034868218368724934	4	2	0	0	1	5.621150231219355
20	2.635169	5.251262768464651	0.0023077514035773055	4	20	0	0	10	2.643070235467864
30	4.010323	5.249599952138768	0.0015724589201331915	5	22	0	0	10	1.6230576969017554
40	5.352379	5.249486527744635	0.001522302987005162	5	20	0	0	10	1.1312815265493965
50	6.799925	5.249476069805336	0.0015176785170388514	5	20	0	0	10	0.8492844621208159
60	8.447765	5.249475094405367	0.0015172471980445389	5	20	0	0	10	0.6695029250850663
70	10.602768	5.249475016770517	0.0015172128681422083	5	16	0	0	10	0.546361432155563
80	15.798948	5.248218647500565	0.0009616500761210182	7	15	0	0	10	0.45752353796854184
90	17.754839	5.24704841129832	0.00044417507303689857	5	22	0	2	10	0.3908637976550093
100	19.673284	5.2469011382931665	0.00037905138377659995	5	20	0	0	10	0.3392796155688574
200	66.214519	5.246869533897668	0.0003650760131404127	5	149	0	0	100	0.13210589812905257
300	119.813909	5.246281721762372	0.0001051472176191129	5	162	0	1	100	0.07557556894964212
400	200.726413	5.246281721553915	0.00010514712543993006	5	100	0	0	100	0.0507540299036961
500	381.053316	5.246281721367981	0.00010514704322049149	5	100	0	0	100	0.037239315653345165
600	506.796551	5.2461596715458105	0.000051176971210249436	5	161	0	1	100	0.028903652573991755
700	641.203329	5.246159671533196	0.00005117696563202286	5	100	0	0	100	0.0233239831811432
800	832.32477	5.246159671521599	0.000051176960503887654	5	100	0	0	100	0.01936626963168224
900	993.896945	5.24613265612259	0.000039230830604270085	5	178	0	1	100	0.01643495955711554
1000	1143.283633	5.246132654595371	0.00003923015527241879	5	114	0	0	100	0.014189831698516857
1100	1305.822431	5.246132654591886	0.00003923015373126826	5	100	0	0	100	0.012423607997502936
1200	1504.510955	5.246132654588513	0.00003923015223999695	5	100	0	0	100	0.01100341164951857
1300	1717.470927	5.246132654585244	0.000039230150794284634	5	100	0	0	100	0.00984046938252976
1400	1935.487288	5.246132654582075	0.000039230149392953055	5	100	0	0	100	0.00887340882944221
1500	2142.306542	5.2460697030440375	0.00001139316462217406	5	161	0	2	100	0.008058560516258136
1600	2312.418623	5.246069690086004	0.000011387434617799245	5	131	0	0	100	0.007364077202492598
1700	2486.324056	5.246069690085755	0.000011387434507829278	5	100	0	0	100	0.006766234041211303
1800	2666.461379	5.246069690085514	0.00001138743440139406	5	100	0	0	100	0.0062470257470716335
1900	2859.859377	5.2460696900852755	0.000011387434295744342	5	100	0	0	100	0.005792562397540503
2000	3062.659269	5.246069690085037	0.000011387434190487373	5	100	0	0	100	0.00539197212444391
2100	3271.095206	5.2460696900848	0.000011387434085623156	5	100	0	0	100	0.005036634229968624
2200	3483.690464	5.246069690084565	0.000011387433981544436	5	100	0	0	100	0.004719632859190867
2300	3696.631954	5.246069690084331	0.000011387433878251218	5	100	0	0	100	0.0044353610440104555
2400	3910.097389	5.246069690084098	0.000011387433774957998	5	100	0	0	100	0.004179229239069602
2500	4125.095638	5.246069690083866	0.000011387433672450279	5	100	0	0	100	0.003947447730032767
2600	4340.795966	5.246069690083636	0.00001138743357072806	5	100	0	0	100	0.0037368620912545947
2700	4557.759314	5.246069690083406	0.00001138743346900584	5	100	0	0	100	0.0035448272878094715
2800	4776.925973	5.2460696900831785	0.00001138743336846187	5	100	0	0	100	0.0033691102996435424
2900	4997.452723	5.246069690082951	0.000011387433267917901	5	100	0	0	100	0.00320781405224976
3000	5221.701181	5.246064981229371	9.305192079230498e-6	6	133	0	0	100	0.0030593174417965713
3100	5445.406621	5.246064981228722	9.305191792130334e-6	6	100	0	0	100	0.0029222276435703558
3200	5669.885114	5.2460649812280735	9.30519150542292e-6	6	100	0	0	100	0.0027953418852223644
3300	5894.985541	5.246064981227427	9.305191219501006e-6	6	100	0	0	100	0.002677616578337087
3400	6121.444065	5.246064981226779	9.305190932793591e-6	6	100	0	0	100	0.002568142218458098
3500	6349.327465	5.246064981226132	9.305190646871677e-6	6	100	0	0	100	0.0024661228425670507
3600	6575.963136	5.246064981225485	9.305190360949763e-6	6	100	0	0	100	0.0023708591136317623
3700	6803.432527	5.246064981029889	9.305103868785226e-6	6	101	0	0	100	0.00228173431164673
3800	7029.552614	5.246064981029397	9.305103651201791e-6	6	100	0	0	100	0.0021982026688368243
3900	7259.549122	5.246061632134368	7.82423212966194e-6	6	106	0	1	100	0.0021197796070436593
4000	7481.678188	5.246060767029419	7.441685268157869e-6	6	171	0	0	100	0.00204603352755647


==> results_final_redo/pointsource2d_fast/fb_reco.txt <==
x0	x1	weight
0.28290911658149565	0.6923624195772059	3.089754003917754
0.8110455679654844	0.5147731601490694	2.592913332823258
0.1559507598165185	0.14981655683595602	8.151622978880706
0.7583194695626654	0.45006152533821764	1.030752784389609


==> results_final_redo/pointsource2d_fast/fb_stats.json <==
{
  "cpu_time": 7481.681142,
  "elapsed": 2192.433651875
}

==> results_final_redo/pointsource2d_fast/fw_config.json <==
{
  "name": "fw",
  "FW": {
    "tolerance": {
      "Power": {
        "factor": 0.2,
        "exponent": 1.4,
        "initial": 0.5
      }
    },
    "inner": {
      "method": "SSN",
      "fb_τ0": 0.99,
      "pdps_τσ0": [
        1.98,
        0.5
      ],
      "pp_τ": [
        100.0,
        100.0
      ],
      "tolerance_mult": 0.01,
      "max_iter": 2000,
      "verbose_iter": {
        "Every": 1
      },
      "quiet": true
    },
    "variant": "FullyCorrective",
    "refinement": {
      "tolerance_mult": 0.1,
      "max_steps": 50000
    },
    "merging": {
      "radius": 0.01,
      "enabled": true,
      "interp": true,
      "scaling": null
    }
  }
}

==> results_final_redo/pointsource2d_fast/fw_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	0.00001	7.507479167416982	1.0	0	0	0	0	0	0.06
1	0.061736	5.767195356240112	0.23045162264788288	1	2	0	0	1	0.06
2	0.139418	5.504865493622264	0.11445012978100934	2	2	0	0	1	0.04648335923874281
3	0.209429	5.255727144882538	0.004281885511019886	3	2	0	0	1	0.037460364635034465
4	0.277584	5.251291867164282	0.002320618762878371	4	2	0	0	1	0.031073006412562373
5	0.356675	5.249535815686856	0.00154409796993584	5	2	0	0	1	0.026349340108659018
6	0.492426	5.248328866659497	0.0010103886636804841	5	4	0	1	1	0.022735748497655972
7	0.608612	5.2468384381051125	0.0003513255452284672	5	4	0	1	1	0.01989571252897124
8	0.75905	5.2462439588673355	0.00008844857661985677	5	4	0	1	1	0.01761389941630416
9	0.920089	5.246243956142304	0.00008844737161883771	5	1	1	2	1	0.01574666409244335
10	1.081624	5.246243953445807	0.00008844617923608687	5	1	1	2	1	0.014194823816210494
20	3.494644	5.246063822901564	8.792982933459252e-6	4	14	10	21	10	0.006674419786535012
30	8.71284	5.246063822672854	8.79288179840086e-6	4	10	10	20	10	0.004098630547731706
40	13.98353	5.246063822467177	8.79279084891791e-6	4	10	10	20	10	0.002856771531690396
50	19.326626	5.246063822278343	8.792707346758223e-6	4	10	10	20	10	0.0021446577326283234
60	30.988926	5.246063822102473	8.792629577568567e-6	4	10	10	20	10	0.0016906639522350161
70	47.944066	5.24606382193665	8.792556251165576e-6	4	10	10	20	10	0.001379700586251422
80	65.638142	5.246063821778672	8.792486393922295e-6	4	10	10	20	10	0.00115536246961753
90	83.370226	5.246063821626866	8.792419265505196e-6	4	10	10	20	10	0.0009870297920581044
100	101.346572	5.246063821479944	8.792354297212446e-6	4	10	10	20	10	0.0008567667059819632
200	299.653912	5.2460509028276245	3.0797642781825885e-6	4	101	100	200	100	0.0003336007528511429
300	517.2458	5.246050902736684	3.079724064522159e-6	4	100	100	200	100	0.00019084739633748015
400	733.212971	5.246050902667924	3.0796936590045358e-6	4	100	100	200	100	0.00012816674218105078
500	951.801762	5.246045895332068	8.654644865957977e-7	4	102	100	200	100	0.0000940386758922858
600	1178.56291	5.24604589532519	8.654614451407107e-7	4	100	100	200	100	0.00007298902165149435
700	1397.573908	5.246045895318472	8.654584747733522e-7	4	100	100	200	100	0.00005889894742712931
800	1614.384536	5.246045895311791	8.65455520508739e-7	4	100	100	200	100	0.000048904721292126875
900	1831.007405	5.246045895305115	8.654525682078752e-7	4	100	100	200	100	0.00004150242312402915
1000	2047.719606	5.246044588018737	2.873743810053319e-7	4	103	100	200	100	0.00003583290832958803
1100	2265.581693	5.246044588016937	2.873735849013208e-7	4	100	100	200	100	0.00003137274746844176
1200	2483.947772	5.246044588015366	2.873728901267794e-7	4	100	100	200	100	0.00002778639305433983
1300	2700.747317	5.246044588013861	2.8737222480847906e-7	4	100	100	200	100	0.00002484967015790344
1400	2916.904248	5.24604458801238	2.873715697016757e-7	4	100	100	200	100	0.000022407598054147
1500	3133.404406	5.246044588010896	2.873709138093726e-7	4	100	100	200	100	0.00002034990029358116
1600	3349.726766	5.246044588009411	2.873702571315697e-7	4	100	100	200	100	0.00001859615455174899
1700	3566.839412	5.246044588007929	2.873696016320165e-7	4	100	100	200	100	0.000017086449599018445
1800	3785.304551	5.246044367287755	1.8976779069522285e-7	4	101	100	200	100	0.000015775317543110188
1900	4002.902507	5.246044367287454	1.897676575530128e-7	4	100	100	200	100	0.000014627682822071982
2000	4220.419046	5.2460443672872294	1.8976755818729264e-7	4	100	100	200	100	0.00001361609122334321
2100	4438.289703	5.246044367287028	1.897674690330694e-7	4	100	100	200	100	0.000012718773308001578
2200	4656.85149	5.246044367286836	1.8976738419909485e-7	4	100	100	200	100	0.000011918264795936536
2300	4874.448736	5.246044367286648	1.8976730093611986e-7	4	100	100	200	100	0.00001120040667679408
2400	5093.878082	5.246044367286459	1.8976721767314484e-7	4	100	100	200	100	0.000010553609189569704
2500	5312.405091	5.246044367286274	1.897671355884195e-7	4	100	100	200	100	9.968302348567595e-6
2600	5534.495385	5.246044367286086	1.8976705271819435e-7	4	100	100	200	100	9.436520432461099e-6
2700	5753.195762	5.246044367285901	1.89766970633469e-7	4	100	100	200	100	8.95158406012493e-6
2800	5970.732556	5.246044367285715	1.8976688854874365e-7	4	100	100	200	100	8.50785429202915e-6
2900	6188.222381	5.2460443672855295	1.8976680646401827e-7	4	100	100	200	100	8.100540535984244e-6
3000	6406.714252	5.246044367285344	1.8976672437929292e-7	4	100	100	200	100	7.725549095445888e-6
3100	6625.564562	5.246044367285157	1.8976664190181766e-7	4	100	100	200	100	7.379362736288779e-6
3200	6843.604662	5.246044367284972	1.8976655981709231e-7	4	100	100	200	100	7.058944154601931e-6
3300	7061.913054	5.246044367284786	1.8976647773236696e-7	4	100	100	200	100	6.761658026103756e-6
3400	7279.882508	5.246044068972868	5.785382579491971e-8	4	103	100	200	100	6.4852076223689355e-6
3500	7497.33446	5.246044068972792	5.785379241117973e-8	4	100	100	200	100	6.227582935775382e-6
3600	7715.415812	5.246044068972731	5.7853765311437866e-8	4	100	100	200	100	5.987017963716573e-6
3700	7935.111824	5.246044068972673	5.785373978269553e-8	4	100	100	200	100	5.761955332441238e-6
3800	8154.005186	5.2460440689726155	5.7853714253953194e-8	4	100	100	200	100	5.551016840497032e-6
3900	8371.689283	5.246044068972559	5.785368911796074e-8	4	100	100	200	100	5.352978805665807e-6
4000	8589.76366	5.246044068972502	5.7853663981968285e-8	4	100	100	200	100	5.1667513322133095e-6


==> results_final_redo/pointsource2d_fast/fw_reco.txt <==
x0	x1	weight
0.2829745238875875	0.6922225999884308	3.089796405894153
0.15592883127515014	0.1497419801711172	8.151594596282868
0.7583709071933644	0.4500801928663685	1.0235273003492373
0.8109766599348349	0.5145008431800886	2.596189135191261


==> results_final_redo/pointsource2d_fast/fw_stats.json <==
{
  "cpu_time": 8589.817019,
  "elapsed": 2483.276155834
}

==> results_final_redo/pointsource2d_fast/kernel.txt <==
x	y	f
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	0.0
-0.158974358974359	-0.16923076923076924	0.0
-0.14871794871794874	-0.16923076923076924	0.0
-0.13846153846153847	-0.16923076923076924	0.0
-0.1282051282051282	-0.16923076923076924	0.0
-0.11794871794871796	-0.16923076923076924	0.0
-0.1076923076923077	-0.16923076923076924	0.0
-0.09743589743589745	-0.16923076923076924	0.0
-0.08717948717948718	-0.16923076923076924	0.0
-0.07692307692307691	-0.16923076923076924	0.0
-0.06666666666666668	-0.16923076923076924	0.0
-0.056410256410256404	-0.16923076923076924	0.0
-0.046153846153846156	-0.16923076923076924	0.0
-0.03589743589743591	-0.16923076923076924	0.0
-0.025641025641025633	-0.16923076923076924	0.0
-0.015384615384615385	-0.16923076923076924	0.0
-0.005128205128205138	-0.16923076923076924	0.0
0.00512820512820511	-0.16923076923076924	0.0
0.015384615384615385	-0.16923076923076924	0.0
0.02564102564102566	-0.16923076923076924	0.0
0.03589743589743591	-0.16923076923076924	0.0
0.046153846153846184	-0.16923076923076924	0.0
0.056410256410256376	-0.16923076923076924	0.0
0.06666666666666665	-0.16923076923076924	0.0
0.07692307692307693	-0.16923076923076924	0.0
0.0871794871794872	-0.16923076923076924	0.0
0.09743589743589748	-0.16923076923076924	0.0
0.1076923076923077	-0.16923076923076924	0.0
0.11794871794871797	-0.16923076923076924	0.0
0.1282051282051282	-0.16923076923076924	0.0
0.13846153846153847	-0.16923076923076924	0.0
0.14871794871794874	-0.16923076923076924	0.0
0.15897435897435896	-0.16923076923076924	0.0
0.16923076923076924	-0.16923076923076924	0.0
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	0.0
-0.158974358974359	-0.158974358974359	1.9273026080903444e-11
-0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
-0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
-0.1282051282051282	-0.158974358974359	5.741627199762312e-7
-0.11794871794871796	-0.158974358974359	1.3283162305220286e-6
-0.1076923076923077	-0.158974358974359	2.5565861826580818e-6
-0.09743589743589745	-0.158974358974359	4.374610732869816e-6
-0.08717948717948718	-0.158974358974359	6.898028037642666e-6
-0.07692307692307691	-0.158974358974359	0.000010240394766645316
-0.06666666666666668	-0.158974358974359	0.000014354222183614402
-0.056410256410256404	-0.158974358974359	0.000018919038410876672
-0.046153846153846156	-0.158974358974359	0.000023587928978975823
-0.03589743589743591	-0.158974358974359	0.000028013979418455576
-0.025641025641025633	-0.158974358974359	0.00003185027525985965
-0.015384615384615385	-0.158974358974359	0.000034749902033731755
-0.005128205128205138	-0.158974358974359	0.0000363659452706156
0.00512820512820511	-0.158974358974359	0.000036365945270615615
0.015384615384615385	-0.158974358974359	0.000034749902033731755
0.02564102564102566	-0.158974358974359	0.000031850275259859646
0.03589743589743591	-0.158974358974359	0.000028013979418455576
0.046153846153846184	-0.158974358974359	0.00002358792897897581
0.056410256410256376	-0.158974358974359	0.000018919038410876686
0.06666666666666665	-0.158974358974359	0.00001435422218361441
0.07692307692307693	-0.158974358974359	0.00001024039476664531
0.0871794871794872	-0.158974358974359	6.898028037642656e-6
0.09743589743589748	-0.158974358974359	4.374610732869809e-6
0.1076923076923077	-0.158974358974359	2.5565861826580818e-6
0.11794871794871797	-0.158974358974359	1.3283162305220269e-6
0.1282051282051282	-0.158974358974359	5.741627199762312e-7
0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
0.15897435897435896	-0.158974358974359	1.9273026080905447e-11
0.16923076923076924	-0.158974358974359	0.0
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	0.0
-0.158974358974359	-0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	-0.14871794871794874	0.00003414334135691525
-0.13846153846153847	-0.14871794871794874	0.00023756685522644165
-0.1282051282051282	-0.14871794871794874	0.0007642105802884069
-0.11794871794871796	-0.14871794871794874	0.0017679889028249201
-0.1076923076923077	-0.14871794871794874	0.003402816209118099
-0.09743589743589745	-0.14871794871794874	0.0058226068854500546
-0.08717948717948718	-0.14871794871794874	0.009181275318102908
-0.07692307692307691	-0.14871794871794874	0.013629965434405684
-0.06666666666666668	-0.14871794871794874	0.019105469726391853
-0.056410256410256404	-0.14871794871794874	0.025181240124878282
-0.046153846153846156	-0.14871794871794874	0.031395533471018595
-0.03589743589743591	-0.14871794871794874	0.03728660660596648
-0.025641025641025633	-0.14871794871794874	0.04239271637087559
-0.015384615384615385	-0.14871794871794874	0.04625211960689959
-0.005128205128205138	-0.14871794871794874	0.048403073155192114
0.00512820512820511	-0.14871794871794874	0.04840307315519212
0.015384615384615385	-0.14871794871794874	0.04625211960689959
0.02564102564102566	-0.14871794871794874	0.042392716370875584
0.03589743589743591	-0.14871794871794874	0.03728660660596648
0.046153846153846184	-0.14871794871794874	0.03139553347101858
0.056410256410256376	-0.14871794871794874	0.025181240124878292
0.06666666666666665	-0.14871794871794874	0.01910546972639186
0.07692307692307693	-0.14871794871794874	0.01362996543440568
0.0871794871794872	-0.14871794871794874	0.009181275318102896
0.09743589743589748	-0.14871794871794874	0.005822606885450045
0.1076923076923077	-0.14871794871794874	0.003402816209118099
0.11794871794871797	-0.14871794871794874	0.001767988902824918
0.1282051282051282	-0.14871794871794874	0.0007642105802884069
0.13846153846153847	-0.14871794871794874	0.00023756685522644165
0.14871794871794874	-0.14871794871794874	0.00003414334135691525
0.15897435897435896	-0.14871794871794874	2.56523977136866e-8
0.16923076923076924	-0.14871794871794874	0.0
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.0
-0.158974358974359	-0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	-0.13846153846153847	0.00023756685522644165
-0.13846153846153847	-0.13846153846153847	0.0016529726868911253
-0.1282051282051282	-0.13846153846153847	0.005317320949700206
-0.11794871794871796	-0.13846153846153847	0.01230153661086527
-0.1076923076923077	-0.13846153846153847	0.023676544637597958
-0.09743589743589745	-0.13846153846153847	0.04051326999710988
-0.08717948717948718	-0.13846153846153847	0.06388263765661269
-0.07692307692307691	-0.13846153846153847	0.09483629593390815
-0.06666666666666668	-0.13846153846153847	0.13293445164246123
-0.056410256410256404	-0.13846153846153847	0.17520921472313974
-0.046153846153846156	-0.13846153846153847	0.21844781027430865
-0.03589743589743591	-0.13846153846153847	0.25943746339433316
-0.025641025641025633	-0.13846153846153847	0.2949653991815785
-0.015384615384615385	-0.13846153846153847	0.3218188427344097
-0.005128205128205138	-0.13846153846153847	0.33678501915119197
0.00512820512820511	-0.13846153846153847	0.336785019151192
0.015384615384615385	-0.13846153846153847	0.3218188427344097
0.02564102564102566	-0.13846153846153847	0.29496539918157844
0.03589743589743591	-0.13846153846153847	0.25943746339433316
0.046153846153846184	-0.13846153846153847	0.21844781027430848
0.056410256410256376	-0.13846153846153847	0.17520921472313986
0.06666666666666665	-0.13846153846153847	0.13293445164246132
0.07692307692307693	-0.13846153846153847	0.0948362959339081
0.0871794871794872	-0.13846153846153847	0.0638826376566126
0.09743589743589748	-0.13846153846153847	0.040513269997109816
0.1076923076923077	-0.13846153846153847	0.023676544637597958
0.11794871794871797	-0.13846153846153847	0.012301536610865254
0.1282051282051282	-0.13846153846153847	0.005317320949700206
0.13846153846153847	-0.13846153846153847	0.0016529726868911253
0.14871794871794874	-0.13846153846153847	0.00023756685522644165
0.15897435897435896	-0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	-0.13846153846153847	0.0
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.0
-0.158974358974359	-0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	-0.1282051282051282	0.0007642105802884069
-0.13846153846153847	-0.1282051282051282	0.005317320949700206
-0.1282051282051282	-0.1282051282051282	0.017104881590812998
-0.11794871794871796	-0.1282051282051282	0.039571868823484284
-0.1076923076923077	-0.1282051282051282	0.07616325896757177
-0.09743589743589745	-0.1282051282051282	0.13032402834293302
-0.08717948717948718	-0.1282051282051282	0.2054991532694258
-0.07692307692307691	-0.1282051282051282	0.3050716004931501
-0.06666666666666668	-0.1282051282051282	0.427626633072084
-0.056410256410256404	-0.1282051282051282	0.5636170732984631
-0.046153846153846156	-0.1282051282051282	0.7027079922127137
-0.03589743589743591	-0.1282051282051282	0.8345644608552634
-0.025641025641025633	-0.1282051282051282	0.9488515502665394
-0.015384615384615385	-0.1282051282051282	1.035234331486969
-0.005128205128205138	-0.1282051282051282	1.0833778755569787
0.00512820512820511	-0.1282051282051282	1.083377875556979
0.015384615384615385	-0.1282051282051282	1.035234331486969
0.02564102564102566	-0.1282051282051282	0.9488515502665393
0.03589743589743591	-0.1282051282051282	0.8345644608552634
0.046153846153846184	-0.1282051282051282	0.7027079922127132
0.056410256410256376	-0.1282051282051282	0.5636170732984634
0.06666666666666665	-0.1282051282051282	0.42762663307208426
0.07692307692307693	-0.1282051282051282	0.30507160049314996
0.0871794871794872	-0.1282051282051282	0.20549915326942553
0.09743589743589748	-0.1282051282051282	0.1303240283429328
0.1076923076923077	-0.1282051282051282	0.07616325896757177
0.11794871794871797	-0.1282051282051282	0.03957186882348424
0.1282051282051282	-0.1282051282051282	0.017104881590812998
0.13846153846153847	-0.1282051282051282	0.005317320949700206
0.14871794871794874	-0.1282051282051282	0.0007642105802884069
0.15897435897435896	-0.1282051282051282	5.741627199762908e-7
0.16923076923076924	-0.1282051282051282	0.0
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.0
-0.158974358974359	-0.11794871794871796	1.3283162305220286e-6
-0.14871794871794874	-0.11794871794871796	0.0017679889028249201
-0.13846153846153847	-0.11794871794871796	0.01230153661086527
-0.1282051282051282	-0.11794871794871796	0.039571868823484284
-0.11794871794871796	-0.11794871794871796	0.09154888292381441
-0.1076923076923077	-0.11794871794871796	0.17620247629498856
-0.09743589743589745	-0.11794871794871796	0.30150254632013934
-0.08717948717948718	-0.11794871794871796	0.47541899038239965
-0.07692307692307691	-0.11794871794871796	0.7057782477120055
-0.06666666666666668	-0.11794871794871796	0.9893073471169497
-0.056410256410256404	-0.11794871794871796	1.3039190463161123
-0.046153846153846156	-0.11794871794871796	1.6257036531600935
-0.03589743589743591	-0.11794871794871796	1.9307514754994963
-0.025641025641025633	-0.11794871794871796	2.195152821184923
-0.015384615384615385	-0.11794871794871796	2.394997998066975
-0.005128205128205138	-0.11794871794871796	2.506377313996254
0.00512820512820511	-0.11794871794871796	2.5063773139962544
0.015384615384615385	-0.11794871794871796	2.394997998066975
0.02564102564102566	-0.11794871794871796	2.1951528211849225
0.03589743589743591	-0.11794871794871796	1.9307514754994963
0.046153846153846184	-0.11794871794871796	1.6257036531600924
0.056410256410256376	-0.11794871794871796	1.303919046316113
0.06666666666666665	-0.11794871794871796	0.9893073471169502
0.07692307692307693	-0.11794871794871796	0.7057782477120053
0.0871794871794872	-0.11794871794871796	0.475418990382399
0.09743589743589748	-0.11794871794871796	0.3015025463201388
0.1076923076923077	-0.11794871794871796	0.17620247629498856
0.11794871794871797	-0.11794871794871796	0.09154888292381431
0.1282051282051282	-0.11794871794871796	0.039571868823484284
0.13846153846153847	-0.11794871794871796	0.01230153661086527
0.14871794871794874	-0.11794871794871796	0.0017679889028249201
0.15897435897435896	-0.11794871794871796	1.3283162305221667e-6
0.16923076923076924	-0.11794871794871796	0.0
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.0
-0.158974358974359	-0.1076923076923077	2.5565861826580818e-6
-0.14871794871794874	-0.1076923076923077	0.003402816209118099
-0.13846153846153847	-0.1076923076923077	0.023676544637597958
-0.1282051282051282	-0.1076923076923077	0.07616325896757177
-0.11794871794871796	-0.1076923076923077	0.17620247629498856
-0.1076923076923077	-0.1076923076923077	0.3391337137157982
-0.09743589743589745	-0.1076923076923077	0.58029648832595
-0.08717948717948718	-0.1076923076923077	0.915030317221394
-0.07692307692307691	-0.1076923076923077	1.358398606190352
-0.06666666666666668	-0.1076923076923077	1.9041019268787525
-0.056410256410256404	-0.1076923076923077	2.509629364241358
-0.046153846153846156	-0.1076923076923077	3.1289623669903164
-0.03589743589743591	-0.1076923076923077	3.7160823838377812
-0.025641025641025633	-0.1076923076923077	4.224970863495905
-0.015384615384615385	-0.1076923076923077	4.609609254676838
-0.005128205128205138	-0.1076923076923077	4.82397900609273
0.00512820512820511	-0.1076923076923077	4.823979006092731
0.015384615384615385	-0.1076923076923077	4.609609254676838
0.02564102564102566	-0.1076923076923077	4.224970863495904
0.03589743589743591	-0.1076923076923077	3.7160823838377812
0.046153846153846184	-0.1076923076923077	3.128962366990314
0.056410256410256376	-0.1076923076923077	2.5096293642413596
0.06666666666666665	-0.1076923076923077	1.9041019268787538
0.07692307692307693	-0.1076923076923077	1.3583986061903517
0.0871794871794872	-0.1076923076923077	0.9150303172213928
0.09743589743589748	-0.1076923076923077	0.580296488325949
0.1076923076923077	-0.1076923076923077	0.3391337137157982
0.11794871794871797	-0.1076923076923077	0.17620247629498836
0.1282051282051282	-0.1076923076923077	0.07616325896757177
0.13846153846153847	-0.1076923076923077	0.023676544637597958
0.14871794871794874	-0.1076923076923077	0.003402816209118099
0.15897435897435896	-0.1076923076923077	2.556586182658347e-6
0.16923076923076924	-0.1076923076923077	0.0
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0
-0.158974358974359	-0.09743589743589745	4.374610732869816e-6
-0.14871794871794874	-0.09743589743589745	0.0058226068854500546
-0.13846153846153847	-0.09743589743589745	0.04051326999710988
-0.1282051282051282	-0.09743589743589745	0.13032402834293302
-0.11794871794871796	-0.09743589743589745	0.30150254632013934
-0.1076923076923077	-0.09743589743589745	0.58029648832595
-0.09743589743589745	-0.09743589743589745	0.9929535187575855
-0.08717948717948718	-0.09743589743589745	1.5657213020122673
-0.07692307692307691	-0.09743589743589745	2.3243750445280646
-0.06666666666666668	-0.09743589743589745	3.2581357054591833
-0.056410256410256404	-0.09743589743589745	4.294262257539465
-0.046153846153846156	-0.09743589743589745	5.354011707577245
-0.03589743589743591	-0.09743589743589745	6.358641062380861
-0.025641025641025633	-0.09743589743589745	7.229407328758652
-0.015384615384615385	-0.09743589743589745	7.887567513518959
-0.005128205128205138	-0.09743589743589745	8.254378623470114
0.00512820512820511	-0.09743589743589745	8.254378623470116
0.015384615384615385	-0.09743589743589745	7.887567513518959
0.02564102564102566	-0.09743589743589745	7.2294073287586516
0.03589743589743591	-0.09743589743589745	6.358641062380861
0.046153846153846184	-0.09743589743589745	5.35401170757724
0.056410256410256376	-0.09743589743589745	4.294262257539469
0.06666666666666665	-0.09743589743589745	3.2581357054591855
0.07692307692307693	-0.09743589743589745	2.3243750445280638
0.0871794871794872	-0.09743589743589745	1.5657213020122653
0.09743589743589748	-0.09743589743589745	0.9929535187575838
0.1076923076923077	-0.09743589743589745	0.58029648832595
0.11794871794871797	-0.09743589743589745	0.30150254632013895
0.1282051282051282	-0.09743589743589745	0.13032402834293302
0.13846153846153847	-0.09743589743589745	0.04051326999710988
0.14871794871794874	-0.09743589743589745	0.0058226068854500546
0.15897435897435896	-0.09743589743589745	4.3746107328702704e-6
0.16923076923076924	-0.09743589743589745	0.0
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.0
-0.158974358974359	-0.08717948717948718	6.898028037642666e-6
-0.14871794871794874	-0.08717948717948718	0.009181275318102908
-0.13846153846153847	-0.08717948717948718	0.06388263765661269
-0.1282051282051282	-0.08717948717948718	0.2054991532694258
-0.11794871794871796	-0.08717948717948718	0.47541899038239965
-0.1076923076923077	-0.08717948717948718	0.915030317221394
-0.09743589743589745	-0.08717948717948718	1.5657213020122673
-0.08717948717948718	-0.08717948717948718	2.4688801129808797
-0.07692307692307691	-0.08717948717948718	3.665149931325021
-0.06666666666666668	-0.08717948717948718	5.137534015959938
-0.056410256410256404	-0.08717948717948718	6.7713319566757075
-0.046153846153846156	-0.08717948717948718	8.442379248794747
-0.03589743589743591	-0.08717948717948718	10.026511387639484
-0.025641025641025633	-0.08717948717948718	11.399563868532343
-0.015384615384615385	-0.08717948717948718	12.437372186795749
-0.005128205128205138	-0.08717948717948718	13.01577183775212
0.00512820512820511	-0.08717948717948718	13.015771837752121
0.015384615384615385	-0.08717948717948718	12.437372186795749
0.02564102564102566	-0.08717948717948718	11.399563868532342
0.03589743589743591	-0.08717948717948718	10.026511387639484
0.046153846153846184	-0.08717948717948718	8.442379248794742
0.056410256410256376	-0.08717948717948718	6.771331956675712
0.06666666666666665	-0.08717948717948718	5.137534015959941
0.07692307692307693	-0.08717948717948718	3.66514993132502
0.0871794871794872	-0.08717948717948718	2.468880112980876
0.09743589743589748	-0.08717948717948718	1.5657213020122644
0.1076923076923077	-0.08717948717948718	0.915030317221394
0.11794871794871797	-0.08717948717948718	0.47541899038239915
0.1282051282051282	-0.08717948717948718	0.2054991532694258
0.13846153846153847	-0.08717948717948718	0.06388263765661269
0.14871794871794874	-0.08717948717948718	0.009181275318102908
0.15897435897435896	-0.08717948717948718	6.898028037643382e-6
0.16923076923076924	-0.08717948717948718	0.0
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0
-0.158974358974359	-0.07692307692307691	0.000010240394766645316
-0.14871794871794874	-0.07692307692307691	0.013629965434405684
-0.13846153846153847	-0.07692307692307691	0.09483629593390815
-0.1282051282051282	-0.07692307692307691	0.3050716004931501
-0.11794871794871796	-0.07692307692307691	0.7057782477120055
-0.1076923076923077	-0.07692307692307691	1.358398606190352
-0.09743589743589745	-0.07692307692307691	2.3243750445280646
-0.08717948717948718	-0.07692307692307691	3.665149931325021
-0.07692307692307691	-0.07692307692307691	5.441059672546298
-0.06666666666666668	-0.07692307692307691	7.626871935486872
-0.056410256410256404	-0.07692307692307691	10.05230943596697
-0.046153846153846156	-0.07692307692307691	12.53304506818695
-0.03589743589743591	-0.07692307692307691	14.884751726347195
-0.025641025641025633	-0.07692307692307691	16.923102304648072
-0.015384615384615385	-0.07692307692307691	18.46376969728996
-0.005128205128205138	-0.07692307692307691	19.32242679847322
0.00512820512820511	-0.07692307692307691	19.322426798473224
0.015384615384615385	-0.07692307692307691	18.46376969728996
0.02564102564102566	-0.07692307692307691	16.923102304648072
0.03589743589743591	-0.07692307692307691	14.884751726347195
0.046153846153846184	-0.07692307692307691	12.533045068186944
0.056410256410256376	-0.07692307692307691	10.052309435966977
0.06666666666666665	-0.07692307692307691	7.626871935486878
0.07692307692307693	-0.07692307692307691	5.441059672546296
0.0871794871794872	-0.07692307692307691	3.665149931325017
0.09743589743589748	-0.07692307692307691	2.3243750445280607
0.1076923076923077	-0.07692307692307691	1.358398606190352
0.11794871794871797	-0.07692307692307691	0.7057782477120047
0.1282051282051282	-0.07692307692307691	0.3050716004931501
0.13846153846153847	-0.07692307692307691	0.09483629593390815
0.14871794871794874	-0.07692307692307691	0.013629965434405684
0.15897435897435896	-0.07692307692307691	0.000010240394766646378
0.16923076923076924	-0.07692307692307691	0.0
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0
-0.158974358974359	-0.06666666666666668	0.000014354222183614402
-0.14871794871794874	-0.06666666666666668	0.019105469726391853
-0.13846153846153847	-0.06666666666666668	0.13293445164246123
-0.1282051282051282	-0.06666666666666668	0.427626633072084
-0.11794871794871796	-0.06666666666666668	0.9893073471169497
-0.1076923076923077	-0.06666666666666668	1.9041019268787525
-0.09743589743589745	-0.06666666666666668	3.2581357054591833
-0.08717948717948718	-0.06666666666666668	5.137534015959938
-0.07692307692307691	-0.06666666666666668	7.626871935486872
-0.06666666666666668	-0.06666666666666668	10.69078066057955
-0.056410256410256404	-0.06666666666666668	14.090578184768841
-0.046153846153846156	-0.06666666666666668	17.567888508749643
-0.03589743589743591	-0.06666666666666668	20.8643356332169
-0.025641025641025633	-0.06666666666666668	23.721543558865527
-0.015384615384615385	-0.06666666666666668	25.88113628639045
-0.005128205128205138	-0.06666666666666668	27.084737816486587
0.00512820512820511	-0.06666666666666668	27.08473781648659
0.015384615384615385	-0.06666666666666668	25.88113628639045
0.02564102564102566	-0.06666666666666668	23.721543558865523
0.03589743589743591	-0.06666666666666668	20.8643356332169
0.046153846153846184	-0.06666666666666668	17.567888508749633
0.056410256410256376	-0.06666666666666668	14.09057818476885
0.06666666666666665	-0.06666666666666668	10.690780660579557
0.07692307692307693	-0.06666666666666668	7.62687193548687
0.0871794871794872	-0.06666666666666668	5.13753401595993
0.09743589743589748	-0.06666666666666668	3.258135705459178
0.1076923076923077	-0.06666666666666668	1.9041019268787525
0.11794871794871797	-0.06666666666666668	0.9893073471169485
0.1282051282051282	-0.06666666666666668	0.427626633072084
0.13846153846153847	-0.06666666666666668	0.13293445164246123
0.14871794871794874	-0.06666666666666668	0.019105469726391853
0.15897435897435896	-0.06666666666666668	0.000014354222183615893
0.16923076923076924	-0.06666666666666668	0.0
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.0
-0.158974358974359	-0.056410256410256404	0.000018919038410876672
-0.14871794871794874	-0.056410256410256404	0.025181240124878282
-0.13846153846153847	-0.056410256410256404	0.17520921472313974
-0.1282051282051282	-0.056410256410256404	0.5636170732984631
-0.11794871794871796	-0.056410256410256404	1.3039190463161123
-0.1076923076923077	-0.056410256410256404	2.509629364241358
-0.09743589743589745	-0.056410256410256404	4.294262257539465
-0.08717948717948718	-0.056410256410256404	6.7713319566757075
-0.07692307692307691	-0.056410256410256404	10.05230943596697
-0.06666666666666668	-0.056410256410256404	14.090578184768841
-0.056410256410256404	-0.056410256410256404	18.571552432385268
-0.046153846153846156	-0.056410256410256404	23.154689487420423
-0.03589743589743591	-0.056410256410256404	27.499446658478526
-0.025641025641025633	-0.056410256410256404	31.265281254163767
-0.015384615384615385	-0.056410256410256404	34.11165058308034
-0.005128205128205138	-0.056410256410256404	35.69801195383245
0.00512820512820511	-0.056410256410256404	35.69801195383245
0.015384615384615385	-0.056410256410256404	34.11165058308034
0.02564102564102566	-0.056410256410256404	31.26528125416376
0.03589743589743591	-0.056410256410256404	27.499446658478526
0.046153846153846184	-0.056410256410256404	23.154689487420413
0.056410256410256376	-0.056410256410256404	18.57155243238528
0.06666666666666665	-0.056410256410256404	14.09057818476885
0.07692307692307693	-0.056410256410256404	10.052309435966968
0.0871794871794872	-0.056410256410256404	6.771331956675698
0.09743589743589748	-0.056410256410256404	4.294262257539458
0.1076923076923077	-0.056410256410256404	2.509629364241358
0.11794871794871797	-0.056410256410256404	1.3039190463161106
0.1282051282051282	-0.056410256410256404	0.5636170732984631
0.13846153846153847	-0.056410256410256404	0.17520921472313974
0.14871794871794874	-0.056410256410256404	0.025181240124878282
0.15897435897435896	-0.056410256410256404	0.000018919038410878637
0.16923076923076924	-0.056410256410256404	0.0
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.0
-0.158974358974359	-0.046153846153846156	0.000023587928978975823
-0.14871794871794874	-0.046153846153846156	0.031395533471018595
-0.13846153846153847	-0.046153846153846156	0.21844781027430865
-0.1282051282051282	-0.046153846153846156	0.7027079922127137
-0.11794871794871796	-0.046153846153846156	1.6257036531600935
-0.1076923076923077	-0.046153846153846156	3.1289623669903164
-0.09743589743589745	-0.046153846153846156	5.354011707577245
-0.08717948717948718	-0.046153846153846156	8.442379248794747
-0.07692307692307691	-0.046153846153846156	12.53304506818695
-0.06666666666666668	-0.046153846153846156	17.567888508749643
-0.056410256410256404	-0.046153846153846156	23.154689487420423
-0.046153846153846156	-0.046153846153846156	28.868865282577673
-0.03589743589743591	-0.046153846153846156	34.28583317259981
-0.025641025641025633	-0.046153846153846156	38.981010435865244
-0.015384615384615385	-0.046153846153846156	42.52981435075238
-0.005128205128205138	-0.046153846153846156	44.507662195639625
0.00512820512820511	-0.046153846153846156	44.50766219563963
0.015384615384615385	-0.046153846153846156	42.52981435075238
0.02564102564102566	-0.046153846153846156	38.98101043586524
0.03589743589743591	-0.046153846153846156	34.28583317259981
0.046153846153846184	-0.046153846153846156	28.868865282577655
0.056410256410256376	-0.046153846153846156	23.15468948742044
0.06666666666666665	-0.046153846153846156	17.567888508749654
0.07692307692307693	-0.046153846153846156	12.533045068186949
0.0871794871794872	-0.046153846153846156	8.442379248794737
0.09743589743589748	-0.046153846153846156	5.354011707577235
0.1076923076923077	-0.046153846153846156	3.1289623669903164
0.11794871794871797	-0.046153846153846156	1.6257036531600917
0.1282051282051282	-0.046153846153846156	0.7027079922127137
0.13846153846153847	-0.046153846153846156	0.21844781027430865
0.14871794871794874	-0.046153846153846156	0.031395533471018595
0.15897435897435896	-0.046153846153846156	0.000023587928978978273
0.16923076923076924	-0.046153846153846156	0.0
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.0
-0.158974358974359	-0.03589743589743591	0.000028013979418455576
-0.14871794871794874	-0.03589743589743591	0.03728660660596648
-0.13846153846153847	-0.03589743589743591	0.25943746339433316
-0.1282051282051282	-0.03589743589743591	0.8345644608552634
-0.11794871794871796	-0.03589743589743591	1.9307514754994963
-0.1076923076923077	-0.03589743589743591	3.7160823838377812
-0.09743589743589745	-0.03589743589743591	6.358641062380861
-0.08717948717948718	-0.03589743589743591	10.026511387639484
-0.07692307692307691	-0.03589743589743591	14.884751726347195
-0.06666666666666668	-0.03589743589743591	20.8643356332169
-0.056410256410256404	-0.03589743589743591	27.499446658478526
-0.046153846153846156	-0.03589743589743591	34.28583317259981
-0.03589743589743591	-0.03589743589743591	40.71924354604853
-0.025641025641025633	-0.03589743589743591	46.295426149292474
-0.015384615384615385	-0.03589743589743591	50.51012935279938
-0.005128205128205138	-0.03589743589743591	52.859101527037026
0.00512820512820511	-0.03589743589743591	52.85910152703703
0.015384615384615385	-0.03589743589743591	50.51012935279938
0.02564102564102566	-0.03589743589743591	46.29542614929247
0.03589743589743591	-0.03589743589743591	40.71924354604853
0.046153846153846184	-0.03589743589743591	34.28583317259979
0.056410256410256376	-0.03589743589743591	27.499446658478544
0.06666666666666665	-0.03589743589743591	20.86433563321691
0.07692307692307693	-0.03589743589743591	14.884751726347192
0.0871794871794872	-0.03589743589743591	10.026511387639472
0.09743589743589748	-0.03589743589743591	6.358641062380849
0.1076923076923077	-0.03589743589743591	3.7160823838377812
0.11794871794871797	-0.03589743589743591	1.9307514754994943
0.1282051282051282	-0.03589743589743591	0.8345644608552634
0.13846153846153847	-0.03589743589743591	0.25943746339433316
0.14871794871794874	-0.03589743589743591	0.03728660660596648
0.15897435897435896	-0.03589743589743591	0.000028013979418458487
0.16923076923076924	-0.03589743589743591	0.0
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.0
-0.158974358974359	-0.025641025641025633	0.00003185027525985965
-0.14871794871794874	-0.025641025641025633	0.04239271637087559
-0.13846153846153847	-0.025641025641025633	0.2949653991815785
-0.1282051282051282	-0.025641025641025633	0.9488515502665394
-0.11794871794871796	-0.025641025641025633	2.195152821184923
-0.1076923076923077	-0.025641025641025633	4.224970863495905
-0.09743589743589745	-0.025641025641025633	7.229407328758652
-0.08717948717948718	-0.025641025641025633	11.399563868532343
-0.07692307692307691	-0.025641025641025633	16.923102304648072
-0.06666666666666668	-0.025641025641025633	23.721543558865527
-0.056410256410256404	-0.025641025641025633	31.265281254163767
-0.046153846153846156	-0.025641025641025633	38.981010435865244
-0.03589743589743591	-0.025641025641025633	46.295426149292474
-0.025641025641025633	-0.025641025641025633	52.635223439767934
-0.015384615384615385	-0.025641025641025633	57.427097352614126
-0.005128205128205138	-0.025641025641025633	60.09774293315352
0.00512820512820511	-0.025641025641025633	60.097742933153526
0.015384615384615385	-0.025641025641025633	57.427097352614126
0.02564102564102566	-0.025641025641025633	52.63522343976793
0.03589743589743591	-0.025641025641025633	46.295426149292474
0.046153846153846184	-0.025641025641025633	38.98101043586522
0.056410256410256376	-0.025641025641025633	31.265281254163785
0.06666666666666665	-0.025641025641025633	23.72154355886554
0.07692307692307693	-0.025641025641025633	16.92310230464807
0.0871794871794872	-0.025641025641025633	11.39956386853233
0.09743589743589748	-0.025641025641025633	7.229407328758639
0.1076923076923077	-0.025641025641025633	4.224970863495905
0.11794871794871797	-0.025641025641025633	2.1951528211849203
0.1282051282051282	-0.025641025641025633	0.9488515502665394
0.13846153846153847	-0.025641025641025633	0.2949653991815785
0.14871794871794874	-0.025641025641025633	0.04239271637087559
0.15897435897435896	-0.025641025641025633	0.00003185027525986296
0.16923076923076924	-0.025641025641025633	0.0
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.0
-0.158974358974359	-0.015384615384615385	0.000034749902033731755
-0.14871794871794874	-0.015384615384615385	0.04625211960689959
-0.13846153846153847	-0.015384615384615385	0.3218188427344097
-0.1282051282051282	-0.015384615384615385	1.035234331486969
-0.11794871794871796	-0.015384615384615385	2.394997998066975
-0.1076923076923077	-0.015384615384615385	4.609609254676838
-0.09743589743589745	-0.015384615384615385	7.887567513518959
-0.08717948717948718	-0.015384615384615385	12.437372186795749
-0.07692307692307691	-0.015384615384615385	18.46376969728996
-0.06666666666666668	-0.015384615384615385	25.88113628639045
-0.056410256410256404	-0.015384615384615385	34.11165058308034
-0.046153846153846156	-0.015384615384615385	42.52981435075238
-0.03589743589743591	-0.015384615384615385	50.51012935279938
-0.025641025641025633	-0.015384615384615385	57.427097352614126
-0.015384615384615385	-0.015384615384615385	62.655220113589394
-0.005128205128205138	-0.015384615384615385	65.56899939911798
0.00512820512820511	-0.015384615384615385	65.56899939911798
0.015384615384615385	-0.015384615384615385	62.655220113589394
0.02564102564102566	-0.015384615384615385	57.42709735261411
0.03589743589743591	-0.015384615384615385	50.51012935279938
0.046153846153846184	-0.015384615384615385	42.52981435075235
0.056410256410256376	-0.015384615384615385	34.11165058308036
0.06666666666666665	-0.015384615384615385	25.881136286390465
0.07692307692307693	-0.015384615384615385	18.463769697289955
0.0871794871794872	-0.015384615384615385	12.437372186795733
0.09743589743589748	-0.015384615384615385	7.8875675135189445
0.1076923076923077	-0.015384615384615385	4.609609254676838
0.11794871794871797	-0.015384615384615385	2.3949979980669722
0.1282051282051282	-0.015384615384615385	1.035234331486969
0.13846153846153847	-0.015384615384615385	0.3218188427344097
0.14871794871794874	-0.015384615384615385	0.04625211960689959
0.15897435897435896	-0.015384615384615385	0.00003474990203373536
0.16923076923076924	-0.015384615384615385	0.0
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0
-0.158974358974359	-0.005128205128205138	0.0000363659452706156
-0.14871794871794874	-0.005128205128205138	0.048403073155192114
-0.13846153846153847	-0.005128205128205138	0.33678501915119197
-0.1282051282051282	-0.005128205128205138	1.0833778755569787
-0.11794871794871796	-0.005128205128205138	2.506377313996254
-0.1076923076923077	-0.005128205128205138	4.82397900609273
-0.09743589743589745	-0.005128205128205138	8.254378623470114
-0.08717948717948718	-0.005128205128205138	13.01577183775212
-0.07692307692307691	-0.005128205128205138	19.32242679847322
-0.06666666666666668	-0.005128205128205138	27.084737816486587
-0.056410256410256404	-0.005128205128205138	35.69801195383245
-0.046153846153846156	-0.005128205128205138	44.507662195639625
-0.03589743589743591	-0.005128205128205138	52.859101527037026
-0.025641025641025633	-0.005128205128205138	60.09774293315352
-0.015384615384615385	-0.005128205128205138	65.56899939911798
-0.005128205128205138	-0.005128205128205138	68.61828391005928
0.00512820512820511	-0.005128205128205138	68.61828391005929
0.015384615384615385	-0.005128205128205138	65.56899939911798
0.02564102564102566	-0.005128205128205138	60.0977429331535
0.03589743589743591	-0.005128205128205138	52.859101527037026
0.046153846153846184	-0.005128205128205138	44.5076621956396
0.056410256410256376	-0.005128205128205138	35.69801195383247
0.06666666666666665	-0.005128205128205138	27.084737816486605
0.07692307692307693	-0.005128205128205138	19.322426798473213
0.0871794871794872	-0.005128205128205138	13.015771837752101
0.09743589743589748	-0.005128205128205138	8.2543786234701
0.1076923076923077	-0.005128205128205138	4.82397900609273
0.11794871794871797	-0.005128205128205138	2.5063773139962504
0.1282051282051282	-0.005128205128205138	1.0833778755569787
0.13846153846153847	-0.005128205128205138	0.33678501915119197
0.14871794871794874	-0.005128205128205138	0.048403073155192114
0.15897435897435896	-0.005128205128205138	0.00003636594527061938
0.16923076923076924	-0.005128205128205138	0.0
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.0
-0.158974358974359	0.00512820512820511	0.000036365945270615615
-0.14871794871794874	0.00512820512820511	0.04840307315519212
-0.13846153846153847	0.00512820512820511	0.336785019151192
-0.1282051282051282	0.00512820512820511	1.083377875556979
-0.11794871794871796	0.00512820512820511	2.5063773139962544
-0.1076923076923077	0.00512820512820511	4.823979006092731
-0.09743589743589745	0.00512820512820511	8.254378623470116
-0.08717948717948718	0.00512820512820511	13.015771837752121
-0.07692307692307691	0.00512820512820511	19.322426798473224
-0.06666666666666668	0.00512820512820511	27.08473781648659
-0.056410256410256404	0.00512820512820511	35.69801195383245
-0.046153846153846156	0.00512820512820511	44.50766219563963
-0.03589743589743591	0.00512820512820511	52.85910152703703
-0.025641025641025633	0.00512820512820511	60.097742933153526
-0.015384615384615385	0.00512820512820511	65.56899939911798
-0.005128205128205138	0.00512820512820511	68.61828391005929
0.00512820512820511	0.00512820512820511	68.6182839100593
0.015384615384615385	0.00512820512820511	65.56899939911798
0.02564102564102566	0.00512820512820511	60.09774293315352
0.03589743589743591	0.00512820512820511	52.85910152703703
0.046153846153846184	0.00512820512820511	44.5076621956396
0.056410256410256376	0.00512820512820511	35.69801195383248
0.06666666666666665	0.00512820512820511	27.08473781648661
0.07692307692307693	0.00512820512820511	19.322426798473217
0.0871794871794872	0.00512820512820511	13.015771837752105
0.09743589743589748	0.00512820512820511	8.254378623470101
0.1076923076923077	0.00512820512820511	4.823979006092731
0.11794871794871797	0.00512820512820511	2.506377313996251
0.1282051282051282	0.00512820512820511	1.083377875556979
0.13846153846153847	0.00512820512820511	0.336785019151192
0.14871794871794874	0.00512820512820511	0.04840307315519212
0.15897435897435896	0.00512820512820511	0.00003636594527061939
0.16923076923076924	0.00512820512820511	0.0
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.0
-0.158974358974359	0.015384615384615385	0.000034749902033731755
-0.14871794871794874	0.015384615384615385	0.04625211960689959
-0.13846153846153847	0.015384615384615385	0.3218188427344097
-0.1282051282051282	0.015384615384615385	1.035234331486969
-0.11794871794871796	0.015384615384615385	2.394997998066975
-0.1076923076923077	0.015384615384615385	4.609609254676838
-0.09743589743589745	0.015384615384615385	7.887567513518959
-0.08717948717948718	0.015384615384615385	12.437372186795749
-0.07692307692307691	0.015384615384615385	18.46376969728996
-0.06666666666666668	0.015384615384615385	25.88113628639045
-0.056410256410256404	0.015384615384615385	34.11165058308034
-0.046153846153846156	0.015384615384615385	42.52981435075238
-0.03589743589743591	0.015384615384615385	50.51012935279938
-0.025641025641025633	0.015384615384615385	57.427097352614126
-0.015384615384615385	0.015384615384615385	62.655220113589394
-0.005128205128205138	0.015384615384615385	65.56899939911798
0.00512820512820511	0.015384615384615385	65.56899939911798
0.015384615384615385	0.015384615384615385	62.655220113589394
0.02564102564102566	0.015384615384615385	57.42709735261411
0.03589743589743591	0.015384615384615385	50.51012935279938
0.046153846153846184	0.015384615384615385	42.52981435075235
0.056410256410256376	0.015384615384615385	34.11165058308036
0.06666666666666665	0.015384615384615385	25.881136286390465
0.07692307692307693	0.015384615384615385	18.463769697289955
0.0871794871794872	0.015384615384615385	12.437372186795733
0.09743589743589748	0.015384615384615385	7.8875675135189445
0.1076923076923077	0.015384615384615385	4.609609254676838
0.11794871794871797	0.015384615384615385	2.3949979980669722
0.1282051282051282	0.015384615384615385	1.035234331486969
0.13846153846153847	0.015384615384615385	0.3218188427344097
0.14871794871794874	0.015384615384615385	0.04625211960689959
0.15897435897435896	0.015384615384615385	0.00003474990203373536
0.16923076923076924	0.015384615384615385	0.0
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.0
-0.158974358974359	0.02564102564102566	0.000031850275259859646
-0.14871794871794874	0.02564102564102566	0.042392716370875584
-0.13846153846153847	0.02564102564102566	0.29496539918157844
-0.1282051282051282	0.02564102564102566	0.9488515502665393
-0.11794871794871796	0.02564102564102566	2.1951528211849225
-0.1076923076923077	0.02564102564102566	4.224970863495904
-0.09743589743589745	0.02564102564102566	7.2294073287586516
-0.08717948717948718	0.02564102564102566	11.399563868532342
-0.07692307692307691	0.02564102564102566	16.923102304648072
-0.06666666666666668	0.02564102564102566	23.721543558865523
-0.056410256410256404	0.02564102564102566	31.26528125416376
-0.046153846153846156	0.02564102564102566	38.98101043586524
-0.03589743589743591	0.02564102564102566	46.29542614929247
-0.025641025641025633	0.02564102564102566	52.63522343976793
-0.015384615384615385	0.02564102564102566	57.42709735261411
-0.005128205128205138	0.02564102564102566	60.0977429331535
0.00512820512820511	0.02564102564102566	60.09774293315352
0.015384615384615385	0.02564102564102566	57.42709735261411
0.02564102564102566	0.02564102564102566	52.63522343976792
0.03589743589743591	0.02564102564102566	46.29542614929247
0.046153846153846184	0.02564102564102566	38.98101043586521
0.056410256410256376	0.02564102564102566	31.26528125416378
0.06666666666666665	0.02564102564102566	23.721543558865537
0.07692307692307693	0.02564102564102566	16.923102304648065
0.0871794871794872	0.02564102564102566	11.399563868532328
0.09743589743589748	0.02564102564102566	7.229407328758638
0.1076923076923077	0.02564102564102566	4.224970863495904
0.11794871794871797	0.02564102564102566	2.1951528211849203
0.1282051282051282	0.02564102564102566	0.9488515502665393
0.13846153846153847	0.02564102564102566	0.29496539918157844
0.14871794871794874	0.02564102564102566	0.042392716370875584
0.15897435897435896	0.02564102564102566	0.00003185027525986295
0.16923076923076924	0.02564102564102566	0.0
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.0
-0.158974358974359	0.03589743589743591	0.000028013979418455576
-0.14871794871794874	0.03589743589743591	0.03728660660596648
-0.13846153846153847	0.03589743589743591	0.25943746339433316
-0.1282051282051282	0.03589743589743591	0.8345644608552634
-0.11794871794871796	0.03589743589743591	1.9307514754994963
-0.1076923076923077	0.03589743589743591	3.7160823838377812
-0.09743589743589745	0.03589743589743591	6.358641062380861
-0.08717948717948718	0.03589743589743591	10.026511387639484
-0.07692307692307691	0.03589743589743591	14.884751726347195
-0.06666666666666668	0.03589743589743591	20.8643356332169
-0.056410256410256404	0.03589743589743591	27.499446658478526
-0.046153846153846156	0.03589743589743591	34.28583317259981
-0.03589743589743591	0.03589743589743591	40.71924354604853
-0.025641025641025633	0.03589743589743591	46.295426149292474
-0.015384615384615385	0.03589743589743591	50.51012935279938
-0.005128205128205138	0.03589743589743591	52.859101527037026
0.00512820512820511	0.03589743589743591	52.85910152703703
0.015384615384615385	0.03589743589743591	50.51012935279938
0.02564102564102566	0.03589743589743591	46.29542614929247
0.03589743589743591	0.03589743589743591	40.71924354604853
0.046153846153846184	0.03589743589743591	34.28583317259979
0.056410256410256376	0.03589743589743591	27.499446658478544
0.06666666666666665	0.03589743589743591	20.86433563321691
0.07692307692307693	0.03589743589743591	14.884751726347192
0.0871794871794872	0.03589743589743591	10.026511387639472
0.09743589743589748	0.03589743589743591	6.358641062380849
0.1076923076923077	0.03589743589743591	3.7160823838377812
0.11794871794871797	0.03589743589743591	1.9307514754994943
0.1282051282051282	0.03589743589743591	0.8345644608552634
0.13846153846153847	0.03589743589743591	0.25943746339433316
0.14871794871794874	0.03589743589743591	0.03728660660596648
0.15897435897435896	0.03589743589743591	0.000028013979418458487
0.16923076923076924	0.03589743589743591	0.0
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.0
-0.158974358974359	0.046153846153846184	0.00002358792897897581
-0.14871794871794874	0.046153846153846184	0.03139553347101858
-0.13846153846153847	0.046153846153846184	0.21844781027430848
-0.1282051282051282	0.046153846153846184	0.7027079922127132
-0.11794871794871796	0.046153846153846184	1.6257036531600924
-0.1076923076923077	0.046153846153846184	3.128962366990314
-0.09743589743589745	0.046153846153846184	5.35401170757724
-0.08717948717948718	0.046153846153846184	8.442379248794742
-0.07692307692307691	0.046153846153846184	12.533045068186944
-0.06666666666666668	0.046153846153846184	17.567888508749633
-0.056410256410256404	0.046153846153846184	23.154689487420413
-0.046153846153846156	0.046153846153846184	28.868865282577655
-0.03589743589743591	0.046153846153846184	34.28583317259979
-0.025641025641025633	0.046153846153846184	38.98101043586522
-0.015384615384615385	0.046153846153846184	42.52981435075235
-0.005128205128205138	0.046153846153846184	44.5076621956396
0.00512820512820511	0.046153846153846184	44.5076621956396
0.015384615384615385	0.046153846153846184	42.52981435075235
0.02564102564102566	0.046153846153846184	38.98101043586521
0.03589743589743591	0.046153846153846184	34.28583317259979
0.046153846153846184	0.046153846153846184	28.868865282577637
0.056410256410256376	0.046153846153846184	23.154689487420423
0.06666666666666665	0.046153846153846184	17.567888508749643
0.07692307692307693	0.046153846153846184	12.53304506818694
0.0871794871794872	0.046153846153846184	8.442379248794731
0.09743589743589748	0.046153846153846184	5.354011707577231
0.1076923076923077	0.046153846153846184	3.128962366990314
0.11794871794871797	0.046153846153846184	1.6257036531600906
0.1282051282051282	0.046153846153846184	0.7027079922127132
0.13846153846153847	0.046153846153846184	0.21844781027430848
0.14871794871794874	0.046153846153846184	0.03139553347101858
0.15897435897435896	0.046153846153846184	0.00002358792897897826
0.16923076923076924	0.046153846153846184	0.0
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.0
-0.158974358974359	0.056410256410256376	0.000018919038410876686
-0.14871794871794874	0.056410256410256376	0.025181240124878292
-0.13846153846153847	0.056410256410256376	0.17520921472313986
-0.1282051282051282	0.056410256410256376	0.5636170732984634
-0.11794871794871796	0.056410256410256376	1.303919046316113
-0.1076923076923077	0.056410256410256376	2.5096293642413596
-0.09743589743589745	0.056410256410256376	4.294262257539469
-0.08717948717948718	0.056410256410256376	6.771331956675712
-0.07692307692307691	0.056410256410256376	10.052309435966977
-0.06666666666666668	0.056410256410256376	14.09057818476885
-0.056410256410256404	0.056410256410256376	18.57155243238528
-0.046153846153846156	0.056410256410256376	23.15468948742044
-0.03589743589743591	0.056410256410256376	27.499446658478544
-0.025641025641025633	0.056410256410256376	31.265281254163785
-0.015384615384615385	0.056410256410256376	34.11165058308036
-0.005128205128205138	0.056410256410256376	35.69801195383247
0.00512820512820511	0.056410256410256376	35.69801195383248
0.015384615384615385	0.056410256410256376	34.11165058308036
0.02564102564102566	0.056410256410256376	31.26528125416378
0.03589743589743591	0.056410256410256376	27.499446658478544
0.046153846153846184	0.056410256410256376	23.154689487420423
0.056410256410256376	0.056410256410256376	18.571552432385293
0.06666666666666665	0.056410256410256376	14.090578184768859
0.07692307692307693	0.056410256410256376	10.052309435966974
0.0871794871794872	0.056410256410256376	6.771331956675702
0.09743589743589748	0.056410256410256376	4.294262257539461
0.1076923076923077	0.056410256410256376	2.5096293642413596
0.11794871794871797	0.056410256410256376	1.3039190463161114
0.1282051282051282	0.056410256410256376	0.5636170732984634
0.13846153846153847	0.056410256410256376	0.17520921472313986
0.14871794871794874	0.056410256410256376	0.025181240124878292
0.15897435897435896	0.056410256410256376	0.00001891903841087865
0.16923076923076924	0.056410256410256376	0.0
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0
-0.158974358974359	0.06666666666666665	0.00001435422218361441
-0.14871794871794874	0.06666666666666665	0.01910546972639186
-0.13846153846153847	0.06666666666666665	0.13293445164246132
-0.1282051282051282	0.06666666666666665	0.42762663307208426
-0.11794871794871796	0.06666666666666665	0.9893073471169502
-0.1076923076923077	0.06666666666666665	1.9041019268787538
-0.09743589743589745	0.06666666666666665	3.2581357054591855
-0.08717948717948718	0.06666666666666665	5.137534015959941
-0.07692307692307691	0.06666666666666665	7.626871935486878
-0.06666666666666668	0.06666666666666665	10.690780660579557
-0.056410256410256404	0.06666666666666665	14.09057818476885
-0.046153846153846156	0.06666666666666665	17.567888508749654
-0.03589743589743591	0.06666666666666665	20.86433563321691
-0.025641025641025633	0.06666666666666665	23.72154355886554
-0.015384615384615385	0.06666666666666665	25.881136286390465
-0.005128205128205138	0.06666666666666665	27.084737816486605
0.00512820512820511	0.06666666666666665	27.08473781648661
0.015384615384615385	0.06666666666666665	25.881136286390465
0.02564102564102566	0.06666666666666665	23.721543558865537
0.03589743589743591	0.06666666666666665	20.86433563321691
0.046153846153846184	0.06666666666666665	17.567888508749643
0.056410256410256376	0.06666666666666665	14.090578184768859
0.06666666666666665	0.06666666666666665	10.690780660579566
0.07692307692307693	0.06666666666666665	7.626871935486874
0.0871794871794872	0.06666666666666665	5.137534015959933
0.09743589743589748	0.06666666666666665	3.2581357054591797
0.1076923076923077	0.06666666666666665	1.9041019268787538
0.11794871794871797	0.06666666666666665	0.9893073471169491
0.1282051282051282	0.06666666666666665	0.42762663307208426
0.13846153846153847	0.06666666666666665	0.13293445164246132
0.14871794871794874	0.06666666666666665	0.01910546972639186
0.15897435897435896	0.06666666666666665	0.000014354222183615902
0.16923076923076924	0.06666666666666665	0.0
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0
-0.158974358974359	0.07692307692307693	0.00001024039476664531
-0.14871794871794874	0.07692307692307693	0.01362996543440568
-0.13846153846153847	0.07692307692307693	0.0948362959339081
-0.1282051282051282	0.07692307692307693	0.30507160049314996
-0.11794871794871796	0.07692307692307693	0.7057782477120053
-0.1076923076923077	0.07692307692307693	1.3583986061903517
-0.09743589743589745	0.07692307692307693	2.3243750445280638
-0.08717948717948718	0.07692307692307693	3.66514993132502
-0.07692307692307691	0.07692307692307693	5.441059672546296
-0.06666666666666668	0.07692307692307693	7.62687193548687
-0.056410256410256404	0.07692307692307693	10.052309435966968
-0.046153846153846156	0.07692307692307693	12.533045068186949
-0.03589743589743591	0.07692307692307693	14.884751726347192
-0.025641025641025633	0.07692307692307693	16.92310230464807
-0.015384615384615385	0.07692307692307693	18.463769697289955
-0.005128205128205138	0.07692307692307693	19.322426798473213
0.00512820512820511	0.07692307692307693	19.322426798473217
0.015384615384615385	0.07692307692307693	18.463769697289955
0.02564102564102566	0.07692307692307693	16.923102304648065
0.03589743589743591	0.07692307692307693	14.884751726347192
0.046153846153846184	0.07692307692307693	12.53304506818694
0.056410256410256376	0.07692307692307693	10.052309435966974
0.06666666666666665	0.07692307692307693	7.626871935486874
0.07692307692307693	0.07692307692307693	5.441059672546294
0.0871794871794872	0.07692307692307693	3.6651499313250158
0.09743589743589748	0.07692307692307693	2.3243750445280598
0.1076923076923077	0.07692307692307693	1.3583986061903517
0.11794871794871797	0.07692307692307693	0.7057782477120044
0.1282051282051282	0.07692307692307693	0.30507160049314996
0.13846153846153847	0.07692307692307693	0.0948362959339081
0.14871794871794874	0.07692307692307693	0.01362996543440568
0.15897435897435896	0.07692307692307693	0.000010240394766646374
0.16923076923076924	0.07692307692307693	0.0
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.0
-0.158974358974359	0.0871794871794872	6.898028037642656e-6
-0.14871794871794874	0.0871794871794872	0.009181275318102896
-0.13846153846153847	0.0871794871794872	0.0638826376566126
-0.1282051282051282	0.0871794871794872	0.20549915326942553
-0.11794871794871796	0.0871794871794872	0.475418990382399
-0.1076923076923077	0.0871794871794872	0.9150303172213928
-0.09743589743589745	0.0871794871794872	1.5657213020122653
-0.08717948717948718	0.0871794871794872	2.468880112980876
-0.07692307692307691	0.0871794871794872	3.665149931325017
-0.06666666666666668	0.0871794871794872	5.13753401595993
-0.056410256410256404	0.0871794871794872	6.771331956675698
-0.046153846153846156	0.0871794871794872	8.442379248794737
-0.03589743589743591	0.0871794871794872	10.026511387639472
-0.025641025641025633	0.0871794871794872	11.39956386853233
-0.015384615384615385	0.0871794871794872	12.437372186795733
-0.005128205128205138	0.0871794871794872	13.015771837752101
0.00512820512820511	0.0871794871794872	13.015771837752105
0.015384615384615385	0.0871794871794872	12.437372186795733
0.02564102564102566	0.0871794871794872	11.399563868532328
0.03589743589743591	0.0871794871794872	10.026511387639472
0.046153846153846184	0.0871794871794872	8.442379248794731
0.056410256410256376	0.0871794871794872	6.771331956675702
0.06666666666666665	0.0871794871794872	5.137534015959933
0.07692307692307693	0.0871794871794872	3.6651499313250158
0.0871794871794872	0.0871794871794872	2.468880112980873
0.09743589743589748	0.0871794871794872	1.5657213020122627
0.1076923076923077	0.0871794871794872	0.9150303172213928
0.11794871794871797	0.0871794871794872	0.47541899038239843
0.1282051282051282	0.0871794871794872	0.20549915326942553
0.13846153846153847	0.0871794871794872	0.0638826376566126
0.14871794871794874	0.0871794871794872	0.009181275318102896
0.15897435897435896	0.0871794871794872	6.898028037643373e-6
0.16923076923076924	0.0871794871794872	0.0
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0
-0.158974358974359	0.09743589743589748	4.374610732869809e-6
-0.14871794871794874	0.09743589743589748	0.005822606885450045
-0.13846153846153847	0.09743589743589748	0.040513269997109816
-0.1282051282051282	0.09743589743589748	0.1303240283429328
-0.11794871794871796	0.09743589743589748	0.3015025463201388
-0.1076923076923077	0.09743589743589748	0.580296488325949
-0.09743589743589745	0.09743589743589748	0.9929535187575838
-0.08717948717948718	0.09743589743589748	1.5657213020122644
-0.07692307692307691	0.09743589743589748	2.3243750445280607
-0.06666666666666668	0.09743589743589748	3.258135705459178
-0.056410256410256404	0.09743589743589748	4.294262257539458
-0.046153846153846156	0.09743589743589748	5.354011707577235
-0.03589743589743591	0.09743589743589748	6.358641062380849
-0.025641025641025633	0.09743589743589748	7.229407328758639
-0.015384615384615385	0.09743589743589748	7.8875675135189445
-0.005128205128205138	0.09743589743589748	8.2543786234701
0.00512820512820511	0.09743589743589748	8.254378623470101
0.015384615384615385	0.09743589743589748	7.8875675135189445
0.02564102564102566	0.09743589743589748	7.229407328758638
0.03589743589743591	0.09743589743589748	6.358641062380849
0.046153846153846184	0.09743589743589748	5.354011707577231
0.056410256410256376	0.09743589743589748	4.294262257539461
0.06666666666666665	0.09743589743589748	3.2581357054591797
0.07692307692307693	0.09743589743589748	2.3243750445280598
0.0871794871794872	0.09743589743589748	1.5657213020122627
0.09743589743589748	0.09743589743589748	0.9929535187575821
0.1076923076923077	0.09743589743589748	0.580296488325949
0.11794871794871797	0.09743589743589748	0.30150254632013845
0.1282051282051282	0.09743589743589748	0.1303240283429328
0.13846153846153847	0.09743589743589748	0.040513269997109816
0.14871794871794874	0.09743589743589748	0.005822606885450045
0.15897435897435896	0.09743589743589748	4.374610732870264e-6
0.16923076923076924	0.09743589743589748	0.0
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.0
-0.158974358974359	0.1076923076923077	2.5565861826580818e-6
-0.14871794871794874	0.1076923076923077	0.003402816209118099
-0.13846153846153847	0.1076923076923077	0.023676544637597958
-0.1282051282051282	0.1076923076923077	0.07616325896757177
-0.11794871794871796	0.1076923076923077	0.17620247629498856
-0.1076923076923077	0.1076923076923077	0.3391337137157982
-0.09743589743589745	0.1076923076923077	0.58029648832595
-0.08717948717948718	0.1076923076923077	0.915030317221394
-0.07692307692307691	0.1076923076923077	1.358398606190352
-0.06666666666666668	0.1076923076923077	1.9041019268787525
-0.056410256410256404	0.1076923076923077	2.509629364241358
-0.046153846153846156	0.1076923076923077	3.1289623669903164
-0.03589743589743591	0.1076923076923077	3.7160823838377812
-0.025641025641025633	0.1076923076923077	4.224970863495905
-0.015384615384615385	0.1076923076923077	4.609609254676838
-0.005128205128205138	0.1076923076923077	4.82397900609273
0.00512820512820511	0.1076923076923077	4.823979006092731
0.015384615384615385	0.1076923076923077	4.609609254676838
0.02564102564102566	0.1076923076923077	4.224970863495904
0.03589743589743591	0.1076923076923077	3.7160823838377812
0.046153846153846184	0.1076923076923077	3.128962366990314
0.056410256410256376	0.1076923076923077	2.5096293642413596
0.06666666666666665	0.1076923076923077	1.9041019268787538
0.07692307692307693	0.1076923076923077	1.3583986061903517
0.0871794871794872	0.1076923076923077	0.9150303172213928
0.09743589743589748	0.1076923076923077	0.580296488325949
0.1076923076923077	0.1076923076923077	0.3391337137157982
0.11794871794871797	0.1076923076923077	0.17620247629498836
0.1282051282051282	0.1076923076923077	0.07616325896757177
0.13846153846153847	0.1076923076923077	0.023676544637597958
0.14871794871794874	0.1076923076923077	0.003402816209118099
0.15897435897435896	0.1076923076923077	2.556586182658347e-6
0.16923076923076924	0.1076923076923077	0.0
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.0
-0.158974358974359	0.11794871794871797	1.3283162305220269e-6
-0.14871794871794874	0.11794871794871797	0.001767988902824918
-0.13846153846153847	0.11794871794871797	0.012301536610865254
-0.1282051282051282	0.11794871794871797	0.03957186882348424
-0.11794871794871796	0.11794871794871797	0.09154888292381431
-0.1076923076923077	0.11794871794871797	0.17620247629498836
-0.09743589743589745	0.11794871794871797	0.30150254632013895
-0.08717948717948718	0.11794871794871797	0.47541899038239915
-0.07692307692307691	0.11794871794871797	0.7057782477120047
-0.06666666666666668	0.11794871794871797	0.9893073471169485
-0.056410256410256404	0.11794871794871797	1.3039190463161106
-0.046153846153846156	0.11794871794871797	1.6257036531600917
-0.03589743589743591	0.11794871794871797	1.9307514754994943
-0.025641025641025633	0.11794871794871797	2.1951528211849203
-0.015384615384615385	0.11794871794871797	2.3949979980669722
-0.005128205128205138	0.11794871794871797	2.5063773139962504
0.00512820512820511	0.11794871794871797	2.506377313996251
0.015384615384615385	0.11794871794871797	2.3949979980669722
0.02564102564102566	0.11794871794871797	2.1951528211849203
0.03589743589743591	0.11794871794871797	1.9307514754994943
0.046153846153846184	0.11794871794871797	1.6257036531600906
0.056410256410256376	0.11794871794871797	1.3039190463161114
0.06666666666666665	0.11794871794871797	0.9893073471169491
0.07692307692307693	0.11794871794871797	0.7057782477120044
0.0871794871794872	0.11794871794871797	0.47541899038239843
0.09743589743589748	0.11794871794871797	0.30150254632013845
0.1076923076923077	0.11794871794871797	0.17620247629498836
0.11794871794871797	0.11794871794871797	0.09154888292381419
0.1282051282051282	0.11794871794871797	0.03957186882348424
0.13846153846153847	0.11794871794871797	0.012301536610865254
0.14871794871794874	0.11794871794871797	0.001767988902824918
0.15897435897435896	0.11794871794871797	1.328316230522165e-6
0.16923076923076924	0.11794871794871797	0.0
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.0
-0.158974358974359	0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	0.1282051282051282	0.0007642105802884069
-0.13846153846153847	0.1282051282051282	0.005317320949700206
-0.1282051282051282	0.1282051282051282	0.017104881590812998
-0.11794871794871796	0.1282051282051282	0.039571868823484284
-0.1076923076923077	0.1282051282051282	0.07616325896757177
-0.09743589743589745	0.1282051282051282	0.13032402834293302
-0.08717948717948718	0.1282051282051282	0.2054991532694258
-0.07692307692307691	0.1282051282051282	0.3050716004931501
-0.06666666666666668	0.1282051282051282	0.427626633072084
-0.056410256410256404	0.1282051282051282	0.5636170732984631
-0.046153846153846156	0.1282051282051282	0.7027079922127137
-0.03589743589743591	0.1282051282051282	0.8345644608552634
-0.025641025641025633	0.1282051282051282	0.9488515502665394
-0.015384615384615385	0.1282051282051282	1.035234331486969
-0.005128205128205138	0.1282051282051282	1.0833778755569787
0.00512820512820511	0.1282051282051282	1.083377875556979
0.015384615384615385	0.1282051282051282	1.035234331486969
0.02564102564102566	0.1282051282051282	0.9488515502665393
0.03589743589743591	0.1282051282051282	0.8345644608552634
0.046153846153846184	0.1282051282051282	0.7027079922127132
0.056410256410256376	0.1282051282051282	0.5636170732984634
0.06666666666666665	0.1282051282051282	0.42762663307208426
0.07692307692307693	0.1282051282051282	0.30507160049314996
0.0871794871794872	0.1282051282051282	0.20549915326942553
0.09743589743589748	0.1282051282051282	0.1303240283429328
0.1076923076923077	0.1282051282051282	0.07616325896757177
0.11794871794871797	0.1282051282051282	0.03957186882348424
0.1282051282051282	0.1282051282051282	0.017104881590812998
0.13846153846153847	0.1282051282051282	0.005317320949700206
0.14871794871794874	0.1282051282051282	0.0007642105802884069
0.15897435897435896	0.1282051282051282	5.741627199762908e-7
0.16923076923076924	0.1282051282051282	0.0
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.0
-0.158974358974359	0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	0.13846153846153847	0.00023756685522644165
-0.13846153846153847	0.13846153846153847	0.0016529726868911253
-0.1282051282051282	0.13846153846153847	0.005317320949700206
-0.11794871794871796	0.13846153846153847	0.01230153661086527
-0.1076923076923077	0.13846153846153847	0.023676544637597958
-0.09743589743589745	0.13846153846153847	0.04051326999710988
-0.08717948717948718	0.13846153846153847	0.06388263765661269
-0.07692307692307691	0.13846153846153847	0.09483629593390815
-0.06666666666666668	0.13846153846153847	0.13293445164246123
-0.056410256410256404	0.13846153846153847	0.17520921472313974
-0.046153846153846156	0.13846153846153847	0.21844781027430865
-0.03589743589743591	0.13846153846153847	0.25943746339433316
-0.025641025641025633	0.13846153846153847	0.2949653991815785
-0.015384615384615385	0.13846153846153847	0.3218188427344097
-0.005128205128205138	0.13846153846153847	0.33678501915119197
0.00512820512820511	0.13846153846153847	0.336785019151192
0.015384615384615385	0.13846153846153847	0.3218188427344097
0.02564102564102566	0.13846153846153847	0.29496539918157844
0.03589743589743591	0.13846153846153847	0.25943746339433316
0.046153846153846184	0.13846153846153847	0.21844781027430848
0.056410256410256376	0.13846153846153847	0.17520921472313986
0.06666666666666665	0.13846153846153847	0.13293445164246132
0.07692307692307693	0.13846153846153847	0.0948362959339081
0.0871794871794872	0.13846153846153847	0.0638826376566126
0.09743589743589748	0.13846153846153847	0.040513269997109816
0.1076923076923077	0.13846153846153847	0.023676544637597958
0.11794871794871797	0.13846153846153847	0.012301536610865254
0.1282051282051282	0.13846153846153847	0.005317320949700206
0.13846153846153847	0.13846153846153847	0.0016529726868911253
0.14871794871794874	0.13846153846153847	0.00023756685522644165
0.15897435897435896	0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	0.13846153846153847	0.0
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	0.0
-0.158974358974359	0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	0.14871794871794874	0.00003414334135691525
-0.13846153846153847	0.14871794871794874	0.00023756685522644165
-0.1282051282051282	0.14871794871794874	0.0007642105802884069
-0.11794871794871796	0.14871794871794874	0.0017679889028249201
-0.1076923076923077	0.14871794871794874	0.003402816209118099
-0.09743589743589745	0.14871794871794874	0.0058226068854500546
-0.08717948717948718	0.14871794871794874	0.009181275318102908
-0.07692307692307691	0.14871794871794874	0.013629965434405684
-0.06666666666666668	0.14871794871794874	0.019105469726391853
-0.056410256410256404	0.14871794871794874	0.025181240124878282
-0.046153846153846156	0.14871794871794874	0.031395533471018595
-0.03589743589743591	0.14871794871794874	0.03728660660596648
-0.025641025641025633	0.14871794871794874	0.04239271637087559
-0.015384615384615385	0.14871794871794874	0.04625211960689959
-0.005128205128205138	0.14871794871794874	0.048403073155192114
0.00512820512820511	0.14871794871794874	0.04840307315519212
0.015384615384615385	0.14871794871794874	0.04625211960689959
0.02564102564102566	0.14871794871794874	0.042392716370875584
0.03589743589743591	0.14871794871794874	0.03728660660596648
0.046153846153846184	0.14871794871794874	0.03139553347101858
0.056410256410256376	0.14871794871794874	0.025181240124878292
0.06666666666666665	0.14871794871794874	0.01910546972639186
0.07692307692307693	0.14871794871794874	0.01362996543440568
0.0871794871794872	0.14871794871794874	0.009181275318102896
0.09743589743589748	0.14871794871794874	0.005822606885450045
0.1076923076923077	0.14871794871794874	0.003402816209118099
0.11794871794871797	0.14871794871794874	0.001767988902824918
0.1282051282051282	0.14871794871794874	0.0007642105802884069
0.13846153846153847	0.14871794871794874	0.00023756685522644165
0.14871794871794874	0.14871794871794874	0.00003414334135691525
0.15897435897435896	0.14871794871794874	2.56523977136866e-8
0.16923076923076924	0.14871794871794874	0.0
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	0.0
-0.158974358974359	0.15897435897435896	1.9273026080905447e-11
-0.14871794871794874	0.15897435897435896	2.56523977136866e-8
-0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
-0.1282051282051282	0.15897435897435896	5.741627199762908e-7
-0.11794871794871796	0.15897435897435896	1.3283162305221667e-6
-0.1076923076923077	0.15897435897435896	2.556586182658347e-6
-0.09743589743589745	0.15897435897435896	4.3746107328702704e-6
-0.08717948717948718	0.15897435897435896	6.898028037643382e-6
-0.07692307692307691	0.15897435897435896	0.000010240394766646378
-0.06666666666666668	0.15897435897435896	0.000014354222183615893
-0.056410256410256404	0.15897435897435896	0.000018919038410878637
-0.046153846153846156	0.15897435897435896	0.000023587928978978273
-0.03589743589743591	0.15897435897435896	0.000028013979418458487
-0.025641025641025633	0.15897435897435896	0.00003185027525986296
-0.015384615384615385	0.15897435897435896	0.00003474990203373536
-0.005128205128205138	0.15897435897435896	0.00003636594527061938
0.00512820512820511	0.15897435897435896	0.00003636594527061939
0.015384615384615385	0.15897435897435896	0.00003474990203373536
0.02564102564102566	0.15897435897435896	0.00003185027525986295
0.03589743589743591	0.15897435897435896	0.000028013979418458487
0.046153846153846184	0.15897435897435896	0.00002358792897897826
0.056410256410256376	0.15897435897435896	0.00001891903841087865
0.06666666666666665	0.15897435897435896	0.000014354222183615902
0.07692307692307693	0.15897435897435896	0.000010240394766646374
0.0871794871794872	0.15897435897435896	6.898028037643373e-6
0.09743589743589748	0.15897435897435896	4.374610732870264e-6
0.1076923076923077	0.15897435897435896	2.556586182658347e-6
0.11794871794871797	0.15897435897435896	1.328316230522165e-6
0.1282051282051282	0.15897435897435896	5.741627199762908e-7
0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
0.14871794871794874	0.15897435897435896	2.56523977136866e-8
0.15897435897435896	0.15897435897435896	1.9273026080907447e-11
0.16923076923076924	0.15897435897435896	0.0
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	0.0
-0.158974358974359	0.16923076923076924	0.0
-0.14871794871794874	0.16923076923076924	0.0
-0.13846153846153847	0.16923076923076924	0.0
-0.1282051282051282	0.16923076923076924	0.0
-0.11794871794871796	0.16923076923076924	0.0
-0.1076923076923077	0.16923076923076924	0.0
-0.09743589743589745	0.16923076923076924	0.0
-0.08717948717948718	0.16923076923076924	0.0
-0.07692307692307691	0.16923076923076924	0.0
-0.06666666666666668	0.16923076923076924	0.0
-0.056410256410256404	0.16923076923076924	0.0
-0.046153846153846156	0.16923076923076924	0.0
-0.03589743589743591	0.16923076923076924	0.0
-0.025641025641025633	0.16923076923076924	0.0
-0.015384615384615385	0.16923076923076924	0.0
-0.005128205128205138	0.16923076923076924	0.0
0.00512820512820511	0.16923076923076924	0.0
0.015384615384615385	0.16923076923076924	0.0
0.02564102564102566	0.16923076923076924	0.0
0.03589743589743591	0.16923076923076924	0.0
0.046153846153846184	0.16923076923076924	0.0
0.056410256410256376	0.16923076923076924	0.0
0.06666666666666665	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.0871794871794872	0.16923076923076924	0.0
0.09743589743589748	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.11794871794871797	0.16923076923076924	0.0
0.1282051282051282	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.14871794871794874	0.16923076923076924	0.0
0.15897435897435896	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results_final_redo/pointsource2d_fast/omega_b_functions.csv <==
x	y	g	omega
0.0	0.0	-0.026116978900321615	0.004561740890083201
0.02564102564102564	0.0	-0.02679528809803604	0.00989537517891873
0.05128205128205128	0.0	-0.01784334989466719	0.01807461815951848
0.07692307692307693	0.0	-0.0025925995541112765	0.028422624657256822
0.10256410256410256	0.0	0.013022538090585943	0.03890338280801839
0.1282051282051282	0.0	0.025698067221757423	0.04652873430367595
0.15384615384615385	0.0	0.03637063331423167	0.04881127095850708
0.1794871794871795	0.0	0.04601866483087759	0.04475709447541027
0.20512820512820512	0.0	0.05332794780356267	0.035930036889738295
0.23076923076923078	0.0	0.05675323948515931	0.02514963795661658
0.2564102564102564	0.0	0.058353769879694206	0.015291888813213512
0.28205128205128205	0.0	0.06277355651518582	0.008002689749720121
0.3076923076923077	0.0	0.07091284591318958	0.0035073254960571033
0.3333333333333333	0.0	0.0780601242559659	0.0012689100123895508
0.358974358974359	0.0	0.0770071719912501	0.0003579881171961452
0.38461538461538464	0.0	0.0653298282814924	0.00008567486329425814
0.41025641025641024	0.0	0.04697767520298674	0.0000181602301389824
0.4358974358974359	0.0	0.02871165110039548	1.487298606854681e-6
0.46153846153846156	0.0	0.01555245755470084	4.334415171908788e-10
0.48717948717948717	0.0	0.007855334874263199	0.0
0.5128205128205128	0.0	0.00263123376176273	0.0
0.5384615384615384	0.0	-0.00459874177257568	0.0
0.5641025641025641	0.0	-0.01653301643437385	0.0
0.5897435897435898	0.0	-0.03268676139011579	0.0
0.6153846153846154	0.0	-0.0488907436282434	0.0
0.6410256410256411	0.0	-0.05923891651276516	0.0
0.6666666666666666	0.0	-0.05834787937568124	0.0
0.6923076923076923	0.0	-0.04403395954799411	0.0
0.717948717948718	0.0	-0.019063024374861338	0.0
0.7435897435897436	0.0	0.009010782837309097	0.0
0.7692307692307693	0.0	0.030407082608348412	0.0
0.7948717948717948	0.0	0.03827151406272605	0.0
0.8205128205128205	0.0	0.032458821343991084	0.0
0.8461538461538461	0.0	0.02000912292788184	0.0
0.8717948717948718	0.0	0.010670653431031938	0.0
0.8974358974358975	0.0	0.011414893955850805	0.0
0.9230769230769231	0.0	0.021852242303889376	0.0
0.9487179487179487	0.0	0.03472966331306141	0.0
0.9743589743589743	0.0	0.041015727735448905	0.0
1.0	0.0	0.03654515852194229	0.0
0.0	0.02564102564102564	-0.02562707291708561	0.009895375178918732
0.02564102564102564	0.02564102564102564	-0.019942701875823282	0.02146514944424539
0.05128205128205128	0.02564102564102564	0.00018965839801952822	0.03920764730257855
0.07692307692307693	0.02564102564102564	0.029363712523211516	0.06165464925124516
0.10256410256410256	0.02564102564102564	0.05797855681872144	0.08438961744874936
0.1282051282051282	0.02564102564102564	0.07951926636129251	0.10093060821056454
0.15384615384615385	0.02564102564102564	0.09372731218292293	0.10588191015940805
0.1794871794871795	0.02564102564102564	0.1015420396720949	0.0970875489038172
0.20512820512820512	0.02564102564102564	0.10270592070788269	0.07793980495237332
0.23076923076923078	0.02564102564102564	0.09718734839953529	0.054554852893049156
0.2564102564102564	0.02564102564102564	0.08950782318003704	0.03317132223139006
0.28205128205128205	0.02564102564102564	0.08679468751211174	0.017359516777052962
0.3076923076923077	0.02564102564102564	0.0908587812844971	0.007608126479415031
0.3333333333333333	0.02564102564102564	0.09608840417474565	0.002752532628097605
0.358974358974359	0.02564102564102564	0.09303910198213346	0.000776551499659152
0.38461538461538464	0.02564102564102564	0.0777705193194144	0.00018584679317105947
0.41025641025641024	0.02564102564102564	0.05417972682259526	0.00003939335768749916
0.4358974358974359	0.02564102564102564	0.030377245842654006	3.2262634096347784e-6
0.46153846153846156	0.02564102564102564	0.013078655380973383	9.402257896864614e-10
0.48717948717948717	0.02564102564102564	0.003414300210814178	0.0
0.5128205128205128	0.02564102564102564	-0.002232159126814929	0.0
0.5384615384615384	0.02564102564102564	-0.010074006494415134	0.0
0.5641025641025641	0.02564102564102564	-0.02436014183559506	0.0
0.5897435897435898	0.02564102564102564	-0.04500495714443431	0.0
0.6153846153846154	0.02564102564102564	-0.06649656106219295	0.0
0.6410256410256411	0.02564102564102564	-0.0805504415291417	0.0
0.6666666666666666	0.02564102564102564	-0.07945701177544577	0.0
0.6923076923076923	0.02564102564102564	-0.06012346376201348	0.0
0.717948717948718	0.02564102564102564	-0.026442365031866005	0.0
0.7435897435897436	0.02564102564102564	0.011296533740043442	0.0
0.7692307692307693	0.02564102564102564	0.04014209328269009	0.0
0.7948717948717948	0.02564102564102564	0.05128027170227843	0.0
0.8205128205128205	0.02564102564102564	0.044666598873121695	0.0
0.8461538461538461	0.02564102564102564	0.029337823401044568	0.0
0.8717948717948718	0.02564102564102564	0.01746581823877903	0.0
0.8974358974358975	0.02564102564102564	0.017554590737379108	0.0
0.9230769230769231	0.02564102564102564	0.02905779935298098	0.0
0.9487179487179487	0.02564102564102564	0.04335567486083088	0.0
0.9743589743589743	0.02564102564102564	0.049892822535063996	0.0
1.0	0.02564102564102564	0.04391826475209948	0.0
0.0	0.05128205128205128	-0.01357995951517751	0.01807461815951848
0.02564102564102564	0.05128205128205128	0.004058372579497757	0.03920764730257855
0.05128205128205128	0.05128205128205128	0.0410201703587549	0.07161560235097807
0.07692307692307693	0.05128205128205128	0.08972151575577324	0.1126166742368092
0.10256410256410256	0.05128205128205128	0.1364690649314525	0.1541437372949263
0.1282051282051282	0.05128205128205128	0.1700859341908462	0.18435705276747819
0.15384615384615385	0.05128205128205128	0.1873243403895322	0.19340096373595606
0.1794871794871795	0.05128205128205128	0.18823431521614897	0.17733742710620726
0.20512820512820512	0.05128205128205128	0.17491556007621142	0.14236268847518607
0.23076923076923078	0.05128205128205128	0.150861191347535	0.09964838290227543
0.2564102564102564	0.05128205128205128	0.12443455328630645	0.060589818206795466
0.28205128205128205	0.05128205128205128	0.10552105913697658	0.03170841241547272
0.3076923076923077	0.05128205128205128	0.09736307092799192	0.013896793051132648
0.3333333333333333	0.05128205128205128	0.09488267953404228	0.005027699842090919
0.358974358974359	0.05128205128205128	0.08783716073143762	0.0014184274556302695
0.38461538461538464	0.05128205128205128	0.07077746529777987	0.000339462603691289
0.41025641025641024	0.05128205128205128	0.0458508868534112	0.00007195481579513813
0.4358974358974359	0.05128205128205128	0.020437192168110546	5.893003363369868e-6
0.46153846153846156	0.05128205128205128	0.0016631448395492382	1.7173903793480502e-9
0.48717948717948717	0.05128205128205128	-0.00841429449649346	0.0
0.5128205128205128	0.05128205128205128	-0.013096421834161112	0.0
0.5384615384615384	0.05128205128205128	-0.019242890557841237	0.0
0.5641025641025641	0.05128205128205128	-0.032237040110847964	0.0
0.5897435897435898	0.05128205128205128	-0.05283970221587445	0.0
0.6153846153846154	0.05128205128205128	-0.07531601479332184	0.0
0.6410256410256411	0.05128205128205128	-0.09025517128533055	0.0
0.6666666666666666	0.05128205128205128	-0.08853060940452094	0.0
0.6923076923076923	0.05128205128205128	-0.06640653659345395	0.0
0.717948717948718	0.05128205128205128	-0.028336315271141152	0.0
0.7435897435897436	0.05128205128205128	0.013965569612874222	0.0
0.7692307692307693	0.05128205128205128	0.0460924101435892	0.0
0.7948717948717948	0.05128205128205128	0.05860652953018434	0.0
0.8205128205128205	0.05128205128205128	0.05187779450765039	0.0
0.8461538461538461	0.05128205128205128	0.03588747525298243	0.0
0.8717948717948718	0.05128205128205128	0.023282486157803612	0.0
0.8974358974358975	0.05128205128205128	0.022298161523791184	0.0
0.9230769230769231	0.05128205128205128	0.031953952562144276	0.0
0.9487179487179487	0.05128205128205128	0.04392256842937502	0.0
0.9743589743589743	0.05128205128205128	0.04857724000191107	0.0
1.0	0.05128205128205128	0.041891437674142606	0.0
0.0	0.07692307692307693	0.007040134537620998	0.02842262465725682
0.02564102564102564	0.07692307692307693	0.040245040689374754	0.061654649251245155
0.05128205128205128	0.07692307692307693	0.0975031306792612	0.1126166742368092
0.07692307692307693	0.07692307692307693	0.16946076457326728	0.17709151218200148
0.10256410256410256	0.07692307692307693	0.23846698670610972	0.24239347961512947
0.1282051282051282	0.07692307692307693	0.2875829651567939	0.28990439894680015
0.15384615384615385	0.07692307692307693	0.30872183957423593	0.30412609285048703
0.1794871794871795	0.07692307692307693	0.29981730523900324	0.2788659258989098
0.20512820512820512	0.07692307692307693	0.2660199609420698	0.22386759288728406
0.23076923076923078	0.07692307692307693	0.2158904994147616	0.1566986677083659
0.2564102564102564	0.07692307692307693	0.1627901821246157	0.09527845322896997
0.28205128205128205	0.07692307692307693	0.1196566773376368	0.049861983064238224
0.3076923076923077	0.07692307692307693	0.09172633639441384	0.02185292819720849
0.3333333333333333	0.07692307692307693	0.07589032442633492	0.007906138001916526
0.358974358974359	0.07692307692307693	0.06269796119729895	0.002230499743846373
0.38461538461538464	0.07692307692307693	0.04559650856791273	0.0005338103457976272
0.41025641025641024	0.07692307692307693	0.02365857389403541	0.00011315009277527939
0.4358974358974359	0.07692307692307693	0.0013214854275852858	9.266841557745857e-6
0.46153846153846156	0.07692307692307693	-0.015785474646691645	2.70062369845903e-9
0.48717948717948717	0.07692307692307693	-0.025082959332614698	0.0
0.5128205128205128	0.07692307692307693	-0.028476198014683818	0.0
0.5384615384615384	0.07692307692307693	-0.03158445352342193	0.0
0.5641025641025641	0.07692307692307693	-0.03967198515464426	0.0
0.5897435897435898	0.07692307692307693	-0.05451367447392493	0.0
0.6153846153846154	0.07692307692307693	-0.07178386346799961	0.0
0.6410256410256411	0.07692307692307693	-0.0831378607043791	0.0
0.6666666666666666	0.07692307692307693	-0.07972579772451456	0.0
0.6923076923076923	0.07692307692307693	-0.05757007439039483	0.0
0.717948717948718	0.07692307692307693	-0.02065488467959825	0.0
0.7435897435897436	0.07692307692307693	0.019689910675131924	0.0
0.7692307692307693	0.07692307692307693	0.04948078036858574	0.0
0.7948717948717948	0.07692307692307693	0.05990682850022105	0.0
0.8205128205128205	0.07692307692307693	0.05218310937852556	0.0
0.8461538461538461	0.07692307692307693	0.03660867285403968	0.0
0.8717948717948718	0.07692307692307693	0.024824074518854013	0.0
0.8974358974358975	0.07692307692307693	0.02311312000521815	0.0
0.9230769230769231	0.07692307692307693	0.02943715446536756	0.0
0.9487179487179487	0.07692307692307693	0.036782354803430145	0.0
0.9743589743589743	0.07692307692307693	0.03833096945187596	0.0
1.0	0.07692307692307693	0.03188755134550332	0.0
0.0	0.10256410256410256	0.02800665994608364	0.038903382808018395
0.02564102564102564	0.10256410256410256	0.07601432855095046	0.08438961744874937
0.05128205128205128	0.10256410256410256	0.15246894831509866	0.1541437372949263
0.07692307692307693	0.10256410256410256	0.24706530495788734	0.24239347961512944
0.10256410256410256	0.10256410256410256	0.33892573417507144	0.33177535295732596
0.1282051282051282	0.10256410256410256	0.4052177274735725	0.39680578222308194
0.15384615384615385	0.10256410256410256	0.4320267872152236	0.4162716833770182
0.1794871794871795	0.10256410256410256	0.4141436494347789	0.38169690513039484
0.20512820512820512	0.10256410256410256	0.35943046291506714	0.3064181007006334
0.23076923076923078	0.10256410256410256	0.2817809047336542	0.21448083450690675
0.2564102564102564	0.10256410256410256	0.19991002783328868	0.13041209895357492
0.28205128205128205	0.10256410256410256	0.13003397186822682	0.06824844074418453
0.3076923076923077	0.10256410256410256	0.07979782075974225	0.02991113035421524
0.3333333333333333	0.10256410256410256	0.048826175846640216	0.010821502832007121
0.358974358974359	0.10256410256410256	0.029359989016932396	0.0030529898781141377
0.38461538461538464	0.10256410256410256	0.014159677829612197	0.0007306513202025329
0.41025641025641024	0.10256410256410256	-0.0012859321526761513	0.0001548738523300169
0.4358974358974359	0.10256410256410256	-0.01688277138526089	0.000012683961769643864
0.46153846153846156	0.10256410256410256	-0.030088981642970067	3.6964723665020544e-9
0.48717948717948717	0.10256410256410256	-0.038479675172671424	9.538937186423767e-15
0.5128205128205128	0.10256410256410256	-0.04176199503971544	8.516850184740938e-14
0.5384615384615384	0.10256410256410256	-0.04246728684155305	4.737422279309754e-13
0.5641025641025641	0.10256410256410256	-0.04419939628101607	1.650964894530154e-12
0.5897435897435898	0.10256410256410256	-0.049504279704736885	4.598735295799007e-12
0.6153846153846154	0.10256410256410256	-0.0568402273504425	1.057824436648188e-11
0.6410256410256411	0.10256410256410256	-0.06106373843508334	2.0686469927572046e-11
0.6666666666666666	0.10256410256410256	-0.05533204799442565	3.472896471540892e-11
0.6923076923076923	0.10256410256410256	-0.03574038954929212	5.0246016454590943e-11
0.717948717948718	0.10256410256410256	-0.0046748350578803	6.335416075024364e-11
0.7435897435897436	0.10256410256410256	0.028526852337214383	6.98056865527444e-11
0.7692307692307693	0.10256410256410256	0.0515504643607458	6.759903284030316e-11
0.7948717948717948	0.10256410256410256	0.05675775292012971	5.738854966835981e-11
0.8205128205128205	0.10256410256410256	0.046415016253113006	4.2514935572652106e-11
0.8461538461538461	0.10256410256410256	0.03104645390068866	2.7335985759706135e-11
0.8717948717948718	0.10256410256410256	0.020828824549095945	1.507519530873693e-11
0.8974358974358975	0.10256410256410256	0.019283333882821847	7.130347137301494e-12
0.9230769230769231	0.10256410256410256	0.022716023369114376	2.8225263687755515e-12
0.9487179487179487	0.10256410256410256	0.025469433612170612	9.177274551931937e-13
0.9743589743589743	0.10256410256410256	0.024081316777999667	2.2138953902156806e-13
1.0	0.10256410256410256	0.018606924604137487	2.862965571407677e-14
0.0	0.1282051282051282	0.04075311590672033	0.046528734303675955
0.02564102564102564	0.1282051282051282	0.09806352066801753	0.10093060821056454
0.05128205128205128	0.1282051282051282	0.1872382477669535	0.18435705276747824
0.07692307692307693	0.1282051282051282	0.2979215353670497	0.2899043989468002
0.10256410256410256	0.1282051282051282	0.40725696039787523	0.3968057822230819
0.1282051282051282	0.1282051282051282	0.48781246534795025	0.47458265782004666
0.15384615384615385	0.1282051282051282	0.5205286570632432	0.49786401993816165
0.1794871794871795	0.1282051282051282	0.49702321741741584	0.45651232878615
0.20512820512820512	0.1282051282051282	0.4267545525217433	0.3664783205022014
0.23076923076923078	0.1282051282051282	0.3277494969386975	0.25652066842746835
0.2564102564102564	0.1282051282051282	0.22319826594641806	0.15597383734313522
0.28205128205128205	0.1282051282051282	0.13236940248863976	0.08162564118644784
0.3076923076923077	0.1282051282051282	0.06533067739256115	0.035773933692137654
0.3333333333333333	0.1282051282051282	0.02423560159162027	0.012942597627606757
0.358974358974359	0.1282051282051282	0.002777502784695515	0.003651398531885674
0.38461538461538464	0.1282051282051282	-0.007141155880769875	0.0008738643966798365
0.41025641025641024	0.1282051282051282	-0.01355439991606246	0.0001852302757631878
0.4358974358974359	0.1282051282051282	-0.02079418213338173	0.000015170112378375208
0.46153846153846156	0.1282051282051282	-0.02956490960132245	4.421762715656679e-9
0.48717948717948717	0.1282051282051282	-0.03777928787415261	4.179595514288685e-12
0.5128205128205128	0.1282051282051282	-0.04272351898522964	3.731756288182208e-11
0.5384615384615384	0.1282051282051282	-0.04324094538780515	2.075756294535127e-10
0.5641025641025641	0.1282051282051282	-0.04054544660955239	7.23389339144326e-10
0.5897435897435898	0.1282051282051282	-0.037460553330424855	2.0149889907104685e-9
0.6153846153846154	0.1282051282051282	-0.03542616771431701	4.634979960463813e-9
0.6410256410256411	0.1282051282051282	-0.033168254583096156	9.064015752069644e-9
0.6666666666666666	0.1282051282051282	-0.026562357154073537	1.5216897050858174e-8
0.6923076923076923	0.1282051282051282	-0.011833931932232094	2.201587251076319e-8
0.717948717948718	0.1282051282051282	0.010862017802709869	2.7759357348542995e-8
0.7435897435897436	0.1282051282051282	0.03498817899853095	3.058616790169637e-8
0.7692307692307693	0.1282051282051282	0.05030942900755294	2.9619297088118284e-8
0.7948717948717948	0.1282051282051282	0.0501956028053057	2.514545594312023e-8
0.8205128205128205	0.1282051282051282	0.0375288047619306	1.862841011917269e-8
0.8461538461538461	0.1282051282051282	0.02269575015277693	1.1977577923726927e-8
0.8717948717948718	0.1282051282051282	0.014351014848616683	6.605370960938789e-9
0.8974358974358975	0.1282051282051282	0.01340017326240869	3.1242439621892007e-9
0.9230769230769231	0.1282051282051282	0.014628385157298255	1.2367225320118326e-9
0.9487179487179487	0.1282051282051282	0.013618634703545407	4.021128853352993e-10
0.9743589743589743	0.1282051282051282	0.009971756455659174	9.700438383449468e-11
1.0	0.1282051282051282	0.005774457917748301	1.2544414357659321e-11
0.0	0.15384615384615385	0.04140943975210925	0.04881127095850707
0.02564102564102564	0.15384615384615385	0.09991491766802661	0.10588191015940805
0.05128205128205128	0.15384615384615385	0.1917850688081042	0.19340096373595606
0.07692307692307693	0.15384615384615385	0.30733265885209543	0.3041260928504871
0.10256410256410256	0.15384615384615385	0.4232953461730734	0.4162716833770182
0.1282051282051282	0.15384615384615385	0.5101417836617891	0.49786401993816165
0.15384615384615385	0.15384615384615385	0.5458962473580286	0.5222874840971823
0.1794871794871795	0.15384615384615385	0.5201453753306442	0.47890722388550766
0.20512820512820512	0.15384615384615385	0.4426772686743635	0.38445646266028577
0.23076923076923078	0.15384615384615385	0.3335839031152963	0.2691046734980988
0.2564102564102564	0.15384615384615385	0.2186384114878916	0.1636253672258694
0.28205128205128205	0.15384615384615385	0.11929829043655775	0.08562990910326158
0.3076923076923077	0.15384615384615385	0.04758094241422449	0.037528877516890505
0.3333333333333333	0.15384615384615385	0.007206771383012835	0.013577516112621485
0.358974358974359	0.15384615384615385	-0.00782519487556696	0.0038305233483062044
0.38461538461538464	0.15384615384615385	-0.007391064956984028	0.0009167331217080182
0.41025641025641024	0.15384615384615385	-0.002864150953674156	0.00019431702399181142
0.4358974358974359	0.15384615384615385	-0.0019569393899778738	0.00001591430539579778
0.46153846153846156	0.15384615384615385	-0.007105359640781525	4.645499989516023e-9
0.48717948717948717	0.15384615384615385	-0.015868881693562015	4.2074485839170215e-11
0.5128205128205128	0.15384615384615385	-0.023517554303066346	3.756624930943302e-10
0.5384615384615384	0.15384615384615385	-0.026361118937090634	2.089589256218976e-9
0.5641025641025641	0.15384615384615385	-0.023901163113984096	7.282100481250639e-9
0.5897435897435898	0.15384615384615385	-0.018727609659753324	2.0284169955178043e-8
0.6153846153846154	0.15384615384615385	-0.013944362771356605	4.665867738748432e-8
0.6410256410256411	0.15384615384615385	-0.010700356233221686	9.124418884619588e-8
0.6666666666666666	0.15384615384615385	-0.0068134919127744616	1.5318303345231828e-7
0.6923076923076923	0.15384615384615385	0.0014479314959311403	2.2162587576341785e-7
0.717948717948718	0.15384615384615385	0.015789334850633475	2.7944347333919224e-7
0.7435897435897436	0.15384615384615385	0.03222613964112062	3.078999591838303e-7
0.7692307692307693	0.15384615384615385	0.04250716313251869	2.9816681820999104e-7
0.7948717948717948	0.15384615384615385	0.04069528070661697	2.531302673623301e-7
0.8205128205128205	0.15384615384615385	0.029285825187253738	1.8752550936708912e-7
0.8461538461538461	0.15384615384615385	0.017259641355149544	1.2057397205460738e-7
0.8717948717948718	0.15384615384615385	0.011178371176756494	6.649389540408272e-8
0.8974358974358975	0.15384615384615385	0.009929512780309593	3.1450641071810483e-8
0.9230769230769231	0.15384615384615385	0.007932152041446082	1.2449641234953377e-8
0.9487179487179487	0.15384615384615385	0.002687800768955713	4.047925891859245e-9
0.9743589743589743	0.15384615384615385	-0.0032544186527072097	9.765082673739263e-10
1.0	0.15384615384615385	-0.006210602032415559	1.2628011070632164e-10
0.0	0.1794871794871795	0.032211138295977486	0.04475709447541027
0.02564102564102564	0.1794871794871795	0.08393440317749384	0.0970875489038172
0.05128205128205128	0.1794871794871795	0.16760442959161512	0.17733742710620726
0.07692307692307693	0.1794871794871795	0.27489190802054636	0.2788659258989098
0.10256410256410256	0.1794871794871795	0.3840908889919167	0.38169690513039484
0.1282051282051282	0.1794871794871795	0.4667103447121223	0.45651232878615006
0.15384615384615385	0.1794871794871795	0.5006878973260591	0.47890722388550766
0.1794871794871795	0.1794871794871795	0.47518249482249	0.4391300501603598
0.20512820512820512	0.1794871794871795	0.3991955057013813	0.35252419949473784
0.23076923076923078	0.1794871794871795	0.2926542306866106	0.24675332272678085
0.2564102564102564	0.1794871794871795	0.18153744955076642	0.15003493815449556
0.28205128205128205	0.1794871794871795	0.08799604126080308	0.07851764267546726
0.3076923076923077	0.1794871794871795	0.02502167836063826	0.0344117963657905
0.3333333333333333	0.1794871794871795	-0.003330678066514036	0.012449792014442384
0.358974358974359	0.1794871794871795	-0.0038836781526004104	0.003512366960002825
0.38461538461538464	0.1794871794871795	0.01097366962120685	0.000840590915403578
0.41025641025641024	0.1794871794871795	0.02709255124252355	0.0001781774010428124
0.4358974358974359	0.1794871794871795	0.03500198424746546	0.000014592499493592709
0.46153846153846156	0.1794871794871795	0.03258309070574918	4.372940914898166e-9
0.48717948717948717	0.1794871794871795	0.02345967479489719	6.646446124966097e-10
0.5128205128205128	0.1794871794871795	0.013450791982244874	5.938265676586847e-9
0.5384615384615384	0.1794871794871795	0.006704633461309648	3.3037844727230074e-8
0.5641025641025641	0.1794871794871795	0.004037500043376121	1.1518256047022096e-7
0.5897435897435898	0.1794871794871795	0.003583315384750565	3.212248143974077e-7
0.6153846153846154	0.1794871794871795	0.002727131194795459	7.400051462106673e-7
0.6410256410256411	0.1794871794871795	0.0005217526355551302	1.4496457944210749e-6
0.6666666666666666	0.1794871794871795	-0.0012762575171585094	2.4388556094198068e-6
0.6923076923076923	0.1794871794871795	0.0008016691707815151	3.5378394702823424e-6
0.717948717948718	0.1794871794871795	0.008883650309589836	4.475844609003785e-6
0.7435897435897436	0.1794871794871795	0.02045443440086247	4.952594099860343e-6
0.7692307692307693	0.1794871794871795	0.02917302153530247	4.8215919178856635e-6
0.7948717948717948	0.1794871794871795	0.030036192417634115	4.120961575573851e-6
0.8205128205128205	0.1794871794871795	0.024372835854345267	3.0798051897001e-6
0.8461538461538461	0.1794871794871795	0.018109658043842965	2.0038197997915406e-6
0.8717948717948718	0.1794871794871795	0.014606247652086981	1.1234308918071773e-6
0.8974358974358975	0.1794871794871795	0.011233594983834156	5.43628254422146e-7
0.9230769230769231	0.1794871794871795	0.003606277357639414	2.2233881395106892e-7
0.9487179487179487	0.1794871794871795	-0.007584454151980469	7.589771478514322e-8
0.9743589743589743	0.1794871794871795	-0.01655460719126904	2.010393856727652e-8
1.0	0.1794871794871795	-0.018398633857709897	3.503087031810979e-9
0.0	0.20512820512820512	0.019391781711898242	0.03593003688973828
0.02564102564102564	0.20512820512820512	0.05932911389333837	0.07793980495237333
0.05128205128205128	0.20512820512820512	0.12696146192400296	0.14236268847518607
0.07692307692307693	0.20512820512820512	0.21611724578847236	0.22386759288728408
0.10256410256410256	0.20512820512820512	0.30859878054250034	0.3064181007006334
0.1282051282051282	0.20512820512820512	0.379462133453053	0.3664783205022014
0.15384615384615385	0.20512820512820512	0.4084329144256413	0.38445646266028566
0.1794871794871795	0.20512820512820512	0.3851326195998011	0.35252419949473773
0.20512820512820512	0.20512820512820512	0.3169794211973588	0.2829988774032295
0.23076923076923078	0.20512820512820512	0.22220870273805118	0.1980882828108887
0.2564102564102564	0.20512820512820512	0.12513170104776958	0.12044483507753917
0.28205128205128205	0.20512820512820512	0.046996802710962154	0.06303228194079434
0.3076923076923077	0.20512820512820512	0.0005345720276240371	0.027625053130835093
0.3333333333333333	0.20512820512820512	-0.010853853314314665	0.009994426394104836
0.358974358974359	0.20512820512820512	0.004956423198993876	0.0028196529717212536
0.38461538461538464	0.20512820512820512	0.03363858274237149	0.0006748083840925553
0.41025641025641024	0.20512820512820512	0.059661006694317405	0.0001430370015623728
0.4358974358974359	0.20512820512820512	0.07328640088700906	0.000011714686721283201
0.46153846153846156	0.20512820512820512	0.07362791451582626	5.57556601305114e-9
0.48717948717948717	0.20512820512820512	0.06531087158755884	1.1946179367274269e-8
0.5128205128205128	0.20512820512820512	0.0541033121537631	1.0675497217553321e-7
0.5384615384615384	0.20512820512820512	0.04317565053351105	5.939739114982242e-7
0.5641025641025641	0.20512820512820512	0.0329162507654171	2.07108113892018e-6
0.5897435897435898	0.20512820512820512	0.022704699264125546	5.778013749256172e-6
0.6153846153846154	0.20512820512820512	0.012145042809729481	0.000013316871586989711
0.6410256410256411	0.20512820512820512	0.002505072983122998	0.000026101081367349717
0.6666666666666666	0.20512820512820512	-0.0038852568955605564	0.00004394010022855791
0.6923076923076923	0.20512820512820512	-0.004626042970214118	0.00006379080408622874
0.717948717948718	0.20512820512820512	0.0008395222171842411	0.00008078583667876694
0.7435897435897436	0.20512820512820512	0.009965334929347962	0.0000895044109055533
0.7692307692307693	0.20512820512820512	0.018321086292098623	0.00008727479830995034
0.7948717948717948	0.20512820512820512	0.02274497956789135	0.00007474118472599368
0.8205128205128205	0.20512820512820512	0.02379016753899389	0.0000560012517551393
0.8461538461538461	0.20512820512820512	0.023824770329526124	0.000036560843813765256
0.8717948717948718	0.20512820512820512	0.022399765082109967	0.0000205935648791817
0.8974358974358975	0.20512820512820512	0.015538438073040114	0.000010028213532692458
0.9230769230769231	0.20512820512820512	0.0007964816198798439	4.137320105050454e-6
0.9487179487179487	0.20512820512820512	-0.017328516228037993	1.4298397764138657e-6
0.9743589743589743	0.20512820512820512	-0.02974120489741176	3.870456326250048e-7
1.0	0.20512820512820512	-0.0305685633416136	7.125005726747857e-8
0.0	0.23076923076923078	0.008159898158997442	0.025149637956616587
0.02564102564102564	0.23076923076923078	0.034903817693490866	0.054554852893049156
0.05128205128205128	0.23076923076923078	0.08342571929328052	0.0996483829022754
0.07692307692307693	0.23076923076923078	0.15050999788140598	0.1566986677083659
0.10256410256410256	0.23076923076923078	0.22283377548613273	0.21448083450690678
0.1282051282051282	0.23076923076923078	0.280061087376833	0.2565206684274683
0.15384615384615385	0.23076923076923078	0.3040071108787675	0.2691046734980988
0.1794871794871795	0.23076923076923078	0.28467626841645616	0.24675332272678088
0.20512820512820512	0.23076923076923078	0.22766393590873987	0.19808828281088867
0.23076923076923078	0.23076923076923078	0.14905049525325356	0.13865414642990684
0.2564102564102564	0.23076923076923078	0.07038282978770073	0.08430673214281154
0.28205128205128205	0.23076923076923078	0.010405617540250597	0.04412016261645164
0.3076923076923077	0.23076923076923078	-0.019827739097240844	0.019336470121221198
0.3333333333333333	0.23076923076923078	-0.018009626918622523	0.006995712422092657
0.358974358974359	0.23076923076923078	0.008021080061054143	0.001973648165731235
0.38461538461538464	0.23076923076923078	0.044260823298487226	0.00047233980310396636
0.41025641025641024	0.23076923076923078	0.07599538194218716	0.00010012037601899807
0.4358974358974359	0.23076923076923078	0.09410882323148076	8.200538044597638e-6
0.46153846153846156	0.23076923076923078	0.0980475857778468	1.4324560865493327e-8
0.48717948717948717	0.23076923076923078	0.09194926024961385	6.59592544005689e-8
0.5128205128205128	0.23076923076923078	0.08059087042631129	5.894649576155116e-7
0.5384615384615384	0.23076923076923078	0.06626145221269328	3.2797771061490207e-6
0.5641025641025641	0.23076923076923078	0.04949543128295131	0.000011436373402417949
0.5897435897435898	0.23076923076923078	0.03135873021334583	0.000031908854346902475
0.6153846153846154	0.23076923076923078	0.014043973759706107	0.00007355062702942166
0.6410256410256411	0.23076923076923078	0.001203755692106111	0.00014417908418148476
0.6666666666666666	0.23076923076923078	-0.004458040508110485	0.00024276001155841548
0.6923076923076923	0.23076923076923078	-0.00264033872126635	0.00035250377090045686
0.717948717948718	0.23076923076923078	0.004112644207255775	0.0004465345953768466
0.7435897435897436	0.23076923076923078	0.011940215733978535	0.0004948882626104505
0.7692307692307693	0.23076923076923078	0.018110484259741322	0.0004827575825794031
0.7948717948717948	0.23076923076923078	0.022239920424535667	0.00041364029934583306
0.8205128205128205	0.23076923076923078	0.02570702150289107	0.0003101322301276402
0.8461538461538461	0.23076923076923078	0.02883384835965855	0.0002026494433947176
0.8717948717948718	0.23076923076923078	0.02816929673889156	0.00011428196264230541
0.8974358974358975	0.23076923076923078	0.018320985849982867	0.000055739440422427846
0.9230769230769231	0.23076923076923078	-0.002013251152578734	0.000023046602226888843
0.9487179487179487	0.23076923076923078	-0.02553944044408306	7.989154856623561e-6
0.9743589743589743	0.23076923076923078	-0.04059712478800536	2.1739996524193693e-6
1.0	0.23076923076923078	-0.04052204690896962	4.053196845633264e-7
0.0	0.2564102564102564	-0.0005391264385856803	0.015291888813213512
0.02564102564102564	0.2564102564102564	0.01447725865143065	0.03317132223139006
0.05128205128205128	0.2564102564102564	0.04579707585531213	0.06058981820679546
0.07692307692307693	0.2564102564102564	0.09337124340999953	0.09527845322896998
0.10256410256410256	0.2564102564102564	0.14865033968481484	0.13041209895357492
0.1282051282051282	0.2564102564102564	0.1951875681084985	0.15597383734313522
0.15384615384615385	0.2564102564102564	0.21606605409759505	0.16362536722586937
0.1794871794871795	0.2564102564102564	0.2014117580131002	0.15003493815449556
0.20512820512820512	0.2564102564102564	0.15572775480341644	0.12044483507753916
0.23076923076923078	0.2564102564102564	0.09354514402425565	0.08430673214281152
0.2564102564102564	0.2564102564102564	0.03316563256707715	0.05126154008090089
0.28205128205128205	0.2564102564102564	-0.010770512436221997	0.02682665342202976
0.3076923076923077	0.2564102564102564	-0.030341478385141247	0.011757272675010689
0.3333333333333333	0.2564102564102564	-0.02423520209909145	0.004253645985377411
0.358974358974359	0.2564102564102564	0.001637369296678972	0.0012000494145811196
0.38461538461538464	0.2564102564102564	0.03649657718745299	0.00028719967116746245
0.41025641025641024	0.2564102564102564	0.0685342959823891	0.00006087680708795722
0.4358974358974359	0.2564102564102564	0.0894467527420092	4.988622448369217e-6
0.46153846153846156	0.2564102564102564	0.09724603464375751	4.393104010350075e-8
0.48717948717948717	0.2564102564102564	0.0938395606547199	2.34827067492672e-7
0.5128205128205128	0.2564102564102564	0.0826492861745687	2.1015120639974914e-6
0.5384615384615384	0.2564102564102564	0.06622040444025828	0.000011697735231611575
0.5641025641025641	0.2564102564102564	0.04643149319851779	0.000040823960796185795
0.5897435897435898	0.2564102564102564	0.026047179652170065	0.00011418516770014373
0.6153846153846154	0.2564102564102564	0.008878594985860485	0.0002640061058397288
0.6410256410256411	0.2564102564102564	-0.00041561107957829006	0.0005193520016487938
0.6666666666666666	0.2564102564102564	0.00038891446997278017	0.0008781908102641309
0.6923076923076923	0.2564102564102564	0.009159887161515804	0.0012819106984845118
0.717948717948718	0.2564102564102564	0.02011575077283511	0.0016347086990928645
0.7435897435897436	0.2564102564102564	0.027447562294248034	0.0018267570433440703
0.7692307692307693	0.2564102564102564	0.02920654408347419	0.001800198669878958
0.7948717948717948	0.2564102564102564	0.02768275278860066	0.0015620264707747415
0.8205128205128205	0.2564102564102564	0.02682351066900496	0.001190004860667938
0.8461538461538461	0.2564102564102564	0.027873681007897746	0.000793925529287274
0.8717948717948718	0.2564102564102564	0.02661050822082352	0.0004602486195613055
0.8974358974358975	0.2564102564102564	0.016247542990919663	0.00023265487301122229
0.9230769230769231	0.2564102564102564	-0.0053278113265618175	0.00010081553060249292
0.9487179487179487	0.2564102564102564	-0.030425207582918633	0.000037179714118744496
0.9743589743589743	0.2564102564102564	-0.046312923933867677	0.000011159217352125845
1.0	0.2564102564102564	-0.045648825834376204	2.5454304424447515e-6
0.0	0.28205128205128205	-0.009052161861040065	0.008002689749720121
0.02564102564102564	0.28205128205128205	-0.0030629783857407723	0.017359516777052962
0.05128205128205128	0.28205128205128205	0.015968620065191202	0.03170841241547271
0.07692307692307693	0.28205128205128205	0.05043708159110855	0.04986198306423823
0.10256410256410256	0.28205128205128205	0.09491166361155856	0.06824844074418451
0.1282051282051282	0.28205128205128205	0.1350133979908773	0.08162564118644783
0.15384615384615385	0.28205128205128205	0.15426328041612183	0.08562990910326158
0.1794871794871795	0.28205128205128205	0.1433650974733698	0.07851764267546726
0.20512820512820512	0.28205128205128205	0.10733306956743403	0.06303228194079435
0.23076923076923078	0.28205128205128205	0.0602580469149788	0.04412016261645163
0.2564102564102564	0.28205128205128205	0.016885676998536357	0.026826653422029764
0.28205128205128205	0.28205128205128205	-0.013784378738258034	0.014039167233171683
0.3076923076923077	0.28205128205128205	-0.028260854773086853	0.006152922419869466
0.3333333333333333	0.28205128205128205	-0.025904600820918465	0.002226056541602888
0.358974358974359	0.28205128205128205	-0.009004498816401491	0.0006280207282783536
0.38461538461538464	0.28205128205128205	0.017002142060736584	0.00015029993303305027
0.41025641025641024	0.28205128205128205	0.04435150601844313	0.00003185860205900757
0.4358974358974359	0.28205128205128205	0.06541572821276695	2.6177366265257386e-6
0.46153846153846156	0.28205128205128205	0.0756547127684003	1.2643291865815945e-7
0.48717948717948717	0.28205128205128205	0.07400143361574657	6.951506742210821e-7
0.5128205128205128	0.28205128205128205	0.06275760218671515	6.238251684773017e-6
0.5384615384615384	0.28205128205128205	0.04571831251017198	0.00003475346322140432
0.5641025641025641	0.28205128205128205	0.026736142231058465	0.0001214912707664889
0.5897435897435898	0.28205128205128205	0.009654419493793073	0.000341474089261796
0.6153846153846154	0.28205128205128205	-0.0016224067941100506	0.0007942688242972353
0.6410256410256411	0.28205128205128205	-0.003091569599007645	0.0015732199330165445
0.6666666666666666	0.28205128205128205	0.0064661441432778	0.002682078541825566
0.6923076923076923	0.28205128205128205	0.023308817078948198	0.0039542183842790676
0.717948717948718	0.28205128205128205	0.03969556093432472	0.005105325077335657
0.7435897435897436	0.28205128205128205	0.04794832422519956	0.005791635593071362
0.7692307692307693	0.28205128205128205	0.04538355445944278	0.005811448064091691
0.7948717948717948	0.28205128205128205	0.035513540835177104	0.005153145649097829
0.8205128205128205	0.28205128205128205	0.02551612837944158	0.004031063017782211
0.8461538461538461	0.28205128205128205	0.020283625708072513	0.002779120735864054
0.8717948717948718	0.28205128205128205	0.017412308787925324	0.0016784528994859597
0.8974358974358975	0.28205128205128205	0.009143984424419204	0.000891232466970468
0.9230769230769231	0.28205128205128205	-0.009192319881513289	0.00040951862267770073
0.9487179487179487	0.28205128205128205	-0.031902153393550785	0.00016177783571323458
0.9743589743589743	0.28205128205128205	-0.04672125158221258	0.000053274552945049684
1.0	0.28205128205128205	-0.0457719696184217	0.000014060683505192187
0.0	0.3076923076923077	-0.018378155463532084	0.0035073254960571033
0.02564102564102564	0.3076923076923077	-0.018609475383255174	0.007608126479415029
0.05128205128205128	0.3076923076923077	-0.0067441627183301624	0.013896793051132646
0.07692307692307693	0.3076923076923077	0.020690592395585287	0.02185292819720849
0.10256410256410256	0.3076923076923077	0.05926635665247589	0.02991113035421524
0.1282051282051282	0.3076923076923077	0.09520817647315667	0.035773933692137654
0.15384615384615385	0.3076923076923077	0.11260992394258637	0.037528877516890505
0.1794871794871795	0.3076923076923077	0.10393020829398765	0.03441179636579049
0.20512820512820512	0.3076923076923077	0.07613949383259917	0.027625053130835093
0.23076923076923078	0.3076923076923077	0.04347372809721299	0.0193364701212212
0.2564102564102564	0.3076923076923077	0.016734262737961594	0.011757272675010689
0.28205128205128205	0.3076923076923077	-0.0016531834972908163	0.006152922419869466
0.3076923076923077	0.3076923076923077	-0.013344563426957076	0.0026966310519815255
0.3333333333333333	0.3076923076923077	-0.018243446156175503	0.0009756100896328715
0.358974358974359	0.3076923076923077	-0.01446796755630139	0.00027524159766659126
0.38461538461538464	0.3076923076923077	-0.001527796953759475	0.00006587170109911215
0.41025641025641024	0.3076923076923077	0.017103640314587294	0.000013962616471779877
0.4358974358974359	0.3076923076923077	0.034691636433248706	1.1643805883967324e-6
0.46153846153846156	0.3076923076923077	0.04450908068606259	3.0661310772278254e-7
0.48717948717948717	0.3076923076923077	0.043048156976199875	1.6951656226635856e-6
0.5128205128205128	0.3076923076923077	0.03188836607684138	0.000015254308227616465
0.5384615384615384	0.3076923076923077	0.01605922705523315	0.00008505317965310813
0.5641025641025641	0.3076923076923077	0.0008450982724374694	0.0002978272332310011
0.5897435897435898	0.3076923076923077	-0.009879392706555475	0.0008411278927392434
0.6153846153846154	0.3076923076923077	-0.013272575160966022	0.0019679271672581084
0.6410256410256411	0.3076923076923077	-0.006790456946393705	0.003923654387708403
0.6666666666666666	0.3076923076923077	0.01003764995171021	0.006741263823418228
0.6923076923076923	0.3076923076923077	0.03324626541239084	0.010031199205236303
0.717948717948718	0.3076923076923077	0.05478884863639891	0.013098407493076676
0.7435897435897436	0.3076923076923077	0.06563934114970864	0.015059156724171498
0.7692307692307693	0.3076923076923077	0.06118732903368051	0.015347409825545132
0.7948717948717948	0.3076923076923077	0.044334559008386655	0.013856060719676202
0.8205128205128205	0.3076923076923077	0.024645571002429454	0.011069095380552896
0.8461538461538461	0.3076923076923077	0.011411415210271699	0.007822512651510556
0.8717948717948718	0.3076923076923077	0.005562499053125751	0.004863275443110334
0.8974358974358975	0.3076923076923077	-0.000608462157464318	0.0026669671636820277
0.9230769230769231	0.3076923076923077	-0.014369711846068245	0.0012693990311420803
0.9487179487179487	0.3076923076923077	-0.032884470799298966	0.0005205678973168036
0.9743589743589743	0.3076923076923077	-0.04534620218796254	0.00017925098385815724
1.0	0.3076923076923077	-0.04382863879255299	0.00005019447365925535
0.0	0.3333333333333333	-0.025779245760665495	0.0012689100123895508
0.02564102564102564	0.3333333333333333	-0.029493676200280414	0.0027525326280976046
0.05128205128205128	0.3333333333333333	-0.021206262891762973	0.005027699842090919
0.07692307692307693	0.3333333333333333	0.0023099468322267417	0.007906138001916526
0.10256410256410256	0.3333333333333333	0.036377754498542324	0.010821502832007125
0.1282051282051282	0.3333333333333333	0.06775769378649928	0.012942597627606757
0.15384615384615385	0.3333333333333333	0.08228058811119585	0.013577516112621481
0.1794871794871795	0.3333333333333333	0.07521969085809498	0.012449792014442384
0.20512820512820512	0.3333333333333333	0.055666756773664304	0.009994426394104835
0.23076923076923078	0.3333333333333333	0.03743105661754483	0.006995712422092658
0.2564102564102564	0.3333333333333333	0.02711689030822267	0.004253645985377411
0.28205128205128205	0.3333333333333333	0.02095584489900881	0.0022260565416028877
0.3076923076923077	0.3333333333333333	0.012485345015255299	0.0009756100896328712
0.3333333333333333	0.3333333333333333	0.0010627058427896956	0.0003529645059505085
0.358974358974359	0.3333333333333333	-0.00815073384063024	0.00009957924335732873
0.38461538461538464	0.3333333333333333	-0.009566823015725132	0.0000238316235980267
0.41025641025641024	0.3333333333333333	-0.002508464730856228	5.051514114389517e-6
0.4358974358974359	0.3333333333333333	0.008040916257373179	4.567408420818348e-7
0.46153846153846156	0.3333333333333333	0.014677596708685264	6.318652748716424e-7
0.48717948717948717	0.3333333333333333	0.012576508802289048	3.498949163567004e-6
0.5128205128205128	0.3333333333333333	0.0026545116582479605	0.00003158861968643916
0.5384615384615384	0.3333333333333333	-0.009857140235983865	0.0001763012611132911
0.5641025641025641	0.3333333333333333	-0.019590903416297024	0.0006185599622168698
0.5897435897435898	0.3333333333333333	-0.023528093674757698	0.0017567410502024924
0.6153846153846154	0.3333333333333333	-0.020054370716205187	0.004137862768110915
0.6410256410256411	0.3333333333333333	-0.00761632941700342	0.008312028152638316
0.6666666666666666	0.3333333333333333	0.014255932080394424	0.014405450701225618
0.6923076923076923	0.3333333333333333	0.042122983772518253	0.021655053436272206
0.717948717948718	0.3333333333333333	0.06825896147193422	0.028621951782925606
0.7435897435897436	0.3333333333333333	0.08272194444406357	0.033370969615841004
0.7692307692307693	0.3333333333333333	0.07903231674744848	0.034552450661065326
0.7948717948717948	0.3333333333333333	0.0586864811815879	0.03175275645556469
0.8205128205128205	0.3333333333333333	0.03194295363961936	0.02587631732750025
0.8461538461538461	0.3333333333333333	0.010799612331021854	0.018701775136946996
0.8717948717948718	0.3333333333333333	-0.0008189233136877879	0.011921005299537107
0.8974358974358975	0.3333333333333333	-0.009083898222100345	0.0067114803493528346
0.9230769230769231	0.3333333333333333	-0.02170845056611231	0.0032819874182785716
0.9487179487179487	0.3333333333333333	-0.037461976010382224	0.0013826387633372554
0.9743589743589743	0.3333333333333333	-0.04723708602541829	0.0004905884698390822
1.0	0.3333333333333333	-0.04405932068948817	0.00014248727342348923
0.0	0.358974358974359	-0.02717433751244986	0.0003579881172163294
0.02564102564102564	0.358974358974359	-0.03183698306256719	0.0007765514998965349
0.05128205128205128	0.358974358974359	-0.025704643421851622	0.00141842745680487
0.07692307692307693	0.358974358974359	-0.006667009854933802	0.0022304997505742073
0.10256410256410256	0.358974358974359	0.02050349836069667	0.0030529899073947478
0.1282051282051282	0.358974358974359	0.044614243690069603	0.0036513986226516353
0.15384615384615385	0.358974358974359	0.05511904561702444	0.003830523576414686
0.1794871794871795	0.358974358974359	0.050556450050985045	0.0035123674364747073
0.20512820512820512	0.358974358974359	0.04071137474026381	0.002819653825209373
0.23076923076923078	0.358974358974359	0.0371485893024573	0.0019736494861514447
0.2564102564102564	0.358974358974359	0.042158623823008265	0.0012000511862589644
0.28205128205128205	0.358974358974359	0.0474757301956469	0.0006280228042218776
0.3076923076923077	0.358974358974359	0.04338444987352537	0.000275243724416864
0.3333333333333333	0.358974358974359	0.028347478279961674	0.00009958115816941975
0.358974358974359	0.358974358974359	0.009047562492625475	0.000028095058663039447
0.38461538461538464	0.358974358974359	-0.0055610725509141505	6.724475533564256e-6
0.41025641025641024	0.358974358974359	-0.011045632706562773	1.4257618444224065e-6
0.4358974358974359	0.358974358974359	-0.00953974134914416	1.9243101597830885e-7
0.46153846153846156	0.358974358974359	-0.007295394139491808	1.1072261713178569e-6
0.48717948717948717	0.358974358974359	-0.009408864631049535	6.136964992225849e-6
0.5128205128205128	0.358974358974359	-0.016040901070480264	0.00005563241954134233
0.5384615384615384	0.358974358974359	-0.023311192164811964	0.0003108773729543112
0.5641025641025641	0.358974358974359	-0.027186702979614424	0.0010934118365060585
0.5897435897435898	0.358974358974359	-0.025708081107875515	0.003126992487997463
0.6153846153846154	0.358974358974359	-0.01759127314331258	0.00742634789995106
0.6410256410256411	0.358974358974359	-0.0009364295155297677	0.015053099563518376
0.6666666666666666	0.358974358974359	0.025360989424242985	0.026358030520182027
0.6923076923076923	0.358974358974359	0.05794194874700325	0.040093925651549144
0.717948717948718	0.358974358974359	0.08864827205850764	0.05372764423005089
0.7435897435897436	0.358974358974359	0.10675019950266874	0.06361797926753136
0.7692307692307693	0.358974358974359	0.10519713166561559	0.06699451316001859
0.7948717948717948	0.358974358974359	0.08470292090416373	0.06270352076760585
0.8205128205128205	0.358974358974359	0.05457047345445384	0.05212103956336755
0.8461538461538461	0.358974358974359	0.02642781025182971	0.0384847218803903
0.8717948717948718	0.358974358974359	0.005542869723983665	0.025095773868124675
0.8974358974358975	0.358974358974359	-0.01111721163335961	0.014454903573774115
0.9230769230769231	0.358974358974359	-0.028424257161574738	0.007228239688434333
0.9487179487179487	0.358974358974359	-0.044500695730166386	0.0031103265752080427
0.9743589743589743	0.358974358974359	-0.052017714115960526	0.001128656661779305
1.0	0.358974358974359	-0.04632536546687348	0.00033638076933492834
0.0	0.38461538461538464	-0.02153661822786172	0.00008567486500616665
0.02564102564102564	0.38461538461538464	-0.024999387838237887	0.00018584681330448342
0.05128205128205128	0.38461538461538464	-0.020632067014763625	0.0003394627033141115
0.07692307692307693	0.38461538461538464	-0.007946253617946741	0.0005338109164136794
0.10256410256410256	0.38461538461538464	0.00892917586600866	0.0007306538036145084
0.1282051282051282	0.38461538461538464	0.022726311842587398	0.0008738720949234988
0.15384615384615385	0.38461538461538464	0.02825498038126675	0.0009167524685496124
0.1794871794871795	0.38461538461538464	0.027236908039097774	0.000840631326991857
0.20512820512820512	0.38461538461538464	0.02811190799018525	0.0006748807720167707
0.23076923076923078	0.38461538461538464	0.038099249932197314	0.0004724517935064243
0.2564102564102564	0.38461538461538464	0.05528818157993206	0.00028734993463168346
0.28205128205128205	0.38461538461538464	0.06927270400028476	0.00015047600255172313
0.3076923076923077	0.38461538461538464	0.06950759272450129	0.00006605207975224842
0.3333333333333333	0.38461538461538464	0.05400876110811002	0.000023994026880825468
0.358974358974359	0.38461538461538464	0.029350370722956428	6.851463610200285e-6
0.38461538461538464	0.38461538461538464	0.005633499007285224	1.6970546101118233e-6
0.41025641025641024	0.38461538461538464	-0.01013826560507479	3.9328580054380575e-7
0.4358974358974359	0.38461538461538464	-0.016869928508190104	1.679118060790333e-7
0.46153846153846156	0.38461538461538464	-0.018270310522657155	1.6793536169690451e-6
0.48717948717948717	0.38461538461538464	-0.01886468637197148	9.261088228775809e-6
0.5128205128205128	0.38461538461538464	-0.020409422384183314	0.00008435789810453846
0.5384615384615384	0.38461538461538464	-0.021784320887813426	0.00047212720567861246
0.5641025641025641	0.38461538461538464	-0.02115535024100218	0.0016657032038417507
0.5897435897435898	0.38461538461538464	-0.01696526770908077	0.004805040304962705
0.6153846153846154	0.38461538461538464	-0.006710035849855625	0.011527305224004001
0.6410256410256411	0.38461538461538464	0.013248077593090345	0.023620314076136826
0.6666666666666666	0.38461538461538464	0.04476961232484749	0.04186250768994603
0.6923076923076923	0.38461538461538464	0.08346082411956314	0.06454819362353541
0.717948717948718	0.38461538461538464	0.11950866368957777	0.08783814521985817
0.7435897435897436	0.38461538461538464	0.14132163077338314	0.10576396256150587
0.7692307692307693	0.38461538461538464	0.1426524944036527	0.1133699026205577
0.7948717948717948	0.38461538461538464	0.12441512368512869	0.10809068137126158
0.8205128205128205	0.38461538461538464	0.093922320333634	0.09159686326650436
0.8461538461538461	0.38461538461538464	0.05999562247429752	0.06899959326007701
0.8717948717948718	0.38461538461538464	0.027819525321838238	0.04592149303321063
0.8974358974358975	0.38461538461538464	-0.0012621319680306137	0.02697367323737478
0.9230769230769231	0.38461538461538464	-0.02689759140616546	0.013738746691542616
0.9487179487179487	0.38461538461538464	-0.04527840572059416	0.006011851430664293
0.9743589743589743	0.38461538461538464	-0.051459891762234325	0.0022191693995261704
1.0	0.38461538461538464	-0.04428224425786799	0.000673982894414154
0.0	0.41025641025641024	-0.012239589198389828	0.000018160243440415062
0.02564102564102564	0.41025641025641024	-0.013350144086025334	0.00003939351412306784
0.05128205128205128	0.41025641025641024	-0.010463862522669554	0.00007195558985885024
0.07692307692307693	0.41025641025641024	-0.00496740991597455	0.00011315452642982361
0.10256410256410256	0.41025641025641024	0.000014981384851343111	0.00015489314830100415
0.1282051282051282	0.41025641025641024	0.0020355540311074883	0.00018529009068226683
0.15384615384615385	0.41025641025641024	0.001962678862826962	0.00019446734785984402
0.1794871794871795	0.41025641025641024	0.0043576707495160205	0.0001784913968045192
0.20512820512820512	0.41025641025641024	0.014943360626287734	0.00014359945165040182
0.23076923076923078	0.41025641025641024	0.0354214499574467	0.00010099053512723694
0.2564102564102564	0.41025641025641024	0.06011426323097716	0.00006204434572071148
0.28205128205128205	0.41025641025641024	0.07853283569746601	0.0000332266522608775
0.3076923076923077	0.41025641025641024	0.08168066015509592	0.000015364148365176116
0.3333333333333333	0.41025641025641024	0.06816119923863388	6.313378321584001e-6
0.358974358974359	0.41025641025641024	0.04359500372240609	2.4198961026388402e-6
0.38461538461538464	0.41025641025641024	0.017043608774742845	1.0246688471317076e-6
0.41025641025641024	0.41025641025641024	-0.00395065688470063	4.78003197420165e-7
0.4358974358974359	0.41025641025641024	-0.015776368903389792	3.599049243733877e-7
0.46153846153846156	0.41025641025641024	-0.01893473148616604	2.2771116972130696e-6
0.48717948717948717	0.41025641025641024	-0.016673191239499757	0.000012197973360250355
0.5128205128205128	0.41025641025641024	-0.012631337548298469	0.00011161434475680431
0.5384615384615384	0.41025641025641024	-0.00930076238287306	0.000625854992304651
0.5641025641025641	0.41025641025641024	-0.007101709782325288	0.002216593090674655
0.5897435897435898	0.41025641025641024	-0.0035739422540970673	0.006462559726333194
0.6153846153846154	0.41025641025641024	0.006542624194476729	0.01569327274562291
0.6410256410256411	0.41025641025641024	0.029228601756209494	0.03256960364035322
0.6666666666666666	0.41025641025641024	0.06655092593473179	0.058530689977104595
0.6923076923076923	0.41025641025641024	0.11227752989730694	0.09162778194222164
0.717948717948718	0.41025641025641024	0.15464829414201436	0.12678457142466235
0.7435897435897436	0.41025641025641024	0.18140120201085497	0.15536251997645548
0.7692307692307693	0.41025641025641024	0.18739262357741795	0.1695520077838067
0.7948717948717948	0.41025641025641024	0.1736141987777812	0.164604819197175
0.8205128205128205	0.41025641025641024	0.14479602054114943	0.14204066566286871
0.8461538461538461	0.41025641025641024	0.10644377068436989	0.10895667557989466
0.8717948717948718	0.41025641025641024	0.06372915394815129	0.0738157356015508
0.8974358974358975	0.41025641025641024	0.023133489709641426	0.044078305227203705
0.9230769230769231	0.41025641025641024	-0.009485128616851883	0.022788612862255433
0.9487179487179487	0.41025641025641024	-0.029227064998086187	0.010104405571701069
0.9743589743589743	0.41025641025641024	-0.03497044556757987	0.0037788602312439122
1.0	0.41025641025641024	-0.029618413017573935	0.0011637925643189536
0.0	0.4358974358974359	-0.004318734967897102	1.487568379330777e-6
0.02564102564102564	0.4358974358974359	-0.003306790763958915	3.229436151382578e-6
0.05128205128205128	0.4358974358974359	-0.0014843827850975864	5.9087025056784225e-6
0.07692307692307693	0.4358974358974359	-0.0018929892674497955	9.356762545575872e-6
0.10256410256410256	0.4358974358974359	-0.006877050632868599	0.000013075312235604174
0.1282051282051282	0.4358974358974359	-0.014844669619915261	0.00001638324622281562
0.15384615384615385	0.4358974358974359	-0.01994268072281172	0.000018963092411970327
0.1794871794871795	0.4358974358974359	-0.01556908400434535	0.000020960783821758495
0.20512820512820512	0.4358974358974359	0.001195730120910382	0.000023121848532578322
0.23076923076923078	0.4358974358974359	0.02720765199941214	0.000025847822454947996
0.2564102564102564	0.4358974358974359	0.05420358952992655	0.00002866511764925057
0.28205128205128205	0.4358974358974359	0.0729546847056204	0.000030355233159996508
0.3076923076923077	0.4358974358974359	0.07735430445296589	0.00002956863423313377
0.3333333333333333	0.4358974358974359	0.06736436748069909	0.00002600616370137561
0.358974358974359	0.4358974358974359	0.04737679502567606	0.000020291702921381162
0.38461538461538464	0.4358974358974359	0.02384425124375693	0.000013892305886784172
0.41025641025641024	0.4358974358974359	0.0028751381969573486	8.234253316517888e-6
0.4358974358974359	0.4358974358974359	-0.010584189842030406	4.326810974462869e-6
0.46153846153846156	0.4358974358974359	-0.013821968335974336	4.295638021017747e-6
0.48717948717948717	0.4358974358974359	-0.00838929299756694	0.000014620325788270782
0.5128205128205128	0.4358974358974359	0.0001699446146796518	0.00012953192819499426
0.5384615384615384	0.4358974358974359	0.005629974486238523	0.0007270967011821556
0.5641025641025641	0.4358974358974359	0.006003493722621958	0.002587030336411072
0.5897435897435898	0.4358974358974359	0.006059449456502205	0.007638349493186368
0.6153846153846154	0.4358974358974359	0.014619010954579369	0.01881122829369411
0.6410256410256411	0.4358974358974359	0.039351430892511564	0.039605929527198894
0.6666666666666666	0.4358974358974359	0.08141334337463957	0.07226695861926506
0.6923076923076923	0.4358974358974359	0.1328635067989743	0.11496962520639399
0.717948717948718	0.4358974358974359	0.1813921999168089	0.16183500611583582
0.7435897435897436	0.4358974358974359	0.21503435982631436	0.20180562150439035
0.7692307692307693	0.4358974358974359	0.22891600695213252	0.22406492334519698
0.7948717948717948	0.4358974358974359	0.2224194886619924	0.2212017969665288
0.8205128205128205	0.4358974358974359	0.19697994800098867	0.19400468518757918
0.8461538461538461	0.4358974358974359	0.15577198766538933	0.15117085069311909
0.8717948717948718	0.4358974358974359	0.10536668261175515	0.10395126691445976
0.8974358974358975	0.4358974358974359	0.05774455500990826	0.06290828681227639
0.9230769230769231	0.4358974358974359	0.02297767308432368	0.03290910865902406
0.9487179487179487	0.4358974358974359	0.004910372603947897	0.014740685491866743
0.9743589743589743	0.4358974358974359	-0.0007354814030763396	0.005567082952784042
1.0	0.4358974358974359	-0.000869934900548101	0.00173216223821887
0.0	0.46153846153846156	-0.0006900170129029856	3.789947668251541e-9
0.02564102564102564	0.46153846153846156	0.0012446869555035403	4.0415443374238877e-8
0.05128205128205128	0.46153846153846156	0.002456460173094221	1.9704594460248608e-7
0.07692307692307693	0.46153846153846156	-0.0008830845076825603	1.1214965554724829e-6
0.10256410256410256	0.46153846153846156	-0.01075234045454139	4.872874622614028e-6
0.1282051282051282	0.46153846153846156	-0.02366795360883268	0.000015098219464824055
0.15384615384615385	0.46153846153846156	-0.03159147032152247	0.00003793761852873931
0.1794871794871795	0.46153846153846156	-0.02731373567474319	0.00007923847746631155
0.20512820512820512	0.46153846153846156	-0.009658754983048187	0.0001419330263248647
0.23076923076923078	0.46153846153846156	0.01594599486017842	0.00021957982029834143
0.2564102564102564	0.46153846153846156	0.04077842313669943	0.0002946201405864443
0.28205128205128205	0.46153846153846156	0.05751190633002802	0.00034521688319725694
0.3076923076923077	0.46153846153846156	0.06263664792090953	0.00035366529322265907
0.3333333333333333	0.46153846153846156	0.0570188902583399	0.0003184211172381141
0.358974358974359	0.46153846153846156	0.04348639636012851	0.0002510169778891617
0.38461538461538464	0.46153846153846156	0.025371287898600717	0.00017250037887988134
0.41025641025641024	0.46153846153846156	0.006652755577979329	0.00010237681565788602
0.4358974358974359	0.46153846153846156	-0.006967549568390222	0.00005187169749640957
0.46153846153846156	0.46153846153846156	-0.009900248483317529	0.00002472241206138413
0.48717948717948717	0.46153846153846156	-0.002102314560496619	0.000022015733031198107
0.5128205128205128	0.46153846153846156	0.008995349884052258	0.00013438991865851103
0.5384615384615384	0.46153846153846156	0.013878210150030464	0.0007449998776850996
0.5641025641025641	0.46153846153846156	0.010063459852309362	0.002664125440906511
0.5897435897435898	0.46153846153846156	0.0055977080185464	0.007984647386680541
0.6153846153846154	0.46153846153846156	0.012663022050715626	0.019985816620057252
0.6410256410256411	0.46153846153846156	0.038955654345222024	0.04276162652903718
0.6666666666666666	0.46153846153846156	0.08337846491725746	0.07932394732720408
0.6923076923076923	0.46153846153846156	0.13716558423046968	0.12835146961263594
0.717948717948718	0.46153846153846156	0.19003173100223034	0.18384686947186005
0.7435897435897436	0.46153846153846156	0.23203217770093656	0.23321381295303767
0.7692307692307693	0.46153846153846156	0.2574448405697589	0.2632030913450946
0.7948717948717948	0.46153846153846156	0.26159696622748874	0.26386453171501734
0.8205128205128205	0.46153846153846156	0.24145162513250262	0.23478822096216895
0.8461538461538461	0.46153846153846156	0.19884921565716976	0.18544399293631975
0.8717948717948718	0.46153846153846156	0.14328199569414637	0.1291216364129667
0.8974358974358975	0.46153846153846156	0.09237684082911891	0.07899872798230931
0.9230769230769231	0.46153846153846156	0.05919782270746042	0.041717269392550105
0.9487179487179487	0.46153846153846156	0.04510046784576899	0.01883526747329749
0.9743589743589743	0.46153846153846156	0.0398551023361725	0.007167388769270048
1.0	0.46153846153846156	0.03295931557391783	0.0022474206110385305
0.0	0.48717948717948717	0.00004671051081595876	1.602781573757454e-8
0.02564102564102564	0.48717948717948717	0.0021709486857525995	1.8850003103552584e-7
0.05128205128205128	0.48717948717948717	0.003685938870298829	9.32722877443853e-7
0.07692307692307693	0.48717948717948717	0.0010846904542612227	5.34241685711065e-6
0.10256410256410256	0.48717948717948717	-0.007566792652912332	0.0000232510493653049
0.1282051282051282	0.48717948717948717	-0.01940290826031271	0.00007207513098015587
0.15384615384615385	0.48717948717948717	-0.027573051708769572	0.0001811356204238641
0.1794871794871795	0.48717948717948717	-0.02590928130586553	0.0003783551997151602
0.20512820512820512	0.48717948717948717	-0.013356135034804434	0.0006777349935975242
0.23076923076923078	0.48717948717948717	0.005842932293164936	0.0010485148664734461
0.2564102564102564	0.48717948717948717	0.02512750446654064	0.0014068480214866918
0.28205128205128205	0.48717948717948717	0.039305296166525276	0.0016484582947243539
0.3076923076923077	0.48717948717948717	0.04596493641145166	0.0016888027478858527
0.3333333333333333	0.48717948717948717	0.04522954204405846	0.001520507584947113
0.358974358974359	0.48717948717948717	0.03764429622331056	0.001198643214806941
0.38461538461538464	0.48717948717948717	0.023754763378003006	0.0008237149084323124
0.41025641025641024	0.48717948717948717	0.006099573011644538	0.0004888645002530567
0.4358974358974359	0.48717948717948717	-0.008578657734654044	0.000247023223095854
0.46153846153846156	0.48717948717948717	-0.012231800348020778	0.00010818923474731828
0.48717948717948717	0.48717948717948717	-0.0036802511899254047	0.00005012400503967379
0.5128205128205128	0.48717948717948717	0.007899723998713809	0.00012947243493348262
0.5384615384615384	0.48717948717948717	0.010542276589086698	0.0006721046099434383
0.5641025641025641	0.48717948717948717	0.0021815469583859716	0.0024135084361530603
0.5897435897435898	0.48717948717948717	-0.005847487321209079	0.007364596808786807
0.6153846153846154	0.48717948717948717	0.0008609166655468956	0.01878477083513759
0.6410256410256411	0.48717948717948717	0.028176372215623684	0.04092455813584272
0.6666666666666666	0.48717948717948717	0.07179761924344308	0.07728799869782277
0.6923076923076923	0.48717948717948717	0.12325535898878928	0.1272957324860204
0.717948717948718	0.48717948717948717	0.17674886836976433	0.18557774913987093
0.7435897435897436	0.48717948717948717	0.22625492834060404	0.239384112229996
0.7692307692307693	0.48717948717948717	0.26485613417007897	0.27437580421096713
0.7948717948717948	0.48717948717948717	0.28223236258359446	0.2789721770434654
0.8205128205128205	0.48717948717948717	0.2697091256550024	0.25144895536381884
0.8461538461538461	0.48717948717948717	0.22767341355600865	0.20095320662200075
0.8717948717948718	0.48717948717948717	0.16868724620858544	0.14141027455478974
0.8974358974358975	0.48717948717948717	0.1155009023298636	0.08730482348185147
0.9230769230769231	0.48717948717948717	0.08385243275446522	0.046458366397266845
0.9487179487179487	0.48717948717948717	0.07323891678585666	0.021110091421587623
0.9743589743589743	0.48717948717948717	0.06887000485258807	0.008081140733992628
1.0	0.48717948717948717	0.05744247655018076	0.002549290492308451
0.0	0.5128205128205128	0.002105009083221876	5.436733074970387e-8
0.02564102564102564	0.5128205128205128	0.005536517160099442	6.394036281320968e-7
0.05128205128205128	0.5128205128205128	0.009476608851767815	3.163853016910167e-6
0.07692307692307693	0.5128205128205128	0.011265914828523498	0.000018121804557086946
0.10256410256410256	0.5128205128205128	0.008609570312608818	0.0000788689807655923
0.1282051282051282	0.5128205128205128	0.0018841901247128848	0.0002444832501811221
0.15384615384615385	0.5128205128205128	-0.005562581559447705	0.0006144230971566744
0.1794871794871795	0.5128205128205128	-0.009519293282431854	0.0012834039659915147
0.20512820512820512	0.5128205128205128	-0.007405228710036234	0.0022989185276933418
0.23076923076923078	0.5128205128205128	0.0006078837158634594	0.003556626521972351
0.2564102564102564	0.5128205128205128	0.0121280941529626	0.004772114488403026
0.28205128205128205	0.5128205128205128	0.023980426651758008	0.005591671304672368
0.3076923076923077	0.5128205128205128	0.03317267530338865	0.005728522156021069
0.3333333333333333	0.5128205128205128	0.03736326776662832	0.0051576546755810705
0.358974358974359	0.5128205128205128	0.03414036434206693	0.004065871056748181
0.38461538461538464	0.5128205128205128	0.02190593871978233	0.0027940913224510614
0.41025641025641024	0.5128205128205128	0.002835914567249636	0.0016582582674575233
0.4358974358974359	0.5128205128205128	-0.014806546739604562	0.00083751853066714
0.46153846153846156	0.5128205128205128	-0.020922389235635646	0.00036112136237102446
0.48717948717948717	0.5128205128205128	-0.013531071419330446	0.00013725139723200848
0.5128205128205128	0.5128205128205128	-0.003016684866010167	0.00013071937544853498
0.5384615384615384	0.5128205128205128	-0.0027781679056801036	0.0005370783450001561
0.5641025641025641	0.5128205128205128	-0.014164224774546427	0.0019240412704958885
0.5897435897435898	0.5128205128205128	-0.023609338973727034	0.0059999727874821005
0.6153846153846154	0.5128205128205128	-0.01604711510461397	0.015645745597224744
0.6410256410256411	0.5128205128205128	0.011511606041919127	0.034785977178633014
0.6666666666666666	0.5128205128205128	0.05155925420938132	0.06698239492047986
0.6923076923076923	0.5128205128205128	0.09668249204628475	0.11238554033908568
0.717948717948718	0.5128205128205128	0.14650144547807337	0.1667777968899724
0.7435897435897436	0.5128205128205128	0.199941191210635	0.21866970991731244
0.7692307692307693	0.5128205128205128	0.24962092495510083	0.25431621263107024
0.7948717948717948	0.5128205128205128	0.28005735747078525	0.26194248269222353
0.8205128205128205	0.5128205128205128	0.2768559320193333	0.23883291327268732
0.8461538461538461	0.5128205128205128	0.2379609027155755	0.1928414232615937
0.8717948717948718	0.5128205128205128	0.1773358660665068	0.1369368043263792
0.8974358974358975	0.5128205128205128	0.12110886651412757	0.0851889374197675
0.9230769230769231	0.5128205128205128	0.08778425785146053	0.04562079929309123
0.9487179487179487	0.5128205128205128	0.07736586283744278	0.02083776152041398
0.9743589743589743	0.5128205128205128	0.07371042378072484	0.00801544476844049
1.0	0.5128205128205128	0.06206289766196488	0.0025407948204538835
0.0	0.5384615384615384	0.008434396921997975	1.5317252798583636e-7
0.02564102564102564	0.5384615384615384	0.015703399292292707	1.8014323817956128e-6
0.05128205128205128	0.5384615384615384	0.024845888257909433	8.913723703060133e-6
0.07692307692307693	0.5384615384615384	0.03367103444351646	0.00005105570895972995
0.10256410256410256	0.5384615384615384	0.03900049691102111	0.0002222025800594942
0.1282051282051282	0.5384615384615384	0.03812654955457864	0.0006887981617644553
0.15384615384615385	0.5384615384615384	0.030617667580668768	0.0017310531480320582
0.1794871794871795	0.5384615384615384	0.019024885718606315	0.003615815365352278
0.20512820512820512	0.5384615384615384	0.008484246768784058	0.006476888926944131
0.23076923076923078	0.5384615384615384	0.003870201960858626	0.010020309401983013
0.2564102564102564	0.5384615384615384	0.007262063729566028	0.013444780715678395
0.28205128205128205	0.5384615384615384	0.016943787624739016	0.015753770096708152
0.3076923076923077	0.5384615384615384	0.028410404903900822	0.01613932867699966
0.3333333333333333	0.5384615384615384	0.03634007754540895	0.01453098752951053
0.358974358974359	0.5384615384615384	0.03548026380331205	0.011455036317558315
0.38461538461538464	0.5384615384615384	0.022737853384114628	0.007871970637172558
0.41025641025641024	0.5384615384615384	0.00042960008651100233	0.004671916155023534
0.4358974358974359	0.5384615384615384	-0.021747189518376283	0.0023593418541793445
0.46153846153846156	0.5384615384615384	-0.03207797302088206	0.0010137072626458506
0.48717948717948717	0.5384615384615384	-0.027673178427455362	0.0003659224794874492
0.5128205128205128	0.5384615384615384	-0.019067200280869338	0.00017003492765855935
0.5384615384615384	0.5384615384615384	-0.02006634633886628	0.00038853837084771334
0.5641025641025641	0.5384615384615384	-0.03171782129808504	0.0013479910436731577
0.5897435897435898	0.5384615384615384	-0.04007949414815112	0.004313804276996908
0.6153846153846154	0.5384615384615384	-0.030966893494023432	0.011541770202294598
0.6410256410256411	0.5384615384615384	-0.004174407290195639	0.02624870303938756
0.6666666666666666	0.5384615384615384	0.030582400391823125	0.0516016368624199
0.6923076923076923	0.5384615384615384	0.06713956563484853	0.08824271085211949
0.717948717948718	0.5384615384615384	0.1095684872877745	0.1332745668435921
0.7435897435897436	0.5384615384615384	0.16133997369550365	0.17749159575823684
0.7692307692307693	0.5384615384615384	0.2159777126063496	0.20924233003606124
0.7948717948717948	0.5384615384615384	0.2554058032617076	0.2180542634255032
0.8205128205128205	0.5384615384615384	0.26122657536154387	0.20085077845578708
0.8461538461538461	0.5384615384615384	0.22824053026919353	0.16362310969659402
0.8717948717948718	0.5384615384615384	0.16913824639434918	0.11708789892350344
0.8974358974358975	0.5384615384615384	0.11037640809799654	0.07330694595880856
0.9230769230769231	0.5384615384615384	0.07253189637292815	0.03946419467720974
0.9487179487179487	0.5384615384615384	0.058520108742283264	0.018102693794715196
0.9743589743589743	0.5384615384615384	0.054628320901474445	0.0069906651155503
1.0	0.5384615384615384	0.046551634985782055	0.002224567058947088
0.0	0.5641025641025641	0.016932150152528767	3.5689484289947297e-7
0.02564102564102564	0.5641025641025641	0.029427052906009922	4.1973709995464635e-6
0.05128205128205128	0.5641025641025641	0.044973897860682906	0.00002076914223774593
0.07692307692307693	0.5641025641025641	0.061197187688537484	0.00011896075274013203
0.10256410256410256	0.5641025641025641	0.0738186417170537	0.0005177361498500813
0.1282051282051282	0.5641025641025641	0.07774361443712662	0.0016049125451210312
0.15384615384615385	0.5641025641025641	0.07013925633156243	0.004033386074131171
0.1794871794871795	0.5641025641025641	0.05286508187618263	0.008424917142388808
0.20512820512820512	0.5641025641025641	0.03344430524759309	0.015091271825668433
0.23076923076923078	0.5641025641025641	0.020410090191405637	0.023347507525341128
0.2564102564102564	0.5641025641025641	0.018554455329899112	0.03132658946376861
0.28205128205128205	0.5641025641025641	0.026489479596874286	0.03670657772429643
0.3076923076923077	0.5641025641025641	0.03817766577236121	0.03760493639703702
0.3333333333333333	0.5641025641025641	0.046450356398901264	0.03385747156956505
0.358974358974359	0.5641025641025641	0.044617428632387095	0.026690447959054165
0.38461538461538464	0.5641025641025641	0.02905725186441519	0.018341838192569047
0.41025641025641024	0.5641025641025641	0.0022190503863670744	0.010885651650743601
0.4358974358974359	0.5641025641025641	-0.02550571505875662	0.005497172600257952
0.46153846153846156	0.5641025641025641	-0.04141229343914065	0.0023599327372023646
0.48717948717948717	0.5641025641025641	-0.04142340207808842	0.0008412067293713278
0.5128205128205128	0.5641025641025641	-0.03497110480493861	0.0002853089525379043
0.5384615384615384	0.5641025641025641	-0.035336869526626104	0.0002730933033589291
0.5641025641025641	0.5641025641025641	-0.04402276264858679	0.000828973980792346
0.5897435897435898	0.5641025641025641	-0.04874740718686839	0.002729951909677098
0.6153846153846154	0.5641025641025641	-0.037519397430890604	0.007520238449052089
0.6410256410256411	0.5641025641025641	-0.012129301018660329	0.017525586556987972
0.6666666666666666	0.5641025641025641	0.016973715099976763	0.03519792434758119
0.6923076923076923	0.5641025641025641	0.04469535908746818	0.0613379859901401
0.717948717948718	0.5641025641025641	0.07745050549027187	0.09421198379572175
0.7435897435897436	0.5641025641025641	0.12165402957478999	0.1272963636446537
0.7692307692307693	0.5641025641025641	0.17284582562283782	0.15191100555282278
0.7948717948717948	0.5641025641025641	0.21376235709739658	0.1599463540850202
0.8205128205128205	0.5641025641025641	0.225260744983675	0.14862505418746988
0.8461538461538461	0.5641025641025641	0.19975248851721775	0.12199294109285949
0.8717948717948718	0.5641025641025641	0.14658738293043758	0.08786029109265671
0.8974358974358975	0.5641025641025641	0.08902679532041292	0.05529749033251964
0.9230769230769231	0.5641025641025641	0.04753256793750443	0.029896397869794863
0.9487179487179487	0.5641025641025641	0.028567409077783684	0.013761120717408393
0.9743589743589743	0.5641025641025641	0.02347244475654379	0.005330775983180035
1.0	0.5641025641025641	0.020375215716116984	0.001701603489993913
0.0	0.5897435897435898	0.022125879815225128	7.067388003952284e-7
0.02564102564102564	0.5897435897435898	0.03812609090991033	8.311817903932984e-6
0.05128205128205128	0.5897435897435898	0.05803202278094728	0.00004112796517622111
0.07692307692307693	0.5897435897435898	0.07920469563626101	0.00023557129322083142
0.10256410256410256	0.5897435897435898	0.09682121222313791	0.0010252438014896042
0.1282051282051282	0.5897435897435898	0.10495086639169271	0.0031781181192286866
0.15384615384615385	0.5897435897435898	0.10026787516609922	0.00798708777186002
0.1794871794871795	0.5897435897435898	0.08466808032493418	0.016683389948333308
0.20512820512820512	0.5897435897435898	0.06660687580901468	0.029884397487680722
0.23076923076923078	0.5897435897435898	0.055161530814168185	0.04623375705466807
0.2564102564102564	0.5897435897435898	0.0546298021318315	0.06203428460392115
0.28205128205128205	0.5897435897435898	0.062325636564320275	0.07268797300831435
0.3076923076923077	0.5897435897435898	0.07107813320212188	0.07446694220142251
0.3333333333333333	0.5897435897435898	0.07402759329873222	0.0670460482059414
0.358974358974359	0.5897435897435898	0.06550266147602804	0.052853594126902055
0.38461538461538464	0.5897435897435898	0.04305373870247294	0.0363213113867014
0.41025641025641024	0.5897435897435898	0.009524077034818515	0.021556244205117377
0.4358974358974359	0.5897435897435898	-0.024825633251210653	0.010885674411868027
0.46153846153846156	0.5897435897435898	-0.04718823267236175	0.004672250335222552
0.48717948717948717	0.5897435897435898	-0.05244130453521558	0.0016601752495803744
0.5128205128205128	0.5897435897435898	-0.048091145562367196	0.0005089543652384153
0.5384615384615384	0.5897435897435898	-0.04615718334740457	0.00021918426986369056
0.5641025641025641	0.5897435897435898	-0.049083564809830164	0.00045082608502565387
0.5897435897435898	0.5897435897435898	-0.04769552753821182	0.0015215313056717178
0.6153846153846154	0.5897435897435898	-0.0331581529630107	0.004326787361498652
0.6410256410256411	0.5897435897435898	-0.008624991003470405	0.01034157377597014
0.6666666666666666	0.5897435897435898	0.015828702553067203	0.021213714730186815
0.6923076923076923	0.5897435897435898	0.03591467615361215	0.03763742064992949
0.717948717948718	0.5897435897435898	0.058473793155383466	0.05870924387373411
0.7435897435897436	0.5897435897435898	0.09100354373607042	0.08035489741904953
0.7692307692307693	0.5897435897435898	0.13131517399842796	0.0969154792869488
0.7948717948717948	0.5897435897435898	0.16550076094047864	0.10293966145406211
0.8205128205128205	0.5897435897435898	0.17710537489866626	0.09635750719874574
0.8461538461538461	0.5897435897435898	0.1583650806860505	0.07958360580069561
0.8717948717948718	0.5897435897435898	0.11502047450904836	0.05761713323063177
0.8974358974358975	0.5897435897435898	0.0646067791829253	0.03641660296210417
0.9230769230769231	0.5897435897435898	0.0244414758022857	0.019755751171718593
0.9487179487179487	0.5897435897435898	0.002849606327971212	0.009118288853005276
0.9743589743589743	0.5897435897435898	-0.0035311181537706557	0.0035409726922603873
1.0	0.5897435897435898	-0.0028938268209449136	0.001133029419999367
0.0	0.6153846153846154	0.021010662959442268	1.190823401054886e-6
0.02564102564102564	0.6153846153846154	0.03663181241202433	0.000014005042966050794
0.05128205128205128	0.6153846153846154	0.05644727062964352	0.00006929878951350301
0.07692307692307693	0.6153846153846154	0.0781728130704498	0.00039692713691005983
0.10256410256410256	0.6153846153846154	0.09770175105643815	0.0017274901419273114
0.1282051282051282	0.6153846153846154	0.11010318094295915	0.005354987479925567
0.15384615384615385	0.6153846153846154	0.11315244195276039	0.013457887156742067
0.1794871794871795	0.6153846153846154	0.10888591401017324	0.028110768997384877
0.20512820512820512	0.6153846153846154	0.1045782008681701	0.050353878738304395
0.23076923076923078	0.6153846153846154	0.10640219994417736	0.07790182142058161
0.2564102564102564	0.6153846153846154	0.11490100577370929	0.10452500659753906
0.28205128205128205	0.6153846153846154	0.12454779644821877	0.12247599705172638
0.3076923076923077	0.6153846153846154	0.12742707654358443	0.12547348090817265
0.3333333333333333	0.6153846153846154	0.11903387610999987	0.112969605046787
0.358974358974359	0.6153846153846154	0.09727217497815377	0.08905595204476477
0.38461538461538464	0.6153846153846154	0.06305226912241949	0.061199791962882784
0.41025641025641024	0.6153846153846154	0.020518835418250732	0.036321311386732495
0.4358974358974359	0.6153846153846154	-0.02076372502704795	0.018341847692251084
0.46153846153846156	0.6153846153846154	-0.04920188179507839	0.007872110111269598
0.48717948717948717	0.6153846153846154	-0.05963608700328231	0.002794902382459169
0.5128205128205128	0.6153846153846154	-0.057531958048842514	0.0008326613192921742
0.5384615384615384	0.6153846153846154	-0.05291783709330774	0.00022516421451637407
0.5641025641025641	0.6153846153846154	-0.04887831316483483	0.0002177623072281013
0.5897435897435898	0.6153846153846154	-0.03977753368842027	0.0007338896567645482
0.6153846153846154	0.6153846153846154	-0.020522128810736045	0.0021611533793093897
0.6410256410256411	0.6153846153846154	0.004433563702608389	0.005304001767943032
0.6666666666666666	0.6153846153846154	0.025754739284818993	0.011112621309139328
0.6923076923076923	0.6153846153846154	0.039791224052332506	0.020059124924597573
0.717948717948718	0.6153846153846154	0.05283960414036675	0.03174280057640018
0.7435897435897436	0.6153846153846154	0.07223500678687904	0.04395627702233091
0.7692307692307693	0.6153846153846154	0.09768402535029287	0.05351604298708986
0.7948717948717948	0.6153846153846154	0.11960989909498276	0.05727743668279068
0.8205128205128205	0.6153846153846154	0.1264186534376924	0.053953085254131915
0.8461538461538461	0.6153846153846154	0.11249318537167854	0.044795633737916035
0.8717948717948718	0.6153846153846154	0.08111250829314127	0.03257354135337108
0.8974358974358975	0.6153846153846154	0.043370796284180176	0.020660287102070584
0.9230769230769231	0.6153846153846154	0.011046932362417905	0.01123961186682467
0.9487179487179487	0.6153846153846154	-0.008520390060163521	0.0051992727889745615
0.9743589743589743	0.6153846153846154	-0.015238960919664334	0.002023145612851301
1.0	0.6153846153846154	-0.013556538699262256	0.000648633487440935
0.0	0.6410256410256411	0.017163780375317083	1.732847584881433e-6
0.02564102564102564	0.6410256410256411	0.029701711573457346	0.000020379684223860207
0.05128205128205128	0.6410256410256411	0.04564865911041628	0.00010084135056239597
0.07692307692307693	0.6410256410256411	0.06369568120895559	0.0005775954939743386
0.10256410256410256	0.6410256410256411	0.08174573694869454	0.002513787617621106
0.1282051282051282	0.6410256410256411	0.09745999201684936	0.00779240407388638
0.15384615384615385	0.6410256410256411	0.11080581792039351	0.01958348083897999
0.1794871794871795	0.6410256410256411	0.1238211003884018	0.04090587917832922
0.20512820512820512	0.6410256410256411	0.1409480170550243	0.07327333094377245
0.23076923076923078	0.6410256410256411	0.16317022496919797	0.113360203525508
0.2564102564102564	0.6410256410256411	0.18539367397925885	0.1521013989831001
0.28205128205128205	0.6410256410256411	0.1985122754081085	0.1782230979917127
0.3076923076923077	0.6410256410256411	0.19410240568283302	0.18258493926621477
0.3333333333333333	0.6410256410256411	0.17097278790300222	0.16438970471769518
0.358974358974359	0.6410256410256411	0.1320604414220287	0.1295913325883445
0.38461538461538464	0.6410256410256411	0.08333162258810375	0.08905595204476474
0.41025641025641024	0.6410256410256411	0.031353528829845906	0.052853594126912665
0.4358974358974359	0.6410256410256411	-0.015285332225798344	0.026690451202114353
0.46153846153846156	0.6410256410256411	-0.04773517798142346	0.011455083932087854
0.48717948717948717	0.6410256410256411	-0.06242256620611752	0.004066154027836088
0.5128205128205128	0.6410256410256411	-0.06323254999090595	0.0012020085965669485
0.5384615384615384	0.6410256410256411	-0.0574345892666016	0.000271163635608358
0.5641025641025641	0.6410256410256411	-0.04765004414962036	0.00010040683613131028
0.5897435897435898	0.6410256410256411	-0.031153292784829374	0.0003057912145820411
0.6153846153846154	0.6410256410256411	-0.006611414206825031	0.0009347173728477006
0.6410256410256411	0.6410256410256411	0.019939116499499917	0.0023580296206016844
0.6666666666666666	0.6410256410256411	0.03964732041855075	0.005045226060381068
0.6923076923076923	0.6410256410256411	0.04933925756889268	0.009258467918900472
0.717948717948718	0.6410256410256411	0.054647563849964345	0.014847854669677273
0.7435897435897436	0.6410256410256411	0.062440739236623785	0.020778955418925375
0.7692307692307693	0.6410256410256411	0.0739138396166127	0.025509689745233353
0.7948717948717948	0.6410256410256411	0.08342286190710597	0.0274847646850024
0.8205128205128205	0.6410256410256411	0.0842207446652018	0.026030065763652268
0.8461538461538461	0.6410256410256411	0.07355071368355211	0.02170891171769853
0.8717948717948718	0.6410256410256411	0.053522017055649275	0.015844283291273024
0.8974358974358975	0.6410256410256411	0.03003907443634285	0.010079083692210477
0.9230769230769231	0.6410256410256411	0.009172667236701442	0.005496084610582131
0.9487179487179487	0.6410256410256411	-0.004687283290871738	0.0025471267804486834
0.9743589743589743	0.6410256410256411	-0.01056784326266352	0.0009927922041636523
1.0	0.6410256410256411	-0.0102832923843506	0.00031881104737558583
0.0	0.6666666666666666	0.017352771724993516	2.1981586045134186e-6
0.02564102564102564	0.6666666666666666	0.027230315407238293	0.000025852116842122545
0.05128205128205128	0.6666666666666666	0.038213837472798946	0.00012791966492809107
0.07692307692307693	0.6666666666666666	0.05005398121916589	0.0007326936979831057
0.10256410256410256	0.6666666666666666	0.06339194924074677	0.003188799713144539
0.1282051282051282	0.6666666666666666	0.07941360940139196	0.009884850932247903
0.15384615384615385	0.6666666666666666	0.10079745316657113	0.024842113806260103
0.1794871794871795	0.6666666666666666	0.12952440963421144	0.05189008604999907
0.20512820512820512	0.6666666666666666	0.16669887210646697	0.09294897272020225
0.23076923076923078	0.6666666666666666	0.20781922545812864	0.14380012931491476
0.2564102564102564	0.6666666666666666	0.24245431266904874	0.1929442622941976
0.28205128205128205	0.6666666666666666	0.258537003416927	0.22608026221782632
0.3076923076923077	0.6666666666666666	0.24749899850505902	0.23161336219310452
0.3333333333333333	0.6666666666666666	0.21113794233967437	0.20853227200783891
0.358974358974359	0.6666666666666666	0.15708568789051455	0.16438970471769498
0.38461538461538464	0.6666666666666666	0.09641853347660725	0.11296960504678684
0.41025641025641024	0.6666666666666666	0.03840779877471414	0.06704604820594409
0.4358974358974359	0.6666666666666666	-0.009684696769984793	0.03385747239113101
0.46153846153846156	0.6666666666666666	-0.04299456895376252	0.014530999591722042
0.48717948717948717	0.6666666666666666	-0.06082340104340687	0.005157729576352531
0.5128205128205128	0.6666666666666666	-0.06583927638562427	0.0015215245522461139
0.5384615384615384	0.6666666666666666	-0.06174038450174791	0.00032467015636834177
0.5641025641025641	0.6666666666666666	-0.04935135695196595	0.00005153044938875675
0.5897435897435898	0.6666666666666666	-0.027805679957245463	0.00010726427484885388
0.6153846153846154	0.6666666666666666	0.0008975609177925167	0.00034091235824522853
0.6410256410256411	0.6666666666666666	0.029032042697236707	0.0008865200017457674
0.6666666666666666	0.6666666666666666	0.047985690865903166	0.0019393181049602005
0.6923076923076923	0.6666666666666666	0.054995111776406466	0.003618998843514697
0.717948717948718	0.6666666666666666	0.05523547633555404	0.005880664361615505
0.7435897435897436	0.6666666666666666	0.05529934168261377	0.008313875294980058
0.7692307692307693	0.6666666666666666	0.05758932724502836	0.010287445537183191
0.7948717948717948	0.6666666666666666	0.05927079014324694	0.01115285445630601
0.8205128205128205	0.6666666666666666	0.05670899697507822	0.01061537221976408
0.8461538461538461	0.6666666666666666	0.04886802000611894	0.008889388677326419
0.8717948717948718	0.6666666666666666	0.037277942873700474	0.006509689840716942
0.8974358974358975	0.6666666666666666	0.024978873022712133	0.004152007194900785
0.9230769230769231	0.6666666666666666	0.014358633204802454	0.002268827703960925
0.9487179487179487	0.6666666666666666	0.006856908585792128	0.001053215982168215
0.9743589743589743	0.6666666666666666	0.0025030221652712625	0.0004111196065578115
1.0	0.6666666666666666	0.0005016051044298949	0.00013221051777465928
0.0	0.6923076923076923	0.024450444710121567	2.4414585815567063e-6
0.02564102564102564	0.6923076923076923	0.033895825662842737	0.000028713520664983243
0.05128205128205128	0.6923076923076923	0.04087248566103575	0.00014207826634861001
0.07692307692307693	0.6923076923076923	0.04590205431558773	0.0008137908306163136
0.10256410256410256	0.6923076923076923	0.05237370270494311	0.0035417473555078845
0.1282051282051282	0.6923076923076923	0.06495314825203788	0.010978941231261882
0.15384615384615385	0.6923076923076923	0.08869731084105024	0.027591726917142866
0.1794871794871795	0.6923076923076923	0.1254160654640883	0.05763346449358217
0.20512820512820512	0.6923076923076923	0.17343828471361594	0.10323689411158354
0.23076923076923078	0.6923076923076923	0.22435684828001032	0.15971643675938374
0.2564102564102564	0.6923076923076923	0.26467311853242687	0.21430001637419205
0.28205128205128205	0.6923076923076923	0.28124904595360356	0.2511036260891124
0.3076923076923077	0.6923076923076923	0.266118824012014	0.25724914915988484
0.3333333333333333	0.6923076923076923	0.2229654450771312	0.2316133621931046
0.358974358974359	0.6923076923076923	0.16215376407554516	0.18258493926621455
0.38461538461538464	0.6923076923076923	0.0977791702095921	0.12547348090817248
0.41025641025641024	0.6923076923076923	0.04048286711877001	0.07446694220142297
0.4358974358974359	0.6923076923076923	-0.004389918847652642	0.03760493654666078
0.46153846153846156	0.6923076923076923	-0.036122366285331386	0.0161393308737722
0.48717948717948717	0.6923076923076923	-0.056720202100951404	0.005728537114132978
0.5128205128205128	0.6923076923076923	-0.06734361773956338	0.001689055305531871
0.5384615384615384	0.6923076923076923	-0.0676250066716003	0.0003552722342779883
0.5641025641025641	0.6923076923076923	-0.05593108588321477	0.00003544808298532635
0.5897435897435898	0.6923076923076923	-0.032553689484806386	0.000032498974453245355
0.6153846153846154	0.6923076923076923	-0.0021692072029068014	0.00010483438582349439
0.6410256410256411	0.6923076923076923	0.026231920935604974	0.0002799002485191939
0.6666666666666666	0.6923076923076923	0.0445818293039833	0.0006240343862827071
0.6923076923076923	0.6923076923076923	0.05076772809277585	0.0011807651806814655
0.717948717948718	0.6923076923076923	0.049661718067482714	0.0019390786653315439
0.7435897435897436	0.6923076923076923	0.0474671064324446	0.002763443213585923
0.7692307692307693	0.6923076923076923	0.04705411009357776	0.0034403807217055064
0.7948717948717948	0.6923076923076923	0.046857528096685995	0.0037475265821744616
0.8205128205128205	0.6923076923076923	0.04428288177462716	0.0035804294345866093
0.8461538461538461	0.6923076923076923	0.03858169251236481	0.003007497342165683
0.8717948717948718	0.6923076923076923	0.03105446268624531	0.0022079003327703343
0.8974358974358975	0.6923076923076923	0.02417105322478141	0.0014110135306633375
0.9230769230769231	0.6923076923076923	0.019286439125613775	0.0007722335805836224
0.9487179487179487	0.6923076923076923	0.01619801606311164	0.000358917544356975
0.9743589743589743	0.6923076923076923	0.013470080685076003	0.000140254986820108
1.0	0.6923076923076923	0.010036839795269436	0.0000451515887318074
0.0	0.717948717948718	0.034958598538488955	2.383133646029061e-6
0.02564102564102564	0.717948717948718	0.045316978674642856	0.000028027572414946143
0.05128205128205128	0.717948717948718	0.04935335401153936	0.00013868410443766796
0.07692307692307693	0.717948717948718	0.048227415013646725	0.0007943498709837229
0.10256410256410256	0.717948717948718	0.04760210053902138	0.0034571372016737384
0.1282051282051282	0.717948717948718	0.05456974337776798	0.010716661115468614
0.15384615384615385	0.717948717948718	0.0752134802152276	0.02693257762593815
0.1794871794871795	0.717948717948718	0.11072317667048875	0.056256636671797124
0.20512820512820512	0.717948717948718	0.15777801857163304	0.10077062856089242
0.23076923076923078	0.717948717948718	0.20675171061802872	0.15590090986612928
0.2564102564102564	0.717948717948718	0.24430467072182452	0.2091805215226232
0.28205128205128205	0.717948717948718	0.2586027702428308	0.2451049157636366
0.3076923076923077	0.717948717948718	0.243184813925239	0.2511036260891124
0.3333333333333333	0.717948717948718	0.20231474233562446	0.22608026221782646
0.358974358974359	0.717948717948718	0.14634717473350595	0.17822309799171251
0.38461538461538464	0.717948717948718	0.08887866541381309	0.12247599705172624
0.41025641025641024	0.717948717948718	0.039358367946942224	0.07268797300831442
0.4358974358974359	0.717948717948718	0.0006931722042347682	0.036706577755226635
0.46153846153846156	0.717948717948718	-0.029228763735443107	0.01575377055082484
0.48717948717948717	0.717948717948718	-0.05323020102125956	0.005591674562468819
0.5128205128205128	0.717948717948718	-0.0700989049588884	0.0016485189735110659
0.5384615384615384	0.717948717948718	-0.07566701765723687	0.00034560738539844065
0.5641025641025641	0.717948717948718	-0.06638253639146142	0.00002948699945672679
0.5897435897435898	0.717948717948718	-0.04370744075466375	9.279590985331087e-6
0.6153846153846154	0.717948717948718	-0.014326334799337091	0.000027167387578559022
0.6410256410256411	0.717948717948718	0.012379177442848489	0.00007275912410045093
0.6666666666666666	0.717948717948718	0.02972368977717594	0.00016306380574360402
0.6923076923076923	0.717948717948718	0.036829938706285134	0.00030969696201008903
0.717948717948718	0.717948717948718	0.03832729361976129	0.000510023552232591
0.7435897435897436	0.717948717948718	0.039295111666859374	0.0007283820659467162
0.7692307692307693	0.717948717948718	0.041551142411853696	0.0009082509413148296
0.7948717948717948	0.717948717948718	0.04313054053363838	0.0009905510114054223
0.8205128205128205	0.717948717948718	0.04138475295339147	0.0009473042565091329
0.8461538461538461	0.717948717948718	0.035763740420606996	0.0007963449313358535
0.8717948717948718	0.717948717948718	0.028093395362487755	0.0005849956241767134
0.8974358974358975	0.717948717948718	0.021524096892019857	0.0003740431508065752
0.9230769230769231	0.717948717948718	0.01779414468231578	0.00020479079464743143
0.9487179487179487	0.717948717948718	0.016344501033113103	0.00009521181503617868
0.9743589743589743	0.717948717948718	0.01492543074908163	0.00003721638605813745
1.0	0.717948717948718	0.011894815879879997	0.000011984073239850346
0.0	0.7435897435897436	0.04250343059660433	2.0338439046860886e-6
0.02564102564102564	0.7435897435897436	0.05304767301621341	0.000023919643539198746
0.05128205128205128	0.7435897435897436	0.05439635886004321	0.00011835753355981129
0.07692307692307693	0.7435897435897436	0.04851229973064831	0.0006779240627064373
0.10256410256410256	0.7435897435897436	0.04253009656993756	0.0029504335340167116
0.1282051282051282	0.7435897435897436	0.04419541200972813	0.009145947783751138
0.15384615384615385	0.7435897435897436	0.05863524407400204	0.022985139307345106
0.1794871794871795	0.7435897435897436	0.08579922425420046	0.0480112467816164
0.20512820512820512	0.7435897435897436	0.12207921205176803	0.08600093788758402
0.23076923076923078	0.7435897435897436	0.159586333855319	0.13305091629862204
0.2564102564102564	0.7435897435897436	0.188197592704769	0.17852147292987208
0.28205128205128205	0.7435897435897436	0.19923278382936166	0.20918052152262323
0.3076923076923077	0.7435897435897436	0.18810076732342867	0.2143000163741921
0.3333333333333333	0.7435897435897436	0.1582101854975797	0.19294426229419773
0.358974358974359	0.7435897435897436	0.11725808686191967	0.15210139898310002
0.38461538461538464	0.7435897435897436	0.07502030959347979	0.10452500659753898
0.41025641025641024	0.7435897435897436	0.037543811983236065	0.06203428460392115
0.4358974358974359	0.7435897435897436	0.00553124656713464	0.031326589467292484
0.46153846153846156	0.7435897435897436	-0.023618111566253562	0.013444780767415867
0.48717948717948717	0.7435897435897436	-0.051112982478249365	0.004772114889346109
0.5128205128205128	0.7435897435897436	-0.07290588513538637	0.0014068564574123232
0.5384615384615384	0.7435897435897436	-0.08236917326517745	0.0002946738726944405
0.5641025641025641	0.7435897435897436	-0.07547911372376012	0.000023929719860962957
0.5897435897435898	0.7435897435897436	-0.055092156632615526	2.3355356100733553e-6
0.6153846153846154	0.7435897435897436	-0.029039578590546466	4.1885362550173435e-6
0.6410256410256411	0.7435897435897436	-0.006057154226931668	0.000010969151626755788
0.6666666666666666	0.7435897435897436	0.009319422206134752	0.000024701952537887247
0.6923076923076923	0.7435897435897436	0.0179223369659042	0.000047079325290843396
0.717948717948718	0.7435897435897436	0.02413833844472767	0.00007773541370900775
0.7435897435897436	0.7435897435897436	0.031114089145257595	0.00011123295079133024
0.7692307692307693	0.7435897435897436	0.03814524680296208	0.00013890465218915196
0.7948717948717948	0.7435897435897436	0.041757680627803176	0.0001516622948083314
0.8205128205128205	0.7435897435897436	0.039396938497133716	0.00014517026523561534
0.8461538461538461	0.7435897435897436	0.031774554835775896	0.00012212435548145846
0.8717948717948718	0.7435897435897436	0.021967330498086576	0.00008976503821961459
0.8974358974358975	0.7435897435897436	0.013539618723073537	0.00005742155168198348
0.9230769230769231	0.7435897435897436	0.008286406472221564	0.00003144994985082712
0.9487179487179487	0.7435897435897436	0.0060120290498948065	0.000014625913167421504
0.9743589743589743	0.7435897435897436	0.005115870582361175	5.718412930788712e-6
1.0	0.7435897435897436	0.004147079994517348	1.8418364150172218e-6
0.0	0.7692307692307693	0.04351030469396285	1.5158109032248002e-6
0.02564102564102564	0.7692307692307693	0.05260719170905547	0.000017827157922212448
0.05128205128205128	0.7692307692307693	0.05141436557465066	0.00008821111562956824
0.07692307692307693	0.7692307692307693	0.042847482325589895	0.0005052524844415114
0.10256410256410256	0.7692307692307693	0.03448076424411251	0.0021989393137783033
0.1282051282051282	0.7692307692307693	0.032832642454254615	0.0068164166084684966
0.15384615384615385	0.7692307692307693	0.04034018406437056	0.017130677872544086
0.1794871794871795	0.7692307692307693	0.055426138495480295	0.035782476315567226
0.20512820512820512	0.7692307692307693	0.07564741996393744	0.06409595103990005
0.23076923076923078	0.7692307692307693	0.09732736888441104	0.09916200016373901
0.2564102564102564	0.7692307692307693	0.11554742810419821	0.13305091629862195
0.28205128205128205	0.7692307692307693	0.1253332914536175	0.15590090986612923
0.3076923076923077	0.7692307692307693	0.12313433643381658	0.15971643675938368
0.3333333333333333	0.7692307692307693	0.10974447853467542	0.1438001293149147
0.358974358974359	0.7692307692307693	0.08827821652100559	0.11336020352550785
0.38461538461538464	0.7692307692307693	0.06320272903581897	0.07790182142058145
0.41025641025641024	0.7692307692307693	0.03702735723225247	0.04623375705466803
0.4358974358974359	0.7692307692307693	0.009793992092410298	0.02334750752536224
0.46153846153846156	0.7692307692307693	-0.01921776452994264	0.010020309402293287
0.48717948717948717	0.7692307692307693	-0.048298683878420186	0.0035566265366496386
0.5128205128205128	0.7692307692307693	-0.07149479678883644	0.0010485155445748241
0.5384615384615384	0.7692307692307693	-0.08196631422003775	0.00021958213316997663
0.5641025641025641	0.7692307692307693	-0.07670776209296444	0.00001767102079612285
0.5897435897435898	0.7692307692307693	-0.05961983804056451	9.870382704069129e-7
0.6153846153846154	0.7692307692307693	-0.03843855257188714	5.331022948415847e-7
0.6410256410256411	0.7692307692307693	-0.02048197183368609	1.1707081634386112e-6
0.6666666666666666	0.7692307692307693	-0.008231264124717716	2.6717452203391955e-6
0.6923076923076923	0.7692307692307693	0.000578570865713288	5.143028078637635e-6
0.717948717948718	0.7692307692307693	0.010072053304872345	8.554634140599494e-6
0.7435897435897436	0.7692307692307693	0.02153144175117863	0.000012307615524488683
0.7692307692307693	0.7692307692307693	0.03170068457601182	0.00001543197314198472
0.7948717948717948	0.7692307692307693	0.03575331192084603	0.000016901798488081275
0.8205128205128205	0.7692307692307693	0.031862366284863934	0.00001621799286895931
0.8461538461538461	0.7692307692307693	0.02256011068218697	0.00001367031650533398
0.8717948717948718	0.7692307692307693	0.011782505193463085	0.000010064127874064631
0.8974358974358975	0.7692307692307693	0.0020741878749598584	6.445927165932122e-6
0.9230769230769231	0.7692307692307693	-0.005769604306791033	3.5339139528223546e-6
0.9487179487179487	0.7692307692307693	-0.011007126509964913	1.6447217445582339e-6
0.9743589743589743	0.7692307692307693	-0.012776198986476773	6.434895711473308e-7
1.0	0.7692307692307693	-0.011037418373165348	2.0739715901222796e-7
0.0	0.7948717948717948	0.0380629066545638	9.797840027269998e-7
0.02564102564102564	0.7948717948717948	0.044529172674941345	0.00001152304954998815
0.05128205128205128	0.7948717948717948	0.041506534902531866	0.000057017560549724496
0.07692307692307693	0.7948717948717948	0.032682717612973804	0.00032658315132890256
0.10256410256410256	0.7948717948717948	0.024972097267083628	0.0014213419088251206
0.1282051282051282	0.7948717948717948	0.022328448934225673	0.004405969065594988
0.15384615384615385	0.7948717948717948	0.02375579700279567	0.011072861462917524
0.1794871794871795	0.7948717948717948	0.02641721380384176	0.023128938970794
0.20512820512820512	0.7948717948717948	0.03012491604731596	0.04143009351289355
0.23076923076923078	0.7948717948717948	0.03667171046474424	0.06409595103990016
0.2564102564102564	0.7948717948717948	0.046932464841055906	0.08600093788758412
0.28205128205128205	0.7948717948717948	0.059133508486938505	0.10077062856089256
0.3076923076923077	0.7948717948717948	0.06922192146761079	0.10323689411158368
0.3333333333333333	0.7948717948717948	0.07365431359205549	0.09294897272020242
0.358974358974359	0.7948717948717948	0.07000430959545444	0.0732733309437725
0.38461538461538464	0.7948717948717948	0.05800707633428426	0.0503538787383044
0.41025641025641024	0.7948717948717948	0.03859202080918599	0.029884397487680757
0.4358974358974359	0.7948717948717948	0.013488298560151884	0.015091271825668445
0.46153846153846156	0.7948717948717948	-0.014653208444019815	0.006476888926944135
0.48717948717948717	0.7948717948717948	-0.04164085991409924	0.002298918529906113
0.5128205128205128	0.7948717948717948	-0.06171511238098141	0.0006777351067372111
0.5384615384615384	0.7948717948717948	-0.07015898077410955	0.0001419304005605715
0.5641025641025641	0.7948717948717948	-0.06585844343840308	0.000011411171455065809
0.5897435897435898	0.7948717948717948	-0.052763519959055274	5.822604123166659e-7
0.6153846153846154	0.7948717948717948	-0.03712729615587108	1.439476964620136e-7
0.6410256410256411	0.7948717948717948	-0.024469300206066285	1.998347484629849e-7
0.6666666666666666	0.7948717948717948	-0.016161291130297656	4.550047134330444e-7
0.6923076923076923	0.7948717948717948	-0.0096404732191962	8.763796947357237e-7
0.717948717948718	0.7948717948717948	-0.0012677663996851392	1.4583429259062544e-6
0.7435897435897436	0.7948717948717948	0.009405950502948353	2.0987835820837026e-6
0.7692307692307693	0.7948717948717948	0.018382024714961462	2.6321830209781738e-6
0.7948717948717948	0.7948717948717948	0.021041583672778374	2.8833973069560257e-6
0.8205128205128205	0.7948717948717948	0.01675005306397715	2.76712717509168e-6
0.8461538461538461	0.7948717948717948	0.008930115089193837	2.332701353949991e-6
0.8717948717948718	0.7948717948717948	0.0006182452928893652	1.717496638116983e-6
0.8974358974358975	0.7948717948717948	-0.008316188463208196	1.1001090279249965e-6
0.9230769230769231	0.7948717948717948	-0.018696708485029804	6.031569145852422e-7
0.9487179487179487	0.7948717948717948	-0.028216122733384495	2.8072789320757213e-7
0.9743589743589743	0.7948717948717948	-0.032243922790829355	1.0983767870834634e-7
1.0	0.7948717948717948	-0.028298283040948904	3.5402074942241415e-8
0.0	0.8205128205128205	0.028192423493501612	5.469783551557887e-7
0.02564102564102564	0.8205128205128205	0.03167551691105027	6.432906305561873e-6
0.05128205128205128	0.8205128205128205	0.027907487670538474	0.00003183086414728259
0.07692307692307693	0.8205128205128205	0.020867104232939464	0.0001823196892767093
0.10256410256410256	0.8205128205128205	0.01598724835394995	0.0007934843365877803
0.1282051282051282	0.8205128205128205	0.014328816165389478	0.0024596948977109703
0.15384615384615385	0.8205128205128205	0.011930369143061677	0.006181582402853457
0.1794871794871795	0.8205128205128205	0.005229706517010845	0.012912059147253208
0.20512820512820512	0.8205128205128205	-0.0036877401085685896	0.023128938970793975
0.23076923076923078	0.8205128205128205	-0.008147325857018262	0.035782476315567247
0.2564102564102564	0.8205128205128205	-0.002249289660959633	0.04801124678161639
0.28205128205128205	0.8205128205128205	0.0147293097900996	0.05625663667179714
0.3076923076923077	0.8205128205128205	0.037340440390453346	0.05763346449358218
0.3333333333333333	0.8205128205128205	0.05706236910227313	0.05189008604999909
0.358974358974359	0.8205128205128205	0.06602267741367705	0.04090587917832919
0.38461538461538464	0.8205128205128205	0.06073092464289068	0.028110768997384853
0.41025641025641024	0.8205128205128205	0.04281441532121419	0.016683389948333304
0.4358974358974359	0.8205128205128205	0.01745746041334442	0.008424917142388806
0.46153846153846156	0.8205128205128205	-0.008974442435927791	0.0036158153653522776
0.48717948717948717	0.8205128205128205	-0.03101103000987981	0.001283403966085806
0.5128205128205128	0.8205128205128205	-0.04485875475066604	0.0003783552045362304
0.5384615384615384	0.8205128205128205	-0.049241636010341344	0.00007923425838140517
0.5641025641025641	0.8205128205128205	-0.04513651422465459	6.368457103752232e-6
0.5897435897435898	0.8205128205128205	-0.03573120312332647	3.148399125536698e-7
0.6153846153846154	0.8205128205128205	-0.02499171931189154	4.346086909920905e-8
0.6410256410256411	0.8205128205128205	-0.016593972890904682	8.955394071822208e-9
0.6666666666666666	0.8205128205128205	-0.011823804810825676	1.9388507010165223e-8
0.6923076923076923	0.8205128205128205	-0.00918760502339039	3.734399524511833e-8
0.717948717948718	0.8205128205128205	-0.006092520635965258	6.214241568800595e-8
0.7435897435897436	0.8205128205128205	-0.0018535755878062807	8.943265639387172e-8
0.7692307692307693	0.8205128205128205	0.0012298432830103183	1.1216169293987553e-7
0.7948717948717948	0.8205128205128205	0.0008408711003100243	1.2286635115755788e-7
0.8205128205128205	0.8205128205128205	-0.0022628483559832204	1.1791188760988204e-7
0.8461538461538461	0.8205128205128205	-0.005420382973943872	9.940028140024247e-8
0.8717948717948718	0.8205128205128205	-0.008351151284602338	7.318538605197656e-8
0.8974358974358975	0.8205128205128205	-0.014559780078884393	4.687747394732988e-8
0.9230769230769231	0.8205128205128205	-0.026254261989209972	2.570151851489875e-8
0.9487179487179487	0.8205128205128205	-0.039402455729902766	1.1962282070304018e-8
0.9743589743589743	0.8205128205128205	-0.04585303962869891	4.680366028626701e-9
1.0	0.8205128205128205	-0.04084044591251235	1.5085412478766493e-9
0.0	0.8461538461538461	0.016201420019194435	2.6186309529816793e-7
0.02564102564102564	0.8461538461538461	0.016811313547413057	3.079721054881135e-6
0.05128205128205128	0.8461538461538461	0.013054777501701325	0.000015238863719294439
0.07692307692307693	0.8461538461538461	0.008652349198515034	0.00008728462052982213
0.10256410256410256	0.8461538461538461	0.0072881558973144365	0.00037987657553708687
0.1282051282051282	0.8461538461538461	0.007869932449215798	0.0011775663759496546
0.15384615384615385	0.8461538461538461	0.0048688396569229	0.0029594010194258077
0.1794871794871795	0.8461538461538461	-0.005573418665750253	0.006181582402853448
0.20512820512820512	0.8461538461538461	-0.02041222487196097	0.011072861462917496
0.23076923076923078	0.8461538461538461	-0.03047321900206071	0.017130677872544072
0.2564102564102564	0.8461538461538461	-0.026588067508834464	0.022985139307345075
0.28205128205128205	0.8461538461538461	-0.005755026956065962	0.02693257762593811
0.3076923076923077	0.8461538461538461	0.025936490617346514	0.027591726917142834
0.3333333333333333	0.8461538461538461	0.05617484286735127	0.024842113806260082
0.358974358974359	0.8461538461538461	0.07268192017672373	0.019583480838979952
0.38461538461538464	0.8461538461538461	0.0698008999808088	0.013457887156742038
0.41025641025641024	0.8461538461538461	0.0505378567578121	0.007987087771860009
0.4358974358974359	0.8461538461538461	0.02352118063145535	0.004033386074131164
0.46153846153846156	0.8461538461538461	-0.001753575057442222	0.0017310531480320547
0.48717948717948717	0.8461538461538461	-0.01916539655522214	0.0006144230971566745
0.5128205128205128	0.8461538461538461	-0.026930966748751898	0.000181135620423864
0.5384615384615384	0.8461538461538461	-0.026856361265246195	0.00003793298064336816
0.5641025641025641	0.8461538461538461	-0.02180270611357956	3.0487875348097133e-6
0.5897435897435898	0.8461538461538461	-0.014368416364032756	1.5032386803430466e-7
0.6153846153846154	0.8461538461538461	-0.006571389274781191	1.9346841594117714e-8
0.6410256410256411	0.8461538461538461	-0.0004150452824849868	2.281084813573238e-10
0.6666666666666666	0.8461538461538461	0.002598848283108252	0.0
0.6923076923076923	0.8461538461538461	0.0021411085622186276	0.0
0.717948717948718	0.8461538461538461	-0.000986625805044163	0.0
0.7435897435897436	0.8461538461538461	-0.00571733208435588	0.0
0.7692307692307693	0.8461538461538461	-0.011261184955828073	0.0
0.7948717948717948	0.8461538461538461	-0.016260156868192495	0.0
0.8205128205128205	0.8461538461538461	-0.018465874836478414	0.0
0.8461538461538461	0.8461538461538461	-0.016905319416383173	0.0
0.8717948717948718	0.8461538461538461	-0.01445723913854577	0.0
0.8974358974358975	0.8461538461538461	-0.017108236174100736	0.0
0.9230769230769231	0.8461538461538461	-0.027662381744188204	0.0
0.9487179487179487	0.8461538461538461	-0.041235684241423126	0.0
0.9743589743589743	0.8461538461538461	-0.048325363393346955	0.0
1.0	0.8461538461538461	-0.04329756270507643	0.0
0.0	0.8717948717948718	0.00462182121735147	1.0419715817528892e-7
0.02564102564102564	0.8717948717948718	0.00284611444969857	1.225442560074491e-6
0.05128205128205128	0.8717948717948718	-0.0006216305500462726	6.063650517698984e-6
0.07692307692307693	0.8717948717948718	-0.0028206780911470813	0.00003473116133932592
0.10256410256410256	0.8717948717948718	-0.0015981628748529086	0.0001511555478379082
0.1282051282051282	0.8717948717948718	0.0012116395948318732	0.0004685619017716788
0.15384615384615385	0.8717948717948718	0.00036370622416609643	0.001177566375949653
0.1794871794871795	0.8717948717948718	-0.007908359624830585	0.002459694897710964
0.20512820512820512	0.8717948717948718	-0.021492879617576455	0.0044059690655949705
0.23076923076923078	0.8717948717948718	-0.031929597711276396	0.0068164166084684836
0.2564102564102564	0.8717948717948718	-0.029116120326860624	0.009145947783751114
0.28205128205128205	0.8717948717948718	-0.007824940874911583	0.010716661115468588
0.3076923076923077	0.8717948717948718	0.027103170097949585	0.010978941231261858
0.3333333333333333	0.8717948717948718	0.06226513350959471	0.009884850932247882
0.358974358974359	0.8717948717948718	0.08287648276257707	0.0077924040738863555
0.38461538461538464	0.8717948717948718	0.08152972499263476	0.005354987479925547
0.41025641025641024	0.8717948717948718	0.061460001304586766	0.003178118119228678
0.4358974358974359	0.8717948717948718	0.032932638328145435	0.0016049125451210267
0.46153846153846156	0.8717948717948718	0.007308872017924706	0.0006887981617644532
0.48717948717948717	0.8717948717948718	-0.008490046462313211	0.0002444832501811218
0.5128205128205128	0.8717948717948718	-0.013172832367617295	0.00007207513098015571
0.5384615384615384	0.8717948717948718	-0.009937069966051657	0.000015093798458529326
0.5641025641025641	0.8717948717948718	-0.003011083285135039	1.2131338959607856e-6
0.5897435897435898	0.8717948717948718	0.004694603227881372	5.981491907921125e-8
0.6153846153846154	0.8717948717948718	0.011894674397529894	7.698243662319707e-9
0.6410256410256411	0.8717948717948718	0.017857793268005604	9.076596106851374e-11
0.6666666666666666	0.8717948717948718	0.021257354521030076	0.0
0.6923076923076923	0.8717948717948718	0.02017197028406705	0.0
0.717948717948718	0.8717948717948718	0.013265011405310254	0.0
0.7435897435897436	0.8717948717948718	0.0013238214286215436	0.0
0.7692307692307693	0.8717948717948718	-0.012152963216196515	0.0
0.7948717948717948	0.8717948717948718	-0.02236856243505093	0.0
0.8205128205128205	0.8717948717948718	-0.025786656854115523	0.0
0.8461538461538461	0.8717948717948718	-0.022822821825521904	0.0
0.8717948717948718	0.8717948717948718	-0.018089969022249876	0.0
0.8974358974358975	0.8717948717948718	-0.017853383141703212	0.0
0.9230769230769231	0.8717948717948718	-0.02455520752780823	0.0
0.9487179487179487	0.8717948717948718	-0.03409250055367656	0.0
0.9743589743589743	0.8717948717948718	-0.03884010445146789	0.0
1.0	0.8717948717948718	-0.034367747783427625	0.0
0.0	0.8974358974358975	-0.003623191307091303	3.361344246637784e-8
0.02564102564102564	0.8974358974358975	-0.006697281148105033	3.9532117487906196e-7
0.05128205128205128	0.8974358974358975	-0.009727821626199106	1.9561010240798906e-6
0.07692307692307693	0.8974358974358975	-0.010925374365756321	0.000011204085734334191
0.10256410256410256	0.8974358974358975	-0.009225522111487429	0.00004876196625416517
0.1282051282051282	0.8974358974358975	-0.005754725287367148	0.0001511555478379076
0.15384615384615385	0.8974358974358975	-0.0037413606945301864	0.0003798765755370848
0.1794871794871795	0.8974358974358975	-0.0062633095222960015	0.0007934843365877749
0.20512820512820512	0.8974358974358975	-0.013370367247409806	0.0014213419088251096
0.23076923076923078	0.8974358974358975	-0.019897340815304712	0.002198939313778289
0.2564102564102564	0.8974358974358975	-0.01716457127431498	0.0029504335340166917
0.28205128205128205	0.8974358974358975	0.0016064240128913054	0.0034571372016737154
0.3076923076923077	0.8974358974358975	0.034284329987663606	0.003541747355507861
0.3333333333333333	0.8974358974358975	0.06921818599434897	0.003188799713144519
0.358974358974359	0.8974358974358975	0.09148732910258084	0.0025137876176210884
0.38461538461538464	0.8974358974358975	0.09241672838141404	0.0017274901419272984
0.41025641025641024	0.8974358974358975	0.07385898162248725	0.0010252438014895972
0.4358974358974359	0.8974358974358975	0.04530436960858552	0.000517736149850078
0.46153846153846156	0.8974358974358975	0.018369901921814192	0.00022220258005949264
0.48717948717948717	0.8974358974358975	0.0009410040064080346	0.00007886898076559187
0.5128205128205128	0.8974358974358975	-0.0044855167325022725	0.000023251049365304753
0.5384615384615384	0.8974358974358975	-0.0005397032975592203	4.869178151973828e-6
0.5641025641025641	0.8974358974358975	0.00803512993559292	3.9135046607788724e-7
0.5897435897435898	0.8974358974358975	0.017340047024141915	1.9295970987210067e-8
0.6153846153846154	0.8974358974358975	0.02555426225680824	2.483411975595597e-9
0.6410256410256411	0.8974358974358975	0.032511843281881225	2.928061056280834e-11
0.6666666666666666	0.8974358974358975	0.0374497658940504	0.0
0.6923076923076923	0.8974358974358975	0.03777995341036091	0.0
0.717948717948718	0.8974358974358975	0.030610170807678794	0.0
0.7435897435897436	0.8974358974358975	0.015914352484705796	0.0
0.7692307692307693	0.8974358974358975	-0.001664125344469722	0.0
0.7948717948717948	0.8974358974358975	-0.01566951010375078	0.0
0.8205128205128205	0.8974358974358975	-0.022095480249109026	0.0
0.8461538461538461	0.8974358974358975	-0.021863219903031913	0.0
0.8717948717948718	0.8974358974358975	-0.019066671076613723	0.0
0.8974358974358975	0.8974358974358975	-0.017805102524930862	0.0
0.9230769230769231	0.8974358974358975	-0.019296869250824494	0.0
0.9487179487179487	0.8974358974358975	-0.021613201155215006	0.0
0.9743589743589743	0.8974358974358975	-0.021622504163888105	0.0
1.0	0.8974358974358975	-0.017799010403339973	0.0
0.0	0.9230769230769231	-0.006840971749904472	7.723394279393641e-9
0.02564102564102564	0.9230769230769231	-0.009743669169690763	9.083334156083933e-8
0.05128205128205128	0.9230769230769231	-0.012044490258819087	4.4945528784819725e-7
0.07692307692307693	0.9230769230769231	-0.013361217988523988	2.574373980080993e-6
0.10256410256410256	0.9230769230769231	-0.013333278150369565	0.000011204085734334132
0.1282051282051282	0.9230769230769231	-0.011525548745015457	0.00003473116133932559
0.15384615384615385	0.9230769230769231	-0.008152215545298196	0.0000872846205298212
0.1794871794871795	0.9230769230769231	-0.0048672774901335585	0.00018231968927670712
0.20512820512820512	0.9230769230769231	-0.0037767614253683985	0.00032658315132889833
0.23076923076923078	0.9230769230769231	-0.003932446082708729	0.0005052524844415058
0.2564102564102564	0.9230769230769231	0.00021192200221369304	0.0006779240627064291
0.28205128205128205	0.9230769230769231	0.015499470551748221	0.0007943498709837135
0.3076923076923077	0.9230769230769231	0.04253561656827275	0.0008137908306163039
0.3333333333333333	0.9230769230769231	0.07319466268995237	0.0007326936979830973
0.358974358974359	0.9230769230769231	0.09468038803577425	0.0005775954939743315
0.38461538461538464	0.9230769230769231	0.09813783612546907	0.0003969271369100547
0.41025641025641024	0.9230769230769231	0.0833167909185389	0.0002355712932208286
0.4358974358974359	0.9230769230769231	0.05716892838866849	0.00011896075274013059
0.46153846153846156	0.9230769230769231	0.029967031936771783	0.000051055708959729314
0.48717948717948717	0.9230769230769231	0.010014601503695984	0.000018121804557086753
0.5128205128205128	0.9230769230769231	0.0015938635845087592	5.342416857110589e-6
0.5384615384615384	0.9230769230769231	0.0038352432103774697	1.1187959317740066e-6
0.5641025641025641	0.9230769230769231	0.012506528592027954	8.992098783001258e-8
0.5897435897435898	0.9230769230769231	0.02294559087416886	4.4336545442208994e-9
0.6153846153846154	0.9230769230769231	0.032258427934684517	5.706160523391212e-10
0.6410256410256411	0.9230769230769231	0.04005926851649761	6.727835161309389e-12
0.6666666666666666	0.9230769230769231	0.04607420699460625	0.0
0.6923076923076923	0.9230769230769231	0.048056682950755616	0.0
0.717948717948718	0.9230769230769231	0.04289426858084821	0.0
0.7435897435897436	0.9230769230769231	0.02993236765516784	0.0
0.7692307692307693	0.9230769230769231	0.013311376320260138	0.0
0.7948717948717948	0.9230769230769231	-0.0011983296216558869	0.0
0.8205128205128205	0.9230769230769231	-0.010368647676481175	0.0
0.8461538461538461	0.9230769230769231	-0.014979365861733982	0.0
0.8717948717948718	0.9230769230769231	-0.016912786542172827	0.0
0.8974358974358975	0.9230769230769231	-0.016626487861829325	0.0
0.9230769230769231	0.9230769230769231	-0.013623133778058358	0.0
0.9487179487179487	0.9230769230769231	-0.008511022494751982	0.0
0.9743589743589743	0.9230769230769231	-0.0033742467942162596	0.0
1.0	0.9230769230769231	-0.00010674972823721506	0.0
0.0	0.9487179487179487	-0.005636234007799048	1.3484134107433725e-9
0.02564102564102564	0.9487179487179487	-0.0072384378521308836	1.585842849303364e-8
0.05128205128205128	0.9487179487179487	-0.008557754212327589	7.846958419318361e-8
0.07692307692307693	0.9487179487179487	-0.010479662346246189	4.494552878481991e-7
0.10256410256410256	0.9487179487179487	-0.01306345538223233	1.956101024079888e-6
0.1282051282051282	0.9487179487179487	-0.014344973603107485	6.063650517698953e-6
0.15384615384615385	0.9487179487179487	-0.011723634257158042	0.00001523886371929434
0.1794871794871795	0.9487179487179487	-0.005089368189122253	0.00003183086414728234
0.20512820512820512	0.9487179487179487	0.002460159353702388	0.00005701756054972398
0.23076923076923078	0.9487179487179487	0.008482464086119839	0.00008821111562956763
0.2564102564102564	0.9487179487179487	0.014954671687625456	0.00011835753355981037
0.28205128205128205	0.9487179487179487	0.027259022729302616	0.00013868410443766699
0.3076923076923077	0.9487179487179487	0.047587788430192	0.00014207826634860904
0.3333333333333333	0.9487179487179487	0.07156800502179379	0.00012791966492809017
0.358974358974359	0.9487179487179487	0.08991214761877872	0.00010084135056239517
0.38461538461538464	0.9487179487179487	0.09492684933626198	0.00006929878951350241
0.41025641025641024	0.9487179487179487	0.08472158743185661	0.0000411279651762208
0.4358974358974359	0.9487179487179487	0.06322624732961432	0.00002076914223774577
0.46153846153846156	0.9487179487179487	0.03829202680153684	8.91372370306006e-6
0.48717948717948717	0.9487179487179487	0.01756395519641659	3.1638530169101476e-6
0.5128205128205128	0.9487179487179487	0.006423588112398857	9.327228774438464e-7
0.5384615384615384	0.9487179487179487	0.005819423469510981	1.9532855422313589e-7
0.5641025641025641	0.9487179487179487	0.012785228483710371	1.5699142308555027e-8
0.5897435897435898	0.9487179487179487	0.022759361904402402	7.740637121144251e-10
0.6153846153846154	0.9487179487179487	0.03208908247828671	9.962282249559328e-11
0.6410256410256411	0.9487179487179487	0.039710430614228076	1.1746005484900108e-12
0.6666666666666666	0.9487179487179487	0.04546057155600757	0.0
0.6923076923076923	0.9487179487179487	0.04801769198157044	0.0
0.717948717948718	0.9487179487179487	0.04529007947424166	0.0
0.7435897435897436	0.9487179487179487	0.03661150820380905	0.0
0.7692307692307693	0.9487179487179487	0.02468260207597861	0.0
0.7948717948717948	0.9487179487179487	0.012976934545677185	0.0
0.8205128205128205	0.9487179487179487	0.0030328513890790633	0.0
0.8461538461538461	0.9487179487179487	-0.0056108959804932945	0.0
0.8717948717948718	0.9487179487179487	-0.012284864963378196	0.0
0.8974358974358975	0.9487179487179487	-0.013986197283366725	0.0
0.9230769230769231	0.9487179487179487	-0.008651020149204061	0.0
0.9487179487179487	0.9487179487179487	0.0012850879315330563	0.0
0.9743589743589743	0.9487179487179487	0.009871009729405912	0.0
1.0	0.9487179487179487	0.012640245362382792	0.0
0.0	0.9743589743589743	-0.002601638552185662	2.72509633805081e-10
0.02564102564102564	0.9743589743589743	-0.0027307113726134247	3.2049329285283506e-9
0.05128205128205128	0.9743589743589743	-0.0031362203496631174	1.5858428493033685e-8
0.07692307692307693	0.9743589743589743	-0.005424776031856232	9.083334156084e-8
0.10256410256410256	0.9743589743589743	-0.009859052085190986	3.953211748790627e-7
0.1282051282051282	0.9743589743589743	-0.013705571640910437	1.2254425600744889e-6
0.15384615384615385	0.9743589743589743	-0.012839213704968327	3.079721054881126e-6
0.1794871794871795	0.9743589743589743	-0.005811042612863823	6.432906305561843e-6
0.20512820512820512	0.9743589743589743	0.0044390268770694834	0.000011523049549988083
0.23076923076923078	0.9743589743589743	0.013894135911082697	0.000017827157922212387
0.2564102564102564	0.9743589743589743	0.021867802988895204	0.000023919643539198638
0.28205128205128205	0.9743589743589743	0.03162556274360056	0.000028027572414946027
0.3076923076923077	0.9743589743589743	0.04561512268520671	0.000028713520664983127
0.3333333333333333	0.9743589743589743	0.062285382325651756	0.00002585211684212245
0.358974358974359	0.9743589743589743	0.0759885555763772	0.000020379684223860105
0.38461538461538464	0.9743589743589743	0.08107128111085726	0.00001400504296605072
0.41025641025641024	0.9743589743589743	0.07504264295309472	8.311817903932947e-6
0.4358974358974359	0.9743589743589743	0.059415078342840856	4.197370999546445e-6
0.46153846153846156	0.9743589743589743	0.03935300100088676	1.8014323817956041e-6
0.48717948717948717	0.9743589743589743	0.020886649944120463	6.394036281320949e-7
0.5128205128205128	0.9743589743589743	0.009239454303174759	1.8850003103552515e-7
0.5384615384615384	0.9743589743589743	0.006396610697204929	3.9475217584552115e-8
0.5641025641025641	0.9743589743589743	0.010795184728392996	3.172741747799479e-9
0.5897435897435898	0.9743589743589743	0.018784882838398825	1.5643556868350467e-10
0.6153846153846154	0.9743589743589743	0.026743112912118217	2.0133423963750165e-11
0.6410256410256411	0.9743589743589743	0.03306381432394729	2.3738266230962236e-13
0.6666666666666666	0.9743589743589743	0.03744861264522504	0.0
0.6923076923076923	0.9743589743589743	0.03949855747488525	0.0
0.717948717948718	0.9743589743589743	0.038522650887326676	0.0
0.7435897435897436	0.9743589743589743	0.03425197934801612	0.0
0.7692307692307693	0.9743589743589743	0.027903158666459472	0.0
0.7948717948717948	0.9743589743589743	0.020502053860334855	0.0
0.8205128205128205	0.9743589743589743	0.011928339803327562	0.0
0.8461538461538461	0.9743589743589743	0.001955070882331411	0.0
0.8717948717948718	0.9743589743589743	-0.007088098745714427	0.0
0.8974358974358975	0.9743589743589743	-0.01032717322023547	0.0
0.9230769230769231	0.9743589743589743	-0.0049053056890737	0.0
0.9487179487179487	0.9743589743589743	0.006118601414741066	0.0
0.9743589743589743	0.9743589743589743	0.015421699042304376	0.0
1.0	0.9743589743589743	0.01763735244010118	0.0
0.0	1.0	-0.00020124381354655725	2.3170999884443393e-11
0.02564102564102564	1.0	0.0005092017823481462	2.725096338050806e-10
0.05128205128205128	1.0	0.0006424658245333249	1.348413410743375e-9
0.07692307692307693	1.0	-0.0014244931283904558	7.723394279393688e-9
0.10256410256410256	1.0	-0.005981676938512139	3.3613442466377856e-8
0.1282051282051282	1.0	-0.010486873187331491	1.0419715817528858e-7
0.15384615384615385	1.0	-0.01093317499270343	2.618630952981667e-7
0.1794871794871795	1.0	-0.005472817210418203	5.469783551557854e-7
0.20512820512820512	1.0	0.00376296553412568	9.797840027269933e-7
0.23076923076923078	1.0	0.012964554385594407	1.5158109032247926e-6
0.2564102564102564	1.0	0.02035080466563129	2.0338439046860767e-6
0.28205128205128205	1.0	0.027410430497625208	2.3831336460290473e-6
0.3076923076923077	1.0	0.036032021849482405	2.4414585815566928e-6
0.3333333333333333	1.0	0.04616588269303751	2.1981586045134067e-6
0.358974358974359	1.0	0.05497655374077236	1.7328475848814223e-6
0.38461538461538464	1.0	0.058962161328019604	1.1908234010548782e-6
0.41025641025641024	1.0	0.05594997367942212	7.067388003952244e-7
0.4358974358974359	1.0	0.0460962111086611	3.5689484289947085e-7
0.46153846153846156	1.0	0.03229870818342419	1.531725279858354e-7
0.48717948717948717	1.0	0.018582549121280965	5.436733074970362e-8
0.5128205128205128	1.0	0.008982905216890793	1.6027815737574453e-8
0.5384615384615384	1.0	0.00553679262287179	3.356506151060632e-9
0.5641025641025641	1.0	0.007693990634318448	2.6977247609607165e-10
0.5897435897435898	1.0	0.01304311647966232	1.3301432662307362e-11
0.6153846153846154	1.0	0.01872357654919136	1.7119085216311596e-12
0.6410256410256411	1.0	0.023119542550102644	2.018421721148916e-14
0.6666666666666666	1.0	0.02584018947739525	0.0
0.6923076923076923	1.0	0.027028338512650033	0.0
0.717948717948718	1.0	0.0269306860251683	0.0
0.7435897435897436	1.0	0.025636901929389434	0.0
0.7692307692307693	1.0	0.023396782832915842	0.0
0.7948717948717948	1.0	0.01975588631740137	0.0
0.8205128205128205	1.0	0.013735813314919338	0.0
0.8461538461538461	1.0	0.0052343752233955185	0.0
0.8717948717948718	1.0	-0.0031146957237884166	0.0
0.8974358974358975	1.0	-0.006562729072260982	0.0
0.9230769230769231	1.0	-0.0024441141556572187	0.0
0.9487179487179487	1.0	0.00660365740624091	0.0
0.9743589743589743	1.0	0.014230253526411014	0.0
1.0	1.0	0.01579940558949983	0.0


==> results_final_redo/pointsource2d_fast/omega_b_spikes.csv <==
x	y	alpha
0.15	0.15	10.0
0.75	0.45	2.0
0.8	0.5	4.0
0.3	0.7	5.0


==> results_final_redo/pointsource2d_fast/omega_hat.txt <==
x	y	f
0.0	0.0	0.0001655684577094184
0.02564102564102564	0.0	0.007495975923820536
0.05128205128205128	0.0	0.0381046068477875
0.07692307692307693	0.0	0.1085186314523742
0.10256410256410256	0.0	0.21327482374356307
0.1282051282051282	0.0	0.30647563892257895
0.15384615384615385	0.0	0.3379368278028051
0.1794871794871795	0.0	0.2827180347838014
0.20512820512820512	0.0	0.1807753256155764
0.23076923076923078	0.0	0.08234916890643582
0.2564102564102564	0.0	0.025481362168139524
0.28205128205128205	0.0	0.003614625233381725
0.3076923076923077	0.0	2.0347511871434434e-6
0.3333333333333333	0.0	-0.0
0.358974358974359	0.0	-0.0
0.38461538461538464	0.0	-0.0
0.41025641025641024	0.0	-0.0
0.4358974358974359	0.0	-0.0
0.46153846153846156	0.0	-0.0
0.48717948717948717	0.0	-0.0
0.5128205128205128	0.0	-0.0
0.5384615384615384	0.0	-0.0
0.5641025641025641	0.0	-0.0
0.5897435897435898	0.0	0.0
0.6153846153846154	0.0	0.0
0.6410256410256411	0.0	0.0
0.6666666666666666	0.0	0.0
0.6923076923076923	0.0	0.0
0.717948717948718	0.0	0.0
0.7435897435897436	0.0	0.0
0.7692307692307693	0.0	0.0
0.7948717948717948	0.0	0.0
0.8205128205128205	0.0	0.0
0.8461538461538461	0.0	0.0
0.8717948717948718	0.0	0.0
0.8974358974358975	0.0	0.0
0.9230769230769231	0.0	-0.0
0.9487179487179487	0.0	-0.0
0.9743589743589743	0.0	-0.0
1.0	0.0	-0.0
0.0	0.02564102564102564	0.007495975923820536
0.02564102564102564	0.02564102564102564	0.3393741527091653
0.05128205128205128	0.02564102564102564	1.725154775669654
0.07692307692307693	0.02564102564102564	4.913091901119264
0.10256410256410256	0.02564102564102564	9.655842459707074
0.1282051282051282	0.02564102564102564	13.87543281120075
0.15384615384615385	0.02564102564102564	15.299812295334402
0.1794871794871795	0.02564102564102564	12.799826798463187
0.20512820512820512	0.02564102564102564	8.184454377254818
0.23076923076923078	0.02564102564102564	3.7282909801131714
0.2564102564102564	0.02564102564102564	1.153647741611232
0.28205128205128205	0.02564102564102564	0.16364918836543757
0.3076923076923077	0.02564102564102564	0.00009212168864048592
0.3333333333333333	0.02564102564102564	-0.0
0.358974358974359	0.02564102564102564	-0.0
0.38461538461538464	0.02564102564102564	-0.0
0.41025641025641024	0.02564102564102564	-0.0
0.4358974358974359	0.02564102564102564	-0.0
0.46153846153846156	0.02564102564102564	-0.0
0.48717948717948717	0.02564102564102564	-0.0
0.5128205128205128	0.02564102564102564	-0.0
0.5384615384615384	0.02564102564102564	-0.0
0.5641025641025641	0.02564102564102564	-0.0
0.5897435897435898	0.02564102564102564	0.0
0.6153846153846154	0.02564102564102564	0.0
0.6410256410256411	0.02564102564102564	0.0
0.6666666666666666	0.02564102564102564	0.0
0.6923076923076923	0.02564102564102564	0.0
0.717948717948718	0.02564102564102564	0.0
0.7435897435897436	0.02564102564102564	0.0
0.7692307692307693	0.02564102564102564	0.0
0.7948717948717948	0.02564102564102564	0.0
0.8205128205128205	0.02564102564102564	0.0
0.8461538461538461	0.02564102564102564	0.0
0.8717948717948718	0.02564102564102564	0.0
0.8974358974358975	0.02564102564102564	0.0
0.9230769230769231	0.02564102564102564	-0.0
0.9487179487179487	0.02564102564102564	-0.0
0.9743589743589743	0.02564102564102564	-0.0
1.0	0.02564102564102564	-0.0
0.0	0.05128205128205128	0.0381046068477875
0.02564102564102564	0.05128205128205128	1.725154775669654
0.05128205128205128	0.05128205128205128	8.769551176062317
0.07692307692307693	0.05128205128205128	24.97492483991075
0.10256410256410256	0.05128205128205128	49.08394643345979
0.1282051282051282	0.05128205128205128	70.53356594083341
0.15384615384615385	0.05128205128205128	77.77417354103821
0.1794871794871795	0.05128205128205128	65.06589306474555
0.20512820512820512	0.05128205128205128	41.60437806609139
0.23076923076923078	0.05128205128205128	18.952176935349236
0.2564102564102564	0.05128205128205128	5.864385649270982
0.28205128205128205	0.05128205128205128	0.8318847401588604
0.3076923076923077	0.05128205128205128	0.00046828601952217917
0.3333333333333333	0.05128205128205128	-0.0
0.358974358974359	0.05128205128205128	-0.0
0.38461538461538464	0.05128205128205128	-0.0
0.41025641025641024	0.05128205128205128	-0.0
0.4358974358974359	0.05128205128205128	-0.0
0.46153846153846156	0.05128205128205128	-0.0
0.48717948717948717	0.05128205128205128	-0.0
0.5128205128205128	0.05128205128205128	-0.0
0.5384615384615384	0.05128205128205128	-0.0
0.5641025641025641	0.05128205128205128	-0.0
0.5897435897435898	0.05128205128205128	0.0
0.6153846153846154	0.05128205128205128	0.0
0.6410256410256411	0.05128205128205128	0.0
0.6666666666666666	0.05128205128205128	0.0
0.6923076923076923	0.05128205128205128	0.0
0.717948717948718	0.05128205128205128	0.0
0.7435897435897436	0.05128205128205128	0.0
0.7692307692307693	0.05128205128205128	0.0
0.7948717948717948	0.05128205128205128	0.0
0.8205128205128205	0.05128205128205128	0.0
0.8461538461538461	0.05128205128205128	0.0
0.8717948717948718	0.05128205128205128	0.0
0.8974358974358975	0.05128205128205128	0.0
0.9230769230769231	0.05128205128205128	-0.0
0.9487179487179487	0.05128205128205128	-0.0
0.9743589743589743	0.05128205128205128	-0.0
1.0	0.05128205128205128	-0.0
0.0	0.07692307692307693	0.1085186314523742
0.02564102564102564	0.07692307692307693	4.913091901119264
0.05128205128205128	0.07692307692307693	24.97492483991075
0.07692307692307693	0.07692307692307693	71.12643033109754
0.10256410256410256	0.07692307692307693	139.78684295360938
0.1282051282051282	0.07692307692307693	200.8735079705846
0.15384615384615385	0.07692307692307693	221.49413347123865
0.1794871794871795	0.07692307692307693	185.30204754028827
0.20512820512820512	0.07692307692307693	118.48567781303754
0.23076923076923078	0.07692307692307693	53.9741641288386
0.2564102564102564	0.07692307692307693	16.70126416761026
0.28205128205128205	0.07692307692307693	2.3691359390943343
0.3076923076923077	0.07692307692307693	0.0013336381653227146
0.3333333333333333	0.07692307692307693	-0.0
0.358974358974359	0.07692307692307693	-0.0
0.38461538461538464	0.07692307692307693	-0.0
0.41025641025641024	0.07692307692307693	-0.0
0.4358974358974359	0.07692307692307693	-0.0
0.46153846153846156	0.07692307692307693	-0.0
0.48717948717948717	0.07692307692307693	-0.0
0.5128205128205128	0.07692307692307693	-0.0
0.5384615384615384	0.07692307692307693	-0.0
0.5641025641025641	0.07692307692307693	-0.0
0.5897435897435898	0.07692307692307693	0.0
0.6153846153846154	0.07692307692307693	0.0
0.6410256410256411	0.07692307692307693	0.0
0.6666666666666666	0.07692307692307693	0.0
0.6923076923076923	0.07692307692307693	0.0
0.717948717948718	0.07692307692307693	0.0
0.7435897435897436	0.07692307692307693	0.0
0.7692307692307693	0.07692307692307693	0.0
0.7948717948717948	0.07692307692307693	0.0
0.8205128205128205	0.07692307692307693	0.0
0.8461538461538461	0.07692307692307693	0.0
0.8717948717948718	0.07692307692307693	0.0
0.8974358974358975	0.07692307692307693	0.0
0.9230769230769231	0.07692307692307693	-0.0
0.9487179487179487	0.07692307692307693	-0.0
0.9743589743589743	0.07692307692307693	-0.0
1.0	0.07692307692307693	-0.0
0.0	0.10256410256410256	0.21327482374356307
0.02564102564102564	0.10256410256410256	9.655842459707074
0.05128205128205128	0.10256410256410256	49.08394643345979
0.07692307692307693	0.10256410256410256	139.78684295360938
0.10256410256410256	0.10256410256410256	274.72714955573576
0.1282051282051282	0.10256410256410256	394.7825496304705
0.15384615384615385	0.10256410256410256	435.3088648841245
0.1794871794871795	0.10256410256410256	364.1795053950774
0.20512820512820512	0.10256410256410256	232.8633499474465
0.23076923076923078	0.10256410256410256	106.07699514102518
0.2564102564102564	0.10256410256410256	32.82348039198236
0.28205128205128205	0.10256410256410256	4.656131791125997
0.3076923076923077	0.10256410256410256	0.002621037888518893
0.3333333333333333	0.10256410256410256	-0.0
0.358974358974359	0.10256410256410256	-0.0
0.38461538461538464	0.10256410256410256	-0.0
0.41025641025641024	0.10256410256410256	-0.0
0.4358974358974359	0.10256410256410256	-0.0
0.46153846153846156	0.10256410256410256	-0.0
0.48717948717948717	0.10256410256410256	-0.0
0.5128205128205128	0.10256410256410256	-0.0
0.5384615384615384	0.10256410256410256	-0.0
0.5641025641025641	0.10256410256410256	-0.0
0.5897435897435898	0.10256410256410256	0.0
0.6153846153846154	0.10256410256410256	0.0
0.6410256410256411	0.10256410256410256	0.0
0.6666666666666666	0.10256410256410256	0.0
0.6923076923076923	0.10256410256410256	0.0
0.717948717948718	0.10256410256410256	0.0
0.7435897435897436	0.10256410256410256	0.0
0.7692307692307693	0.10256410256410256	0.0
0.7948717948717948	0.10256410256410256	0.0
0.8205128205128205	0.10256410256410256	0.0
0.8461538461538461	0.10256410256410256	0.0
0.8717948717948718	0.10256410256410256	0.0
0.8974358974358975	0.10256410256410256	0.0
0.9230769230769231	0.10256410256410256	-0.0
0.9487179487179487	0.10256410256410256	-0.0
0.9743589743589743	0.10256410256410256	-0.0
1.0	0.10256410256410256	-0.0
0.0	0.1282051282051282	0.30647563892257895
0.02564102564102564	0.1282051282051282	13.87543281120075
0.05128205128205128	0.1282051282051282	70.53356594083341
0.07692307692307693	0.1282051282051282	200.8735079705846
0.10256410256410256	0.1282051282051282	394.7825496304705
0.1282051282051282	0.1282051282051282	567.3020003474969
0.15384615384615385	0.1282051282051282	625.538261630148
0.1794871794871795	0.1282051282051282	523.3254663600853
0.20512820512820512	0.1282051282051282	334.6243251036783
0.23076923076923078	0.1282051282051282	152.43250136229074
0.2564102564102564	0.1282051282051282	47.167297800189345
0.28205128205128205	0.1282051282051282	6.6908552099372685
0.3076923076923077	0.1282051282051282	0.003766427970372941
0.3333333333333333	0.1282051282051282	-0.0
0.358974358974359	0.1282051282051282	-0.0
0.38461538461538464	0.1282051282051282	-0.0
0.41025641025641024	0.1282051282051282	-0.0
0.4358974358974359	0.1282051282051282	-0.0
0.46153846153846156	0.1282051282051282	-0.0
0.48717948717948717	0.1282051282051282	-0.0
0.5128205128205128	0.1282051282051282	-0.0
0.5384615384615384	0.1282051282051282	-0.0
0.5641025641025641	0.1282051282051282	-0.0
0.5897435897435898	0.1282051282051282	0.0
0.6153846153846154	0.1282051282051282	0.0
0.6410256410256411	0.1282051282051282	0.0
0.6666666666666666	0.1282051282051282	0.0
0.6923076923076923	0.1282051282051282	0.0
0.717948717948718	0.1282051282051282	0.0
0.7435897435897436	0.1282051282051282	0.0
0.7692307692307693	0.1282051282051282	0.0
0.7948717948717948	0.1282051282051282	0.0
0.8205128205128205	0.1282051282051282	0.0
0.8461538461538461	0.1282051282051282	0.0
0.8717948717948718	0.1282051282051282	0.0
0.8974358974358975	0.1282051282051282	0.0
0.9230769230769231	0.1282051282051282	-0.0
0.9487179487179487	0.1282051282051282	-0.0
0.9743589743589743	0.1282051282051282	-0.0
1.0	0.1282051282051282	-0.0
0.0	0.15384615384615385	0.3379368278028051
0.02564102564102564	0.15384615384615385	15.299812295334402
0.05128205128205128	0.15384615384615385	77.77417354103821
0.07692307692307693	0.15384615384615385	221.49413347123865
0.10256410256410256	0.15384615384615385	435.3088648841245
0.1282051282051282	0.15384615384615385	625.538261630148
0.15384615384615385	0.15384615384615385	689.7527534251253
0.1794871794871795	0.15384615384615385	577.0473262797453
0.20512820512820512	0.15384615384615385	368.9751111335738
0.23076923076923078	0.15384615384615385	168.08042605119508
0.2564102564102564	0.15384615384615385	52.0092463161577
0.28205128205128205	0.15384615384615385	7.377703470601987
0.3076923076923077	0.15384615384615385	0.004153069800034334
0.3333333333333333	0.15384615384615385	-0.0
0.358974358974359	0.15384615384615385	-0.0
0.38461538461538464	0.15384615384615385	-0.0
0.41025641025641024	0.15384615384615385	-0.0
0.4358974358974359	0.15384615384615385	-0.0
0.46153846153846156	0.15384615384615385	-0.0
0.48717948717948717	0.15384615384615385	-0.0
0.5128205128205128	0.15384615384615385	-0.0
0.5384615384615384	0.15384615384615385	-0.0
0.5641025641025641	0.15384615384615385	-0.0
0.5897435897435898	0.15384615384615385	0.0
0.6153846153846154	0.15384615384615385	0.0
0.6410256410256411	0.15384615384615385	0.0
0.6666666666666666	0.15384615384615385	0.0
0.6923076923076923	0.15384615384615385	0.0
0.717948717948718	0.15384615384615385	0.0
0.7435897435897436	0.15384615384615385	0.0
0.7692307692307693	0.15384615384615385	0.0
0.7948717948717948	0.15384615384615385	0.0
0.8205128205128205	0.15384615384615385	0.0
0.8461538461538461	0.15384615384615385	0.0
0.8717948717948718	0.15384615384615385	0.0
0.8974358974358975	0.15384615384615385	0.0
0.9230769230769231	0.15384615384615385	-0.0
0.9487179487179487	0.15384615384615385	-0.0
0.9743589743589743	0.15384615384615385	-0.0
1.0	0.15384615384615385	-0.0
0.0	0.1794871794871795	0.2827180347838014
0.02564102564102564	0.1794871794871795	12.799826798463187
0.05128205128205128	0.1794871794871795	65.06589306474555
0.07692307692307693	0.1794871794871795	185.30204754028827
0.10256410256410256	0.1794871794871795	364.1795053950774
0.1282051282051282	0.1794871794871795	523.3254663600853
0.15384615384615385	0.1794871794871795	577.0473262797453
0.1794871794871795	0.1794871794871795	482.75793770027946
0.20512820512820512	0.1794871794871795	308.68467039256745
0.23076923076923078	0.1794871794871795	140.61612653400036
0.2564102564102564	0.1794871794871795	43.51094849499773
0.28205128205128205	0.1794871794871795	6.172188571419475
0.3076923076923077	0.1794871794871795	0.003474459234939636
0.3333333333333333	0.1794871794871795	-0.0
0.358974358974359	0.1794871794871795	-0.0
0.38461538461538464	0.1794871794871795	-0.0
0.41025641025641024	0.1794871794871795	-0.0
0.4358974358974359	0.1794871794871795	-0.0
0.46153846153846156	0.1794871794871795	-0.0
0.48717948717948717	0.1794871794871795	-0.0
0.5128205128205128	0.1794871794871795	-0.0
0.5384615384615384	0.1794871794871795	-0.0
0.5641025641025641	0.1794871794871795	-0.0
0.5897435897435898	0.1794871794871795	0.0
0.6153846153846154	0.1794871794871795	0.0
0.6410256410256411	0.1794871794871795	0.0
0.6666666666666666	0.1794871794871795	0.0
0.6923076923076923	0.1794871794871795	0.0
0.717948717948718	0.1794871794871795	0.0
0.7435897435897436	0.1794871794871795	0.0
0.7692307692307693	0.1794871794871795	0.0
0.7948717948717948	0.1794871794871795	0.0
0.8205128205128205	0.1794871794871795	0.0
0.8461538461538461	0.1794871794871795	0.0
0.8717948717948718	0.1794871794871795	0.0
0.8974358974358975	0.1794871794871795	0.0
0.9230769230769231	0.1794871794871795	-0.0
0.9487179487179487	0.1794871794871795	-0.0
0.9743589743589743	0.1794871794871795	-0.0
1.0	0.1794871794871795	-0.0
0.0	0.20512820512820512	0.1807753256155764
0.02564102564102564	0.20512820512820512	8.184454377254818
0.05128205128205128	0.20512820512820512	41.60437806609139
0.07692307692307693	0.20512820512820512	118.48567781303754
0.10256410256410256	0.20512820512820512	232.8633499474465
0.1282051282051282	0.20512820512820512	334.6243251036783
0.15384615384615385	0.20512820512820512	368.9751111335738
0.1794871794871795	0.20512820512820512	308.68467039256745
0.20512820512820512	0.20512820512820512	197.37888969632337
0.23076923076923078	0.20512820512820512	89.91264416655979
0.2564102564102564	0.20512820512820512	27.821733721518
0.28205128205128205	0.20512820512820512	3.9466155726936476
0.3076923076923077	0.20512820512820512	0.0022216357722441497
0.3333333333333333	0.20512820512820512	-0.0
0.358974358974359	0.20512820512820512	-0.0
0.38461538461538464	0.20512820512820512	-0.0
0.41025641025641024	0.20512820512820512	-0.0
0.4358974358974359	0.20512820512820512	-0.0
0.46153846153846156	0.20512820512820512	-0.0
0.48717948717948717	0.20512820512820512	-0.0
0.5128205128205128	0.20512820512820512	-0.0
0.5384615384615384	0.20512820512820512	-0.0
0.5641025641025641	0.20512820512820512	-0.0
0.5897435897435898	0.20512820512820512	0.0
0.6153846153846154	0.20512820512820512	0.0
0.6410256410256411	0.20512820512820512	0.0
0.6666666666666666	0.20512820512820512	0.0
0.6923076923076923	0.20512820512820512	0.0
0.717948717948718	0.20512820512820512	0.0
0.7435897435897436	0.20512820512820512	0.0
0.7692307692307693	0.20512820512820512	0.0
0.7948717948717948	0.20512820512820512	0.0
0.8205128205128205	0.20512820512820512	0.0
0.8461538461538461	0.20512820512820512	0.0
0.8717948717948718	0.20512820512820512	0.0
0.8974358974358975	0.20512820512820512	0.0
0.9230769230769231	0.20512820512820512	-0.0
0.9487179487179487	0.20512820512820512	-0.0
0.9743589743589743	0.20512820512820512	-0.0
1.0	0.20512820512820512	-0.0
0.0	0.23076923076923078	0.08234916890643582
0.02564102564102564	0.23076923076923078	3.7282909801131714
0.05128205128205128	0.23076923076923078	18.952176935349236
0.07692307692307693	0.23076923076923078	53.9741641288386
0.10256410256410256	0.23076923076923078	106.07699514102518
0.1282051282051282	0.23076923076923078	152.43250136229074
0.15384615384615385	0.23076923076923078	168.08042605119508
0.1794871794871795	0.23076923076923078	140.61612653400036
0.20512820512820512	0.23076923076923078	89.91264416655979
0.23076923076923078	0.23076923076923078	40.95819767483971
0.2564102564102564	0.23076923076923078	12.673724368641137
0.28205128205128205	0.23076923076923078	1.7978145595801136
0.3076923076923077	0.23076923076923078	0.0010120289305751897
0.3333333333333333	0.23076923076923078	-0.0
0.358974358974359	0.23076923076923078	-0.0
0.38461538461538464	0.23076923076923078	-0.0
0.41025641025641024	0.23076923076923078	-0.0
0.4358974358974359	0.23076923076923078	-0.0
0.46153846153846156	0.23076923076923078	-0.0
0.48717948717948717	0.23076923076923078	-0.0
0.5128205128205128	0.23076923076923078	-0.0
0.5384615384615384	0.23076923076923078	-0.0
0.5641025641025641	0.23076923076923078	-0.0
0.5897435897435898	0.23076923076923078	0.0
0.6153846153846154	0.23076923076923078	0.0
0.6410256410256411	0.23076923076923078	0.0
0.6666666666666666	0.23076923076923078	0.0
0.6923076923076923	0.23076923076923078	0.0
0.717948717948718	0.23076923076923078	0.0
0.7435897435897436	0.23076923076923078	0.0
0.7692307692307693	0.23076923076923078	0.0
0.7948717948717948	0.23076923076923078	0.0
0.8205128205128205	0.23076923076923078	0.0
0.8461538461538461	0.23076923076923078	0.0
0.8717948717948718	0.23076923076923078	0.0
0.8974358974358975	0.23076923076923078	0.0
0.9230769230769231	0.23076923076923078	-0.0
0.9487179487179487	0.23076923076923078	-0.0
0.9743589743589743	0.23076923076923078	-0.0
1.0	0.23076923076923078	-0.0
0.0	0.2564102564102564	0.025481362168139524
0.02564102564102564	0.2564102564102564	1.153647741611232
0.05128205128205128	0.2564102564102564	5.864385649270982
0.07692307692307693	0.2564102564102564	16.70126416761026
0.10256410256410256	0.2564102564102564	32.82348039198236
0.1282051282051282	0.2564102564102564	47.167297800189345
0.15384615384615385	0.2564102564102564	52.0092463161577
0.1794871794871795	0.2564102564102564	43.51094849499773
0.20512820512820512	0.2564102564102564	27.821733721518
0.23076923076923078	0.2564102564102564	12.673724368641137
0.2564102564102564	0.2564102564102564	3.921639585985929
0.28205128205128205	0.2564102564102564	0.5562990435989075
0.3076923076923077	0.2564102564102564	0.0003131528350203659
0.3333333333333333	0.2564102564102564	-0.0
0.358974358974359	0.2564102564102564	-0.0
0.38461538461538464	0.2564102564102564	-0.0
0.41025641025641024	0.2564102564102564	-0.0
0.4358974358974359	0.2564102564102564	-0.0
0.46153846153846156	0.2564102564102564	-0.0
0.48717948717948717	0.2564102564102564	-0.0
0.5128205128205128	0.2564102564102564	-0.0
0.5384615384615384	0.2564102564102564	-0.0
0.5641025641025641	0.2564102564102564	-0.0
0.5897435897435898	0.2564102564102564	0.0
0.6153846153846154	0.2564102564102564	0.0
0.6410256410256411	0.2564102564102564	0.0
0.6666666666666666	0.2564102564102564	0.0
0.6923076923076923	0.2564102564102564	0.0
0.717948717948718	0.2564102564102564	0.0
0.7435897435897436	0.2564102564102564	0.0
0.7692307692307693	0.2564102564102564	0.0
0.7948717948717948	0.2564102564102564	0.0
0.8205128205128205	0.2564102564102564	0.0
0.8461538461538461	0.2564102564102564	0.0
0.8717948717948718	0.2564102564102564	0.0
0.8974358974358975	0.2564102564102564	0.0
0.9230769230769231	0.2564102564102564	-0.0
0.9487179487179487	0.2564102564102564	-0.0
0.9743589743589743	0.2564102564102564	-0.0
1.0	0.2564102564102564	-0.0
0.0	0.28205128205128205	0.003614625233381725
0.02564102564102564	0.28205128205128205	0.16364918836543757
0.05128205128205128	0.28205128205128205	0.8318847401588604
0.07692307692307693	0.28205128205128205	2.3691359390943343
0.10256410256410256	0.28205128205128205	4.656131791125997
0.1282051282051282	0.28205128205128205	6.6908552099372685
0.15384615384615385	0.28205128205128205	7.377703470601987
0.1794871794871795	0.28205128205128205	6.172188571419475
0.20512820512820512	0.28205128205128205	3.9466155726936476
0.23076923076923078	0.28205128205128205	1.7978145595801136
0.2564102564102564	0.28205128205128205	0.5562990435989075
0.28205128205128205	0.28205128205128205	0.0789130717200409
0.3076923076923077	0.28205128205128205	0.000044421884980110726
0.3333333333333333	0.28205128205128205	-0.0
0.358974358974359	0.28205128205128205	-0.0
0.38461538461538464	0.28205128205128205	-0.0
0.41025641025641024	0.28205128205128205	-0.0
0.4358974358974359	0.28205128205128205	-0.0
0.46153846153846156	0.28205128205128205	-0.0
0.48717948717948717	0.28205128205128205	-0.0
0.5128205128205128	0.28205128205128205	-0.0
0.5384615384615384	0.28205128205128205	-0.0
0.5641025641025641	0.28205128205128205	-0.0
0.5897435897435898	0.28205128205128205	0.0
0.6153846153846154	0.28205128205128205	0.0
0.6410256410256411	0.28205128205128205	0.0
0.6666666666666666	0.28205128205128205	0.0
0.6923076923076923	0.28205128205128205	0.0
0.717948717948718	0.28205128205128205	0.0
0.7435897435897436	0.28205128205128205	0.0
0.7692307692307693	0.28205128205128205	0.0
0.7948717948717948	0.28205128205128205	0.0
0.8205128205128205	0.28205128205128205	0.0
0.8461538461538461	0.28205128205128205	0.0
0.8717948717948718	0.28205128205128205	0.0
0.8974358974358975	0.28205128205128205	0.0
0.9230769230769231	0.28205128205128205	-0.0
0.9487179487179487	0.28205128205128205	-0.0
0.9743589743589743	0.28205128205128205	-0.0
1.0	0.28205128205128205	-0.0
0.0	0.3076923076923077	2.0347511871434434e-6
0.02564102564102564	0.3076923076923077	0.00009212168864048592
0.05128205128205128	0.3076923076923077	0.00046828601952217917
0.07692307692307693	0.3076923076923077	0.0013336381653227146
0.10256410256410256	0.3076923076923077	0.002621037888518893
0.1282051282051282	0.3076923076923077	0.003766427970372941
0.15384615384615385	0.3076923076923077	0.004153069800034334
0.1794871794871795	0.3076923076923077	0.003474459234939636
0.20512820512820512	0.3076923076923077	0.0022216357722441497
0.23076923076923078	0.3076923076923077	0.0010120289305751897
0.2564102564102564	0.3076923076923077	0.0003131528350203659
0.28205128205128205	0.3076923076923077	0.000044421884980110726
0.3076923076923077	0.3076923076923077	2.50060455406787e-8
0.3333333333333333	0.3076923076923077	-0.0
0.358974358974359	0.3076923076923077	-0.0
0.38461538461538464	0.3076923076923077	-0.0
0.41025641025641024	0.3076923076923077	-0.0
0.4358974358974359	0.3076923076923077	-0.0
0.46153846153846156	0.3076923076923077	-0.0
0.48717948717948717	0.3076923076923077	-0.0
0.5128205128205128	0.3076923076923077	-0.0
0.5384615384615384	0.3076923076923077	-0.0
0.5641025641025641	0.3076923076923077	-0.0
0.5897435897435898	0.3076923076923077	0.0
0.6153846153846154	0.3076923076923077	0.0029996653937807054
0.6410256410256411	0.3076923076923077	0.024362758389489023
0.6666666666666666	0.3076923076923077	0.08263818954255009
0.6923076923076923	0.3076923076923077	0.1882318623110542
0.717948717948718	0.3076923076923077	0.3032583130639616
0.7435897435897436	0.3076923076923077	0.3720979688360603
0.7692307692307693	0.3076923076923077	0.3469294116314077
0.7948717948717948	0.3076923076923077	0.24804051575131347
0.8205128205128205	0.3076923076923077	0.1307881953607767
0.8461538461538461	0.3076923076923077	0.047727124593418525
0.8717948717948718	0.3076923076923077	0.010226476724897628
0.8974358974358975	0.3076923076923077	0.0003637101902742377
0.9230769230769231	0.3076923076923077	-0.0
0.9487179487179487	0.3076923076923077	-0.0
0.9743589743589743	0.3076923076923077	-0.0
1.0	0.3076923076923077	-0.0
0.0	0.3333333333333333	-0.0
0.02564102564102564	0.3333333333333333	-0.0
0.05128205128205128	0.3333333333333333	-0.0
0.07692307692307693	0.3333333333333333	-0.0
0.10256410256410256	0.3333333333333333	-0.0
0.1282051282051282	0.3333333333333333	-0.0
0.15384615384615385	0.3333333333333333	-0.0
0.1794871794871795	0.3333333333333333	-0.0
0.20512820512820512	0.3333333333333333	-0.0
0.23076923076923078	0.3333333333333333	-0.0
0.2564102564102564	0.3333333333333333	-0.0
0.28205128205128205	0.3333333333333333	-0.0
0.3076923076923077	0.3333333333333333	-0.0
0.3333333333333333	0.3333333333333333	-0.0
0.358974358974359	0.3333333333333333	-0.0
0.38461538461538464	0.3333333333333333	-0.0
0.41025641025641024	0.3333333333333333	-0.0
0.4358974358974359	0.3333333333333333	-0.0
0.46153846153846156	0.3333333333333333	-0.0
0.48717948717948717	0.3333333333333333	-0.0
0.5128205128205128	0.3333333333333333	-0.0
0.5384615384615384	0.3333333333333333	-0.0
0.5641025641025641	0.3333333333333333	-0.0
0.5897435897435898	0.3333333333333333	0.0
0.6153846153846154	0.3333333333333333	0.04407432344224726
0.6410256410256411	0.3333333333333333	0.35796395672328835
0.6666666666666666	0.3333333333333333	1.2142095255462875
0.6923076923076923	0.3333333333333333	2.7657058013319404
0.717948717948718	0.3333333333333333	4.4557986381558585
0.7435897435897436	0.3333333333333333	5.467265203874504
0.7692307692307693	0.3333333333333333	5.097461580739578
0.7948717948717948	0.3333333333333333	3.644479127795822
0.8205128205128205	0.3333333333333333	1.9216814104367104
0.8461538461538461	0.3333333333333333	0.7012584572466298
0.8717948717948718	0.3333333333333333	0.15025844008543518
0.8974358974358975	0.3333333333333333	0.005344022902895803
0.9230769230769231	0.3333333333333333	-0.0
0.9487179487179487	0.3333333333333333	-0.0
0.9743589743589743	0.3333333333333333	-0.0
1.0	0.3333333333333333	-0.0
0.0	0.358974358974359	-0.0
0.02564102564102564	0.358974358974359	-0.0
0.05128205128205128	0.358974358974359	-0.0
0.07692307692307693	0.358974358974359	-0.0
0.10256410256410256	0.358974358974359	-0.0
0.1282051282051282	0.358974358974359	-0.0
0.15384615384615385	0.358974358974359	-0.0
0.1794871794871795	0.358974358974359	-0.0
0.20512820512820512	0.358974358974359	-0.0
0.23076923076923078	0.358974358974359	-0.0
0.2564102564102564	0.358974358974359	-0.0
0.28205128205128205	0.358974358974359	-0.0
0.3076923076923077	0.358974358974359	-0.0
0.3333333333333333	0.358974358974359	-0.0
0.358974358974359	0.358974358974359	-0.0
0.38461538461538464	0.358974358974359	-0.0
0.41025641025641024	0.358974358974359	-0.0
0.4358974358974359	0.358974358974359	-0.0
0.46153846153846156	0.358974358974359	-0.0
0.48717948717948717	0.358974358974359	-0.0
0.5128205128205128	0.358974358974359	-0.0
0.5384615384615384	0.358974358974359	-0.0
0.5641025641025641	0.358974358974359	-0.0
0.5897435897435898	0.358974358974359	0.0
0.6153846153846154	0.358974358974359	0.17773885602363781
0.6410256410256411	0.358974358974359	1.4435644318521574
0.6666666666666666	0.358974358974359	4.905131063778627
0.6923076923076923	0.358974358974359	11.218031990652687
0.717948717948718	0.358974358974359	18.18320493677896
0.7435897435897436	0.358974358974359	22.527034582290266
0.7692307692307693	0.358974358974359	21.317063908968485
0.7948717948717948	0.358974358974359	15.618140534356673
0.8205128205128205	0.358974358974359	8.596468240898165
0.8461538461538461	0.358974358974359	3.425369944275786
0.8717948717948718	0.358974358974359	0.9154192467737341
0.8974358974358975	0.358974358974359	0.13234446012684475
0.9230769230769231	0.358974358974359	0.02277364717329583
0.9487179487179487	0.358974358974359	0.0006496854506956758
0.9743589743589743	0.358974358974359	-0.0
1.0	0.358974358974359	-0.0
0.0	0.38461538461538464	-0.0
0.02564102564102564	0.38461538461538464	-0.0
0.05128205128205128	0.38461538461538464	-0.0
0.07692307692307693	0.38461538461538464	-0.0
0.10256410256410256	0.38461538461538464	-0.0
0.1282051282051282	0.38461538461538464	-0.0
0.15384615384615385	0.38461538461538464	-0.0
0.1794871794871795	0.38461538461538464	-0.0
0.20512820512820512	0.38461538461538464	-0.0
0.23076923076923078	0.38461538461538464	-0.0
0.2564102564102564	0.38461538461538464	-0.0
0.28205128205128205	0.38461538461538464	-0.0
0.3076923076923077	0.38461538461538464	-0.0
0.3333333333333333	0.38461538461538464	-0.0
0.358974358974359	0.38461538461538464	-0.0
0.38461538461538464	0.38461538461538464	-0.0
0.41025641025641024	0.38461538461538464	-0.0
0.4358974358974359	0.38461538461538464	-0.0
0.46153846153846156	0.38461538461538464	-0.0
0.48717948717948717	0.38461538461538464	-0.0
0.5128205128205128	0.38461538461538464	-0.0
0.5384615384615384	0.38461538461538464	-0.0
0.5641025641025641	0.38461538461538464	-0.0
0.5897435897435898	0.38461538461538464	0.0
0.6153846153846154	0.38461538461538464	0.4520160699091596
0.6410256410256411	0.38461538461538464	3.671201913750267
0.6666666666666666	0.38461538461538464	12.564183676289538
0.6923076923076923	0.38461538461538464	29.20619901928033
0.717948717948718	0.38461538461538464	48.48323855737138
0.7435897435897436	0.38461538461538464	62.30012950946144
0.7692307692307693	0.38461538461538464	62.16499618972075
0.7948717948717948	0.38461538461538464	49.35047725031314
0.8205128205128205	0.38461538461538464	30.71811317553346
0.8461538461538461	0.38461538461538464	14.95830558361141
0.8717948717948718	0.38461538461538464	5.564223104002836
0.8974358974358975	0.38461538461538464	1.4951542089062062
0.9230769230769231	0.38461538461538464	0.2960637076689798
0.9487179487179487	0.38461538461538464	0.008446090425827788
0.9743589743589743	0.38461538461538464	-0.0
1.0	0.38461538461538464	-0.0
0.0	0.41025641025641024	-0.0
0.02564102564102564	0.41025641025641024	-0.0
0.05128205128205128	0.41025641025641024	-0.0
0.07692307692307693	0.41025641025641024	-0.0
0.10256410256410256	0.41025641025641024	-0.0
0.1282051282051282	0.41025641025641024	-0.0
0.15384615384615385	0.41025641025641024	-0.0
0.1794871794871795	0.41025641025641024	-0.0
0.20512820512820512	0.41025641025641024	-0.0
0.23076923076923078	0.41025641025641024	-0.0
0.2564102564102564	0.41025641025641024	-0.0
0.28205128205128205	0.41025641025641024	-0.0
0.3076923076923077	0.41025641025641024	-0.0
0.3333333333333333	0.41025641025641024	-0.0
0.358974358974359	0.41025641025641024	-0.0
0.38461538461538464	0.41025641025641024	-0.0
0.41025641025641024	0.41025641025641024	-0.0
0.4358974358974359	0.41025641025641024	-0.0
0.46153846153846156	0.41025641025641024	-0.0
0.48717948717948717	0.41025641025641024	-0.0
0.5128205128205128	0.41025641025641024	-0.0
0.5384615384615384	0.41025641025641024	-0.0
0.5641025641025641	0.41025641025641024	-0.0
0.5897435897435898	0.41025641025641024	0.0
0.6153846153846154	0.41025641025641024	0.800638862288821
0.6410256410256411	0.41025641025641024	6.502673774201265
0.6666666666666666	0.41025641025641024	22.492422349103016
0.6923076923076923	0.41025641025641024	53.52779443815424
0.717948717948718	0.41025641025641024	91.81982372274042
0.7435897435897436	0.41025641025641024	123.64020519682715
0.7692307692307693	0.41025641025641024	131.2044059980394
0.7948717948717948	0.41025641025641024	112.95918414056771
0.8205128205128205	0.41025641025641024	77.9001468562268
0.8461538461538461	0.41025641025641024	43.06526371275144
0.8717948717948718	0.41025641025641024	18.439548739758916
0.8974358974358975	0.41025641025641024	5.721411881143709
0.9230769230769231	0.41025641025641024	1.156083272066722
0.9487179487179487	0.41025641025641024	0.03298068490914015
0.9743589743589743	0.41025641025641024	-0.0
1.0	0.41025641025641024	-0.0
0.0	0.4358974358974359	-0.0
0.02564102564102564	0.4358974358974359	-0.0
0.05128205128205128	0.4358974358974359	-0.0
0.07692307692307693	0.4358974358974359	-0.0
0.10256410256410256	0.4358974358974359	-0.0
0.1282051282051282	0.4358974358974359	-0.0
0.15384615384615385	0.4358974358974359	-0.0
0.1794871794871795	0.4358974358974359	-0.0
0.20512820512820512	0.4358974358974359	-0.0
0.23076923076923078	0.4358974358974359	-0.0
0.2564102564102564	0.4358974358974359	-0.0
0.28205128205128205	0.4358974358974359	-0.0
0.3076923076923077	0.4358974358974359	-0.0
0.3333333333333333	0.4358974358974359	-0.0
0.358974358974359	0.4358974358974359	-0.0
0.38461538461538464	0.4358974358974359	-0.0
0.41025641025641024	0.4358974358974359	-0.0
0.4358974358974359	0.4358974358974359	-0.0
0.46153846153846156	0.4358974358974359	-0.0
0.48717948717948717	0.4358974358974359	-0.0
0.5128205128205128	0.4358974358974359	-0.0
0.5384615384615384	0.4358974358974359	-0.0
0.5641025641025641	0.4358974358974359	-0.0
0.5897435897435898	0.4358974358974359	0.0
0.6153846153846154	0.4358974358974359	1.0621504709363239
0.6410256410256411	0.4358974358974359	8.62666247042854
0.6666666666666666	0.4358974358974359	30.348698347074563
0.6923076923076923	0.4358974358974359	74.8576458406808
0.717948717948718	0.4358974358974359	134.5386658943761
0.7435897435897436	0.4358974358974359	192.4865219614996
0.7692307692307693	0.4358974358974359	219.23306716027605
0.7948717948717948	0.4358974358974359	204.56397298977967
0.8205128205128205	0.4358974358974359	153.65012117903834
0.8461538461538461	0.4358974358974359	92.61739285435178
0.8717948717948718	0.4358974358974359	42.845129074519214
0.8974358974358975	0.4358974358974359	14.171371771584102
0.9230769230769231	0.4358974358974359	2.88645693295163
0.9487179487179487	0.4358974358974359	0.08234469688268836
0.9743589743589743	0.4358974358974359	-0.0
1.0	0.4358974358974359	-0.0
0.0	0.46153846153846156	-0.0
0.02564102564102564	0.46153846153846156	-0.0
0.05128205128205128	0.46153846153846156	-0.0
0.07692307692307693	0.46153846153846156	-0.0
0.10256410256410256	0.46153846153846156	-0.0
0.1282051282051282	0.46153846153846156	-0.0
0.15384615384615385	0.46153846153846156	-0.0
0.1794871794871795	0.46153846153846156	-0.0
0.20512820512820512	0.46153846153846156	-0.0
0.23076923076923078	0.46153846153846156	-0.0
0.2564102564102564	0.46153846153846156	-0.0
0.28205128205128205	0.46153846153846156	-0.0
0.3076923076923077	0.46153846153846156	-0.0
0.3333333333333333	0.46153846153846156	-0.0
0.358974358974359	0.46153846153846156	-0.0
0.38461538461538464	0.46153846153846156	-0.0
0.41025641025641024	0.46153846153846156	-0.0
0.4358974358974359	0.46153846153846156	-0.0
0.46153846153846156	0.46153846153846156	-0.0
0.48717948717948717	0.46153846153846156	-0.0
0.5128205128205128	0.46153846153846156	-0.0
0.5384615384615384	0.46153846153846156	-0.0
0.5641025641025641	0.46153846153846156	-0.0
0.5897435897435898	0.46153846153846156	0.0
0.6153846153846154	0.46153846153846156	1.0771826288209219
0.6410256410256411	0.46153846153846156	8.748796961194433
0.6666666666666666	0.46153846153846156	31.570087519465623
0.6923076923076923	0.46153846153846156	81.89359252098609
0.717948717948718	0.46153846153846156	156.22055864842557
0.7435897435897436	0.46153846153846156	239.43764182501135
0.7692307692307693	0.46153846153846156	292.5309815830847
0.7948717948717948	0.46153846153846156	292.47156634951887
0.8205128205128205	0.46153846153846156	233.99450718957658
0.8461538461538461	0.46153846153846156	149.0695500028241
0.8717948717948718	0.46153846153846156	72.01638343186399
0.8974358974358975	0.46153846153846156	24.59843862731364
0.9230769230769231	0.46153846153846156	5.029368425651397
0.9487179487179487	0.46153846153846156	0.143477567184117
0.9743589743589743	0.46153846153846156	-0.0
1.0	0.46153846153846156	-0.0
0.0	0.48717948717948717	-0.0
0.02564102564102564	0.48717948717948717	-0.0
0.05128205128205128	0.48717948717948717	-0.0
0.07692307692307693	0.48717948717948717	-0.0
0.10256410256410256	0.48717948717948717	-0.0
0.1282051282051282	0.48717948717948717	-0.0
0.15384615384615385	0.48717948717948717	-0.0
0.1794871794871795	0.48717948717948717	-0.0
0.20512820512820512	0.48717948717948717	-0.0
0.23076923076923078	0.48717948717948717	-0.0
0.2564102564102564	0.48717948717948717	-0.0
0.28205128205128205	0.48717948717948717	-0.0
0.3076923076923077	0.48717948717948717	-0.0
0.3333333333333333	0.48717948717948717	-0.0
0.358974358974359	0.48717948717948717	-0.0
0.38461538461538464	0.48717948717948717	-0.0
0.41025641025641024	0.48717948717948717	-0.0
0.4358974358974359	0.48717948717948717	-0.0
0.46153846153846156	0.48717948717948717	-0.0
0.48717948717948717	0.48717948717948717	-0.0
0.5128205128205128	0.48717948717948717	-0.0
0.5384615384615384	0.48717948717948717	-0.0
0.5641025641025641	0.48717948717948717	-0.0
0.5897435897435898	0.48717948717948717	0.0
0.6153846153846154	0.48717948717948717	0.8334219783678976
0.6410256410256411	0.48717948717948717	6.769048889231921
0.6666666666666666	0.48717948717948717	25.44092883299934
0.6923076923076923	0.48717948717948717	71.02187134969137
0.717948717948718	0.48717948717948717	146.21876811839596
0.7435897435897436	0.48717948717948717	241.94174913395048
0.7692307692307693	0.48717948717948717	316.3049828475677
0.7948717948717948	0.48717948717948717	335.25095974283226
0.8205128205128205	0.48717948717948717	281.236434034956
0.8461538461538461	0.48717948717948717	186.01297869798583
0.8717948717948718	0.48717948717948717	92.33229744082489
0.8974358974358975	0.48717948717948717	32.139693286156046
0.9230769230769231	0.48717948717948717	6.585550414449099
0.9487179487179487	0.48717948717948717	0.18787224797736524
0.9743589743589743	0.48717948717948717	-0.0
1.0	0.48717948717948717	-0.0
0.0	0.5128205128205128	-0.0
0.02564102564102564	0.5128205128205128	-0.0
0.05128205128205128	0.5128205128205128	-0.0
0.07692307692307693	0.5128205128205128	-0.0
0.10256410256410256	0.5128205128205128	-0.0
0.1282051282051282	0.5128205128205128	-0.0
0.15384615384615385	0.5128205128205128	-0.0
0.1794871794871795	0.5128205128205128	-0.0
0.20512820512820512	0.5128205128205128	-0.0
0.23076923076923078	0.5128205128205128	-0.0
0.2564102564102564	0.5128205128205128	-0.0
0.28205128205128205	0.5128205128205128	-0.0
0.3076923076923077	0.5128205128205128	-0.0
0.3333333333333333	0.5128205128205128	-0.0
0.358974358974359	0.5128205128205128	-0.0
0.38461538461538464	0.5128205128205128	-0.0
0.41025641025641024	0.5128205128205128	-0.0
0.4358974358974359	0.5128205128205128	-0.0
0.46153846153846156	0.5128205128205128	-0.0
0.48717948717948717	0.5128205128205128	-0.0
0.5128205128205128	0.5128205128205128	-0.0
0.5384615384615384	0.5128205128205128	-0.0
0.5641025641025641	0.5128205128205128	-0.0
0.5897435897435898	0.5128205128205128	0.0
0.6153846153846154	0.5128205128205128	0.48611407178041993
0.6410256410256411	0.5128205128205128	3.9482747347235003
0.6666666666666666	0.5128205128205128	15.872896120514586
0.6923076923076923	0.5128205128205128	49.227969207186646
0.717948717948718	0.5128205128205128	111.10684860768461
0.7435897435897436	0.5128205128205128	198.85942172841845
0.7692307692307693	0.5128205128205128	276.1367267690238
0.7948717948717948	0.5128205128205128	306.53227916829985
0.8205128205128205	0.5128205128205128	266.09348694782966
0.8461538461538461	0.5128205128205128	180.48702644866248
0.8717948717948718	0.5128205128205128	91.14825330361757
0.8974358974358975	0.5128205128205128	32.09758211433982
0.9230769230769231	0.5128205128205128	6.5855504144490995
0.9487179487179487	0.5128205128205128	0.18787224797736526
0.9743589743589743	0.5128205128205128	-0.0
1.0	0.5128205128205128	-0.0
0.0	0.5384615384615384	0.0
0.02564102564102564	0.5384615384615384	0.0
0.05128205128205128	0.5384615384615384	0.0
0.07692307692307693	0.5384615384615384	0.0
0.10256410256410256	0.5384615384615384	0.0
0.1282051282051282	0.5384615384615384	0.0
0.15384615384615385	0.5384615384615384	0.0
0.1794871794871795	0.5384615384615384	0.0
0.20512820512820512	0.5384615384615384	0.0
0.23076923076923078	0.5384615384615384	0.0
0.2564102564102564	0.5384615384615384	0.0
0.28205128205128205	0.5384615384615384	0.0
0.3076923076923077	0.5384615384615384	0.0
0.3333333333333333	0.5384615384615384	0.0
0.358974358974359	0.5384615384615384	0.0
0.38461538461538464	0.5384615384615384	0.0
0.41025641025641024	0.5384615384615384	0.0
0.4358974358974359	0.5384615384615384	0.0
0.46153846153846156	0.5384615384615384	-0.0
0.48717948717948717	0.5384615384615384	-0.0
0.5128205128205128	0.5384615384615384	-0.0
0.5384615384615384	0.5384615384615384	-0.0
0.5641025641025641	0.5384615384615384	-0.0
0.5897435897435898	0.5384615384615384	0.0
0.6153846153846154	0.5384615384615384	0.1983070483393825
0.6410256410256411	0.5384615384615384	1.6107230059834807
0.6666666666666666	0.5384615384615384	7.357824726843689
0.6923076923076923	0.5384615384615384	26.743312227475748
0.717948717948718	0.5384615384615384	67.36853985908374
0.7435897435897436	0.5384615384615384	130.41620928962567
0.7692307692307693	0.5384615384615384	190.88371496933283
0.7948717948717948	0.5384615384615384	219.797876572034
0.8205128205128205	0.5384615384615384	195.6747161368286
0.8461538461538461	0.5384615384615384	135.08592222263107
0.8717948717948718	0.5384615384615384	69.02011568596471
0.8974358974358975	0.5384615384615384	24.4918747401324
0.9230769230769231	0.5384615384615384	5.029368425651397
0.9487179487179487	0.5384615384615384	0.143477567184117
0.9743589743589743	0.5384615384615384	-0.0
1.0	0.5384615384615384	-0.0
0.0	0.5641025641025641	0.0
0.02564102564102564	0.5641025641025641	0.0
0.05128205128205128	0.5641025641025641	0.0
0.07692307692307693	0.5641025641025641	0.0
0.10256410256410256	0.5641025641025641	0.0
0.1282051282051282	0.5641025641025641	0.0
0.15384615384615385	0.5641025641025641	0.003076980937683065
0.1794871794871795	0.5641025641025641	0.07136835535351613
0.20512820512820512	0.5641025641025641	0.3202172150624406
0.23076923076923078	0.5641025641025641	0.8610777094017918
0.2564102564102564	0.5641025641025641	1.6047635075927522
0.28205128205128205	0.5641025641025641	2.214789868618698
0.3076923076923077	0.5641025641025641	2.342587049767704
0.3333333333333333	0.5641025641025641	1.8845103646767247
0.358974358974359	0.5641025641025641	1.1520800980365007
0.38461538461538464	0.5641025641025641	0.49657576177979784
0.41025641025641024	0.5641025641025641	0.1426752742639843
0.4358974358974359	0.5641025641025641	0.016230320169337335
0.46153846153846156	0.5641025641025641	-0.0
0.48717948717948717	0.5641025641025641	-0.0
0.5128205128205128	0.5641025641025641	-0.0
0.5384615384615384	0.5641025641025641	-0.0
0.5641025641025641	0.5641025641025641	-0.0
0.5897435897435898	0.5641025641025641	0.0
0.6153846153846154	0.5641025641025641	0.0523702483642787
0.6410256410256411	0.5641025641025641	0.42540387671564484
0.6666666666666666	0.5641025641025641	2.530125781534757
0.6923076923076923	0.5641025641025641	11.492974496440052
0.717948717948718	0.5641025641025641	32.45253072161519
0.7435897435897436	0.5641025641025641	67.22682780730833
0.7692307692307693	0.5641025641025641	102.44588842351246
0.7948717948717948	0.5641025641025641	121.06585759279389
0.8205128205128205	0.5641025641025641	109.62276622970954
0.8461538461538461	0.5641025641025641	76.55096538061161
0.8717948717948718	0.5641025641025641	39.40258046066209
0.8974358974358975	0.5641025641025641	14.048935663327393
0.9230769230769231	0.5641025641025641	2.88645693295163
0.9487179487179487	0.5641025641025641	0.08234469688268836
0.9743589743589743	0.5641025641025641	-0.0
1.0	0.5641025641025641	-0.0
0.0	0.5897435897435898	0.0
0.02564102564102564	0.5897435897435898	0.0
0.05128205128205128	0.5897435897435898	0.0
0.07692307692307693	0.5897435897435898	0.0
0.10256410256410256	0.5897435897435898	0.0
0.1282051282051282	0.5897435897435898	0.0
0.15384615384615385	0.5897435897435898	0.027048702342814323
0.1794871794871795	0.5897435897435898	0.6273751575812634
0.20512820512820512	0.5897435897435898	2.8149216100737062
0.23076923076923078	0.5897435897435898	7.569443921605618
0.2564102564102564	0.5897435897435898	14.106935118087492
0.28205128205128205	0.5897435897435898	19.469471251667063
0.3076923076923077	0.5897435897435898	20.592893197775407
0.3333333333333333	0.5897435897435898	16.56609545149531
0.358974358974359	0.5897435897435898	10.12754783925783
0.38461538461538464	0.5897435897435898	4.36523015353874
0.41025641025641024	0.5897435897435898	1.2542102480985244
0.4358974358974359	0.5897435897435898	0.14267527426398377
0.46153846153846156	0.5897435897435898	-0.0
0.48717948717948717	0.5897435897435898	-0.0
0.5128205128205128	0.5897435897435898	-0.0
0.5384615384615384	0.5897435897435898	-0.0
0.5641025641025641	0.5897435897435898	-0.0
0.5897435897435898	0.5897435897435898	0.0
0.6153846153846154	0.5897435897435898	0.004502013722863736
0.6410256410256411	0.5897435897435898	0.03658934798622379
0.6666666666666666	0.5897435897435898	0.5595401249692435
0.6923076923076923	0.5897435897435898	3.5694484270526083
0.717948717948718	0.5897435897435898	11.332473978750492
0.7435897435897436	0.5897435897435898	24.882222096065362
0.7692307692307693	0.5897435897435898	39.12637322020654
0.7948717948717948	0.5897435897435898	47.127110024449806
0.8205128205128205	0.5897435897435898	43.18784131040038
0.8461538461538461	0.5897435897435898	30.39807668459157
0.8717948717948718	0.5897435897435898	15.725354360421312
0.8974358974358975	0.5897435897435898	5.624880086205308
0.9230769230769231	0.5897435897435898	1.156083272066722
0.9487179487179487	0.5897435897435898	0.03298068490914015
0.9743589743589743	0.5897435897435898	-0.0
1.0	0.5897435897435898	-0.0
0.0	0.6153846153846154	0.0
0.02564102564102564	0.6153846153846154	0.0
0.05128205128205128	0.6153846153846154	0.0
0.07692307692307693	0.6153846153846154	0.0
0.10256410256410256	0.6153846153846154	0.0
0.1282051282051282	0.6153846153846154	0.0
0.15384615384615385	0.6153846153846154	0.09414196005809702
0.1794871794871795	0.6153846153846154	2.183554918010622
0.20512820512820512	0.6153846153846154	9.797225553507293
0.23076923076923078	0.6153846153846154	26.345156166765594
0.2564102564102564	0.6153846153846154	49.098640873689305
0.28205128205128205	0.6153846153846154	67.76274002710635
0.3076923076923077	0.6153846153846154	71.67276656510838
0.3333333333333333	0.6153846153846154	57.65765309357268
0.358974358974359	0.6153846153846154	35.248537696417884
0.38461538461538464	0.6153846153846154	15.19301434687927
0.41025641025641024	0.6153846153846154	4.365230153538748
0.4358974358974359	0.6153846153846154	0.49657576177979695
0.46153846153846156	0.6153846153846154	-0.0
0.48717948717948717	0.6153846153846154	-0.0
0.5128205128205128	0.6153846153846154	-0.0
0.5384615384615384	0.6153846153846154	-0.0
0.5641025641025641	0.6153846153846154	-0.0
0.5897435897435898	0.6153846153846154	-0.0
0.6153846153846154	0.6153846153846154	-0.0
0.6410256410256411	0.6153846153846154	6.345672746677623e-6
0.6666666666666666	0.6153846153846154	0.11153154419560032
0.6923076923076923	0.6153846153846154	0.8417598355194957
0.717948717948718	0.6153846153846154	2.7855980396454365
0.7435897435897436	0.6153846153846154	6.229121775339134
0.7692307692307693	0.6153846153846154	9.886608904705303
0.7948717948717948	0.6153846153846154	11.973542029268817
0.8205128205128205	0.6153846153846154	11.009792980867202
0.8461538461538461	0.6153846153846154	7.766360998221738
0.8717948717948718	0.6153846153846154	4.023207286775423
0.8974358974358975	0.6153846153846154	1.440347145713575
0.9230769230769231	0.6153846153846154	0.29606370766897877
0.9487179487179487	0.6153846153846154	0.008446090425827758
0.9743589743589743	0.6153846153846154	-0.0
1.0	0.6153846153846154	-0.0
0.0	0.6410256410256411	0.0
0.02564102564102564	0.6410256410256411	0.0
0.05128205128205128	0.6410256410256411	0.0
0.07692307692307693	0.6410256410256411	0.0
0.10256410256410256	0.6410256410256411	0.0
0.1282051282051282	0.6410256410256411	0.0
0.15384615384615385	0.6410256410256411	0.21841396000551436
0.1794871794871795	0.6410256410256411	5.065954397357981
0.20512820512820512	0.6410256410256411	22.730043318496843
0.23076923076923078	0.6410256410256411	61.12205313970477
0.2564102564102564	0.6410256410256411	113.91125251156001
0.28205128205128205	0.6410256410256411	157.21287703178126
0.3076923076923077	0.6410256410256411	166.2843301793963
0.3333333333333333	0.6410256410256411	133.76858022734862
0.358974358974359	0.6410256410256411	81.77833452720978
0.38461538461538464	0.6410256410256411	35.24853769641783
0.41025641025641024	0.6410256410256411	10.12754783925783
0.4358974358974359	0.6410256410256411	1.152080098036497
0.46153846153846156	0.6410256410256411	-0.0
0.48717948717948717	0.6410256410256411	-0.0
0.5128205128205128	0.6410256410256411	-0.0
0.5384615384615384	0.6410256410256411	-0.0
0.5641025641025641	0.6410256410256411	-0.0
0.5897435897435898	0.6410256410256411	-0.0
0.6153846153846154	0.6410256410256411	-0.0
0.6410256410256411	0.6410256410256411	4.881182950380784e-7
0.6666666666666666	0.6410256410256411	0.008579167153588838
0.6923076923076923	0.6410256410256411	0.06474937995509324
0.717948717948718	0.6410256410256411	0.21427221668262628
0.7435897435897436	0.6410256410256411	0.479153026313094
0.7692307692307693	0.6410256410256411	0.7604922086156553
0.7948717948717948	0.6410256410256411	0.9210221128962963
0.8205128205128205	0.6410256410256411	0.846889146837392
0.8461538461538461	0.6410256410256411	0.5973996832860645
0.8717948717948718	0.6410256410256411	0.3094709040004895
0.8974358974358975	0.6410256410256411	0.11079357872603358
0.9230769230769231	0.6410256410256411	0.022773647173295632
0.9487179487179487	0.6410256410256411	0.0006496854506956702
0.9743589743589743	0.6410256410256411	-0.0
1.0	0.6410256410256411	-0.0
0.0	0.6666666666666666	0.0
0.02564102564102564	0.6666666666666666	0.0
0.05128205128205128	0.6666666666666666	0.0
0.07692307692307693	0.6666666666666666	0.0
0.10256410256410256	0.6666666666666666	0.0
0.1282051282051282	0.6666666666666666	0.0
0.15384615384615385	0.6666666666666666	0.3572697524434082
0.1794871794871795	0.6666666666666666	8.286614433381391
0.20512820512820512	0.6666666666666666	37.18057650354531
0.23076923076923078	0.6666666666666666	99.9801514221153
0.2564102564102564	0.6666666666666666	186.329870967479
0.28205128205128205	0.6666666666666666	257.1603282896496
0.3076923076923077	0.6666666666666666	271.99892111708874
0.3333333333333333	0.6666666666666666	218.81141453286426
0.358974358974359	0.6666666666666666	133.7685802273482
0.38461538461538464	0.6666666666666666	57.657653093572385
0.41025641025641024	0.6666666666666666	16.566095451495258
0.4358974358974359	0.6666666666666666	1.8845103646767123
0.46153846153846156	0.6666666666666666	-0.0
0.48717948717948717	0.6666666666666666	-0.0
0.5128205128205128	0.6666666666666666	-0.0
0.5384615384615384	0.6666666666666666	-0.0
0.5641025641025641	0.6666666666666666	-0.0
0.5897435897435898	0.6666666666666666	-0.0
0.6153846153846154	0.6666666666666666	-0.0
0.6410256410256411	0.6666666666666666	-0.0
0.6666666666666666	0.6666666666666666	-0.0
0.6923076923076923	0.6666666666666666	-0.0
0.717948717948718	0.6666666666666666	-0.0
0.7435897435897436	0.6666666666666666	-0.0
0.7692307692307693	0.6666666666666666	-0.0
0.7948717948717948	0.6666666666666666	-0.0
0.8205128205128205	0.6666666666666666	-0.0
0.8461538461538461	0.6666666666666666	-0.0
0.8717948717948718	0.6666666666666666	-0.0
0.8974358974358975	0.6666666666666666	-0.0
0.9230769230769231	0.6666666666666666	-0.0
0.9487179487179487	0.6666666666666666	-0.0
0.9743589743589743	0.6666666666666666	-0.0
1.0	0.6666666666666666	-0.0
0.0	0.6923076923076923	0.0
0.02564102564102564	0.6923076923076923	0.0
0.05128205128205128	0.6923076923076923	0.0
0.07692307692307693	0.6923076923076923	0.0
0.10256410256410256	0.6923076923076923	0.0
0.1282051282051282	0.6923076923076923	0.0
0.15384615384615385	0.6923076923076923	0.4441129701566871
0.1794871794871795	0.6923076923076923	10.300880282708029
0.20512820512820512	0.6923076923076923	46.21823188276487
0.23076923076923078	0.6923076923076923	124.28279108745522
0.2564102564102564	0.6923076923076923	231.62193792878466
0.28205128205128205	0.6923076923076923	319.6694834144284
0.3076923076923077	0.6923076923076923	338.11496190363675
0.3333333333333333	0.6923076923076923	271.9989211170888
0.358974358974359	0.6923076923076923	166.2843301793958
0.38461538461538464	0.6923076923076923	71.67276656510802
0.41025641025641024	0.6923076923076923	20.592893197775346
0.4358974358974359	0.6923076923076923	2.3425870497676886
0.46153846153846156	0.6923076923076923	-0.0
0.48717948717948717	0.6923076923076923	-0.0
0.5128205128205128	0.6923076923076923	-0.0
0.5384615384615384	0.6923076923076923	-0.0
0.5641025641025641	0.6923076923076923	-0.0
0.5897435897435898	0.6923076923076923	-0.0
0.6153846153846154	0.6923076923076923	-0.0
0.6410256410256411	0.6923076923076923	-0.0
0.6666666666666666	0.6923076923076923	-0.0
0.6923076923076923	0.6923076923076923	-0.0
0.717948717948718	0.6923076923076923	-0.0
0.7435897435897436	0.6923076923076923	-0.0
0.7692307692307693	0.6923076923076923	-0.0
0.7948717948717948	0.6923076923076923	-0.0
0.8205128205128205	0.6923076923076923	-0.0
0.8461538461538461	0.6923076923076923	-0.0
0.8717948717948718	0.6923076923076923	-0.0
0.8974358974358975	0.6923076923076923	-0.0
0.9230769230769231	0.6923076923076923	-0.0
0.9487179487179487	0.6923076923076923	-0.0
0.9743589743589743	0.6923076923076923	-0.0
1.0	0.6923076923076923	-0.0
0.0	0.717948717948718	0.0
0.02564102564102564	0.717948717948718	0.0
0.05128205128205128	0.717948717948718	0.0
0.07692307692307693	0.717948717948718	0.0
0.10256410256410256	0.717948717948718	0.0
0.1282051282051282	0.717948717948718	0.0
0.15384615384615385	0.717948717948718	0.419884890477272
0.1794871794871795	0.717948717948718	9.738927435058669
0.20512820512820512	0.717948717948718	43.6968486313317
0.23076923076923078	0.717948717948718	117.50268429574274
0.2564102564102564	0.717948717948718	218.9860656513791
0.28205128205128205	0.717948717948718	302.2302770960231
0.3076923076923077	0.717948717948718	319.6694834144282
0.3333333333333333	0.717948717948718	257.1603282896495
0.358974358974359	0.717948717948718	157.2128770317807
0.38461538461538464	0.717948717948718	67.76274002710599
0.41025641025641024	0.717948717948718	19.469471251666995
0.4358974358974359	0.717948717948718	2.2147898686186824
0.46153846153846156	0.717948717948718	-0.0
0.48717948717948717	0.717948717948718	-0.0
0.5128205128205128	0.717948717948718	-0.0
0.5384615384615384	0.717948717948718	-0.0
0.5641025641025641	0.717948717948718	-0.0
0.5897435897435898	0.717948717948718	-0.0
0.6153846153846154	0.717948717948718	-0.0
0.6410256410256411	0.717948717948718	-0.0
0.6666666666666666	0.717948717948718	-0.0
0.6923076923076923	0.717948717948718	-0.0
0.717948717948718	0.717948717948718	-0.0
0.7435897435897436	0.717948717948718	-0.0
0.7692307692307693	0.717948717948718	-0.0
0.7948717948717948	0.717948717948718	-0.0
0.8205128205128205	0.717948717948718	-0.0
0.8461538461538461	0.717948717948718	-0.0
0.8717948717948718	0.717948717948718	-0.0
0.8974358974358975	0.717948717948718	-0.0
0.9230769230769231	0.717948717948718	-0.0
0.9487179487179487	0.717948717948718	-0.0
0.9743589743589743	0.717948717948718	-0.0
1.0	0.717948717948718	-0.0
0.0	0.7435897435897436	0.0
0.02564102564102564	0.7435897435897436	0.0
0.05128205128205128	0.7435897435897436	0.0
0.07692307692307693	0.7435897435897436	0.0
0.10256410256410256	0.7435897435897436	0.0
0.1282051282051282	0.7435897435897436	0.0
0.15384615384615385	0.7435897435897436	0.3042347083011289
0.1794871794871795	0.7435897435897436	7.056504805407653
0.20512820512820512	0.7435897435897436	31.661291698114535
0.23076923076923078	0.7435897435897436	85.13855985787124
0.2564102564102564	0.7435897435897436	158.67006247767193
0.28205128205128205	0.7435897435897436	218.98606565137896
0.3076923076923077	0.7435897435897436	231.6219379287844
0.3333333333333333	0.7435897435897436	186.32987096747883
0.358974358974359	0.7435897435897436	113.91125251155954
0.38461538461538464	0.7435897435897436	49.098640873689014
0.41025641025641024	0.7435897435897436	14.106935118087431
0.4358974358974359	0.7435897435897436	1.60476350759274
0.46153846153846156	0.7435897435897436	-0.0
0.48717948717948717	0.7435897435897436	-0.0
0.5128205128205128	0.7435897435897436	-0.0
0.5384615384615384	0.7435897435897436	-0.0
0.5641025641025641	0.7435897435897436	-0.0
0.5897435897435898	0.7435897435897436	-0.0
0.6153846153846154	0.7435897435897436	-0.0
0.6410256410256411	0.7435897435897436	-0.0
0.6666666666666666	0.7435897435897436	-0.0
0.6923076923076923	0.7435897435897436	-0.0
0.717948717948718	0.7435897435897436	-0.0
0.7435897435897436	0.7435897435897436	-0.0
0.7692307692307693	0.7435897435897436	-0.0
0.7948717948717948	0.7435897435897436	-0.0
0.8205128205128205	0.7435897435897436	-0.0
0.8461538461538461	0.7435897435897436	-0.0
0.8717948717948718	0.7435897435897436	-0.0
0.8974358974358975	0.7435897435897436	-0.0
0.9230769230769231	0.7435897435897436	-0.0
0.9487179487179487	0.7435897435897436	-0.0
0.9743589743589743	0.7435897435897436	-0.0
1.0	0.7435897435897436	-0.0
0.0	0.7692307692307693	0.0
0.02564102564102564	0.7692307692307693	0.0
0.05128205128205128	0.7692307692307693	0.0
0.07692307692307693	0.7692307692307693	0.0
0.10256410256410256	0.7692307692307693	0.0
0.1282051282051282	0.7692307692307693	0.0
0.15384615384615385	0.7692307692307693	0.16324506664376304
0.1794871794871795	0.7692307692307693	3.786351674545385
0.20512820512820512	0.7692307692307693	16.988691731288405
0.23076923076923078	0.7692307692307693	45.683314555273
0.2564102564102564	0.7692307692307693	85.13855985787104
0.28205128205128205	0.7692307692307693	117.50268429574236
0.3076923076923077	0.7692307692307693	124.28279108745478
0.3333333333333333	0.7692307692307693	99.98015142211497
0.358974358974359	0.7692307692307693	61.12205313970435
0.38461538461538464	0.7692307692307693	26.345156166765374
0.41025641025641024	0.7692307692307693	7.5694439216055684
0.4358974358974359	0.7692307692307693	0.8610777094017831
0.46153846153846156	0.7692307692307693	-0.0
0.48717948717948717	0.7692307692307693	-0.0
0.5128205128205128	0.7692307692307693	-0.0
0.5384615384615384	0.7692307692307693	-0.0
0.5641025641025641	0.7692307692307693	-0.0
0.5897435897435898	0.7692307692307693	-0.0
0.6153846153846154	0.7692307692307693	-0.0
0.6410256410256411	0.7692307692307693	-0.0
0.6666666666666666	0.7692307692307693	-0.0
0.6923076923076923	0.7692307692307693	-0.0
0.717948717948718	0.7692307692307693	-0.0
0.7435897435897436	0.7692307692307693	-0.0
0.7692307692307693	0.7692307692307693	-0.0
0.7948717948717948	0.7692307692307693	-0.0
0.8205128205128205	0.7692307692307693	-0.0
0.8461538461538461	0.7692307692307693	-0.0
0.8717948717948718	0.7692307692307693	-0.0
0.8974358974358975	0.7692307692307693	-0.0
0.9230769230769231	0.7692307692307693	-0.0
0.9487179487179487	0.7692307692307693	-0.0
0.9743589743589743	0.7692307692307693	-0.0
1.0	0.7692307692307693	-0.0
0.0	0.7948717948717948	0.0
0.02564102564102564	0.7948717948717948	0.0
0.05128205128205128	0.7948717948717948	0.0
0.07692307692307693	0.7948717948717948	0.0
0.10256410256410256	0.7948717948717948	0.0
0.1282051282051282	0.7948717948717948	0.0
0.15384615384615385	0.7948717948717948	0.06070750646845129
0.1794871794871795	0.7948717948717948	1.408066862295452
0.20512820512820512	0.7948717948717948	6.317747509138093
0.23076923076923078	0.7948717948717948	16.988691731288462
0.2564102564102564	0.7948717948717948	31.66129169811457
0.28205128205128205	0.7948717948717948	43.696848631331704
0.3076923076923077	0.7948717948717948	46.21823188276486
0.3333333333333333	0.7948717948717948	37.18057650354531
0.358974358974359	0.7948717948717948	22.73004331849677
0.38461538461538464	0.7948717948717948	9.797225553507245
0.41025641025641024	0.7948717948717948	2.8149216100736973
0.4358974358974359	0.7948717948717948	0.3202172150624385
0.46153846153846156	0.7948717948717948	-0.0
0.48717948717948717	0.7948717948717948	-0.0
0.5128205128205128	0.7948717948717948	-0.0
0.5384615384615384	0.7948717948717948	-0.0
0.5641025641025641	0.7948717948717948	-0.0
0.5897435897435898	0.7948717948717948	-0.0
0.6153846153846154	0.7948717948717948	-0.0
0.6410256410256411	0.7948717948717948	-0.0
0.6666666666666666	0.7948717948717948	-0.0
0.6923076923076923	0.7948717948717948	-0.0
0.717948717948718	0.7948717948717948	-0.0
0.7435897435897436	0.7948717948717948	-0.0
0.7692307692307693	0.7948717948717948	-0.0
0.7948717948717948	0.7948717948717948	-0.0
0.8205128205128205	0.7948717948717948	-0.0
0.8461538461538461	0.7948717948717948	-0.0
0.8717948717948718	0.7948717948717948	-0.0
0.8974358974358975	0.7948717948717948	-0.0
0.9230769230769231	0.7948717948717948	-0.0
0.9487179487179487	0.7948717948717948	-0.0
0.9743589743589743	0.7948717948717948	-0.0
1.0	0.7948717948717948	-0.0
0.0	0.8205128205128205	0.0
0.02564102564102564	0.8205128205128205	0.0
0.05128205128205128	0.8205128205128205	0.0
0.07692307692307693	0.8205128205128205	0.0
0.10256410256410256	0.8205128205128205	0.0
0.1282051282051282	0.8205128205128205	0.0
0.15384615384615385	0.8205128205128205	0.013530174801568574
0.1794871794871795	0.8205128205128205	0.3138226536952947
0.20512820512820512	0.8205128205128205	1.4080668622954484
0.23076923076923078	0.8205128205128205	3.786351674545388
0.2564102564102564	0.8205128205128205	7.0565048054076405
0.28205128205128205	0.8205128205128205	9.738927435058647
0.3076923076923077	0.8205128205128205	10.300880282708
0.3333333333333333	0.8205128205128205	8.28661443338137
0.358974358974359	0.8205128205128205	5.0659543973579515
0.38461538461538464	0.8205128205128205	2.1835549180106053
0.41025641025641024	0.8205128205128205	0.6273751575812598
0.4358974358974359	0.8205128205128205	0.07136835535351546
0.46153846153846156	0.8205128205128205	-0.0
0.48717948717948717	0.8205128205128205	-0.0
0.5128205128205128	0.8205128205128205	-0.0
0.5384615384615384	0.8205128205128205	-0.0
0.5641025641025641	0.8205128205128205	-0.0
0.5897435897435898	0.8205128205128205	-0.0
0.6153846153846154	0.8205128205128205	-0.0
0.6410256410256411	0.8205128205128205	-0.0
0.6666666666666666	0.8205128205128205	-0.0
0.6923076923076923	0.8205128205128205	-0.0
0.717948717948718	0.8205128205128205	-0.0
0.7435897435897436	0.8205128205128205	-0.0
0.7692307692307693	0.8205128205128205	-0.0
0.7948717948717948	0.8205128205128205	-0.0
0.8205128205128205	0.8205128205128205	-0.0
0.8461538461538461	0.8205128205128205	-0.0
0.8717948717948718	0.8205128205128205	-0.0
0.8974358974358975	0.8205128205128205	-0.0
0.9230769230769231	0.8205128205128205	-0.0
0.9487179487179487	0.8205128205128205	-0.0
0.9743589743589743	0.8205128205128205	-0.0
1.0	0.8205128205128205	-0.0
0.0	0.8461538461538461	0.0
0.02564102564102564	0.8461538461538461	0.0
0.05128205128205128	0.8461538461538461	0.0
0.07692307692307693	0.8461538461538461	0.0
0.10256410256410256	0.8461538461538461	0.0
0.1282051282051282	0.8461538461538461	0.0
0.15384615384615385	0.8461538461538461	0.0005833410303729911
0.1794871794871795	0.8461538461538461	0.013530174801568455
0.20512820512820512	0.8461538461538461	0.0607075064684506
0.23076923076923078	0.8461538461538461	0.1632450666437617
0.2564102564102564	0.8461538461538461	0.30423470830112576
0.28205128205128205	0.8461538461538461	0.41988489047726735
0.3076923076923077	0.8461538461538461	0.44411297015668183
0.3333333333333333	0.8461538461538461	0.3572697524434041
0.358974358974359	0.8461538461538461	0.21841396000551114
0.38461538461538464	0.8461538461538461	0.09414196005809548
0.41025641025641024	0.8461538461538461	0.027048702342813924
0.4358974358974359	0.8461538461538461	0.0030769809376830085
0.46153846153846156	0.8461538461538461	-0.0
0.48717948717948717	0.8461538461538461	-0.0
0.5128205128205128	0.8461538461538461	-0.0
0.5384615384615384	0.8461538461538461	-0.0
0.5641025641025641	0.8461538461538461	-0.0
0.5897435897435898	0.8461538461538461	-0.0
0.6153846153846154	0.8461538461538461	-0.0
0.6410256410256411	0.8461538461538461	-0.0
0.6666666666666666	0.8461538461538461	-0.0
0.6923076923076923	0.8461538461538461	-0.0
0.717948717948718	0.8461538461538461	-0.0
0.7435897435897436	0.8461538461538461	-0.0
0.7692307692307693	0.8461538461538461	-0.0
0.7948717948717948	0.8461538461538461	-0.0
0.8205128205128205	0.8461538461538461	-0.0
0.8461538461538461	0.8461538461538461	-0.0
0.8717948717948718	0.8461538461538461	-0.0
0.8974358974358975	0.8461538461538461	-0.0
0.9230769230769231	0.8461538461538461	-0.0
0.9487179487179487	0.8461538461538461	-0.0
0.9743589743589743	0.8461538461538461	-0.0
1.0	0.8461538461538461	-0.0
0.0	0.8717948717948718	-0.0
0.02564102564102564	0.8717948717948718	-0.0
0.05128205128205128	0.8717948717948718	-0.0
0.07692307692307693	0.8717948717948718	-0.0
0.10256410256410256	0.8717948717948718	-0.0
0.1282051282051282	0.8717948717948718	-0.0
0.15384615384615385	0.8717948717948718	-0.0
0.1794871794871795	0.8717948717948718	-0.0
0.20512820512820512	0.8717948717948718	-0.0
0.23076923076923078	0.8717948717948718	-0.0
0.2564102564102564	0.8717948717948718	-0.0
0.28205128205128205	0.8717948717948718	-0.0
0.3076923076923077	0.8717948717948718	-0.0
0.3333333333333333	0.8717948717948718	-0.0
0.358974358974359	0.8717948717948718	-0.0
0.38461538461538464	0.8717948717948718	-0.0
0.41025641025641024	0.8717948717948718	-0.0
0.4358974358974359	0.8717948717948718	-0.0
0.46153846153846156	0.8717948717948718	-0.0
0.48717948717948717	0.8717948717948718	-0.0
0.5128205128205128	0.8717948717948718	-0.0
0.5384615384615384	0.8717948717948718	-0.0
0.5641025641025641	0.8717948717948718	-0.0
0.5897435897435898	0.8717948717948718	-0.0
0.6153846153846154	0.8717948717948718	-0.0
0.6410256410256411	0.8717948717948718	-0.0
0.6666666666666666	0.8717948717948718	-0.0
0.6923076923076923	0.8717948717948718	-0.0
0.717948717948718	0.8717948717948718	-0.0
0.7435897435897436	0.8717948717948718	-0.0
0.7692307692307693	0.8717948717948718	-0.0
0.7948717948717948	0.8717948717948718	-0.0
0.8205128205128205	0.8717948717948718	-0.0
0.8461538461538461	0.8717948717948718	-0.0
0.8717948717948718	0.8717948717948718	-0.0
0.8974358974358975	0.8717948717948718	-0.0
0.9230769230769231	0.8717948717948718	-0.0
0.9487179487179487	0.8717948717948718	-0.0
0.9743589743589743	0.8717948717948718	-0.0
1.0	0.8717948717948718	-0.0
0.0	0.8974358974358975	-0.0
0.02564102564102564	0.8974358974358975	-0.0
0.05128205128205128	0.8974358974358975	-0.0
0.07692307692307693	0.8974358974358975	-0.0
0.10256410256410256	0.8974358974358975	-0.0
0.1282051282051282	0.8974358974358975	-0.0
0.15384615384615385	0.8974358974358975	-0.0
0.1794871794871795	0.8974358974358975	-0.0
0.20512820512820512	0.8974358974358975	-0.0
0.23076923076923078	0.8974358974358975	-0.0
0.2564102564102564	0.8974358974358975	-0.0
0.28205128205128205	0.8974358974358975	-0.0
0.3076923076923077	0.8974358974358975	-0.0
0.3333333333333333	0.8974358974358975	-0.0
0.358974358974359	0.8974358974358975	-0.0
0.38461538461538464	0.8974358974358975	-0.0
0.41025641025641024	0.8974358974358975	-0.0
0.4358974358974359	0.8974358974358975	-0.0
0.46153846153846156	0.8974358974358975	-0.0
0.48717948717948717	0.8974358974358975	-0.0
0.5128205128205128	0.8974358974358975	-0.0
0.5384615384615384	0.8974358974358975	-0.0
0.5641025641025641	0.8974358974358975	-0.0
0.5897435897435898	0.8974358974358975	-0.0
0.6153846153846154	0.8974358974358975	-0.0
0.6410256410256411	0.8974358974358975	-0.0
0.6666666666666666	0.8974358974358975	-0.0
0.6923076923076923	0.8974358974358975	-0.0
0.717948717948718	0.8974358974358975	-0.0
0.7435897435897436	0.8974358974358975	-0.0
0.7692307692307693	0.8974358974358975	-0.0
0.7948717948717948	0.8974358974358975	-0.0
0.8205128205128205	0.8974358974358975	-0.0
0.8461538461538461	0.8974358974358975	-0.0
0.8717948717948718	0.8974358974358975	-0.0
0.8974358974358975	0.8974358974358975	-0.0
0.9230769230769231	0.8974358974358975	-0.0
0.9487179487179487	0.8974358974358975	-0.0
0.9743589743589743	0.8974358974358975	-0.0
1.0	0.8974358974358975	-0.0
0.0	0.9230769230769231	-0.0
0.02564102564102564	0.9230769230769231	-0.0
0.05128205128205128	0.9230769230769231	-0.0
0.07692307692307693	0.9230769230769231	-0.0
0.10256410256410256	0.9230769230769231	-0.0
0.1282051282051282	0.9230769230769231	-0.0
0.15384615384615385	0.9230769230769231	-0.0
0.1794871794871795	0.9230769230769231	-0.0
0.20512820512820512	0.9230769230769231	-0.0
0.23076923076923078	0.9230769230769231	-0.0
0.2564102564102564	0.9230769230769231	-0.0
0.28205128205128205	0.9230769230769231	-0.0
0.3076923076923077	0.9230769230769231	-0.0
0.3333333333333333	0.9230769230769231	-0.0
0.358974358974359	0.9230769230769231	-0.0
0.38461538461538464	0.9230769230769231	-0.0
0.41025641025641024	0.9230769230769231	-0.0
0.4358974358974359	0.9230769230769231	-0.0
0.46153846153846156	0.9230769230769231	-0.0
0.48717948717948717	0.9230769230769231	-0.0
0.5128205128205128	0.9230769230769231	-0.0
0.5384615384615384	0.9230769230769231	-0.0
0.5641025641025641	0.9230769230769231	-0.0
0.5897435897435898	0.9230769230769231	-0.0
0.6153846153846154	0.9230769230769231	-0.0
0.6410256410256411	0.9230769230769231	-0.0
0.6666666666666666	0.9230769230769231	-0.0
0.6923076923076923	0.9230769230769231	-0.0
0.717948717948718	0.9230769230769231	-0.0
0.7435897435897436	0.9230769230769231	-0.0
0.7692307692307693	0.9230769230769231	-0.0
0.7948717948717948	0.9230769230769231	-0.0
0.8205128205128205	0.9230769230769231	-0.0
0.8461538461538461	0.9230769230769231	-0.0
0.8717948717948718	0.9230769230769231	-0.0
0.8974358974358975	0.9230769230769231	-0.0
0.9230769230769231	0.9230769230769231	-0.0
0.9487179487179487	0.9230769230769231	-0.0
0.9743589743589743	0.9230769230769231	-0.0
1.0	0.9230769230769231	-0.0
0.0	0.9487179487179487	-0.0
0.02564102564102564	0.9487179487179487	-0.0
0.05128205128205128	0.9487179487179487	-0.0
0.07692307692307693	0.9487179487179487	-0.0
0.10256410256410256	0.9487179487179487	-0.0
0.1282051282051282	0.9487179487179487	-0.0
0.15384615384615385	0.9487179487179487	-0.0
0.1794871794871795	0.9487179487179487	-0.0
0.20512820512820512	0.9487179487179487	-0.0
0.23076923076923078	0.9487179487179487	-0.0
0.2564102564102564	0.9487179487179487	-0.0
0.28205128205128205	0.9487179487179487	-0.0
0.3076923076923077	0.9487179487179487	-0.0
0.3333333333333333	0.9487179487179487	-0.0
0.358974358974359	0.9487179487179487	-0.0
0.38461538461538464	0.9487179487179487	-0.0
0.41025641025641024	0.9487179487179487	-0.0
0.4358974358974359	0.9487179487179487	-0.0
0.46153846153846156	0.9487179487179487	-0.0
0.48717948717948717	0.9487179487179487	-0.0
0.5128205128205128	0.9487179487179487	-0.0
0.5384615384615384	0.9487179487179487	-0.0
0.5641025641025641	0.9487179487179487	-0.0
0.5897435897435898	0.9487179487179487	-0.0
0.6153846153846154	0.9487179487179487	-0.0
0.6410256410256411	0.9487179487179487	-0.0
0.6666666666666666	0.9487179487179487	-0.0
0.6923076923076923	0.9487179487179487	-0.0
0.717948717948718	0.9487179487179487	-0.0
0.7435897435897436	0.9487179487179487	-0.0
0.7692307692307693	0.9487179487179487	-0.0
0.7948717948717948	0.9487179487179487	-0.0
0.8205128205128205	0.9487179487179487	-0.0
0.8461538461538461	0.9487179487179487	-0.0
0.8717948717948718	0.9487179487179487	-0.0
0.8974358974358975	0.9487179487179487	-0.0
0.9230769230769231	0.9487179487179487	-0.0
0.9487179487179487	0.9487179487179487	-0.0
0.9743589743589743	0.9487179487179487	-0.0
1.0	0.9487179487179487	-0.0
0.0	0.9743589743589743	-0.0
0.02564102564102564	0.9743589743589743	-0.0
0.05128205128205128	0.9743589743589743	-0.0
0.07692307692307693	0.9743589743589743	-0.0
0.10256410256410256	0.9743589743589743	-0.0
0.1282051282051282	0.9743589743589743	-0.0
0.15384615384615385	0.9743589743589743	-0.0
0.1794871794871795	0.9743589743589743	-0.0
0.20512820512820512	0.9743589743589743	-0.0
0.23076923076923078	0.9743589743589743	-0.0
0.2564102564102564	0.9743589743589743	-0.0
0.28205128205128205	0.9743589743589743	-0.0
0.3076923076923077	0.9743589743589743	-0.0
0.3333333333333333	0.9743589743589743	-0.0
0.358974358974359	0.9743589743589743	-0.0
0.38461538461538464	0.9743589743589743	-0.0
0.41025641025641024	0.9743589743589743	-0.0
0.4358974358974359	0.9743589743589743	-0.0
0.46153846153846156	0.9743589743589743	-0.0
0.48717948717948717	0.9743589743589743	-0.0
0.5128205128205128	0.9743589743589743	-0.0
0.5384615384615384	0.9743589743589743	-0.0
0.5641025641025641	0.9743589743589743	-0.0
0.5897435897435898	0.9743589743589743	-0.0
0.6153846153846154	0.9743589743589743	-0.0
0.6410256410256411	0.9743589743589743	-0.0
0.6666666666666666	0.9743589743589743	-0.0
0.6923076923076923	0.9743589743589743	-0.0
0.717948717948718	0.9743589743589743	-0.0
0.7435897435897436	0.9743589743589743	-0.0
0.7692307692307693	0.9743589743589743	-0.0
0.7948717948717948	0.9743589743589743	-0.0
0.8205128205128205	0.9743589743589743	-0.0
0.8461538461538461	0.9743589743589743	-0.0
0.8717948717948718	0.9743589743589743	-0.0
0.8974358974358975	0.9743589743589743	-0.0
0.9230769230769231	0.9743589743589743	-0.0
0.9487179487179487	0.9743589743589743	-0.0
0.9743589743589743	0.9743589743589743	-0.0
1.0	0.9743589743589743	-0.0
0.0	1.0	-0.0
0.02564102564102564	1.0	-0.0
0.05128205128205128	1.0	-0.0
0.07692307692307693	1.0	-0.0
0.10256410256410256	1.0	-0.0
0.1282051282051282	1.0	-0.0
0.15384615384615385	1.0	-0.0
0.1794871794871795	1.0	-0.0
0.20512820512820512	1.0	-0.0
0.23076923076923078	1.0	-0.0
0.2564102564102564	1.0	-0.0
0.28205128205128205	1.0	-0.0
0.3076923076923077	1.0	-0.0
0.3333333333333333	1.0	-0.0
0.358974358974359	1.0	-0.0
0.38461538461538464	1.0	-0.0
0.41025641025641024	1.0	-0.0
0.4358974358974359	1.0	-0.0
0.46153846153846156	1.0	-0.0
0.48717948717948717	1.0	-0.0
0.5128205128205128	1.0	-0.0
0.5384615384615384	1.0	-0.0
0.5641025641025641	1.0	-0.0
0.5897435897435898	1.0	-0.0
0.6153846153846154	1.0	-0.0
0.6410256410256411	1.0	-0.0
0.6666666666666666	1.0	-0.0
0.6923076923076923	1.0	-0.0
0.717948717948718	1.0	-0.0
0.7435897435897436	1.0	-0.0
0.7692307692307693	1.0	-0.0
0.7948717948717948	1.0	-0.0
0.8205128205128205	1.0	-0.0
0.8461538461538461	1.0	-0.0
0.8717948717948718	1.0	-0.0
0.8974358974358975	1.0	-0.0
0.9230769230769231	1.0	-0.0
0.9487179487179487	1.0	-0.0
0.9743589743589743	1.0	-0.0
1.0	1.0	-0.0


==> results_final_redo/pointsource2d_fast/omega_noise.txt <==
x	y	f
0.0	0.0	0.030678719790404818
0.02564102564102564	0.0	0.03669066327695476
0.05128205128205128	0.0	0.035917968054185664
0.07692307692307693	0.0	0.03101522421136809
0.10256410256410256	0.0	0.025880844717432454
0.1282051282051282	0.0	0.020830667081918525
0.15384615384615385	0.0	0.01244063764427541
0.1794871794871795	0.0	-0.001261570355467325
0.20512820512820512	0.0	-0.017397910913824376
0.23076923076923078	0.0	-0.03160360152854273
0.2564102564102564	0.0	-0.04306188106648069
0.28205128205128205	0.0	-0.054770866765465685
0.3076923076923077	0.0	-0.06740552041713246
0.3333333333333333	0.0	-0.07679121424357635
0.358974358974359	0.0	-0.07664918387405396
0.38461538461538464	0.0	-0.06524415341819816
0.41025641025641024	0.0	-0.046959514972847755
0.4358974358974359	0.0	-0.028710163801788625
0.46153846153846156	0.0	-0.015552457121259317
0.48717948717948717	0.0	-0.007855334874263199
0.5128205128205128	0.0	-0.00263123376176273
0.5384615384615384	0.0	0.00459874177257568
0.5641025641025641	0.0	0.01653301643437385
0.5897435897435898	0.0	0.03268676139011579
0.6153846153846154	0.0	0.0488907436282434
0.6410256410256411	0.0	0.05923891651276516
0.6666666666666666	0.0	0.05834787937568124
0.6923076923076923	0.0	0.04403395954799411
0.717948717948718	0.0	0.019063024374861338
0.7435897435897436	0.0	-0.009010782837309097
0.7692307692307693	0.0	-0.030407082608348412
0.7948717948717948	0.0	-0.03827151406272605
0.8205128205128205	0.0	-0.032458821343991084
0.8461538461538461	0.0	-0.02000912292788184
0.8717948717948718	0.0	-0.010670653431031938
0.8974358974358975	0.0	-0.011414893955850805
0.9230769230769231	0.0	-0.021852242303889376
0.9487179487179487	0.0	-0.03472966331306141
0.9743589743589743	0.0	-0.041015727735448905
1.0	0.0	-0.03654515852194229
0.0	0.02564102564102564	0.03552244809600433
0.02564102564102564	0.02564102564102564	0.04140785132006867
0.05128205128205128	0.02564102564102564	0.03901798890455902
0.07692307692307693	0.02564102564102564	0.032290936728033647
0.10256410256410256	0.02564102564102564	0.026411060630027926
0.1282051282051282	0.02564102564102564	0.021411341849272035
0.15384615384615385	0.02564102564102564	0.012154597976485116
0.1794871794871795	0.02564102564102564	-0.004454490768277698
0.20512820512820512	0.02564102564102564	-0.024766115755509358
0.23076923076923078	0.02564102564102564	-0.042632495506486144
0.2564102564102564	0.02564102564102564	-0.05633650094864696
0.28205128205128205	0.02564102564102564	-0.06943517073505877
0.3076923076923077	0.02564102564102564	-0.08325065480508208
0.3333333333333333	0.02564102564102564	-0.09333587154664805
0.358974358974359	0.02564102564102564	-0.09226255048247431
0.38461538461538464	0.02564102564102564	-0.07758467252624332
0.41025641025641024	0.02564102564102564	-0.054140333464907764
0.4358974358974359	0.02564102564102564	-0.03037401957924437
0.46153846153846156	0.02564102564102564	-0.013078654440747588
0.48717948717948717	0.02564102564102564	-0.003414300210814178
0.5128205128205128	0.02564102564102564	0.002232159126814929
0.5384615384615384	0.02564102564102564	0.010074006494415134
0.5641025641025641	0.02564102564102564	0.02436014183559506
0.5897435897435898	0.02564102564102564	0.04500495714443431
0.6153846153846154	0.02564102564102564	0.06649656106219295
0.6410256410256411	0.02564102564102564	0.0805504415291417
0.6666666666666666	0.02564102564102564	0.07945701177544577
0.6923076923076923	0.02564102564102564	0.06012346376201348
0.717948717948718	0.02564102564102564	0.026442365031866005
0.7435897435897436	0.02564102564102564	-0.011296533740043442
0.7692307692307693	0.02564102564102564	-0.04014209328269009
0.7948717948717948	0.02564102564102564	-0.05128027170227843
0.8205128205128205	0.02564102564102564	-0.044666598873121695
0.8461538461538461	0.02564102564102564	-0.029337823401044568
0.8717948717948718	0.02564102564102564	-0.01746581823877903
0.8974358974358975	0.02564102564102564	-0.017554590737379108
0.9230769230769231	0.02564102564102564	-0.02905779935298098
0.9487179487179487	0.02564102564102564	-0.04335567486083088
0.9743589743589743	0.02564102564102564	-0.049892822535063996
1.0	0.02564102564102564	-0.04391826475209948
0.0	0.05128205128205128	0.03165457767469599
0.02564102564102564	0.05128205128205128	0.035149274723080784
0.05128205128205128	0.05128205128205128	0.030595431992223143
0.07692307692307693	0.05128205128205128	0.022895158481035988
0.10256410256410256	0.05128205128205128	0.017674672363473788
0.1282051282051282	0.05128205128205128	0.014271118576632017
0.15384615384615385	0.05128205128205128	0.006076623346423865
0.1794871794871795	0.05128205128205128	-0.010896888109941686
0.20512820512820512	0.05128205128205128	-0.032552871601025386
0.23076923076923078	0.05128205128205128	-0.0512128084452596
0.2564102564102564	0.05128205128205128	-0.06384473507951098
0.28205128205128205	0.05128205128205128	-0.07381264672150388
0.3076923076923077	0.05128205128205128	-0.08346627787685926
0.3333333333333333	0.05128205128205128	-0.08985497969195134
0.358974358974359	0.05128205128205128	-0.08641873327580737
0.38461538461538464	0.05128205128205128	-0.0704380026940886
0.41025641025641024	0.05128205128205128	-0.04577893203761606
0.4358974358974359	0.05128205128205128	-0.02043129916474718
0.46153846153846156	0.05128205128205128	-0.0016631431221588633
0.48717948717948717	0.05128205128205128	0.00841429449649346
0.5128205128205128	0.05128205128205128	0.013096421834161112
0.5384615384615384	0.05128205128205128	0.019242890557841237
0.5641025641025641	0.05128205128205128	0.032237040110847964
0.5897435897435898	0.05128205128205128	0.05283970221587445
0.6153846153846154	0.05128205128205128	0.07531601479332184
0.6410256410256411	0.05128205128205128	0.09025517128533055
0.6666666666666666	0.05128205128205128	0.08853060940452094
0.6923076923076923	0.05128205128205128	0.06640653659345395
0.717948717948718	0.05128205128205128	0.028336315271141152
0.7435897435897436	0.05128205128205128	-0.013965569612874222
0.7692307692307693	0.05128205128205128	-0.0460924101435892
0.7948717948717948	0.05128205128205128	-0.05860652953018434
0.8205128205128205	0.05128205128205128	-0.05187779450765039
0.8461538461538461	0.05128205128205128	-0.03588747525298243
0.8717948717948718	0.05128205128205128	-0.023282486157803612
0.8974358974358975	0.05128205128205128	-0.022298161523791184
0.9230769230769231	0.05128205128205128	-0.031953952562144276
0.9487179487179487	0.05128205128205128	-0.04392256842937502
0.9743589743589743	0.05128205128205128	-0.04857724000191107
1.0	0.05128205128205128	-0.041891437674142606
0.0	0.07692307692307693	0.021382490119635823
0.02564102564102564	0.07692307692307693	0.021409608561870408
0.05128205128205128	0.07692307692307693	0.015113543557547985
0.07692307692307693	0.07692307692307693	0.007630747608734166
0.10256410256410256	0.07692307692307693	0.003926492909019697
0.1282051282051282	0.07692307692307693	0.0023214337900061624
0.15384615384615385	0.07692307692307693	-0.004595746723748879
0.1794871794871795	0.07692307692307693	-0.020951379340093456
0.20512820512820512	0.07692307692307693	-0.04215236805478585
0.23076923076923078	0.07692307692307693	-0.059191831706395664
0.2564102564102564	0.07692307692307693	-0.06751172889564572
0.28205128205128205	0.07692307692307693	-0.06979469427339859
0.3076923076923077	0.07692307692307693	-0.06987340819720533
0.3333333333333333	0.07692307692307693	-0.06798418642441842
0.358974358974359	0.07692307692307693	-0.060467461453452595
0.38461538461538464	0.07692307692307693	-0.0450626982221151
0.41025641025641024	0.07692307692307693	-0.02354542380126012
0.4358974358974359	0.07692307692307693	-0.0013122185860275388
0.46153846153846156	0.07692307692307693	0.015785477347315346
0.48717948717948717	0.07692307692307693	0.025082959332614698
0.5128205128205128	0.07692307692307693	0.028476198014683818
0.5384615384615384	0.07692307692307693	0.03158445352342193
0.5641025641025641	0.07692307692307693	0.03967198515464426
0.5897435897435898	0.07692307692307693	0.05451367447392493
0.6153846153846154	0.07692307692307693	0.07178386346799961
0.6410256410256411	0.07692307692307693	0.0831378607043791
0.6666666666666666	0.07692307692307693	0.07972579772451456
0.6923076923076923	0.07692307692307693	0.05757007439039483
0.717948717948718	0.07692307692307693	0.02065488467959825
0.7435897435897436	0.07692307692307693	-0.019689910675131924
0.7692307692307693	0.07692307692307693	-0.04948078036858574
0.7948717948717948	0.07692307692307693	-0.05990682850022105
0.8205128205128205	0.07692307692307693	-0.05218310937852556
0.8461538461538461	0.07692307692307693	-0.03660867285403968
0.8717948717948718	0.07692307692307693	-0.024824074518854013
0.8974358974358975	0.07692307692307693	-0.02311312000521815
0.9230769230769231	0.07692307692307693	-0.02943715446536756
0.9487179487179487	0.07692307692307693	-0.036782354803430145
0.9743589743589743	0.07692307692307693	-0.03833096945187596
1.0	0.07692307692307693	-0.03188755134550332
0.0	0.10256410256410256	0.01089672286193474
0.02564102564102564	0.10256410256410256	0.008375288897798924
0.05128205128205128	0.10256410256410256	0.0016747889798276602
0.07692307692307693	0.10256410256410256	-0.004671825342757902
0.10256410256410256	0.10256410256410256	-0.007150381217745356
0.1282051282051282	0.10256410256410256	-0.008411945250490558
0.15384615384615385	0.10256410256410256	-0.01575510383820537
0.1794871794871795	0.10256410256410256	-0.0324467443043841
0.20512820512820512	0.10256410256410256	-0.05301236221443366
0.23076923076923078	0.10256410256410256	-0.06730007022674736
0.2564102564102564	0.10256410256410256	-0.06949792887971373
0.28205128205128205	0.10256410256410256	-0.061785531124042385
0.3076923076923077	0.10256410256410256	-0.049886690405527005
0.3333333333333333	0.10256410256410256	-0.03800467301463309
0.358974358974359	0.10256410256410256	-0.02630699913881826
0.38461538461538464	0.10256410256410256	-0.01342902650940966
0.41025641025641024	0.10256410256410256	0.0014408060050061665
0.4358974358974359	0.10256410256410256	0.016895455347030536
0.46153846153846156	0.10256410256410256	0.03008898533944243
0.48717948717948717	0.10256410256410256	0.038479675172680965
0.5128205128205128	0.10256410256410256	0.04176199503980061
0.5384615384615384	0.10256410256410256	0.04246728684202679
0.5641025641025641	0.10256410256410256	0.04419939628266704
0.5897435897435898	0.10256410256410256	0.04950427970933562
0.6153846153846154	0.10256410256410256	0.05684022736102075
0.6410256410256411	0.10256410256410256	0.0610637384557698
0.6666666666666666	0.10256410256410256	0.05533204802915461
0.6923076923076923	0.10256410256410256	0.03574038959953813
0.717948717948718	0.10256410256410256	0.00467483512123446
0.7435897435897436	0.10256410256410256	-0.028526852267408694
0.7692307692307693	0.10256410256410256	-0.05155046429314677
0.7948717948717948	0.10256410256410256	-0.05675775286274115
0.8205128205128205	0.10256410256410256	-0.04641501621059807
0.8461538461538461	0.10256410256410256	-0.031046453873352673
0.8717948717948718	0.10256410256410256	-0.02082882453402075
0.8974358974358975	0.10256410256410256	-0.019283333875691498
0.9230769230769231	0.10256410256410256	-0.022716023366291846
0.9487179487179487	0.10256410256410256	-0.025469433611252885
0.9743589743589743	0.10256410256410256	-0.024081316777778278
1.0	0.10256410256410256	-0.018606924604108857
0.0	0.1282051282051282	0.005775618396955622
0.02564102564102564	0.1282051282051282	0.0028670875425470155
0.05128205128205128	0.1282051282051282	-0.0028811949994752666
0.07692307692307693	0.1282051282051282	-0.008017136420249437
0.10256410256410256	0.1282051282051282	-0.010451178174793371
0.1282051282051282	0.1282051282051282	-0.013229807527903495
0.15384615384615385	0.1282051282051282	-0.022664637125081835
0.1794871794871795	0.1282051282051282	-0.04051088863126575
0.20512820512820512	0.1282051282051282	-0.06027623201954191
0.23076923076923078	0.1282051282051282	-0.07122882851122926
0.2564102564102564	0.1282051282051282	-0.0672244286032828
0.28205128205128205	0.1282051282051282	-0.05074376130219198
0.3076923076923077	0.1282051282051282	-0.029556743700423504
0.3333333333333333	0.1282051282051282	-0.011293003964013512
0.358974358974359	0.1282051282051282	0.0008738957471901644
0.38461538461538464	0.1282051282051282	0.008015020277449708
0.41025641025641024	0.1282051282051282	0.013739630191825645
0.4358974358974359	0.1282051282051282	0.020809352245760106
0.46153846153846156	0.1282051282051282	0.02956491402308516
0.48717948717948717	0.1282051282051282	0.03777928787833221
0.5128205128205128	0.1282051282051282	0.0427235190225472
0.5384615384615384	0.1282051282051282	0.04324094559538079
0.5641025641025641	0.1282051282051282	0.04054544733294173
0.5897435897435898	0.1282051282051282	0.037460555345413836
0.6153846153846154	0.1282051282051282	0.035426172349296965
0.6410256410256411	0.1282051282051282	0.03316826364711191
0.6666666666666666	0.1282051282051282	0.026562372370970585
0.6923076923076923	0.1282051282051282	0.011833953948104606
0.717948717948718	0.1282051282051282	-0.01086199004335252
0.7435897435897436	0.1282051282051282	-0.034988148412363036
0.7692307692307693	0.1282051282051282	-0.050309399388255856
0.7948717948717948	0.1282051282051282	-0.050195577659849756
0.8205128205128205	0.1282051282051282	-0.03752878613352048
0.8461538461538461	0.1282051282051282	-0.022695738175199008
0.8717948717948718	0.1282051282051282	-0.014351008243245722
0.8974358974358975	0.1282051282051282	-0.013400170138164727
0.9230769230769231	0.1282051282051282	-0.014628383920575723
0.9487179487179487	0.1282051282051282	-0.01361863430143252
0.9743589743589743	0.1282051282051282	-0.009971756358654788
1.0	0.1282051282051282	-0.005774457905203887
0.0	0.15384615384615385	0.007401831206397815
0.02564102564102564	0.15384615384615385	0.005966992491381415
0.05128205128205128	0.15384615384615385	0.0016158949278518272
0.07692307692307693	0.15384615384615385	-0.0032065660016084305
0.10256410256410256	0.15384615384615385	-0.007023662796055171
0.1282051282051282	0.15384615384615385	-0.01227776372362758
0.15384615384615385	0.15384615384615385	-0.023608763260846145
0.1794871794871795	0.15384615384615385	-0.041238151445136505
0.20512820512820512	0.15384615384615385	-0.0582208060140778
0.23076923076923078	0.15384615384615385	-0.06447922961719749
0.2564102564102564	0.15384615384615385	-0.055013044262022213
0.28205128205128205	0.15384615384615385	-0.03366838133329618
0.3076923076923077	0.15384615384615385	-0.010052064897334
0.3333333333333333	0.15384615384615385	0.006370744729608655
0.358974358974359	0.15384615384615385	0.011655718223873162
0.38461538461538464	0.15384615384615385	0.008307798078692056
0.41025641025641024	0.15384615384615385	0.0030584679776659743
0.4358974358974359	0.15384615384615385	0.001972853695373666
0.46153846153846156	0.15384615384615385	0.007105364286281518
0.48717948717948717	0.15384615384615385	0.0158688817356365
0.5128205128205128	0.15384615384615385	0.02351755467872884
0.5384615384615384	0.15384615384615385	0.026361121026679892
0.5641025641025641	0.15384615384615385	0.02390117039608458
0.5897435897435898	0.15384615384615385	0.01872762994392328
0.6153846153846154	0.15384615384615385	0.013944409430033992
0.6410256410256411	0.15384615384615385	0.010700447477410531
0.6666666666666666	0.15384615384615385	0.006813645095807914
0.6923076923076923	0.15384615384615385	-0.0014477098700553769
0.717948717948718	0.15384615384615385	-0.01578905540716013
0.7435897435897436	0.15384615384615385	-0.032225831741161434
0.7692307692307693	0.15384615384615385	-0.04250686496570048
0.7948717948717948	0.15384615384615385	-0.040695027576349616
0.8205128205128205	0.15384615384615385	-0.02928563766174437
0.8461538461538461	0.15384615384615385	-0.01725952078117749
0.8717948717948718	0.15384615384615385	-0.011178304682861089
0.8974358974358975	0.15384615384615385	-0.009929481329668522
0.9230769230769231	0.15384615384615385	-0.007932139591804848
0.9487179487179487	0.15384615384615385	-0.002687796721029821
0.9743589743589743	0.15384615384615385	0.003254419629215477
1.0	0.15384615384615385	0.00621060215869567
0.0	0.1794871794871795	0.012545956179432785
0.02564102564102564	0.1794871794871795	0.01315314572632335
0.05128205128205128	0.1794871794871795	0.009732997514592126
0.07692307692307693	0.1794871794871795	0.003974017878363555
0.10256410256410256	0.1794871794871795	-0.0023939838615218314
0.1282051282051282	0.1794871794871795	-0.010198015925972167
0.15384615384615385	0.1794871794871795	-0.021780673440551433
0.1794871794871795	0.1794871794871795	-0.0360524446621303
0.20512820512820512	0.1794871794871795	-0.046671306206643504
0.23076923076923078	0.1794871794871795	-0.04590090795982964
0.2564102564102564	0.1794871794871795	-0.03150251139627085
0.28205128205128205	0.1794871794871795	-0.009478398585335793
0.3076923076923077	0.1794871794871795	0.009390118005152218
0.3333333333333333	0.1794871794871795	0.015780470080956427
0.358974358974359	0.1794871794871795	0.007396045112603231
0.38461538461538464	0.1794871794871795	-0.010133078705803262
0.41025641025641024	0.1794871794871795	-0.02691437384148074
0.4358974358974359	0.1794871794871795	-0.03498739174797186
0.46153846153846156	0.1794871794871795	-0.032583086332808264
0.48717948717948717	0.1794871794871795	-0.023459674130252572
0.5128205128205128	0.1794871794871795	-0.013450786043979198
0.5384615384615384	0.1794871794871795	-0.006704600423464921
0.5641025641025641	0.1794871794871795	-0.00403738486081565
0.5897435897435898	0.1794871794871795	-0.0035829941599361675
0.6153846153846154	0.1794871794871795	-0.002726391189649248
0.6410256410256411	0.1794871794871795	-0.000520302989760709
0.6666666666666666	0.1794871794871795	0.0012786963727679291
0.6923076923076923	0.1794871794871795	-0.0007981313313112325
0.717948717948718	0.1794871794871795	-0.00887917446498083
0.7435897435897436	0.1794871794871795	-0.02044948180676261
0.7692307692307693	0.1794871794871795	-0.029168199943384585
0.7948717948717948	0.1794871794871795	-0.03003207145605855
0.8205128205128205	0.1794871794871795	-0.024369756049155564
0.8461538461538461	0.1794871794871795	-0.018107654224043177
0.8717948717948718	0.1794871794871795	-0.014605124221195174
0.8974358974358975	0.1794871794871795	-0.011233051355579733
0.9230769230769231	0.1794871794871795	-0.0036060550188254624
0.9487179487179487	0.1794871794871795	0.007584530049695257
0.9743589743589743	0.1794871794871795	0.016554627295207604
1.0	0.1794871794871795	0.018398637360796933
0.0	0.20512820512820512	0.016538255177840046
0.02564102564102564	0.20512820512820512	0.01861069105903496
0.05128205128205128	0.20512820512820512	0.015401226551183101
0.07692307692307693	0.20512820512820512	0.00775034709881166
0.10256410256410256	0.20512820512820512	-0.0021806798418669395
0.1282051282051282	0.20512820512820512	-0.012983812950851647
0.15384615384615385	0.20512820512820512	-0.023976451765355546
0.1794871794871795	0.20512820512820512	-0.032608420105063395
0.20512820512820512	0.20512820512820512	-0.03398054379412931
0.23076923076923078	0.20512820512820512	-0.0241204199271624
0.2564102564102564	0.20512820512820512	-0.004686865970230416
0.28205128205128205	0.20512820512820512	0.016035479229832197
0.3076923076923077	0.20512820512820512	0.02709048110321105
0.3333333333333333	0.20512820512820512	0.020848279708419497
0.358974358974359	0.20512820512820512	-0.002136770227272619
0.38461538461538464	0.20512820512820512	-0.032963774358278936
0.41025641025641024	0.20512820512820512	-0.05951796969275502
0.4358974358974359	0.20512820512820512	-0.07327468620028778
0.46153846153846156	0.20512820512820512	-0.07362790894026025
0.48717948717948717	0.20512820512820512	-0.06531085964137949
0.5128205128205128	0.20512820512820512	-0.054103205398790925
0.5384615384615384	0.20512820512820512	-0.04317505655959954
0.5641025641025641	0.20512820512820512	-0.03291417968427818
0.5897435897435898	0.20512820512820512	-0.02269892125037629
0.6153846153846154	0.20512820512820512	-0.012131725938142494
0.6410256410256411	0.20512820512820512	-0.002478971901755649
0.6666666666666666	0.20512820512820512	0.003929196995789113
0.6923076923076923	0.20512820512820512	0.004689833774300348
0.717948717948718	0.20512820512820512	-0.0007587363805054744
0.7435897435897436	0.20512820512820512	-0.009875830518442407
0.7692307692307693	0.20512820512820512	-0.018233811493788676
0.7948717948717948	0.20512820512820512	-0.022670238383165363
0.8205128205128205	0.20512820512820512	-0.023734166287238748
0.8461538461538461	0.20512820512820512	-0.023788209485712353
0.8717948717948718	0.20512820512820512	-0.022379171517230782
0.8974358974358975	0.20512820512820512	-0.015528409859507424
0.9230769230769231	0.20512820512820512	-0.0007923442997747947
0.9487179487179487	0.20512820512820512	0.01732994606781441
0.9743589743589743	0.20512820512820512	0.029741591943044383
1.0	0.20512820512820512	0.03056863459167087
0.0	0.23076923076923078	0.01698973979761914
0.02564102564102564	0.23076923076923078	0.019651035199558287
0.05128205128205128	0.23076923076923078	0.0162226636089949
0.07692307692307693	0.23076923076923078	0.006188669826959947
0.10256410256410256	0.23076923076923078	-0.008352940979225985
0.1282051282051282	0.23076923076923078	-0.02354041894936466
0.15384615384615385	0.23076923076923078	-0.034902437380668665
0.1794871794871795	0.23076923076923078	-0.037922945689675296
0.20512820512820512	0.23076923076923078	-0.029575653097851148
0.23076923076923078	0.23076923076923078	-0.010396348823346767
0.2564102564102564	0.23076923076923078	0.01392390235511082
0.28205128205128205	0.23076923076923078	0.033714545076201044
0.3076923076923077	0.23076923076923078	0.039164209218462046
0.3333333333333333	0.23076923076923078	0.02500533934071518
0.358974358974359	0.23076923076923078	-0.006047431895322906
0.38461538461538464	0.23076923076923078	-0.04378848349538326
0.41025641025641024	0.23076923076923078	-0.07589526156616817
0.4358974358974359	0.23076923076923078	-0.09410062269343618
0.46153846153846156	0.23076923076923078	-0.09804757145328591
0.48717948717948717	0.23076923076923078	-0.09194919429035946
0.5128205128205128	0.23076923076923078	-0.08059028096135368
0.5384615384615384	0.23076923076923078	-0.06625817243558714
0.5641025641025641	0.23076923076923078	-0.049483994909548884
0.5897435897435898	0.23076923076923078	-0.03132682135899891
0.6153846153846154	0.23076923076923078	-0.013970423132676688
0.6410256410256411	0.23076923076923078	-0.0010595766079246262
0.6666666666666666	0.23076923076923078	0.0047008005196689006
0.6923076923076923	0.23076923076923078	0.0029928424921668055
0.717948717948718	0.23076923076923078	-0.0036661096118789293
0.7435897435897436	0.23076923076923078	-0.011445327471368083
0.7692307692307693	0.23076923076923078	-0.017627726677161924
0.7948717948717948	0.23076923076923078	-0.021826280125189824
0.8205128205128205	0.23076923076923078	-0.02539688927276344
0.8461538461538461	0.23076923076923078	-0.02863119891626384
0.8717948717948718	0.23076923076923078	-0.028055014776249252
0.8974358974358975	0.23076923076923078	-0.01826524640956044
0.9230769230769231	0.23076923076923078	0.0020362977548056232
0.9487179487179487	0.23076923076923078	0.025547429598939683
0.9743589743589743	0.23076923076923078	0.04059929878765779
1.0	0.23076923076923078	0.04052245222865419
0.0	0.2564102564102564	0.015831015251799193
0.02564102564102564	0.2564102564102564	0.018694063579959418
0.05128205128205128	0.2564102564102564	0.014792742351483333
0.07692307692307693	0.2564102564102564	0.0019072098189704414
0.10256410256410256	0.2564102564102564	-0.01823824073123991
0.1282051282051282	0.2564102564102564	-0.039213730765363254
0.15384615384615385	0.2564102564102564	-0.0524406868717257
0.1794871794871795	0.2564102564102564	-0.05137681985860474
0.20512820512820512	0.2564102564102564	-0.03528291972587733
0.23076923076923078	0.2564102564102564	-0.009238411881444118
0.2564102564102564	0.2564102564102564	0.018095907513823742
0.28205128205128205	0.2564102564102564	0.03759716585825176
0.3076923076923077	0.2564102564102564	0.04209875106015195
0.3333333333333333	0.2564102564102564	0.028488848084468863
0.358974358974359	0.2564102564102564	-0.0004373198820978578
0.38461538461538464	0.2564102564102564	-0.03620937751628553
0.41025641025641024	0.2564102564102564	-0.06847341917530114
0.4358974358974359	0.2564102564102564	-0.08944176411956085
0.46153846153846156	0.2564102564102564	-0.09724599071271743
0.48717948717948717	0.2564102564102564	-0.0938393258276524
0.5128205128205128	0.2564102564102564	-0.08264718466250472
0.5384615384615384	0.2564102564102564	-0.06620870670502668
0.5641025641025641	0.2564102564102564	-0.04639066923772162
0.5897435897435898	0.2564102564102564	-0.025932994484469916
0.6153846153846154	0.2564102564102564	-0.008614588880020759
0.6410256410256411	0.2564102564102564	0.0009349630812270828
0.6666666666666666	0.2564102564102564	0.0004892763402913525
0.6923076923076923	0.2564102564102564	-0.007877976463031289
0.717948717948718	0.2564102564102564	-0.018481042073742238
0.7435897435897436	0.2564102564102564	-0.02562080525090397
0.7692307692307693	0.2564102564102564	-0.027406345413595226
0.7948717948717948	0.2564102564102564	-0.026120726317825922
0.8205128205128205	0.2564102564102564	-0.025633505808337027
0.8461538461538461	0.2564102564102564	-0.027079755478610457
0.8717948717948718	0.2564102564102564	-0.02615025960126222
0.8974358974358975	0.2564102564102564	-0.016014888117908438
0.9230769230769231	0.2564102564102564	0.005428626857164314
0.9487179487179487	0.2564102564102564	0.03046238729703738
0.9743589743589743	0.2564102564102564	0.046324083151219796
1.0	0.2564102564102564	0.04565137126481865
0.0	0.28205128205128205	0.017054851610760192
0.02564102564102564	0.28205128205128205	0.020422495162793736
0.05128205128205128	0.28205128205128205	0.01573979235028152
0.07692307692307693	0.28205128205128205	-0.0005750985268703241
0.10256410256410256	0.28205128205128205	-0.02666322286737407
0.1282051282051282	0.28205128205128205	-0.05338775680442945
0.15384615384615385	0.28205128205128205	-0.06863337131286021
0.1794871794871795	0.28205128205128205	-0.06484745479790259
0.20512820512820512	0.28205128205128205	-0.04430078762663966
0.23076923076923078	0.28205128205128205	-0.016137884298527153
0.2564102564102564	0.28205128205128205	0.0099409764234934
0.28205128205128205	0.28205128205128205	0.027823545971429713
0.3076923076923077	0.28205128205128205	0.034413777192956324
0.3333333333333333	0.28205128205128205	0.028130657362521357
0.358974358974359	0.28205128205128205	0.009632519544679847
0.38461538461538464	0.28205128205128205	-0.01685184212770353
0.41025641025641024	0.28205128205128205	-0.04431964741638411
0.4358974358974359	0.28205128205128205	-0.06541311047614043
0.46153846153846156	0.28205128205128205	-0.07565458633548161
0.48717948717948717	0.28205128205128205	-0.07400073846507235
0.5128205128205128	0.28205128205128205	-0.06275136393503038
0.5384615384615384	0.28205128205128205	-0.04568355904695058
0.5641025641025641	0.28205128205128205	-0.02661465096029197
0.5897435897435898	0.28205128205128205	-0.009312945404531273
0.6153846153846154	0.28205128205128205	0.002416675618407284
0.6410256410256411	0.28205128205128205	0.0046647895320241885
0.6666666666666666	0.28205128205128205	-0.003784065601452227
0.6923076923076923	0.28205128205128205	-0.019354598694669125
0.717948717948718	0.28205128205128205	-0.03459023585698905
0.7435897435897436	0.28205128205128205	-0.04215668863212818
0.7692307692307693	0.28205128205128205	-0.03957210639535108
0.7948717948717948	0.28205128205128205	-0.030360395186079282
0.8205128205128205	0.28205128205128205	-0.021485065361659367
0.8461538461538461	0.28205128205128205	-0.017504504972208457
0.8717948717948718	0.28205128205128205	-0.01573385588843937
0.8974358974358975	0.28205128205128205	-0.008252751957448732
0.9230769230769231	0.28205128205128205	0.009601838504190989
0.9487179487179487	0.28205128205128205	0.03206393122926402
0.9743589743589743	0.28205128205128205	0.04677452613515763
1.0	0.28205128205128205	0.0457860303019269
0.0	0.3076923076923077	0.021885480959589188
0.02564102564102564	0.3076923076923077	0.026217601862670203
0.05128205128205128	0.3076923076923077	0.02064095576946281
0.07692307692307693	0.3076923076923077	0.0011623358016232066
0.10256410256410256	0.3076923076923077	-0.02935522629826066
0.1282051282051282	0.3076923076923077	-0.05943424278101899
0.15384615384615385	0.3076923076923077	-0.07508104642569588
0.1794871794871795	0.3076923076923077	-0.06951841192819715
0.20512820512820512	0.3076923076923077	-0.04851444070176411
0.23076923076923078	0.3076923076923077	-0.024137257975991776
0.2564102564102564	0.3076923076923077	-0.0049769900629509185
0.28205128205128205	0.3076923076923077	0.007806105917160283
0.3076923076923077	0.3076923076923077	0.016041194478938595
0.3333333333333333	0.3076923076923077	0.019219056245808375
0.358974358974359	0.3076923076923077	0.014743209153967983
0.38461538461538464	0.3076923076923077	0.0015936686548585863
0.41025641025641024	0.3076923076923077	-0.017089677698115504
0.4358974358974359	0.3076923076923077	-0.03469047205266029
0.46153846153846156	0.3076923076923077	-0.044508774072954865
0.48717948717948717	0.3076923076923077	-0.04304646181057722
0.5128205128205128	0.3076923076923077	-0.03187311176861378
0.5384615384615384	0.3076923076923077	-0.015974173875580047
0.5641025641025641	0.3076923076923077	-0.000547271039206461
0.5897435897435898	0.3076923076923077	0.010720520599294717
0.6153846153846154	0.3076923076923077	0.015240502328224124
0.6410256410256411	0.3076923076923077	0.010714111334102105
0.6666666666666666	0.3076923076923077	-0.0032963861282919865
0.6923076923076923	0.3076923076923077	-0.02321506620715453
0.717948717948718	0.3076923076923077	-0.041690441143322224
0.7435897435897436	0.3076923076923077	-0.05058018442553715
0.7692307692307693	0.3076923076923077	-0.04583991920813537
0.7948717948717948	0.3076923076923077	-0.030478498288710444
0.8205128205128205	0.3076923076923077	-0.013576475621876557
0.8461538461538461	0.3076923076923077	-0.0035889025587611477
0.8717948717948718	0.3076923076923077	-0.0006992236100154119
0.8974358974358975	0.3076923076923077	0.0032754293211463416
0.9230769230769231	0.3076923076923077	0.015639110877210326
0.9487179487179487	0.3076923076923077	0.03340503869661578
0.9743589743589743	0.3076923076923077	0.0455254531718207
1.0	0.3076923076923077	0.04387883326621225
0.0	0.3333333333333333	0.027048155773055044
0.02564102564102564	0.3333333333333333	0.03224620882837801
0.05128205128205128	0.3333333333333333	0.02623396273385389
0.07692307692307693	0.3333333333333333	0.005596191169689784
0.10256410256410256	0.3333333333333333	-0.025556251666535194
0.1282051282051282	0.3333333333333333	-0.054815096158892525
0.15384615384615385	0.3333333333333333	-0.06870307199857437
0.1794871794871795	0.3333333333333333	-0.0627698988436526
0.20512820512820512	0.3333333333333333	-0.04567233037955946
0.23076923076923078	0.3333333333333333	-0.030435344195452182
0.2564102564102564	0.3333333333333333	-0.022863244322845262
0.28205128205128205	0.3333333333333333	-0.01872978835740593
0.3076923076923077	0.3333333333333333	-0.01150973492562243
0.3333333333333333	0.3333333333333333	-0.0007097413368391877
0.358974358974359	0.3333333333333333	0.008250313083987569
0.38461538461538464	0.3333333333333333	0.009590654639323161
0.41025641025641024	0.3333333333333333	0.0025135162449706192
0.4358974358974359	0.3333333333333333	-0.008040459516531094
0.46153846153846156	0.3333333333333333	-0.014676964843410398
0.48717948717948717	0.3333333333333333	-0.012573009853125481
0.5128205128205128	0.3333333333333333	-0.0026229230385615265
0.5384615384615384	0.3333333333333333	0.010033441497097154
0.5641025641025641	0.3333333333333333	0.0202094633785139
0.5897435897435898	0.3333333333333333	0.02528483472496019
0.6153846153846154	0.3333333333333333	0.0241922334843161
0.6410256410256411	0.3333333333333333	0.01592835756964173
0.6666666666666666	0.3333333333333333	0.0001495186208311942
0.6923076923076923	0.3333333333333333	-0.020467930336246037
0.717948717948718	0.3333333333333333	-0.03963700968900861
0.7435897435897436	0.3333333333333333	-0.049350974828222566
0.7692307692307693	0.3333333333333333	-0.044479866086383164
0.7948717948717948	0.3333333333333333	-0.02693372472602321
0.8205128205128205	0.3333333333333333	-0.0060666363121191155
0.8461538461538461	0.3333333333333333	0.007902162805925136
0.8717948717948718	0.3333333333333333	0.012739928613224896
0.8974358974358975	0.3333333333333333	0.015795378571453175
0.9230769230769231	0.3333333333333333	0.024990437984390896
0.9487179487179487	0.3333333333333333	0.03884461477371947
0.9743589743589743	0.3333333333333333	0.04772767449525737
1.0	0.3333333333333333	0.04420180796291166
0.0	0.358974358974359	0.02753232562966619
0.02564102564102564	0.358974358974359	0.03261353456246373
0.05128205128205128	0.358974358974359	0.027123070878656494
0.07692307692307693	0.358974358974359	0.008897509605508008
0.10256410256410256	0.358974358974359	-0.01745050845330192
0.1282051282051282	0.358974358974359	-0.04096284506741797
0.15384615384615385	0.358974358974359	-0.05128852204060975
0.1794871794871795	0.358974358974359	-0.04704408261451034
0.20512820512820512	0.358974358974359	-0.037891720915054446
0.23076923076923078	0.358974358974359	-0.03517493981630585
0.2564102564102564	0.358974358974359	-0.040958572636749305
0.28205128205128205	0.358974358974359	-0.046847707391425034
0.3076923076923077	0.358974358974359	-0.043109206149108514
0.3333333333333333	0.358974358974359	-0.02824789712179225
0.358974358974359	0.358974358974359	-0.00901946743396244
0.38461538461538464	0.358974358974359	0.005567797026447718
0.41025641025641024	0.358974358974359	0.011047058468407199
0.4358974358974359	0.358974358974359	0.009539933780160138
0.46153846153846156	0.358974358974359	0.007296501365663126
0.48717948717948717	0.358974358974359	0.009415001596041762
0.5128205128205128	0.358974358974359	0.01609653349002161
0.5384615384615384	0.358974358974359	0.023622069537766282
0.5641025641025641	0.358974358974359	0.02828011481612048
0.5897435897435898	0.358974358974359	0.028835073595872972
0.6153846153846154	0.358974358974359	0.025017621043263633
0.6410256410256411	0.358974358974359	0.015989529079048142
0.6666666666666666	0.358974358974359	0.0009970410959390479
0.6923076923076923	0.358974358974359	-0.0178480230954541
0.717948717948718	0.358974358974359	-0.03492062782845672
0.7435897435897436	0.358974358974359	-0.04313222023513733
0.7692307692307693	0.358974358974359	-0.03820261850559701
0.7948717948717948	0.358974358974359	-0.021999400136557858
0.8205128205128205	0.358974358974359	-0.002449433891086306
0.8461538461538461	0.358974358974359	0.012056911628560572
0.8717948717948718	0.358974358974359	0.019552904144141008
0.8974358974358975	0.358974358974359	0.025572115207133733
0.9230769230769231	0.358974358974359	0.03565249685000908
0.9487179487179487	0.358974358974359	0.04761102230537444
0.9743589743589743	0.358974358974359	0.05314637077773985
1.0	0.358974358974359	0.046661746236208425
0.0	0.38461538461538464	0.021622293092867888
0.02564102564102564	0.38461538461538464	0.02518523465154237
0.05128205128205128	0.38461538461538464	0.02097152971807774
0.07692307692307693	0.38461538461538464	0.008480064534360423
0.10256410256410256	0.38461538461538464	-0.008198522062394154
0.1282051282051282	0.38461538461538464	-0.02185243974766389
0.15384615384615385	0.38461538461538464	-0.02733822791271714
0.1794871794871795	0.38461538461538464	-0.026396276712105923
0.20512820512820512	0.38461538461538464	-0.02743702721816848
0.23076923076923078	0.38461538461538464	-0.0376267981386909
0.2564102564102564	0.38461538461538464	-0.05500083164530038
0.28205128205128205	0.38461538461538464	-0.06912222799773306
0.3076923076923077	0.38461538461538464	-0.06944154064474904
0.3333333333333333	0.38461538461538464	-0.053984767081229186
0.358974358974359	0.38461538461538464	-0.029343519259346234
0.38461538461538464	0.38461538461538464	-0.005631801952675111
0.41025641025641024	0.38461538461538464	0.010138658890875332
0.4358974358974359	0.38461538461538464	0.016870096419996185
0.46153846153846156	0.38461538461538464	0.01827198987627412
0.48717948717948717	0.38461538461538464	0.01887394746020025
0.5128205128205128	0.38461538461538464	0.020493780282287852
0.5384615384615384	0.38461538461538464	0.02225644809349204
0.5641025641025641	0.38461538461538464	0.022821053444843944
0.5897435897435898	0.38461538461538464	0.021770308014043477
0.6153846153846154	0.38461538461538464	0.018237341073859624
0.6410256410256411	0.38461538461538464	0.010372236483046476
0.6666666666666666	0.38461538461538464	-0.0029071046349014667
0.6923076923076923	0.38461538461538464	-0.01891263049602773
0.717948717948718	0.38461538461538464	-0.03167051846971961
0.7435897435897436	0.38461538461538464	-0.035557668211877266
0.7692307692307693	0.38461538461538464	-0.029282591783095044
0.7948717948717948	0.38461538461538464	-0.01632444231386708
0.8205128205128205	0.38461538461538464	-0.00232545706712964
0.8461538461538461	0.38461538461538464	0.009003970785779478
0.8717948717948718	0.38461538461538464	0.01810196771137239
0.8974358974358975	0.38461538461538464	0.028235805205405386
0.9230769230769231	0.38461538461538464	0.04063633809770807
0.9487179487179487	0.38461538461538464	0.05129025715125845
0.9743589743589743	0.38461538461538464	0.05367906116176049
1.0	0.38461538461538464	0.04495622715228214
0.0	0.41025641025641024	0.012257749441830243
0.02564102564102564	0.41025641025641024	0.013389537600148405
0.05128205128205128	0.41025641025641024	0.0105358181125284
0.07692307692307693	0.41025641025641024	0.005080564442404374
0.10256410256410256	0.41025641025641024	0.00013991176344966118
0.1282051282051282	0.41025641025641024	-0.0018502639404252214
0.15384615384615385	0.41025641025641024	-0.0017682115149671195
0.1794871794871795	0.41025641025641024	-0.0041791793527115
0.20512820512820512	0.41025641025641024	-0.014799761174637332
0.23076923076923078	0.41025641025641024	-0.035320459422319476
0.2564102564102564	0.41025641025641024	-0.06005221888525644
0.28205128205128205	0.41025641025641024	-0.07849960904520514
0.3076923076923077	0.41025641025641024	-0.08166529600673074
0.3333333333333333	0.41025641025641024	-0.0681548858603123
0.358974358974359	0.41025641025641024	-0.043592583826303447
0.38461538461538464	0.41025641025641024	-0.017042584105895715
0.41025641025641024	0.41025641025641024	0.003951134887898046
0.4358974358974359	0.41025641025641024	0.01577672880831417
0.46153846153846156	0.41025641025641024	0.018937008597863257
0.48717948717948717	0.41025641025641024	0.01668538921286
0.5128205128205128	0.41025641025641024	0.012742951893055276
0.5384615384615384	0.41025641025641024	0.009926617375177704
0.5641025641025641	0.41025641025641024	0.009318302872999942
0.5897435897435898	0.41025641025641024	0.010036501980430261
0.6153846153846154	0.41025641025641024	0.009150648551146178
0.6410256410256411	0.41025641025641024	0.0033410018841437176
0.6666666666666666	0.41025641025641024	-0.008020235957627199
0.6923076923076923	0.41025641025641024	-0.0206497479550853
0.717948717948718	0.41025641025641024	-0.027863722717352074
0.7435897435897436	0.41025641025641024	-0.026038682034399473
0.7692307692307693	0.41025641025641024	-0.01784061579361127
0.7948717948717948	0.41025641025641024	-0.009009379580606217
0.8205128205128205	0.41025641025641024	-0.0027553548782807435
0.8461538461538461	0.41025641025641024	0.002512904895524784
0.8717948717948718	0.41025641025641024	0.010086581653399538
0.8974358974358975	0.41025641025641024	0.02094481551756228
0.9230769230769231	0.41025641025641024	0.03227374147910733
0.9487179487179487	0.41025641025641024	0.03933147056978725
0.9743589743589743	0.41025641025641024	0.03874930579882378
1.0	0.41025641025641024	0.030782205581892885
0.0	0.4358974358974359	0.004320222536276433
0.02564102564102564	0.4358974358974359	0.003310020200110298
0.05128205128205128	0.4358974358974359	0.0014902914876032632
0.07692307692307693	0.4358974358974359	0.0019023460299953698
0.10256410256410256	0.4358974358974359	0.006890125945104202
0.1282051282051282	0.4358974358974359	0.014861052866138074
0.15384615384615385	0.4358974358974359	0.01996164381522369
0.1794871794871795	0.4358974358974359	0.015590044788167112
0.20512820512820512	0.4358974358974359	-0.001172608272377803
0.23076923076923078	0.4358974358974359	-0.027181804176957196
0.2564102564102564	0.4358974358974359	-0.05417492441227731
0.28205128205128205	0.4358974358974359	-0.07292432947246037
0.3076923076923077	0.4358974358974359	-0.07732473581873278
0.3333333333333333	0.4358974358974359	-0.0673383613169977
0.358974358974359	0.4358974358974359	-0.047356503322754685
0.38461538461538464	0.4358974358974359	-0.023830358937870156
0.41025641025641024	0.4358974358974359	-0.002866903943640831
0.4358974358974359	0.4358974358974359	0.010588516653004866
0.46153846153846156	0.4358974358974359	0.01382626397399535
0.48717948717948717	0.4358974358974359	0.008403913323355211
0.5128205128205128	0.4358974358974359	-0.000040412686484661595
0.5384615384615384	0.4358974358974359	-0.00490287778505637
0.5641025641025641	0.4358974358974359	-0.003416463386210885
0.5897435897435898	0.4358974358974359	0.001578900036684159
0.6153846153846154	0.4358974358974359	0.004192217339114744
0.6410256410256411	0.4358974358974359	0.00025449863468736254
0.6666666666666666	0.4358974358974359	-0.00914638475537452
0.6923076923076923	0.4358974358974359	-0.017893881592580266
0.717948717948718	0.4358974358974359	-0.019557193800973132
0.7435897435897436	0.4358974358974359	-0.013228738321923977
0.7692307692307693	0.4358974358974359	-0.004851083606935519
0.7948717948717948	0.4358974358974359	-0.001217691695463574
0.8205128205128205	0.4358974358974359	-0.0029752628134095296
0.8461538461538461	0.4358974358974359	-0.004601136972270165
0.8717948717948718	0.4358974358974359	-0.0014154156972954145
0.8974358974358975	0.4358974358974359	0.005163731802368126
0.9230769230769231	0.4358974358974359	0.00993143557470036
0.9487179487179487	0.4358974358974359	0.009830312887918857
0.9743589743589743	0.4358974358974359	0.006302564355860381
1.0	0.4358974358974359	0.00260209713876696
0.0	0.46153846153846156	0.000690020802850654
0.02564102564102564	0.46153846153846156	-0.0012446465400601664
0.05128205128205128	0.46153846153846156	-0.002456263127149618
0.07692307692307693	0.46153846153846156	0.0008842060042380314
0.10256410256410256	0.46153846153846156	0.010757213329164005
0.1282051282051282	0.46153846153846156	0.023683051828297504
0.15384615384615385	0.46153846153846156	0.031629407940051216
0.1794871794871795	0.46153846153846156	0.027392974152209506
0.20512820512820512	0.46153846153846156	0.009800688009373051
0.23076923076923078	0.46153846153846156	-0.01572641503988008
0.2564102564102564	0.46153846153846156	-0.040483802996113
0.28205128205128205	0.46153846153846156	-0.057166689446830767
0.3076923076923077	0.46153846153846156	-0.062282982627686875
0.3333333333333333	0.46153846153846156	-0.05670046914110179
0.358974358974359	0.46153846153846156	-0.04323537938223935
0.38461538461538464	0.46153846153846156	-0.025198787519720836
0.41025641025641024	0.46153846153846156	-0.006550378762321442
0.4358974358974359	0.46153846153846156	0.007019421265886631
0.46153846153846156	0.46153846153846156	0.009924970895378908
0.48717948717948717	0.46153846153846156	0.0021243302935278147
0.5128205128205128	0.46153846153846156	-0.008860959965393753
0.5384615384615384	0.46153846153846156	-0.013133210272345363
0.5641025641025641	0.46153846153846156	-0.007399334411402858
0.5897435897435898	0.46153846153846156	0.0023869393681341397
0.6153846153846154	0.46153846153846156	0.007322794569341634
0.6410256410256411	0.46153846153846156	0.003805972183815148
0.6666666666666666	0.46153846153846156	-0.00405451759005339
0.6923076923076923	0.46153846153846156	-0.008814114617833808
0.717948717948718	0.46153846153846156	-0.006184861530370308
0.7435897435897436	0.46153846153846156	0.0011816352521010183
0.7692307692307693	0.46153846153846156	0.005758250775335586
0.7948717948717948	0.46153846153846156	0.0022675654875285787
0.8205128205128205	0.46153846153846156	-0.006663404170333654
0.8461538461538461	0.46153846153846156	-0.013405222720850004
0.8717948717948718	0.46153846153846156	-0.014160359281179688
0.8974358974358975	0.46153846153846156	-0.013378112846809594
0.9230769230769231	0.46153846153846156	-0.01748055331491033
0.9487179487179487	0.46153846153846156	-0.026265200372471487
0.9743589743589743	0.46153846153846156	-0.032687713566902456
1.0	0.46153846153846156	-0.030711894962879294
0.0	0.48717948717948717	-0.000046694483000221027
0.02564102564102564	0.48717948717948717	-0.0021707601857215643
0.05128205128205128	0.48717948717948717	-0.003685006147421385
0.07692307692307693	0.48717948717948717	-0.0010793480374041114
0.10256410256410256	0.48717948717948717	0.007590043702277642
0.1282051282051282	0.48717948717948717	0.019474983391292864
0.15384615384615385	0.48717948717948717	0.027754187329193443
0.1794871794871795	0.48717948717948717	0.026287636505580695
0.20512820512820512	0.48717948717948717	0.014033870028401957
0.23076923076923078	0.48717948717948717	-0.004794417426691491
0.2564102564102564	0.48717948717948717	-0.023720656445053948
0.28205128205128205	0.48717948717948717	-0.03765683787180092
0.3076923076923077	0.48717948717948717	-0.04427613366356582
0.3333333333333333	0.48717948717948717	-0.04370903445911133
0.358974358974359	0.48717948717948717	-0.03644565300850362
0.38461538461538464	0.48717948717948717	-0.0229310484695707
0.41025641025641024	0.48717948717948717	-0.005610708511391485
0.4358974358974359	0.48717948717948717	0.008825680957749897
0.46153846153846156	0.48717948717948717	0.012339989582768099
0.48717948717948717	0.48717948717948717	0.0037303751949650786
0.5128205128205128	0.48717948717948717	-0.007770251563780324
0.5384615384615384	0.48717948717948717	-0.009870171979143253
0.5641025641025641	0.48717948717948717	0.00023196147776707933
0.5897435897435898	0.48717948717948717	0.013212084129995891
0.6153846153846154	0.48717948717948717	0.017923854169590706
0.6410256410256411	0.48717948717948717	0.012748185920219033
0.6666666666666666	0.48717948717948717	0.005490379454379666
0.6923076923076923	0.48717948717948717	0.004040373497231127
0.717948717948718	0.48717948717948717	0.00882888077010661
0.7435897435897436	0.48717948717948717	0.013129183889392068
0.7692307692307693	0.48717948717948717	0.009519670040888164
0.7948717948717948	0.48717948717948717	-0.003260185540129036
0.8205128205128205	0.48717948717948717	-0.018260170291183774
0.8461538461538461	0.48717948717948717	-0.026720206934007854
0.8717948717948718	0.48717948717948717	-0.027276971653795706
0.8974358974358975	0.48717948717948717	-0.028196078848012125
0.9230769230769231	0.48717948717948717	-0.03739406635719835
0.9487179487179487	0.48717948717948717	-0.05212882536426904
0.9743589743589743	0.48717948717948717	-0.06078886411859544
1.0	0.48717948717948717	-0.054893186057872315
0.0	0.5128205128205128	-0.002104954715891127
0.02564102564102564	0.5128205128205128	-0.005535877756471311
0.05128205128205128	0.5128205128205128	-0.009473444998750906
0.07692307692307693	0.5128205128205128	-0.011247793023966413
0.10256410256410256	0.5128205128205128	-0.008530701331843226
0.1282051282051282	0.5128205128205128	-0.0016397068745317655
0.15384615384615385	0.5128205128205128	0.006177004656604378
0.1794871794871795	0.5128205128205128	0.010802697248423363
0.20512820512820512	0.5128205128205128	0.00970414723772958
0.23076923076923078	0.5128205128205128	0.002948742806108891
0.2564102564102564	0.5128205128205128	-0.007355979664559576
0.28205128205128205	0.5128205128205128	-0.018388755347085627
0.3076923076923077	0.5128205128205128	-0.027444153147367572
0.3333333333333333	0.5128205128205128	-0.032205613091047254
0.358974358974359	0.5128205128205128	-0.03007449328531875
0.38461538461538464	0.5128205128205128	-0.019111847397331266
0.41025641025641024	0.5128205128205128	-0.0011776562997921132
0.4358974358974359	0.5128205128205128	0.015644065270271693
0.46153846153846156	0.5128205128205128	0.021283510598006667
0.48717948717948717	0.5128205128205128	0.013668322816562455
0.5128205128205128	0.5128205128205128	0.0031474042414587054
0.5384615384615384	0.5128205128205128	0.0033152462506802595
0.5641025641025641	0.5128205128205128	0.016088266045042314
0.5897435897435898	0.5128205128205128	0.02960931176120913
0.6153846153846154	0.5128205128205128	0.031692860701838715
0.6410256410256411	0.5128205128205128	0.02327437113671391
0.6666666666666666	0.5128205128205128	0.015423140711098578
0.6923076923076923	0.5128205128205128	0.015703048292800923
0.717948717948718	0.5128205128205128	0.020276351411899065
0.7435897435897436	0.5128205128205128	0.01872851870667746
0.7692307692307693	0.5128205128205128	0.004695287675969428
0.7948717948717948	0.5128205128205128	-0.018114874778561607
0.8205128205128205	0.5128205128205128	-0.03802301874664581
0.8461538461538461	0.5128205128205128	-0.04511947945398174
0.8717948717948718	0.5128205128205128	-0.040399061740127584
0.8974358974358975	0.5128205128205128	-0.03591992909436007
0.9230769230769231	0.5128205128205128	-0.042163458558369324
0.9487179487179487	0.5128205128205128	-0.05652810131702878
0.9743589743589743	0.5128205128205128	-0.06569497901228434
1.0	0.5128205128205128	-0.05952210284151102
0.0	0.5384615384615384	-0.008434243749469987
0.02564102564102564	0.5384615384615384	-0.015701597859910914
0.05128205128205128	0.5384615384615384	-0.024836974534206368
0.07692307692307693	0.5384615384615384	-0.033619978734556744
0.10256410256410256	0.5384615384615384	-0.03877829433096162
0.1282051282051282	0.5384615384615384	-0.03743775139281419
0.15384615384615385	0.5384615384615384	-0.02888661443263672
0.1794871794871795	0.5384615384615384	-0.015409070353254041
0.20512820512820512	0.5384615384615384	-0.0020073578418399315
0.23076923076923078	0.5384615384615384	0.006150107441124382
0.2564102564102564	0.5384615384615384	0.006182716986112365
0.28205128205128205	0.5384615384615384	-0.0011900175280308628
0.3076923076923077	0.5384615384615384	-0.012271076226901174
0.3333333333333333	0.5384615384615384	-0.021809090015898428
0.358974358974359	0.5384615384615384	-0.024025227485753736
0.38461538461538464	0.5384615384615384	-0.014865882746942068
0.41025641025641024	0.5384615384615384	0.004242316068512533
0.4358974358974359	0.5384615384615384	0.02410653137255562
0.46153846153846156	0.5384615384615384	0.033091680283527915
0.48717948717948717	0.5384615384615384	0.028039100906942813
0.5128205128205128	0.5384615384615384	0.019237235208527905
0.5384615384615384	0.5384615384615384	0.020454884709713995
0.5641025641025641	0.5384615384615384	0.0330658123417582
0.5897435897435898	0.5384615384615384	0.04439329842514803
0.6153846153846154	0.5384615384615384	0.04250866369631804
0.6410256410256411	0.5384615384615384	0.03042311032958321
0.6666666666666666	0.5384615384615384	0.021019236470596794
0.6923076923076923	0.5384615384615384	0.021103145217270945
0.717948717948718	0.5384615384615384	0.02370607955581761
0.7435897435897436	0.5384615384615384	0.016151622062733177
0.7692307692307693	0.5384615384615384	-0.00673538257028841
0.7948717948717948	0.5384615384615384	-0.03735153983620434
0.8205128205128205	0.5384615384615384	-0.060375796905756764
0.8461538461538461	0.5384615384615384	-0.06461742057259946
0.8717948717948718	0.5384615384615384	-0.05205034747084571
0.8974358974358975	0.5384615384615384	-0.037069462139188006
0.9230769230769231	0.5384615384615384	-0.03306770169571836
0.9487179487179487	0.5384615384615384	-0.04041741494756809
0.9743589743589743	0.5384615384615384	-0.04763765578592413
1.0	0.5384615384615384	-0.044327067926834975
0.0	0.5641025641025641	-0.01693179325768587
0.02564102564102564	0.5641025641025641	-0.029422855535010374
0.05128205128205128	0.5641025641025641	-0.04495312871844515
0.07692307692307693	0.5641025641025641	-0.06107822693579735
0.10256410256410256	0.5641025641025641	-0.07330090556720363
0.1282051282051282	0.5641025641025641	-0.07613870189200558
0.15384615384615385	0.5641025641025641	-0.06610587025743125
0.1794871794871795	0.5641025641025641	-0.04444016473379382
0.20512820512820512	0.5641025641025641	-0.018353033421924656
0.23076923076923078	0.5641025641025641	0.0029374173339354933
0.2564102564102564	0.5641025641025641	0.012772134133869491
0.28205128205128205	0.5641025641025641	0.010217098127422152
0.3076923076923077	0.5641025641025641	-0.0005727293753241784
0.3333333333333333	0.5641025641025641	-0.012592884829336222
0.358974358974359	0.5641025641025641	-0.017926980673332926
0.38461538461538464	0.5641025641025641	-0.010715413671846136
0.41025641025641024	0.5641025641025641	0.008666601264376527
0.4358974358974359	0.5641025641025641	0.031002887659014558
0.46153846153846156	0.5641025641025641	0.04377222617634302
0.48717948717948717	0.5641025641025641	0.042264608807459754
0.5128205128205128	0.5641025641025641	0.03525641375747651
0.5384615384615384	0.5641025641025641	0.03560996282998503
0.5641025641025641	0.5641025641025641	0.04485173662937914
0.5897435897435898	0.5641025641025641	0.05147735909654547
0.6153846153846154	0.5641025641025641	0.0450396358799427
0.6410256410256411	0.5641025641025641	0.029654887575648305
0.6666666666666666	0.5641025641025641	0.01822420924760443
0.6923076923076923	0.5641025641025641	0.016642626902671914
0.717948717948718	0.5641025641025641	0.016761478305449908
0.7435897435897436	0.5641025641025641	0.005642334069863675
0.7692307692307693	0.5641025641025641	-0.02093482007001494
0.7948717948717948	0.5641025641025641	-0.053816003012376455
0.8205128205128205	0.5641025641025641	-0.07663569079620505
0.8461538461538461	0.5641025641025641	-0.07775954742435826
0.8717948717948718	0.5641025641025641	-0.058727091837780854
0.8974358974358975	0.5641025641025641	-0.03372930498789327
0.9230769230769231	0.5641025641025641	-0.017636170067709577
0.9487179487179487	0.5641025641025641	-0.01480628836037528
0.9743589743589743	0.5641025641025641	-0.018141668773363755
1.0	0.5641025641025641	-0.018673612226123074
0.0	0.5897435897435898	-0.02212517307642473
0.02564102564102564	0.5897435897435898	-0.03811777909200641
0.05128205128205128	0.5897435897435898	-0.05799089481577106
0.07692307692307693	0.5897435897435898	-0.07896912434304015
0.10256410256410256	0.5897435897435898	-0.0957959684216483
0.1282051282051282	0.5897435897435898	-0.10177274827246405
0.15384615384615385	0.5897435897435898	-0.09228078739423921
0.1794871794871795	0.5897435897435898	-0.06798469037660088
0.20512820512820512	0.5897435897435898	-0.03672247832133395
0.23076923076923078	0.5897435897435898	-0.008927773759500114
0.2564102564102564	0.5897435897435898	0.007404482472089648
0.28205128205128205	0.5897435897435898	0.010362336443994072
0.3076923076923077	0.5897435897435898	0.0033888089993006393
0.3333333333333333	0.5897435897435898	-0.006981545092790827
0.358974358974359	0.5897435897435898	-0.012649067349125988
0.38461538461538464	0.5897435897435898	-0.006732427315771541
0.41025641025641024	0.5897435897435898	0.01203216717029886
0.4358974358974359	0.5897435897435898	0.03571130766307866
0.46153846153846156	0.5897435897435898	0.0518604830075843
0.48717948717948717	0.5897435897435898	0.05410147978479596
0.5128205128205128	0.5897435897435898	0.048600099927605604
0.5384615384615384	0.5897435897435898	0.046376367617268245
0.5641025641025641	0.5897435897435898	0.04953439089485579
0.5897435897435898	0.5897435897435898	0.04921705884388353
0.6153846153846154	0.5897435897435898	0.03748494032450937
0.6410256410256411	0.5897435897435898	0.018966564779440555
0.6666666666666666	0.5897435897435898	0.005385012177119622
0.6923076923076923	0.5897435897435898	0.001722744496317318
0.717948717948718	0.5897435897435898	0.00023545071835064693
0.7435897435897436	0.5897435897435898	-0.010648646317020902
0.7692307692307693	0.5897435897435898	-0.03439969471147915
0.7948717948717948	0.5897435897435898	-0.06256109948641653
0.8205128205128205	0.5897435897435898	-0.08074786769992055
0.8461538461538461	0.5897435897435898	-0.07878147488535493
0.8717948717948718	0.5897435897435898	-0.05740334127841658
0.8974358974358975	0.5897435897435898	-0.02819017622082111
0.9230769230769231	0.5897435897435898	-0.004685724630567102
0.9487179487179487	0.5897435897435898	0.006268682525034069
0.9743589743589743	0.5897435897435898	0.007072090846031045
1.0	0.5897435897435898	0.004026856240944286
0.0	0.6153846153846154	-0.021009472136041214
0.02564102564102564	0.6153846153846154	-0.03661780736905828
0.05128205128205128	0.6153846153846154	-0.05637797184013002
0.07692307692307693	0.6153846153846154	-0.07777588593353973
0.10256410256410256	0.6153846153846154	-0.09597426091451082
0.1282051282051282	0.6153846153846154	-0.1047481934630336
0.15384615384615385	0.6153846153846154	-0.09969455479601831
0.1794871794871795	0.6153846153846154	-0.08077514501278836
0.20512820512820512	0.6153846153846154	-0.054224322129865714
0.23076923076923078	0.6153846153846154	-0.028500378523595767
0.2564102564102564	0.6153846153846154	-0.0103759991761702
0.28205128205128205	0.6153846153846154	-0.00207179939649239
0.3076923076923077	0.6153846153846154	-0.0019535956354117695
0.3333333333333333	0.6153846153846154	-0.006064271063212869
0.358974358974359	0.6153846153846154	-0.008216222933388967
0.38461538461538464	0.6153846153846154	-0.0018524771595366865
0.41025641025641024	0.6153846153846154	0.01580247596848177
0.4358974358974359	0.6153846153846154	0.039105572719299035
0.46153846153846156	0.6153846153846154	0.05707399190634797
0.48717948717948717	0.6153846153846154	0.062430989385741466
0.5128205128205128	0.6153846153846154	0.058364619368134675
0.5384615384615384	0.6153846153846154	0.053143001307824116
0.5641025641025641	0.6153846153846154	0.04909607547206294
0.5897435897435898	0.6153846153846154	0.040511423345184816
0.6153846153846154	0.6153846153846154	0.022683282190045433
0.6410256410256411	0.6153846153846154	0.0008704380653346412
0.6666666666666666	0.6153846153846154	-0.014642117975679662
0.6923076923076923	0.6153846153846154	-0.01973209912773493
0.717948717948718	0.6153846153846154	-0.021096803563966572
0.7435897435897436	0.6153846153846154	-0.028278729764548136
0.7692307692307693	0.6153846153846154	-0.044167982363203045
0.7948717948717948	0.6153846153846154	-0.0623324624121921
0.8205128205128205	0.6153846153846154	-0.07246556818356054
0.8461538461538461	0.6153846153846154	-0.06769755163376254
0.8717948717948718	0.6153846153846154	-0.048538966939770195
0.8974358974358975	0.6153846153846154	-0.022710509182109602
0.9230769230769231	0.6153846153846154	0.00019267950440676821
0.9487179487179487	0.6153846153846154	0.013719662849138085
0.9743589743589743	0.6153846153846154	0.017262106532515635
1.0	0.6153846153846154	0.014205172186703197
0.0	0.6410256410256411	-0.017162047527732205
0.02564102564102564	0.6410256410256411	-0.029681331889233487
0.05128205128205128	0.6410256410256411	-0.04554781775985388
0.07692307692307693	0.6410256410256411	-0.06311808571498129
0.10256410256410256	0.6410256410256411	-0.07923194933107343
0.1282051282051282	0.6410256410256411	-0.08966758794296298
0.15384615384615385	0.6410256410256411	-0.09122233708141352
0.1794871794871795	0.6410256410256411	-0.0829152212100726
0.20512820512820512	0.6410256410256411	-0.06767468611125192
0.23076923076923078	0.6410256410256411	-0.049810021443690025
0.2564102564102564	0.6410256410256411	-0.03329227499615875
0.28205128205128205	0.6410256410256411	-0.020289177416395823
0.3076923076923077	0.6410256410256411	-0.011517466416618279
0.3333333333333333	0.6410256410256411	-0.00658308318530696
0.358974358974359	0.6410256410256411	-0.002469108833684146
0.38461538461538464	0.6410256410256411	0.005724329456660972
0.41025641025641024	0.6410256410256411	0.02150006529706676
0.4358974358974359	0.6410256410256411	0.041975783427912694
0.46153846153846156	0.6410256410256411	0.0591902619135113
0.48717948717948717	0.6410256410256411	0.06648872023395361
0.5128205128205128	0.6410256410256411	0.06443455858747288
0.5384615384615384	0.6410256410256411	0.057705752902209966
0.5641025641025641	0.6410256410256411	0.04775045098575169
0.5897435897435898	0.6410256410256411	0.03145908399941141
0.6153846153846154	0.6410256410256411	0.007546131579672725
0.6410256410256411	0.6410256410256411	-0.017581086878898235
0.6666666666666666	0.6410256410256411	-0.03460209435816969
0.6923076923076923	0.6410256410256411	-0.040080789649992205
0.717948717948718	0.6410256410256411	-0.03979970918028707
0.7435897435897436	0.6410256410256411	-0.041661783817698424
0.7692307692307693	0.6410256410256411	-0.048404149871379365
0.7948717948717948	0.6410256410256411	-0.0559380972221036
0.8205128205128205	0.6410256410256411	-0.05819067890154954
0.8461538461538461	0.6410256410256411	-0.051841801965853564
0.8717948717948718	0.6410256410256411	-0.037677733764376255
0.8974358974358975	0.6410256410256411	-0.01995999074413237
0.9230769230769231	0.6410256410256411	-0.0036765826261193103
0.9487179487179487	0.6410256410256411	0.007234410071320426
0.9743589743589743	0.6410256410256411	0.011560635466827177
1.0	0.6410256410256411	0.010602103431726188
0.0	0.6666666666666666	-0.017350573566389003
0.02564102564102564	0.6666666666666666	-0.027204463290396167
0.05128205128205128	0.6666666666666666	-0.038085917807870844
0.07692307692307693	0.6666666666666666	-0.04932128752118278
0.10256410256410256	0.6666666666666666	-0.060203149527602244
0.1282051282051282	0.6666666666666666	-0.06952875846914407
0.15384615384615385	0.6666666666666666	-0.075955339360311
0.1794871794871795	0.6666666666666666	-0.0776343235842124
0.20512820512820512	0.6666666666666666	-0.07374989938626474
0.23076923076923078	0.6666666666666666	-0.06401909614321392
0.2564102564102564	0.6666666666666666	-0.04951005037485114
0.28205128205128205	0.6666666666666666	-0.03245674119910066
0.3076923076923077	0.6666666666666666	-0.015885636311954433
0.3333333333333333	0.6666666666666666	-0.002605670331835535
0.358974358974359	0.6666666666666666	0.0073040168271804136
0.38461538461538464	0.6666666666666666	0.016551071570179546
0.41025641025641024	0.6666666666666666	0.028638249431229897
0.4358974358974359	0.6666666666666666	0.0435421691611158
0.46153846153846156	0.6666666666666666	0.05752556854548456
0.48717948717948717	0.6666666666666666	0.06598113061975937
0.5128205128205128	0.6666666666666666	0.06736080093787035
0.5384615384615384	0.6666666666666666	0.062065054658116264
0.5641025641025641	0.6666666666666666	0.0494028874013547
0.5897435897435898	0.6666666666666666	0.027912944232094315
0.6153846153846154	0.6666666666666666	-0.0005566485595472834
0.6410256410256411	0.6666666666666666	-0.028145522695490935
0.6666666666666666	0.6666666666666666	-0.04604637276094297
0.6923076923076923	0.6666666666666666	-0.051376112932891765
0.717948717948718	0.6666666666666666	-0.049354811973938546
0.7435897435897436	0.6666666666666666	-0.046985466387633706
0.7692307692307693	0.6666666666666666	-0.047301881707845175
0.7948717948717948	0.6666666666666666	-0.04811793568694093
0.8205128205128205	0.6666666666666666	-0.04609362475531414
0.8461538461538461	0.6666666666666666	-0.03997863132879252
0.8717948717948718	0.6666666666666666	-0.03076825303298352
0.8974358974358975	0.6666666666666666	-0.02082686582781135
0.9230769230769231	0.6666666666666666	-0.012089805500841528
0.9487179487179487	0.6666666666666666	-0.005803692603623913
0.9743589743589743	0.6666666666666666	-0.00209190255871345
1.0	0.6666666666666666	-0.00036939458665523605
0.0	0.6923076923076923	-0.024448003251540014
0.02564102564102564	0.6923076923076923	-0.033867112142177754
0.05128205128205128	0.6923076923076923	-0.04073040739468713
0.07692307692307693	0.6923076923076923	-0.04508826348497142
0.10256410256410256	0.6923076923076923	-0.04883195534943522
0.1282051282051282	0.6923076923076923	-0.05397420702077597
0.15384615384615385	0.6923076923076923	-0.061105583923907365
0.1794871794871795	0.6923076923076923	-0.06778260097050615
0.20512820512820512	0.6923076923076923	-0.07020139060203238
0.23076923076923078	0.6923076923076923	-0.06464041152062659
0.2564102564102564	0.6923076923076923	-0.0503731021582348
0.28205128205128205	0.6923076923076923	-0.03014541986449124
0.3076923076923077	0.6923076923076923	-0.00886967485212916
0.3333333333333333	0.6923076923076923	0.008647917115973404
0.358974358974359	0.6923076923076923	0.02043117519066944
0.38461538461538464	0.6923076923076923	0.027694310698580398
0.41025641025641024	0.6923076923076923	0.03398407508265296
0.4358974358974359	0.6923076923076923	0.04199485539431343
0.46153846153846156	0.6923076923076923	0.052261697159103594
0.48717948717948717	0.6923076923076923	0.062448739215084405
0.5128205128205128	0.6923076923076923	0.06903267304509526
0.5384615384615384	0.6923076923076923	0.0679802789058783
0.5641025641025641	0.6923076923076923	0.05596653396620009
0.5897435897435898	0.6923076923076923	0.03258618845925964
0.6153846153846154	0.6923076923076923	0.0022740415887302916
0.6410256410256411	0.6923076923076923	-0.025952020687085773
0.6666666666666666	0.6923076923076923	-0.04395779491770059
0.6923076923076923	0.6923076923076923	-0.04958696291209439
0.717948717948718	0.6923076923076923	-0.04772263940215118
0.7435897435897436	0.6923076923076923	-0.04470366321885867
0.7692307692307693	0.6923076923076923	-0.04361372937187226
0.7948717948717948	0.6923076923076923	-0.04311000151451154
0.8205128205128205	0.6923076923076923	-0.040702452340040544
0.8461538461538461	0.6923076923076923	-0.03557419517019912
0.8717948717948718	0.6923076923076923	-0.028846562353474974
0.8974358974358975	0.6923076923076923	-0.022760039694118068
0.9230769230769231	0.6923076923076923	-0.01851420554503015
0.9487179487179487	0.6923076923076923	-0.015839098518754664
0.9743589743589743	0.6923076923076923	-0.013329825698255896
1.0	0.6923076923076923	-0.00999168820653763
0.0	0.717948717948718	-0.03495621540484293
0.02564102564102564	0.717948717948718	-0.0452889511022279
0.05128205128205128	0.717948717948718	-0.04921466990710169
0.07692307692307693	0.717948717948718	-0.04743306514266301
0.10256410256410256	0.717948717948718	-0.04414496333734764
0.1282051282051282	0.717948717948718	-0.04385308226229936
0.15384615384615385	0.717948717948718	-0.04828090258928946
0.1794871794871795	0.717948717948718	-0.054466539998691596
0.20512820512820512	0.717948717948718	-0.05700739001074059
0.23076923076923078	0.717948717948718	-0.05085080075189939
0.2564102564102564	0.717948717948718	-0.03512414919920129
0.28205128205128205	0.717948717948718	-0.01349785447919415
0.3076923076923077	0.717948717948718	0.007918812163873402
0.3333333333333333	0.717948717948718	0.02376551988220188
0.358974358974359	0.717948717948718	0.031875923258206595
0.38461538461538464	0.717948717948718	0.03359733163791311
0.41025641025641024	0.717948717948718	0.03332960506137222
0.4358974358974359	0.717948717948718	0.03601340555099187
0.46153846153846156	0.717948717948718	0.04498253428626796
0.48717948717948717	0.717948717948718	0.058821875583728395
0.5128205128205128	0.717948717948718	0.07174742393239945
0.5384615384615384	0.717948717948718	0.0760126250426353
0.5641025641025641	0.717948717948718	0.06641202339091815
0.5897435897435898	0.717948717948718	0.04371672034564907
0.6153846153846154	0.717948717948718	0.01435350218691565
0.6410256410256411	0.717948717948718	-0.012306418318748034
0.6666666666666666	0.717948717948718	-0.029560625971432324
0.6923076923076923	0.717948717948718	-0.03652024174427505
0.717948717948718	0.717948717948718	-0.0378172700675287
0.7435897435897436	0.717948717948718	-0.038566729600912654
0.7692307692307693	0.717948717948718	-0.040642891470538865
0.7948717948717948	0.717948717948718	-0.042139989522232954
0.8205128205128205	0.717948717948718	-0.04043744869688234
0.8461538461538461	0.717948717948718	-0.03496739548927114
0.8717948717948718	0.717948717948718	-0.027508399738311037
0.8974358974358975	0.717948717948718	-0.02115005374121328
0.9230769230769231	0.717948717948718	-0.017589353887668347
0.9487179487179487	0.717948717948718	-0.016249289218076925
0.9743589743589743	0.717948717948718	-0.014888214363023494
1.0	0.717948717948718	-0.011882831806640145
0.0	0.7435897435897436	-0.04250139675269964
0.02564102564102564	0.7435897435897436	-0.05302375337267421
0.05128205128205128	0.7435897435897436	-0.0542780013264834
0.07692307692307693	0.7435897435897436	-0.04783437566794187
0.10256410256410256	0.7435897435897436	-0.039579663035920844
0.1282051282051282	0.7435897435897436	-0.035049464225976996
0.15384615384615385	0.7435897435897436	-0.03565010476665695
0.1794871794871795	0.7435897435897436	-0.037787977472584056
0.20512820512820512	0.7435897435897436	-0.03607827416418402
0.23076923076923078	0.7435897435897436	-0.026535417556697014
0.2564102564102564	0.7435897435897436	-0.009676119774896897
0.28205128205128205	0.7435897435897436	0.009947737693261625
0.3076923076923077	0.7435897435897436	0.026199249050763467
0.3333333333333333	0.7435897435897436	0.03473407679661804
0.358974358974359	0.7435897435897436	0.034843312121180345
0.38461538461538464	0.7435897435897436	0.029504697004059187
0.41025641025641024	0.7435897435897436	0.02449047262068508
0.4358974358974359	0.7435897435897436	0.025795342900157836
0.46153846153846156	0.7435897435897436	0.037062892333669446
0.48717948717948717	0.7435897435897436	0.05588509736759549
0.5128205128205128	0.7435897435897436	0.07431274159279869
0.5384615384615384	0.7435897435897436	0.08266384713787191
0.5641025641025641	0.7435897435897436	0.07550304344362109
0.5897435897435898	0.7435897435897436	0.055094492168225595
0.6153846153846154	0.7435897435897436	0.029043767126801488
0.6410256410256411	0.7435897435897436	0.006068123378558419
0.6666666666666666	0.7435897435897436	-0.009294720253596869
0.6923076923076923	0.7435897435897436	-0.01787525764061336
0.717948717948718	0.7435897435897436	-0.024060603031018663
0.7435897435897436	0.7435897435897436	-0.031002856194466254
0.7692307692307693	0.7435897435897436	-0.03800634215077292
0.7948717948717948	0.7435897435897436	-0.04160601833299485
0.8205128205128205	0.7435897435897436	-0.039251768231898104
0.8461538461538461	0.7435897435897436	-0.03165243048029444
0.8717948717948718	0.7435897435897436	-0.021877565459866962
0.8974358974358975	0.7435897435897436	-0.01348219717139155
0.9230769230769231	0.7435897435897436	-0.008254956522370738
0.9487179487179487	0.7435897435897436	-0.005997403136727386
0.9743589743589743	0.7435897435897436	-0.005110152169430386
1.0	0.7435897435897436	-0.004145238158102332
0.0	0.7692307692307693	-0.043508788883059625
0.02564102564102564	0.7692307692307693	-0.05258936455113325
0.05128205128205128	0.7692307692307693	-0.05132615445902109
0.07692307692307693	0.7692307692307693	-0.04234222984114838
0.10256410256410256	0.7692307692307693	-0.03228182493033419
0.1282051282051282	0.7692307692307693	-0.026016225845786122
0.15384615384615385	0.7692307692307693	-0.02320950619182649
0.1794871794871795	0.7692307692307693	-0.019643662179913063
0.20512820512820512	0.7692307692307693	-0.011551468924037392
0.23076923076923078	0.7692307692307693	0.0018346312793279915
0.2564102564102564	0.7692307692307693	0.01750348819442364
0.28205128205128205	0.7692307692307693	0.03056761841251177
0.3076923076923077	0.7692307692307693	0.03658210032556712
0.3333333333333333	0.7692307692307693	0.03405565078023927
0.358974358974359	0.7692307692307693	0.025081987004502256
0.38461538461538464	0.7692307692307693	0.014699092384762502
0.41025641025641024	0.7692307692307693	0.009206399822415565
0.4358974358974359	0.7692307692307693	0.013553515432951944
0.46153846153846156	0.7692307692307693	0.029238073932235924
0.48717948717948717	0.7692307692307693	0.05185531041506983
0.5128205128205128	0.7692307692307693	0.07254331233341128
0.5384615384615384	0.7692307692307693	0.08218589635320774
0.5641025641025641	0.7692307692307693	0.07672543311376058
0.5897435897435898	0.7692307692307693	0.05962082507883492
0.6153846153846154	0.7692307692307693	0.03843908567418199
0.6410256410256411	0.7692307692307693	0.02048314254184953
0.6666666666666666	0.7692307692307693	0.008233935869938055
0.6923076923076923	0.7692307692307693	-0.0005734278376346488
0.717948717948718	0.7692307692307693	-0.010063498670731747
0.7435897435897436	0.7692307692307693	-0.021519134135654136
0.7692307692307693	0.7692307692307693	-0.03168525260286984
0.7948717948717948	0.7692307692307693	-0.035736410122357946
0.8205128205128205	0.7692307692307693	-0.031846148291994975
0.8461538461538461	0.7692307692307693	-0.022546440365681628
0.8717948717948718	0.7692307692307693	-0.011772441065589018
0.8974358974358975	0.7692307692307693	-0.002067741947793927
0.9230769230769231	0.7692307692307693	0.005773138220743856
0.9487179487179487	0.7692307692307693	0.011008771231709472
0.9743589743589743	0.7692307692307693	0.01277684247604792
1.0	0.7692307692307693	0.01103762577032436
0.0	0.7948717948717948	-0.03806192687056108
0.02564102564102564	0.7948717948717948	-0.044517649625391356
0.05128205128205128	0.7948717948717948	-0.04144951734198214
0.07692307692307693	0.7948717948717948	-0.03235613446164489
0.10256410256410256	0.7948717948717948	-0.023550755358258502
0.1282051282051282	0.7948717948717948	-0.01792247986863069
0.15384615384615385	0.7948717948717948	-0.012682935539878145
0.1794871794871795	0.7948717948717948	-0.0032882748330477483
0.20512820512820512	0.7948717948717948	0.011305177465577585
0.23076923076923078	0.7948717948717948	0.02742424057515595
0.2564102564102564	0.7948717948717948	0.03906847304652822
0.28205128205128205	0.7948717948717948	0.041637120073954044
0.3076923076923077	0.7948717948717948	0.0340149726439729
0.3333333333333333	0.7948717948717948	0.019294659128146905
0.358974358974359	0.7948717948717948	0.003269021348318016
0.38461538461538464	0.7948717948717948	-0.007653197595979842
0.41025641025641024	0.7948717948717948	-0.008707623321505221
0.4358974358974359	0.7948717948717948	0.0016029732655165596
0.46153846153846156	0.7948717948717948	0.02113009737096394
0.48717948717948717	0.7948717948717948	0.04393977844400535
0.5128205128205128	0.7948717948717948	0.062392847487718624
0.5384615384615384	0.7948717948717948	0.07030091117467012
0.5641025641025641	0.7948717948717948	0.06586985460985814
0.5897435897435898	0.7948717948717948	0.052764102219467604
0.6153846153846154	0.7948717948717948	0.037127440103567534
0.6410256410256411	0.7948717948717948	0.024469500040814742
0.6666666666666666	0.7948717948717948	0.016161746135011083
0.6923076923076923	0.7948717948717948	0.009641349598890937
0.717948717948718	0.7948717948717948	0.0012692247426110467
0.7435897435897436	0.7948717948717948	-0.009403851719366273
0.7692307692307693	0.7948717948717948	-0.018379392531940486
0.7948717948717948	0.7948717948717948	-0.02103870027547142
0.8205128205128205	0.7948717948717948	-0.01674728593680206
0.8461538461538461	0.7948717948717948	-0.008927782387839889
0.8717948717948718	0.7948717948717948	-0.0006165277962512474
0.8974358974358975	0.7948717948717948	0.008317288572236122
0.9230769230769231	0.7948717948717948	0.018697311641944388
0.9487179487179487	0.7948717948717948	0.0282164034612777
0.9743589743589743	0.7948717948717948	0.032244032628508064
1.0	0.7948717948717948	0.028298318443023846
0.0	0.8205128205128205	-0.028191876515146454
0.02564102564102564	0.8205128205128205	-0.031669084004744705
0.05128205128205128	0.8205128205128205	-0.02787565680639119
0.07692307692307693	0.8205128205128205	-0.02068478454366276
0.10256410256410256	0.8205128205128205	-0.015193764017362174
0.1282051282051282	0.8205128205128205	-0.01186912126767851
0.15384615384615385	0.8205128205128205	-0.005748786740208221
0.1794871794871795	0.8205128205128205	0.0076823526302423695
0.20512820512820512	0.8205128205128205	0.026816679079362568
0.23076923076923078	0.8205128205128205	0.043929802172585505
0.2564102564102564	0.8205128205128205	0.050260536442576026
0.28205128205128205	0.8205128205128205	0.04152732688169753
0.3076923076923077	0.8205128205128205	0.02029302410312881
0.3333333333333333	0.8205128205128205	-0.005172283052274031
0.358974358974359	0.8205128205128205	-0.025116798235347872
0.38461538461538464	0.8205128205128205	-0.032620155645505834
0.41025641025641024	0.8205128205128205	-0.026131025372880885
0.4358974358974359	0.8205128205128205	-0.009032543270955604
0.46153846153846156	0.8205128205128205	0.012590257801280065
0.48717948717948717	0.8205128205128205	0.03229443397596562
0.5128205128205128	0.8205128205128205	0.04523710995520227
0.5384615384615384	0.8205128205128205	0.049320870268722755
0.5641025641025641	0.8205128205128205	0.045142882681758346
0.5897435897435898	0.8205128205128205	0.03573151796323903
0.6153846153846154	0.8205128205128205	0.024991762772760644
0.6410256410256411	0.8205128205128205	0.016593981846298754
0.6666666666666666	0.8205128205128205	0.011823824199332688
0.6923076923076923	0.8205128205128205	0.009187642367385633
0.717948717948718	0.8205128205128205	0.006092582778380943
0.7435897435897436	0.8205128205128205	0.0018536650204626724
0.7692307692307693	0.8205128205128205	-0.001229731121317385
0.7948717948717948	0.8205128205128205	-0.0008407482339588685
0.8205128205128205	0.8205128205128205	0.0022629662678708283
0.8461538461538461	0.8205128205128205	0.0054204823742252705
0.8717948717948718	0.8205128205128205	0.00835122446998839
0.8974358974358975	0.8205128205128205	0.01455982695635834
0.9230769230769231	0.8205128205128205	0.026254287690728486
0.9487179487179487	0.8205128205128205	0.039402467692184834
0.9743589743589743	0.8205128205128205	0.045853044309064936
1.0	0.8205128205128205	0.0408404474210536
0.0	0.8461538461538461	-0.016201158156099137
0.02564102564102564	0.8461538461538461	-0.01680823382635818
0.05128205128205128	0.8461538461538461	-0.01303953863798203
0.07692307692307693	0.8461538461538461	-0.008565064577985209
0.10256410256410256	0.8461538461538461	-0.0069082793217773485
0.1282051282051282	0.8461538461538461	-0.006692366073266142
0.15384615384615385	0.8461538461538461	-0.0019094386374970886
0.1794871794871795	0.8461538461538461	0.011755001068603707
0.20512820512820512	0.8461538461538461	0.03148508633487846
0.23076923076923078	0.8461538461538461	0.047603896874604784
0.2564102564102564	0.8461538461538461	0.049573206816179535
0.28205128205128205	0.8461538461538461	0.032687604582004065
0.3076923076923077	0.8461538461538461	0.0016552362997963208
0.3333333333333333	0.8461538461538461	-0.031332729061091184
0.358974358974359	0.8461538461538461	-0.05309843933774377
0.38461538461538464	0.8461538461538461	-0.05634301282406672
0.41025641025641024	0.8461538461538461	-0.04255076898595209
0.4358974358974359	0.8461538461538461	-0.019487794557324183
0.46153846153846156	0.8461538461538461	0.0034846282054742765
0.48717948717948717	0.8461538461538461	0.019779819652378815
0.5128205128205128	0.8461538461538461	0.027112102369175762
0.5384615384615384	0.8461538461538461	0.026894294245889558
0.5641025641025641	0.8461538461538461	0.021805754901114374
0.5897435897435898	0.8461538461538461	0.01436856668790079
0.6153846153846154	0.8461538461538461	0.006571408621622785
0.6410256410256411	0.8461538461538461	0.0004150455105934703
0.6666666666666666	0.8461538461538461	-0.002598848283108252
0.6923076923076923	0.8461538461538461	-0.0021411085622186276
0.717948717948718	0.8461538461538461	0.000986625805044163
0.7435897435897436	0.8461538461538461	0.00571733208435588
0.7692307692307693	0.8461538461538461	0.011261184955828073
0.7948717948717948	0.8461538461538461	0.016260156868192495
0.8205128205128205	0.8461538461538461	0.018465874836478414
0.8461538461538461	0.8461538461538461	0.016905319416383173
0.8717948717948718	0.8461538461538461	0.01445723913854577
0.8974358974358975	0.8461538461538461	0.017108236174100736
0.9230769230769231	0.8461538461538461	0.027662381744188204
0.9487179487179487	0.8461538461538461	0.041235684241423126
0.9743589743589743	0.8461538461538461	0.048325363393346955
1.0	0.8461538461538461	0.04329756270507643
0.0	0.8717948717948718	-0.004621717020193296
0.02564102564102564	0.8717948717948718	-0.0028448890071384957
0.05128205128205128	0.8717948717948718	0.0006276942005639754
0.07692307692307693	0.8717948717948718	0.0028554092524864082
0.10256410256410256	0.8717948717948718	0.0017493184226908174
0.1282051282051282	0.8717948717948718	-0.0007430776930601976
0.15384615384615385	0.8717948717948718	0.0008138601517835579
0.1794871794871795	0.8717948717948718	0.010368054522541548
0.20512820512820512	0.8717948717948718	0.025898848683171424
0.23076923076923078	0.8717948717948718	0.03874601431974488
0.2564102564102564	0.8717948717948718	0.03826206811061176
0.28205128205128205	0.8717948717948718	0.018541601990380175
0.3076923076923077	0.8717948717948718	-0.016124228866687722
0.3333333333333333	0.8717948717948718	-0.05238028257734682
0.358974358974359	0.8717948717948718	-0.07508407868869073
0.38461538461538464	0.8717948717948718	-0.07617473751270921
0.41025641025641024	0.8717948717948718	-0.05828188318535809
0.4358974358974359	0.8717948717948718	-0.03132772578302441
0.46153846153846156	0.8717948717948718	-0.006620073856160253
0.48717948717948717	0.8717948717948718	0.008734529712494334
0.5128205128205128	0.8717948717948718	0.013244907498597453
0.5384615384615384	0.8717948717948718	0.00995216376451019
0.5641025641025641	0.8717948717948718	0.0030122964190309994
0.5897435897435898	0.8717948717948718	-0.0046945434129622935
0.6153846153846154	0.8717948717948718	-0.011894666699286231
0.6410256410256411	0.8717948717948718	-0.017857793177239643
0.6666666666666666	0.8717948717948718	-0.021257354521030076
0.6923076923076923	0.8717948717948718	-0.02017197028406705
0.717948717948718	0.8717948717948718	-0.013265011405310254
0.7435897435897436	0.8717948717948718	-0.0013238214286215436
0.7692307692307693	0.8717948717948718	0.012152963216196515
0.7948717948717948	0.8717948717948718	0.02236856243505093
0.8205128205128205	0.8717948717948718	0.025786656854115523
0.8461538461538461	0.8717948717948718	0.022822821825521904
0.8717948717948718	0.8717948717948718	0.018089969022249876
0.8974358974358975	0.8717948717948718	0.017853383141703212
0.9230769230769231	0.8717948717948718	0.02455520752780823
0.9487179487179487	0.8717948717948718	0.03409250055367656
0.9743589743589743	0.8717948717948718	0.03884010445146789
1.0	0.8717948717948718	0.034367747783427625
0.0	0.8974358974358975	0.003623224920533769
0.02564102564102564	0.8974358974358975	0.0066976764692799114
0.05128205128205128	0.8974358974358975	0.009729777727223183
0.07692307692307693	0.8974358974358975	0.010936578451490655
0.10256410256410256	0.8974358974358975	0.009274284077741593
0.1282051282051282	0.8974358974358975	0.005905880835205055
0.15384615384615385	0.8974358974358975	0.0041212372700672704
0.1794871794871795	0.8974358974358975	0.007056793858883775
0.20512820512820512	0.8974358974358975	0.014791709156234917
0.23076923076923078	0.8974358974358975	0.022096280129083004
0.2564102564102564	0.8974358974358975	0.020115004808331675
0.28205128205128205	0.8974358974358975	0.001850713188782406
0.3076923076923077	0.8974358974358975	-0.030742582632155742
0.3333333333333333	0.8974358974358975	-0.06602938628120444
0.358974358974359	0.8974358974358975	-0.08897354148495974
0.38461538461538464	0.8974358974358975	-0.09068923823948674
0.41025641025641024	0.8974358974358975	-0.07283373782099764
0.4358974358974359	0.8974358974358975	-0.04478663345873545
0.46153846153846156	0.8974358974358975	-0.0181476993417547
0.48717948717948717	0.8974358974358975	-0.0008621350256424433
0.5128205128205128	0.8974358974358975	0.004508767781867578
0.5384615384615384	0.8974358974358975	0.0005445724757111937
0.5641025641025641	0.8974358974358975	-0.008034738585126842
0.5897435897435898	0.8974358974358975	-0.017340027728170927
0.6153846153846154	0.8974358974358975	-0.025554259773396263
0.6410256410256411	0.8974358974358975	-0.032511843252600606
0.6666666666666666	0.8974358974358975	-0.0374497658940504
0.6923076923076923	0.8974358974358975	-0.03777995341036091
0.717948717948718	0.8974358974358975	-0.030610170807678794
0.7435897435897436	0.8974358974358975	-0.015914352484705796
0.7692307692307693	0.8974358974358975	0.001664125344469722
0.7948717948717948	0.8974358974358975	0.01566951010375078
0.8205128205128205	0.8974358974358975	0.022095480249109026
0.8461538461538461	0.8974358974358975	0.021863219903031913
0.8717948717948718	0.8974358974358975	0.019066671076613723
0.8974358974358975	0.8974358974358975	0.017805102524930862
0.9230769230769231	0.8974358974358975	0.019296869250824494
0.9487179487179487	0.8974358974358975	0.021613201155215006
0.9743589743589743	0.8974358974358975	0.021622504163888105
1.0	0.8974358974358975	0.017799010403339973
0.0	0.9230769230769231	0.006840979473298752
0.02564102564102564	0.9230769230769231	0.009743760003032323
0.05128205128205128	0.9230769230769231	0.012044939714106936
0.07692307692307693	0.9230769230769231	0.01336379236250407
0.10256410256410256	0.9230769230769231	0.013344482236103898
0.1282051282051282	0.9230769230769231	0.011560279906354784
0.15384615384615385	0.9230769230769231	0.008239500165828018
0.1794871794871795	0.9230769230769231	0.005049597179410266
0.20512820512820512	0.9230769230769231	0.004103344576697298
0.23076923076923078	0.9230769230769231	0.004437698567150234
0.2564102564102564	0.9230769230769231	0.00046600206049273373
0.28205128205128205	0.9230769230769231	-0.01470512068076451
0.3076923076923077	0.9230769230769231	-0.04172182573765645
0.3333333333333333	0.9230769230769231	-0.07246196899196927
0.358974358974359	0.9230769230769231	-0.09410279254179992
0.38461538461538464	0.9230769230769231	-0.09774090898855901
0.41025641025641024	0.9230769230769231	-0.08308121962531806
0.4358974358974359	0.9230769230769231	-0.05704996763592835
0.46153846153846156	0.9230769230769231	-0.02991597622781205
0.48717948717948717	0.9230769230769231	-0.009996479699138897
0.5128205128205128	0.9230769230769231	-0.0015885211676516494
0.5384615384615384	0.9230769230769231	-0.0038341244144456965
0.5641025641025641	0.9230769230769231	-0.012506438671040123
0.5897435897435898	0.9230769230769231	-0.02294558644051432
0.6153846153846154	0.9230769230769231	-0.03225842736406846
0.6410256410256411	0.9230769230769231	-0.04005926850976977
0.6666666666666666	0.9230769230769231	-0.04607420699460625
0.6923076923076923	0.9230769230769231	-0.048056682950755616
0.717948717948718	0.9230769230769231	-0.04289426858084821
0.7435897435897436	0.9230769230769231	-0.02993236765516784
0.7692307692307693	0.9230769230769231	-0.013311376320260138
0.7948717948717948	0.9230769230769231	0.0011983296216558869
0.8205128205128205	0.9230769230769231	0.010368647676481175
0.8461538461538461	0.9230769230769231	0.014979365861733982
0.8717948717948718	0.9230769230769231	0.016912786542172827
0.8974358974358975	0.9230769230769231	0.016626487861829325
0.9230769230769231	0.9230769230769231	0.013623133778058358
0.9487179487179487	0.9230769230769231	0.008511022494751982
0.9743589743589743	0.9230769230769231	0.0033742467942162596
1.0	0.9230769230769231	0.00010674972823721506
0.0	0.9487179487179487	0.0056362353562124596
0.02564102564102564	0.9487179487179487	0.0072384537105593776
0.05128205128205128	0.9487179487179487	0.008557832681911782
0.07692307692307693	0.9487179487179487	0.010480111801534037
0.10256410256410256	0.9487179487179487	0.01306541148325641
0.1282051282051282	0.9487179487179487	0.01435103725362518
0.15384615384615385	0.9487179487179487	0.011738873120877336
0.1794871794871795	0.9487179487179487	0.0051211990532695345
0.20512820512820512	0.9487179487179487	-0.002403141793152664
0.23076923076923078	0.9487179487179487	-0.008394252970490273
0.2564102564102564	0.9487179487179487	-0.014836314154065645
0.28205128205128205	0.9487179487179487	-0.02712033862486495
0.3076923076923077	0.9487179487179487	-0.047445710163843385
0.3333333333333333	0.9487179487179487	-0.0714400853568657
0.358974358974359	0.9487179487179487	-0.08981130626821632
0.38461538461538464	0.9487179487179487	-0.09485755054674849
0.41025641025641024	0.9487179487179487	-0.08468045946668039
0.4358974358974359	0.9487179487179487	-0.06320547818737658
0.46153846153846156	0.9487179487179487	-0.03828311307783378
0.48717948717948717	0.9487179487179487	-0.01756079134339968
0.5128205128205128	0.9487179487179487	-0.006422655389521413
0.5384615384615384	0.9487179487179487	-0.005819228140956758
0.5641025641025641	0.9487179487179487	-0.012785212784568062
0.5897435897435898	0.9487179487179487	-0.022759361130338687
0.6153846153846154	0.9487179487179487	-0.03208908237866388
0.6410256410256411	0.9487179487179487	-0.039710430613053474
0.6666666666666666	0.9487179487179487	-0.04546057155600757
0.6923076923076923	0.9487179487179487	-0.04801769198157044
0.717948717948718	0.9487179487179487	-0.04529007947424166
0.7435897435897436	0.9487179487179487	-0.03661150820380905
0.7692307692307693	0.9487179487179487	-0.02468260207597861
0.7948717948717948	0.9487179487179487	-0.012976934545677185
0.8205128205128205	0.9487179487179487	-0.0030328513890790633
0.8461538461538461	0.9487179487179487	0.0056108959804932945
0.8717948717948718	0.9487179487179487	0.012284864963378196
0.8974358974358975	0.9487179487179487	0.013986197283366725
0.9230769230769231	0.9487179487179487	0.008651020149204061
0.9487179487179487	0.9487179487179487	-0.0012850879315330563
0.9743589743589743	0.9487179487179487	-0.009871009729405912
1.0	0.9487179487179487	-0.012640245362382792
0.0	0.9743589743589743	0.0026016388246952967
0.02564102564102564	0.9743589743589743	0.002730714577546353
0.05128205128205128	0.9743589743589743	0.0031362362080916096
0.07692307692307693	0.9743589743589743	0.005424866865197792
0.10256410256410256	0.9743589743589743	0.009859447406365865
0.1282051282051282	0.9743589743589743	0.013706797083470513
0.15384615384615385	0.9743589743589743	0.012842293426023206
0.1794871794871795	0.9743589743589743	0.005817475519169385
0.20512820512820512	0.9743589743589743	-0.004427503827519497
0.23076923076923078	0.9743589743589743	-0.013876308753160484
0.2564102564102564	0.9743589743589743	-0.021843883345356006
0.28205128205128205	0.9743589743589743	-0.03159753517118561
0.3076923076923077	0.9743589743589743	-0.04558640916454173
0.3333333333333333	0.9743589743589743	-0.062259530208809644
0.358974358974359	0.9743589743589743	-0.07596817589215334
0.38461538461538464	0.9743589743589743	-0.0810572760678912
0.41025641025641024	0.9743589743589743	-0.07503433113519078
0.4358974358974359	0.9743589743589743	-0.05941088097184131
0.46153846153846156	0.9743589743589743	-0.03935119956850496
0.48717948717948717	0.9743589743589743	-0.02088601054049233
0.5128205128205128	0.9743589743589743	-0.009239265803143723
0.5384615384615384	0.9743589743589743	-0.0063965712219873445
0.5641025641025641	0.9743589743589743	-0.01079518155565125
0.5897435897435898	0.9743589743589743	-0.018784882681963256
0.6153846153846154	0.9743589743589743	-0.026743112891984794
0.6410256410256411	0.9743589743589743	-0.03306381432370991
0.6666666666666666	0.9743589743589743	-0.03744861264522504
0.6923076923076923	0.9743589743589743	-0.03949855747488525
0.717948717948718	0.9743589743589743	-0.038522650887326676
0.7435897435897436	0.9743589743589743	-0.03425197934801612
0.7692307692307693	0.9743589743589743	-0.027903158666459472
0.7948717948717948	0.9743589743589743	-0.020502053860334855
0.8205128205128205	0.9743589743589743	-0.011928339803327562
0.8461538461538461	0.9743589743589743	-0.001955070882331411
0.8717948717948718	0.9743589743589743	0.007088098745714427
0.8974358974358975	0.9743589743589743	0.01032717322023547
0.9230769230769231	0.9743589743589743	0.0049053056890737
0.9487179487179487	0.9743589743589743	-0.006118601414741066
0.9743589743589743	0.9743589743589743	-0.015421699042304376
1.0	0.9743589743589743	-0.01763735244010118
0.0	1.0	0.0002012438367175571
0.02564102564102564	1.0	-0.0005092015098385124
0.05128205128205128	1.0	-0.0006424644761199145
0.07692307692307693	1.0	0.001424500851784735
0.10256410256410256	1.0	0.005981710551954605
0.1282051282051282	1.0	0.010486977384489667
0.15384615384615385	1.0	0.010933436855798728
0.1794871794871795	1.0	0.005473364188773358
0.20512820512820512	1.0	-0.0037619857501229527
0.23076923076923078	1.0	-0.012963038574691181
0.2564102564102564	1.0	-0.020348770821726606
0.28205128205128205	1.0	-0.02740804736397918
0.3076923076923077	1.0	-0.03602958039090085
0.3333333333333333	1.0	-0.046163684534432994
0.358974358974359	1.0	-0.054974820893187476
0.38461538461538464	1.0	-0.05896097050461855
0.41025641025641024	1.0	-0.05594926694062173
0.4358974358974359	1.0	-0.0460958542138182
0.46153846153846156	1.0	-0.0322985550108962
0.48717948717948717	1.0	-0.018582494753950216
0.5128205128205128	1.0	-0.008982889189075055
0.5384615384615384	1.0	-0.005536789266365639
0.5641025641025641	1.0	-0.007693990364545971
0.5897435897435898	1.0	-0.013043116466360888
0.6153846153846154	1.0	-0.018723576547479453
0.6410256410256411	1.0	-0.023119542550082466
0.6666666666666666	1.0	-0.02584018947739525
0.6923076923076923	1.0	-0.027028338512650033
0.717948717948718	1.0	-0.0269306860251683
0.7435897435897436	1.0	-0.025636901929389434
0.7692307692307693	1.0	-0.023396782832915842
0.7948717948717948	1.0	-0.01975588631740137
0.8205128205128205	1.0	-0.013735813314919338
0.8461538461538461	1.0	-0.0052343752233955185
0.8717948717948718	1.0	0.0031146957237884166
0.8974358974358975	1.0	0.006562729072260982
0.9230769230769231	1.0	0.0024441141556572187
0.9487179487179487	1.0	-0.00660365740624091
0.9743589743589743	1.0	-0.014230253526411014
1.0	1.0	-0.01579940558949983


==> results_final_redo/pointsource2d_fast/orig.txt <==
x0	x1	weight
0.15	0.15	10.0
0.75	0.45	2.0
0.8	0.5	4.0
0.3	0.7	5.0


==> results_final_redo/pointsource2d_fast/pdps_config.json <==
{
  "name": "pdps",
  "PDPS": [
    {
      "τ0": 5.0,
      "σ0": 0.198,
      "acceleration": "Partial",
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "SSN",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": true,
          "interp": true,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": false,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      }
    },
    "Wave"
  ]
}

==> results_final_redo/pointsource2d_fast/pdps_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	0.000014	7.507479167416982	1.0	0	0	0	0	0	6.0
1	0.07705	7.254845426830263	0.888286103746818	1	2	0	0	1	6.0
2	0.185064	6.714273461245324	0.6492467721813441	2	4	0	0	1	4.648335923874281
3	0.638532	5.9941499737695025	0.3308102862926384	3	4	0	0	1	3.7460364635034464
4	1.281159	5.470838219964847	0.09940336955684025	4	4	0	0	1	3.1073006412562374
5	1.902747	5.277063563289937	0.013716786909554557	5	4	0	0	1	2.634934010865902
6	2.8232	5.304012864326777	0.025633688480712263	6	4	0	0	1	2.2735748497655974
7	3.7907640000000002	5.361927051086904	0.05124317134821303	6	5	0	1	1	1.989571252897124
8	5.164962	5.367760896147711	0.0538228804574024	5	6	0	2	1	1.761389941630416
9	5.347468	5.328628730160906	0.03651875187560809	5	2	0	0	1	1.5746664092443348
10	5.9613890000000005	5.2784726857188256	0.014339896698703268	5	2	0	0	1	1.4194823816210496
20	12.627654	5.247535132734938	0.0006594018592461134	4	26	0	3	10	0.6674419786535012
30	23.635099	5.246129850266241	0.000037990089188059296	4	23	0	1	10	0.40986305477317064
40	35.441703	5.246096616140142	0.00002329405647888792	4	20	0	0	10	0.2856771531690396
50	53.060659	5.24609634862639	0.000023175762685185594	4	20	0	0	10	0.21446577326283234
60	76.069081	5.246088268438966	0.00001960272759692167	4	23	0	1	10	0.16906639522350161
70	100.55624	5.246074262593552	0.000013409383992868022	4	22	1	2	10	0.1379700586251422
80	121.949832	5.246071284819485	0.000012092621067812835	4	20	0	0	10	0.11553624696175302
90	146.004202	5.2462346015409045	0.0000843107944230043	4	23	0	1	10	0.09870297920581045
100	171.052767	5.246117860838389	0.0000326883994924701	4	23	0	1	10	0.08567667059819634
200	425.178266	5.2460516372448485	3.4045214122434995e-6	4	227	2	12	100	0.03336007528511429
300	664.858664	5.246047082147342	1.3902707066176167e-6	4	209	0	3	100	0.019084739633748016
400	899.10317	5.246044694117505	3.342909438234637e-7	4	166	0	2	100	0.01281667421810508
500	1133.239201	5.246044722103368	3.4666620982886624e-7	4	173	0	2	100	0.009403867589228579
600	1369.013744	5.246044247396414	1.3675219257104602e-7	4	188	0	2	100	0.007298902165149434
700	1610.441534	5.24604414992295	9.364971379781712e-8	4	156	0	3	100	0.005889894742712931
800	1852.293035	5.246044149792477	9.359201884013501e-8	4	126	0	0	100	0.004890472129212687
900	2090.345701	5.2460441063494	7.438161823738727e-8	4	154	0	1	100	0.004150242312402915
1000	2325.156781	5.246044083920625	6.446367984538581e-8	4	127	0	1	100	0.0035832908329588033
1100	2559.416074	5.246044041781303	4.5829796009089056e-8	4	155	0	1	100	0.003137274746844176
1200	2789.255081	5.246044041781301	4.582979483083941e-8	4	100	0	0	100	0.002778639305433983
1300	3024.026211	5.2460440677124005	5.729645087222306e-8	4	145	0	2	100	0.002484967015790344
1400	3262.686373	5.246044018973691	3.574433722437104e-8	4	163	0	2	100	0.0022407598054147004
1500	3498.92245	5.246044000199639	2.7442506470273802e-8	4	145	0	1	100	0.0020349900293581157
1600	3732.647167	5.2460442650774475	1.4457069353772098e-7	4	125	0	1	100	0.0018596154551748989
1700	3966.670455	5.246043990199661	2.3020545759082977e-8	4	123	0	1	100	0.0017086449599018445
1800	4196.113604	5.246043990199661	2.3020545759082977e-8	4	100	0	0	100	0.0015775317543110189
1900	4430.079306	5.246044000208939	2.744661895428939e-8	4	155	0	1	100	0.0014627682822071983
2000	4667.554567	5.246044055793579	5.2025983104222696e-8	4	149	0	2	100	0.001361609122334321
2100	4902.903419	5.246043990093291	2.29735092477016e-8	4	124	0	1	100	0.001271877330800158
2200	5137.391037	5.2460439762614905	1.685712775036327e-8	4	153	0	1	100	0.0011918264795936536
2300	5369.829834	5.24604397626149	1.685712735761339e-8	4	103	0	0	100	0.0011200406676794082
2400	5605.836228	5.246044043084382	4.640601350012986e-8	4	140	0	2	100	0.0010553609189569704
2500	5837.053859	5.246043977383945	1.7353473661628574e-8	4	122	0	1	100	0.0009968302348567595
2600	6067.640056	5.246043949704738	5.1138100515232235e-9	4	148	0	2	100	0.00094365204324611
2700	6305.094292	5.246043956924782	8.30649230244801e-9	4	149	0	3	100	0.000895158406012493
2800	6537.000903	5.246043956923714	8.30601982433983e-9	4	115	0	0	100	0.0008507854292029149
2900	6788.677496	5.246043977864901	1.7566151257540618e-8	4	105	0	1	100	0.0008100540535984244
3000	7832.821966	5.246043977081737	1.7219838157741013e-8	4	412136	201	404	100	0.0007725549095445889
3100	8076.05317	5.24604397480628	1.621363809576508e-8	4	138	0	2	100	0.0007379362736288779
3200	11193.095921	5.2460439649209505	1.184237432485691e-8	4	1072149	282	815	100	0.0007058944154601931
3300	14157.707456	5.246043958046206	8.802382623850063e-9	4	1078160	542	1086	100	0.0006761658026103756
3400	14388.806432	5.246043958046207	8.802383016599945e-9	4	100	0	0	100	0.0006485207622368936
3500	14628.801385	5.246043976910378	1.714406374473569e-8	4	158	0	4	100	0.0006227582935775382
3600	15180.713106	5.246043948782307	4.705913770208612e-9	4	208153	100	202	100	0.0005987017963716573
3700	19073.563338	5.246043949259356	4.91686326663937e-9	4	1650137	827	1657	100	0.0005761955332441238
3800	23579.309254	5.246043940542704	1.062385681861083e-9	4	1570151	775	1555	100	0.0005551016840497033
3900	32611.035967	5.246043940542694	1.0623809688624976e-9	4	2408102	1200	2400	100	0.0005352978805665808
4000	38491.886744	5.246043940805722	1.1786910972004959e-9	4	2394137	1201	2403	100	0.000516675133221331


==> results_final_redo/pointsource2d_fast/pdps_reco.txt <==
x0	x1	weight
0.2829781206916361	0.6922149689979187	3.089797841408142
0.1559318092453962	0.14973537075591453	8.1515968472076
0.8110136709926181	0.5145094433952779	2.5956749178266136
0.758351543650908	0.4501047341037262	1.0244421147136222


==> results_final_redo/pointsource2d_fast/pdps_stats.json <==
{
  "cpu_time": 38491.889604,
  "elapsed": 10906.2204915
}

==> results_final_redo/pointsource2d_fast/preadj_b.txt <==
x	y	f
0.0	0.0	-0.026116978900321615
0.02564102564102564	0.0	-0.02679528809803604
0.05128205128205128	0.0	-0.01784334989466719
0.07692307692307693	0.0	-0.0025925995541112765
0.10256410256410256	0.0	0.013022538090585943
0.1282051282051282	0.0	0.025698067221757423
0.15384615384615385	0.0	0.03637063331423167
0.1794871794871795	0.0	0.04601866483087759
0.20512820512820512	0.0	0.05332794780356267
0.23076923076923078	0.0	0.05675323948515931
0.2564102564102564	0.0	0.058353769879694206
0.28205128205128205	0.0	0.06277355651518582
0.3076923076923077	0.0	0.07091284591318958
0.3333333333333333	0.0	0.0780601242559659
0.358974358974359	0.0	0.0770071719912501
0.38461538461538464	0.0	0.0653298282814924
0.41025641025641024	0.0	0.04697767520298674
0.4358974358974359	0.0	0.02871165110039548
0.46153846153846156	0.0	0.01555245755470084
0.48717948717948717	0.0	0.007855334874263199
0.5128205128205128	0.0	0.00263123376176273
0.5384615384615384	0.0	-0.00459874177257568
0.5641025641025641	0.0	-0.01653301643437385
0.5897435897435898	0.0	-0.03268676139011579
0.6153846153846154	0.0	-0.0488907436282434
0.6410256410256411	0.0	-0.05923891651276516
0.6666666666666666	0.0	-0.05834787937568124
0.6923076923076923	0.0	-0.04403395954799411
0.717948717948718	0.0	-0.019063024374861338
0.7435897435897436	0.0	0.009010782837309097
0.7692307692307693	0.0	0.030407082608348412
0.7948717948717948	0.0	0.03827151406272605
0.8205128205128205	0.0	0.032458821343991084
0.8461538461538461	0.0	0.02000912292788184
0.8717948717948718	0.0	0.010670653431031938
0.8974358974358975	0.0	0.011414893955850805
0.9230769230769231	0.0	0.021852242303889376
0.9487179487179487	0.0	0.03472966331306141
0.9743589743589743	0.0	0.041015727735448905
1.0	0.0	0.03654515852194229
0.0	0.02564102564102564	-0.02562707291708561
0.02564102564102564	0.02564102564102564	-0.019942701875823282
0.05128205128205128	0.02564102564102564	0.00018965839801952822
0.07692307692307693	0.02564102564102564	0.029363712523211516
0.10256410256410256	0.02564102564102564	0.05797855681872144
0.1282051282051282	0.02564102564102564	0.07951926636129251
0.15384615384615385	0.02564102564102564	0.09372731218292293
0.1794871794871795	0.02564102564102564	0.1015420396720949
0.20512820512820512	0.02564102564102564	0.10270592070788269
0.23076923076923078	0.02564102564102564	0.09718734839953529
0.2564102564102564	0.02564102564102564	0.08950782318003704
0.28205128205128205	0.02564102564102564	0.08679468751211174
0.3076923076923077	0.02564102564102564	0.0908587812844971
0.3333333333333333	0.02564102564102564	0.09608840417474565
0.358974358974359	0.02564102564102564	0.09303910198213346
0.38461538461538464	0.02564102564102564	0.0777705193194144
0.41025641025641024	0.02564102564102564	0.05417972682259526
0.4358974358974359	0.02564102564102564	0.030377245842654006
0.46153846153846156	0.02564102564102564	0.013078655380973383
0.48717948717948717	0.02564102564102564	0.003414300210814178
0.5128205128205128	0.02564102564102564	-0.002232159126814929
0.5384615384615384	0.02564102564102564	-0.010074006494415134
0.5641025641025641	0.02564102564102564	-0.02436014183559506
0.5897435897435898	0.02564102564102564	-0.04500495714443431
0.6153846153846154	0.02564102564102564	-0.06649656106219295
0.6410256410256411	0.02564102564102564	-0.0805504415291417
0.6666666666666666	0.02564102564102564	-0.07945701177544577
0.6923076923076923	0.02564102564102564	-0.06012346376201348
0.717948717948718	0.02564102564102564	-0.026442365031866005
0.7435897435897436	0.02564102564102564	0.011296533740043442
0.7692307692307693	0.02564102564102564	0.04014209328269009
0.7948717948717948	0.02564102564102564	0.05128027170227843
0.8205128205128205	0.02564102564102564	0.044666598873121695
0.8461538461538461	0.02564102564102564	0.029337823401044568
0.8717948717948718	0.02564102564102564	0.01746581823877903
0.8974358974358975	0.02564102564102564	0.017554590737379108
0.9230769230769231	0.02564102564102564	0.02905779935298098
0.9487179487179487	0.02564102564102564	0.04335567486083088
0.9743589743589743	0.02564102564102564	0.049892822535063996
1.0	0.02564102564102564	0.04391826475209948
0.0	0.05128205128205128	-0.01357995951517751
0.02564102564102564	0.05128205128205128	0.004058372579497757
0.05128205128205128	0.05128205128205128	0.0410201703587549
0.07692307692307693	0.05128205128205128	0.08972151575577324
0.10256410256410256	0.05128205128205128	0.1364690649314525
0.1282051282051282	0.05128205128205128	0.1700859341908462
0.15384615384615385	0.05128205128205128	0.1873243403895322
0.1794871794871795	0.05128205128205128	0.18823431521614897
0.20512820512820512	0.05128205128205128	0.17491556007621142
0.23076923076923078	0.05128205128205128	0.150861191347535
0.2564102564102564	0.05128205128205128	0.12443455328630645
0.28205128205128205	0.05128205128205128	0.10552105913697658
0.3076923076923077	0.05128205128205128	0.09736307092799192
0.3333333333333333	0.05128205128205128	0.09488267953404228
0.358974358974359	0.05128205128205128	0.08783716073143762
0.38461538461538464	0.05128205128205128	0.07077746529777987
0.41025641025641024	0.05128205128205128	0.0458508868534112
0.4358974358974359	0.05128205128205128	0.020437192168110546
0.46153846153846156	0.05128205128205128	0.0016631448395492382
0.48717948717948717	0.05128205128205128	-0.00841429449649346
0.5128205128205128	0.05128205128205128	-0.013096421834161112
0.5384615384615384	0.05128205128205128	-0.019242890557841237
0.5641025641025641	0.05128205128205128	-0.032237040110847964
0.5897435897435898	0.05128205128205128	-0.05283970221587445
0.6153846153846154	0.05128205128205128	-0.07531601479332184
0.6410256410256411	0.05128205128205128	-0.09025517128533055
0.6666666666666666	0.05128205128205128	-0.08853060940452094
0.6923076923076923	0.05128205128205128	-0.06640653659345395
0.717948717948718	0.05128205128205128	-0.028336315271141152
0.7435897435897436	0.05128205128205128	0.013965569612874222
0.7692307692307693	0.05128205128205128	0.0460924101435892
0.7948717948717948	0.05128205128205128	0.05860652953018434
0.8205128205128205	0.05128205128205128	0.05187779450765039
0.8461538461538461	0.05128205128205128	0.03588747525298243
0.8717948717948718	0.05128205128205128	0.023282486157803612
0.8974358974358975	0.05128205128205128	0.022298161523791184
0.9230769230769231	0.05128205128205128	0.031953952562144276
0.9487179487179487	0.05128205128205128	0.04392256842937502
0.9743589743589743	0.05128205128205128	0.04857724000191107
1.0	0.05128205128205128	0.041891437674142606
0.0	0.07692307692307693	0.007040134537620998
0.02564102564102564	0.07692307692307693	0.040245040689374754
0.05128205128205128	0.07692307692307693	0.0975031306792612
0.07692307692307693	0.07692307692307693	0.16946076457326728
0.10256410256410256	0.07692307692307693	0.23846698670610972
0.1282051282051282	0.07692307692307693	0.2875829651567939
0.15384615384615385	0.07692307692307693	0.30872183957423593
0.1794871794871795	0.07692307692307693	0.29981730523900324
0.20512820512820512	0.07692307692307693	0.2660199609420698
0.23076923076923078	0.07692307692307693	0.2158904994147616
0.2564102564102564	0.07692307692307693	0.1627901821246157
0.28205128205128205	0.07692307692307693	0.1196566773376368
0.3076923076923077	0.07692307692307693	0.09172633639441384
0.3333333333333333	0.07692307692307693	0.07589032442633492
0.358974358974359	0.07692307692307693	0.06269796119729895
0.38461538461538464	0.07692307692307693	0.04559650856791273
0.41025641025641024	0.07692307692307693	0.02365857389403541
0.4358974358974359	0.07692307692307693	0.0013214854275852858
0.46153846153846156	0.07692307692307693	-0.015785474646691645
0.48717948717948717	0.07692307692307693	-0.025082959332614698
0.5128205128205128	0.07692307692307693	-0.028476198014683818
0.5384615384615384	0.07692307692307693	-0.03158445352342193
0.5641025641025641	0.07692307692307693	-0.03967198515464426
0.5897435897435898	0.07692307692307693	-0.05451367447392493
0.6153846153846154	0.07692307692307693	-0.07178386346799961
0.6410256410256411	0.07692307692307693	-0.0831378607043791
0.6666666666666666	0.07692307692307693	-0.07972579772451456
0.6923076923076923	0.07692307692307693	-0.05757007439039483
0.717948717948718	0.07692307692307693	-0.02065488467959825
0.7435897435897436	0.07692307692307693	0.019689910675131924
0.7692307692307693	0.07692307692307693	0.04948078036858574
0.7948717948717948	0.07692307692307693	0.05990682850022105
0.8205128205128205	0.07692307692307693	0.05218310937852556
0.8461538461538461	0.07692307692307693	0.03660867285403968
0.8717948717948718	0.07692307692307693	0.024824074518854013
0.8974358974358975	0.07692307692307693	0.02311312000521815
0.9230769230769231	0.07692307692307693	0.02943715446536756
0.9487179487179487	0.07692307692307693	0.036782354803430145
0.9743589743589743	0.07692307692307693	0.03833096945187596
1.0	0.07692307692307693	0.03188755134550332
0.0	0.10256410256410256	0.02800665994608364
0.02564102564102564	0.10256410256410256	0.07601432855095046
0.05128205128205128	0.10256410256410256	0.15246894831509866
0.07692307692307693	0.10256410256410256	0.24706530495788734
0.10256410256410256	0.10256410256410256	0.33892573417507144
0.1282051282051282	0.10256410256410256	0.4052177274735725
0.15384615384615385	0.10256410256410256	0.4320267872152236
0.1794871794871795	0.10256410256410256	0.4141436494347789
0.20512820512820512	0.10256410256410256	0.35943046291506714
0.23076923076923078	0.10256410256410256	0.2817809047336542
0.2564102564102564	0.10256410256410256	0.19991002783328868
0.28205128205128205	0.10256410256410256	0.13003397186822682
0.3076923076923077	0.10256410256410256	0.07979782075974225
0.3333333333333333	0.10256410256410256	0.048826175846640216
0.358974358974359	0.10256410256410256	0.029359989016932396
0.38461538461538464	0.10256410256410256	0.014159677829612197
0.41025641025641024	0.10256410256410256	-0.0012859321526761513
0.4358974358974359	0.10256410256410256	-0.01688277138526089
0.46153846153846156	0.10256410256410256	-0.030088981642970067
0.48717948717948717	0.10256410256410256	-0.038479675172671424
0.5128205128205128	0.10256410256410256	-0.04176199503971544
0.5384615384615384	0.10256410256410256	-0.04246728684155305
0.5641025641025641	0.10256410256410256	-0.04419939628101607
0.5897435897435898	0.10256410256410256	-0.049504279704736885
0.6153846153846154	0.10256410256410256	-0.0568402273504425
0.6410256410256411	0.10256410256410256	-0.06106373843508334
0.6666666666666666	0.10256410256410256	-0.05533204799442565
0.6923076923076923	0.10256410256410256	-0.03574038954929212
0.717948717948718	0.10256410256410256	-0.0046748350578803
0.7435897435897436	0.10256410256410256	0.028526852337214383
0.7692307692307693	0.10256410256410256	0.0515504643607458
0.7948717948717948	0.10256410256410256	0.05675775292012971
0.8205128205128205	0.10256410256410256	0.046415016253113006
0.8461538461538461	0.10256410256410256	0.03104645390068866
0.8717948717948718	0.10256410256410256	0.020828824549095945
0.8974358974358975	0.10256410256410256	0.019283333882821847
0.9230769230769231	0.10256410256410256	0.022716023369114376
0.9487179487179487	0.10256410256410256	0.025469433612170612
0.9743589743589743	0.10256410256410256	0.024081316777999667
1.0	0.10256410256410256	0.018606924604137487
0.0	0.1282051282051282	0.04075311590672033
0.02564102564102564	0.1282051282051282	0.09806352066801753
0.05128205128205128	0.1282051282051282	0.1872382477669535
0.07692307692307693	0.1282051282051282	0.2979215353670497
0.10256410256410256	0.1282051282051282	0.40725696039787523
0.1282051282051282	0.1282051282051282	0.48781246534795025
0.15384615384615385	0.1282051282051282	0.5205286570632432
0.1794871794871795	0.1282051282051282	0.49702321741741584
0.20512820512820512	0.1282051282051282	0.4267545525217433
0.23076923076923078	0.1282051282051282	0.3277494969386975
0.2564102564102564	0.1282051282051282	0.22319826594641806
0.28205128205128205	0.1282051282051282	0.13236940248863976
0.3076923076923077	0.1282051282051282	0.06533067739256115
0.3333333333333333	0.1282051282051282	0.02423560159162027
0.358974358974359	0.1282051282051282	0.002777502784695515
0.38461538461538464	0.1282051282051282	-0.007141155880769875
0.41025641025641024	0.1282051282051282	-0.01355439991606246
0.4358974358974359	0.1282051282051282	-0.02079418213338173
0.46153846153846156	0.1282051282051282	-0.02956490960132245
0.48717948717948717	0.1282051282051282	-0.03777928787415261
0.5128205128205128	0.1282051282051282	-0.04272351898522964
0.5384615384615384	0.1282051282051282	-0.04324094538780515
0.5641025641025641	0.1282051282051282	-0.04054544660955239
0.5897435897435898	0.1282051282051282	-0.037460553330424855
0.6153846153846154	0.1282051282051282	-0.03542616771431701
0.6410256410256411	0.1282051282051282	-0.033168254583096156
0.6666666666666666	0.1282051282051282	-0.026562357154073537
0.6923076923076923	0.1282051282051282	-0.011833931932232094
0.717948717948718	0.1282051282051282	0.010862017802709869
0.7435897435897436	0.1282051282051282	0.03498817899853095
0.7692307692307693	0.1282051282051282	0.05030942900755294
0.7948717948717948	0.1282051282051282	0.0501956028053057
0.8205128205128205	0.1282051282051282	0.0375288047619306
0.8461538461538461	0.1282051282051282	0.02269575015277693
0.8717948717948718	0.1282051282051282	0.014351014848616683
0.8974358974358975	0.1282051282051282	0.01340017326240869
0.9230769230769231	0.1282051282051282	0.014628385157298255
0.9487179487179487	0.1282051282051282	0.013618634703545407
0.9743589743589743	0.1282051282051282	0.009971756455659174
1.0	0.1282051282051282	0.005774457917748301
0.0	0.15384615384615385	0.04140943975210925
0.02564102564102564	0.15384615384615385	0.09991491766802661
0.05128205128205128	0.15384615384615385	0.1917850688081042
0.07692307692307693	0.15384615384615385	0.30733265885209543
0.10256410256410256	0.15384615384615385	0.4232953461730734
0.1282051282051282	0.15384615384615385	0.5101417836617891
0.15384615384615385	0.15384615384615385	0.5458962473580286
0.1794871794871795	0.15384615384615385	0.5201453753306442
0.20512820512820512	0.15384615384615385	0.4426772686743635
0.23076923076923078	0.15384615384615385	0.3335839031152963
0.2564102564102564	0.15384615384615385	0.2186384114878916
0.28205128205128205	0.15384615384615385	0.11929829043655775
0.3076923076923077	0.15384615384615385	0.04758094241422449
0.3333333333333333	0.15384615384615385	0.007206771383012835
0.358974358974359	0.15384615384615385	-0.00782519487556696
0.38461538461538464	0.15384615384615385	-0.007391064956984028
0.41025641025641024	0.15384615384615385	-0.002864150953674156
0.4358974358974359	0.15384615384615385	-0.0019569393899778738
0.46153846153846156	0.15384615384615385	-0.007105359640781525
0.48717948717948717	0.15384615384615385	-0.015868881693562015
0.5128205128205128	0.15384615384615385	-0.023517554303066346
0.5384615384615384	0.15384615384615385	-0.026361118937090634
0.5641025641025641	0.15384615384615385	-0.023901163113984096
0.5897435897435898	0.15384615384615385	-0.018727609659753324
0.6153846153846154	0.15384615384615385	-0.013944362771356605
0.6410256410256411	0.15384615384615385	-0.010700356233221686
0.6666666666666666	0.15384615384615385	-0.0068134919127744616
0.6923076923076923	0.15384615384615385	0.0014479314959311403
0.717948717948718	0.15384615384615385	0.015789334850633475
0.7435897435897436	0.15384615384615385	0.03222613964112062
0.7692307692307693	0.15384615384615385	0.04250716313251869
0.7948717948717948	0.15384615384615385	0.04069528070661697
0.8205128205128205	0.15384615384615385	0.029285825187253738
0.8461538461538461	0.15384615384615385	0.017259641355149544
0.8717948717948718	0.15384615384615385	0.011178371176756494
0.8974358974358975	0.15384615384615385	0.009929512780309593
0.9230769230769231	0.15384615384615385	0.007932152041446082
0.9487179487179487	0.15384615384615385	0.002687800768955713
0.9743589743589743	0.15384615384615385	-0.0032544186527072097
1.0	0.15384615384615385	-0.006210602032415559
0.0	0.1794871794871795	0.032211138295977486
0.02564102564102564	0.1794871794871795	0.08393440317749384
0.05128205128205128	0.1794871794871795	0.16760442959161512
0.07692307692307693	0.1794871794871795	0.27489190802054636
0.10256410256410256	0.1794871794871795	0.3840908889919167
0.1282051282051282	0.1794871794871795	0.4667103447121223
0.15384615384615385	0.1794871794871795	0.5006878973260591
0.1794871794871795	0.1794871794871795	0.47518249482249
0.20512820512820512	0.1794871794871795	0.3991955057013813
0.23076923076923078	0.1794871794871795	0.2926542306866106
0.2564102564102564	0.1794871794871795	0.18153744955076642
0.28205128205128205	0.1794871794871795	0.08799604126080308
0.3076923076923077	0.1794871794871795	0.02502167836063826
0.3333333333333333	0.1794871794871795	-0.003330678066514036
0.358974358974359	0.1794871794871795	-0.0038836781526004104
0.38461538461538464	0.1794871794871795	0.01097366962120685
0.41025641025641024	0.1794871794871795	0.02709255124252355
0.4358974358974359	0.1794871794871795	0.03500198424746546
0.46153846153846156	0.1794871794871795	0.03258309070574918
0.48717948717948717	0.1794871794871795	0.02345967479489719
0.5128205128205128	0.1794871794871795	0.013450791982244874
0.5384615384615384	0.1794871794871795	0.006704633461309648
0.5641025641025641	0.1794871794871795	0.004037500043376121
0.5897435897435898	0.1794871794871795	0.003583315384750565
0.6153846153846154	0.1794871794871795	0.002727131194795459
0.6410256410256411	0.1794871794871795	0.0005217526355551302
0.6666666666666666	0.1794871794871795	-0.0012762575171585094
0.6923076923076923	0.1794871794871795	0.0008016691707815151
0.717948717948718	0.1794871794871795	0.008883650309589836
0.7435897435897436	0.1794871794871795	0.02045443440086247
0.7692307692307693	0.1794871794871795	0.02917302153530247
0.7948717948717948	0.1794871794871795	0.030036192417634115
0.8205128205128205	0.1794871794871795	0.024372835854345267
0.8461538461538461	0.1794871794871795	0.018109658043842965
0.8717948717948718	0.1794871794871795	0.014606247652086981
0.8974358974358975	0.1794871794871795	0.011233594983834156
0.9230769230769231	0.1794871794871795	0.003606277357639414
0.9487179487179487	0.1794871794871795	-0.007584454151980469
0.9743589743589743	0.1794871794871795	-0.01655460719126904
1.0	0.1794871794871795	-0.018398633857709897
0.0	0.20512820512820512	0.019391781711898242
0.02564102564102564	0.20512820512820512	0.05932911389333837
0.05128205128205128	0.20512820512820512	0.12696146192400296
0.07692307692307693	0.20512820512820512	0.21611724578847236
0.10256410256410256	0.20512820512820512	0.30859878054250034
0.1282051282051282	0.20512820512820512	0.379462133453053
0.15384615384615385	0.20512820512820512	0.4084329144256413
0.1794871794871795	0.20512820512820512	0.3851326195998011
0.20512820512820512	0.20512820512820512	0.3169794211973588
0.23076923076923078	0.20512820512820512	0.22220870273805118
0.2564102564102564	0.20512820512820512	0.12513170104776958
0.28205128205128205	0.20512820512820512	0.046996802710962154
0.3076923076923077	0.20512820512820512	0.0005345720276240371
0.3333333333333333	0.20512820512820512	-0.010853853314314665
0.358974358974359	0.20512820512820512	0.004956423198993876
0.38461538461538464	0.20512820512820512	0.03363858274237149
0.41025641025641024	0.20512820512820512	0.059661006694317405
0.4358974358974359	0.20512820512820512	0.07328640088700906
0.46153846153846156	0.20512820512820512	0.07362791451582626
0.48717948717948717	0.20512820512820512	0.06531087158755884
0.5128205128205128	0.20512820512820512	0.0541033121537631
0.5384615384615384	0.20512820512820512	0.04317565053351105
0.5641025641025641	0.20512820512820512	0.0329162507654171
0.5897435897435898	0.20512820512820512	0.022704699264125546
0.6153846153846154	0.20512820512820512	0.012145042809729481
0.6410256410256411	0.20512820512820512	0.002505072983122998
0.6666666666666666	0.20512820512820512	-0.0038852568955605564
0.6923076923076923	0.20512820512820512	-0.004626042970214118
0.717948717948718	0.20512820512820512	0.0008395222171842411
0.7435897435897436	0.20512820512820512	0.009965334929347962
0.7692307692307693	0.20512820512820512	0.018321086292098623
0.7948717948717948	0.20512820512820512	0.02274497956789135
0.8205128205128205	0.20512820512820512	0.02379016753899389
0.8461538461538461	0.20512820512820512	0.023824770329526124
0.8717948717948718	0.20512820512820512	0.022399765082109967
0.8974358974358975	0.20512820512820512	0.015538438073040114
0.9230769230769231	0.20512820512820512	0.0007964816198798439
0.9487179487179487	0.20512820512820512	-0.017328516228037993
0.9743589743589743	0.20512820512820512	-0.02974120489741176
1.0	0.20512820512820512	-0.0305685633416136
0.0	0.23076923076923078	0.008159898158997442
0.02564102564102564	0.23076923076923078	0.034903817693490866
0.05128205128205128	0.23076923076923078	0.08342571929328052
0.07692307692307693	0.23076923076923078	0.15050999788140598
0.10256410256410256	0.23076923076923078	0.22283377548613273
0.1282051282051282	0.23076923076923078	0.280061087376833
0.15384615384615385	0.23076923076923078	0.3040071108787675
0.1794871794871795	0.23076923076923078	0.28467626841645616
0.20512820512820512	0.23076923076923078	0.22766393590873987
0.23076923076923078	0.23076923076923078	0.14905049525325356
0.2564102564102564	0.23076923076923078	0.07038282978770073
0.28205128205128205	0.23076923076923078	0.010405617540250597
0.3076923076923077	0.23076923076923078	-0.019827739097240844
0.3333333333333333	0.23076923076923078	-0.018009626918622523
0.358974358974359	0.23076923076923078	0.008021080061054143
0.38461538461538464	0.23076923076923078	0.044260823298487226
0.41025641025641024	0.23076923076923078	0.07599538194218716
0.4358974358974359	0.23076923076923078	0.09410882323148076
0.46153846153846156	0.23076923076923078	0.0980475857778468
0.48717948717948717	0.23076923076923078	0.09194926024961385
0.5128205128205128	0.23076923076923078	0.08059087042631129
0.5384615384615384	0.23076923076923078	0.06626145221269328
0.5641025641025641	0.23076923076923078	0.04949543128295131
0.5897435897435898	0.23076923076923078	0.03135873021334583
0.6153846153846154	0.23076923076923078	0.014043973759706107
0.6410256410256411	0.23076923076923078	0.001203755692106111
0.6666666666666666	0.23076923076923078	-0.004458040508110485
0.6923076923076923	0.23076923076923078	-0.00264033872126635
0.717948717948718	0.23076923076923078	0.004112644207255775
0.7435897435897436	0.23076923076923078	0.011940215733978535
0.7692307692307693	0.23076923076923078	0.018110484259741322
0.7948717948717948	0.23076923076923078	0.022239920424535667
0.8205128205128205	0.23076923076923078	0.02570702150289107
0.8461538461538461	0.23076923076923078	0.02883384835965855
0.8717948717948718	0.23076923076923078	0.02816929673889156
0.8974358974358975	0.23076923076923078	0.018320985849982867
0.9230769230769231	0.23076923076923078	-0.002013251152578734
0.9487179487179487	0.23076923076923078	-0.02553944044408306
0.9743589743589743	0.23076923076923078	-0.04059712478800536
1.0	0.23076923076923078	-0.04052204690896962
0.0	0.2564102564102564	-0.0005391264385856803
0.02564102564102564	0.2564102564102564	0.01447725865143065
0.05128205128205128	0.2564102564102564	0.04579707585531213
0.07692307692307693	0.2564102564102564	0.09337124340999953
0.10256410256410256	0.2564102564102564	0.14865033968481484
0.1282051282051282	0.2564102564102564	0.1951875681084985
0.15384615384615385	0.2564102564102564	0.21606605409759505
0.1794871794871795	0.2564102564102564	0.2014117580131002
0.20512820512820512	0.2564102564102564	0.15572775480341644
0.23076923076923078	0.2564102564102564	0.09354514402425565
0.2564102564102564	0.2564102564102564	0.03316563256707715
0.28205128205128205	0.2564102564102564	-0.010770512436221997
0.3076923076923077	0.2564102564102564	-0.030341478385141247
0.3333333333333333	0.2564102564102564	-0.02423520209909145
0.358974358974359	0.2564102564102564	0.001637369296678972
0.38461538461538464	0.2564102564102564	0.03649657718745299
0.41025641025641024	0.2564102564102564	0.0685342959823891
0.4358974358974359	0.2564102564102564	0.0894467527420092
0.46153846153846156	0.2564102564102564	0.09724603464375751
0.48717948717948717	0.2564102564102564	0.0938395606547199
0.5128205128205128	0.2564102564102564	0.0826492861745687
0.5384615384615384	0.2564102564102564	0.06622040444025828
0.5641025641025641	0.2564102564102564	0.04643149319851779
0.5897435897435898	0.2564102564102564	0.026047179652170065
0.6153846153846154	0.2564102564102564	0.008878594985860485
0.6410256410256411	0.2564102564102564	-0.00041561107957829006
0.6666666666666666	0.2564102564102564	0.00038891446997278017
0.6923076923076923	0.2564102564102564	0.009159887161515804
0.717948717948718	0.2564102564102564	0.02011575077283511
0.7435897435897436	0.2564102564102564	0.027447562294248034
0.7692307692307693	0.2564102564102564	0.02920654408347419
0.7948717948717948	0.2564102564102564	0.02768275278860066
0.8205128205128205	0.2564102564102564	0.02682351066900496
0.8461538461538461	0.2564102564102564	0.027873681007897746
0.8717948717948718	0.2564102564102564	0.02661050822082352
0.8974358974358975	0.2564102564102564	0.016247542990919663
0.9230769230769231	0.2564102564102564	-0.0053278113265618175
0.9487179487179487	0.2564102564102564	-0.030425207582918633
0.9743589743589743	0.2564102564102564	-0.046312923933867677
1.0	0.2564102564102564	-0.045648825834376204
0.0	0.28205128205128205	-0.009052161861040065
0.02564102564102564	0.28205128205128205	-0.0030629783857407723
0.05128205128205128	0.28205128205128205	0.015968620065191202
0.07692307692307693	0.28205128205128205	0.05043708159110855
0.10256410256410256	0.28205128205128205	0.09491166361155856
0.1282051282051282	0.28205128205128205	0.1350133979908773
0.15384615384615385	0.28205128205128205	0.15426328041612183
0.1794871794871795	0.28205128205128205	0.1433650974733698
0.20512820512820512	0.28205128205128205	0.10733306956743403
0.23076923076923078	0.28205128205128205	0.0602580469149788
0.2564102564102564	0.28205128205128205	0.016885676998536357
0.28205128205128205	0.28205128205128205	-0.013784378738258034
0.3076923076923077	0.28205128205128205	-0.028260854773086853
0.3333333333333333	0.28205128205128205	-0.025904600820918465
0.358974358974359	0.28205128205128205	-0.009004498816401491
0.38461538461538464	0.28205128205128205	0.017002142060736584
0.41025641025641024	0.28205128205128205	0.04435150601844313
0.4358974358974359	0.28205128205128205	0.06541572821276695
0.46153846153846156	0.28205128205128205	0.0756547127684003
0.48717948717948717	0.28205128205128205	0.07400143361574657
0.5128205128205128	0.28205128205128205	0.06275760218671515
0.5384615384615384	0.28205128205128205	0.04571831251017198
0.5641025641025641	0.28205128205128205	0.026736142231058465
0.5897435897435898	0.28205128205128205	0.009654419493793073
0.6153846153846154	0.28205128205128205	-0.0016224067941100506
0.6410256410256411	0.28205128205128205	-0.003091569599007645
0.6666666666666666	0.28205128205128205	0.0064661441432778
0.6923076923076923	0.28205128205128205	0.023308817078948198
0.717948717948718	0.28205128205128205	0.03969556093432472
0.7435897435897436	0.28205128205128205	0.04794832422519956
0.7692307692307693	0.28205128205128205	0.04538355445944278
0.7948717948717948	0.28205128205128205	0.035513540835177104
0.8205128205128205	0.28205128205128205	0.02551612837944158
0.8461538461538461	0.28205128205128205	0.020283625708072513
0.8717948717948718	0.28205128205128205	0.017412308787925324
0.8974358974358975	0.28205128205128205	0.009143984424419204
0.9230769230769231	0.28205128205128205	-0.009192319881513289
0.9487179487179487	0.28205128205128205	-0.031902153393550785
0.9743589743589743	0.28205128205128205	-0.04672125158221258
1.0	0.28205128205128205	-0.0457719696184217
0.0	0.3076923076923077	-0.018378155463532084
0.02564102564102564	0.3076923076923077	-0.018609475383255174
0.05128205128205128	0.3076923076923077	-0.0067441627183301624
0.07692307692307693	0.3076923076923077	0.020690592395585287
0.10256410256410256	0.3076923076923077	0.05926635665247589
0.1282051282051282	0.3076923076923077	0.09520817647315667
0.15384615384615385	0.3076923076923077	0.11260992394258637
0.1794871794871795	0.3076923076923077	0.10393020829398765
0.20512820512820512	0.3076923076923077	0.07613949383259917
0.23076923076923078	0.3076923076923077	0.04347372809721299
0.2564102564102564	0.3076923076923077	0.016734262737961594
0.28205128205128205	0.3076923076923077	-0.0016531834972908163
0.3076923076923077	0.3076923076923077	-0.013344563426957076
0.3333333333333333	0.3076923076923077	-0.018243446156175503
0.358974358974359	0.3076923076923077	-0.01446796755630139
0.38461538461538464	0.3076923076923077	-0.001527796953759475
0.41025641025641024	0.3076923076923077	0.017103640314587294
0.4358974358974359	0.3076923076923077	0.034691636433248706
0.46153846153846156	0.3076923076923077	0.04450908068606259
0.48717948717948717	0.3076923076923077	0.043048156976199875
0.5128205128205128	0.3076923076923077	0.03188836607684138
0.5384615384615384	0.3076923076923077	0.01605922705523315
0.5641025641025641	0.3076923076923077	0.0008450982724374694
0.5897435897435898	0.3076923076923077	-0.009879392706555475
0.6153846153846154	0.3076923076923077	-0.013272575160966022
0.6410256410256411	0.3076923076923077	-0.006790456946393705
0.6666666666666666	0.3076923076923077	0.01003764995171021
0.6923076923076923	0.3076923076923077	0.03324626541239084
0.717948717948718	0.3076923076923077	0.05478884863639891
0.7435897435897436	0.3076923076923077	0.06563934114970864
0.7692307692307693	0.3076923076923077	0.06118732903368051
0.7948717948717948	0.3076923076923077	0.044334559008386655
0.8205128205128205	0.3076923076923077	0.024645571002429454
0.8461538461538461	0.3076923076923077	0.011411415210271699
0.8717948717948718	0.3076923076923077	0.005562499053125751
0.8974358974358975	0.3076923076923077	-0.000608462157464318
0.9230769230769231	0.3076923076923077	-0.014369711846068245
0.9487179487179487	0.3076923076923077	-0.032884470799298966
0.9743589743589743	0.3076923076923077	-0.04534620218796254
1.0	0.3076923076923077	-0.04382863879255299
0.0	0.3333333333333333	-0.025779245760665495
0.02564102564102564	0.3333333333333333	-0.029493676200280414
0.05128205128205128	0.3333333333333333	-0.021206262891762973
0.07692307692307693	0.3333333333333333	0.0023099468322267417
0.10256410256410256	0.3333333333333333	0.036377754498542324
0.1282051282051282	0.3333333333333333	0.06775769378649928
0.15384615384615385	0.3333333333333333	0.08228058811119585
0.1794871794871795	0.3333333333333333	0.07521969085809498
0.20512820512820512	0.3333333333333333	0.055666756773664304
0.23076923076923078	0.3333333333333333	0.03743105661754483
0.2564102564102564	0.3333333333333333	0.02711689030822267
0.28205128205128205	0.3333333333333333	0.02095584489900881
0.3076923076923077	0.3333333333333333	0.012485345015255299
0.3333333333333333	0.3333333333333333	0.0010627058427896956
0.358974358974359	0.3333333333333333	-0.00815073384063024
0.38461538461538464	0.3333333333333333	-0.009566823015725132
0.41025641025641024	0.3333333333333333	-0.002508464730856228
0.4358974358974359	0.3333333333333333	0.008040916257373179
0.46153846153846156	0.3333333333333333	0.014677596708685264
0.48717948717948717	0.3333333333333333	0.012576508802289048
0.5128205128205128	0.3333333333333333	0.0026545116582479605
0.5384615384615384	0.3333333333333333	-0.009857140235983865
0.5641025641025641	0.3333333333333333	-0.019590903416297024
0.5897435897435898	0.3333333333333333	-0.023528093674757698
0.6153846153846154	0.3333333333333333	-0.020054370716205187
0.6410256410256411	0.3333333333333333	-0.00761632941700342
0.6666666666666666	0.3333333333333333	0.014255932080394424
0.6923076923076923	0.3333333333333333	0.042122983772518253
0.717948717948718	0.3333333333333333	0.06825896147193422
0.7435897435897436	0.3333333333333333	0.08272194444406357
0.7692307692307693	0.3333333333333333	0.07903231674744848
0.7948717948717948	0.3333333333333333	0.0586864811815879
0.8205128205128205	0.3333333333333333	0.03194295363961936
0.8461538461538461	0.3333333333333333	0.010799612331021854
0.8717948717948718	0.3333333333333333	-0.0008189233136877879
0.8974358974358975	0.3333333333333333	-0.009083898222100345
0.9230769230769231	0.3333333333333333	-0.02170845056611231
0.9487179487179487	0.3333333333333333	-0.037461976010382224
0.9743589743589743	0.3333333333333333	-0.04723708602541829
1.0	0.3333333333333333	-0.04405932068948817
0.0	0.358974358974359	-0.02717433751244986
0.02564102564102564	0.358974358974359	-0.03183698306256719
0.05128205128205128	0.358974358974359	-0.025704643421851622
0.07692307692307693	0.358974358974359	-0.006667009854933802
0.10256410256410256	0.358974358974359	0.02050349836069667
0.1282051282051282	0.358974358974359	0.044614243690069603
0.15384615384615385	0.358974358974359	0.05511904561702444
0.1794871794871795	0.358974358974359	0.050556450050985045
0.20512820512820512	0.358974358974359	0.04071137474026381
0.23076923076923078	0.358974358974359	0.0371485893024573
0.2564102564102564	0.358974358974359	0.042158623823008265
0.28205128205128205	0.358974358974359	0.0474757301956469
0.3076923076923077	0.358974358974359	0.04338444987352537
0.3333333333333333	0.358974358974359	0.028347478279961674
0.358974358974359	0.358974358974359	0.009047562492625475
0.38461538461538464	0.358974358974359	-0.0055610725509141505
0.41025641025641024	0.358974358974359	-0.011045632706562773
0.4358974358974359	0.358974358974359	-0.00953974134914416
0.46153846153846156	0.358974358974359	-0.007295394139491808
0.48717948717948717	0.358974358974359	-0.009408864631049535
0.5128205128205128	0.358974358974359	-0.016040901070480264
0.5384615384615384	0.358974358974359	-0.023311192164811964
0.5641025641025641	0.358974358974359	-0.027186702979614424
0.5897435897435898	0.358974358974359	-0.025708081107875515
0.6153846153846154	0.358974358974359	-0.01759127314331258
0.6410256410256411	0.358974358974359	-0.0009364295155297677
0.6666666666666666	0.358974358974359	0.025360989424242985
0.6923076923076923	0.358974358974359	0.05794194874700325
0.717948717948718	0.358974358974359	0.08864827205850764
0.7435897435897436	0.358974358974359	0.10675019950266874
0.7692307692307693	0.358974358974359	0.10519713166561559
0.7948717948717948	0.358974358974359	0.08470292090416373
0.8205128205128205	0.358974358974359	0.05457047345445384
0.8461538461538461	0.358974358974359	0.02642781025182971
0.8717948717948718	0.358974358974359	0.005542869723983665
0.8974358974358975	0.358974358974359	-0.01111721163335961
0.9230769230769231	0.358974358974359	-0.028424257161574738
0.9487179487179487	0.358974358974359	-0.044500695730166386
0.9743589743589743	0.358974358974359	-0.052017714115960526
1.0	0.358974358974359	-0.04632536546687348
0.0	0.38461538461538464	-0.02153661822786172
0.02564102564102564	0.38461538461538464	-0.024999387838237887
0.05128205128205128	0.38461538461538464	-0.020632067014763625
0.07692307692307693	0.38461538461538464	-0.007946253617946741
0.10256410256410256	0.38461538461538464	0.00892917586600866
0.1282051282051282	0.38461538461538464	0.022726311842587398
0.15384615384615385	0.38461538461538464	0.02825498038126675
0.1794871794871795	0.38461538461538464	0.027236908039097774
0.20512820512820512	0.38461538461538464	0.02811190799018525
0.23076923076923078	0.38461538461538464	0.038099249932197314
0.2564102564102564	0.38461538461538464	0.05528818157993206
0.28205128205128205	0.38461538461538464	0.06927270400028476
0.3076923076923077	0.38461538461538464	0.06950759272450129
0.3333333333333333	0.38461538461538464	0.05400876110811002
0.358974358974359	0.38461538461538464	0.029350370722956428
0.38461538461538464	0.38461538461538464	0.005633499007285224
0.41025641025641024	0.38461538461538464	-0.01013826560507479
0.4358974358974359	0.38461538461538464	-0.016869928508190104
0.46153846153846156	0.38461538461538464	-0.018270310522657155
0.48717948717948717	0.38461538461538464	-0.01886468637197148
0.5128205128205128	0.38461538461538464	-0.020409422384183314
0.5384615384615384	0.38461538461538464	-0.021784320887813426
0.5641025641025641	0.38461538461538464	-0.02115535024100218
0.5897435897435898	0.38461538461538464	-0.01696526770908077
0.6153846153846154	0.38461538461538464	-0.006710035849855625
0.6410256410256411	0.38461538461538464	0.013248077593090345
0.6666666666666666	0.38461538461538464	0.04476961232484749
0.6923076923076923	0.38461538461538464	0.08346082411956314
0.717948717948718	0.38461538461538464	0.11950866368957777
0.7435897435897436	0.38461538461538464	0.14132163077338314
0.7692307692307693	0.38461538461538464	0.1426524944036527
0.7948717948717948	0.38461538461538464	0.12441512368512869
0.8205128205128205	0.38461538461538464	0.093922320333634
0.8461538461538461	0.38461538461538464	0.05999562247429752
0.8717948717948718	0.38461538461538464	0.027819525321838238
0.8974358974358975	0.38461538461538464	-0.0012621319680306137
0.9230769230769231	0.38461538461538464	-0.02689759140616546
0.9487179487179487	0.38461538461538464	-0.04527840572059416
0.9743589743589743	0.38461538461538464	-0.051459891762234325
1.0	0.38461538461538464	-0.04428224425786799
0.0	0.41025641025641024	-0.012239589198389828
0.02564102564102564	0.41025641025641024	-0.013350144086025334
0.05128205128205128	0.41025641025641024	-0.010463862522669554
0.07692307692307693	0.41025641025641024	-0.00496740991597455
0.10256410256410256	0.41025641025641024	0.000014981384851343111
0.1282051282051282	0.41025641025641024	0.0020355540311074883
0.15384615384615385	0.41025641025641024	0.001962678862826962
0.1794871794871795	0.41025641025641024	0.0043576707495160205
0.20512820512820512	0.41025641025641024	0.014943360626287734
0.23076923076923078	0.41025641025641024	0.0354214499574467
0.2564102564102564	0.41025641025641024	0.06011426323097716
0.28205128205128205	0.41025641025641024	0.07853283569746601
0.3076923076923077	0.41025641025641024	0.08168066015509592
0.3333333333333333	0.41025641025641024	0.06816119923863388
0.358974358974359	0.41025641025641024	0.04359500372240609
0.38461538461538464	0.41025641025641024	0.017043608774742845
0.41025641025641024	0.41025641025641024	-0.00395065688470063
0.4358974358974359	0.41025641025641024	-0.015776368903389792
0.46153846153846156	0.41025641025641024	-0.01893473148616604
0.48717948717948717	0.41025641025641024	-0.016673191239499757
0.5128205128205128	0.41025641025641024	-0.012631337548298469
0.5384615384615384	0.41025641025641024	-0.00930076238287306
0.5641025641025641	0.41025641025641024	-0.007101709782325288
0.5897435897435898	0.41025641025641024	-0.0035739422540970673
0.6153846153846154	0.41025641025641024	0.006542624194476729
0.6410256410256411	0.41025641025641024	0.029228601756209494
0.6666666666666666	0.41025641025641024	0.06655092593473179
0.6923076923076923	0.41025641025641024	0.11227752989730694
0.717948717948718	0.41025641025641024	0.15464829414201436
0.7435897435897436	0.41025641025641024	0.18140120201085497
0.7692307692307693	0.41025641025641024	0.18739262357741795
0.7948717948717948	0.41025641025641024	0.1736141987777812
0.8205128205128205	0.41025641025641024	0.14479602054114943
0.8461538461538461	0.41025641025641024	0.10644377068436989
0.8717948717948718	0.41025641025641024	0.06372915394815129
0.8974358974358975	0.41025641025641024	0.023133489709641426
0.9230769230769231	0.41025641025641024	-0.009485128616851883
0.9487179487179487	0.41025641025641024	-0.029227064998086187
0.9743589743589743	0.41025641025641024	-0.03497044556757987
1.0	0.41025641025641024	-0.029618413017573935
0.0	0.4358974358974359	-0.004318734967897102
0.02564102564102564	0.4358974358974359	-0.003306790763958915
0.05128205128205128	0.4358974358974359	-0.0014843827850975864
0.07692307692307693	0.4358974358974359	-0.0018929892674497955
0.10256410256410256	0.4358974358974359	-0.006877050632868599
0.1282051282051282	0.4358974358974359	-0.014844669619915261
0.15384615384615385	0.4358974358974359	-0.01994268072281172
0.1794871794871795	0.4358974358974359	-0.01556908400434535
0.20512820512820512	0.4358974358974359	0.001195730120910382
0.23076923076923078	0.4358974358974359	0.02720765199941214
0.2564102564102564	0.4358974358974359	0.05420358952992655
0.28205128205128205	0.4358974358974359	0.0729546847056204
0.3076923076923077	0.4358974358974359	0.07735430445296589
0.3333333333333333	0.4358974358974359	0.06736436748069909
0.358974358974359	0.4358974358974359	0.04737679502567606
0.38461538461538464	0.4358974358974359	0.02384425124375693
0.41025641025641024	0.4358974358974359	0.0028751381969573486
0.4358974358974359	0.4358974358974359	-0.010584189842030406
0.46153846153846156	0.4358974358974359	-0.013821968335974336
0.48717948717948717	0.4358974358974359	-0.00838929299756694
0.5128205128205128	0.4358974358974359	0.0001699446146796518
0.5384615384615384	0.4358974358974359	0.005629974486238523
0.5641025641025641	0.4358974358974359	0.006003493722621958
0.5897435897435898	0.4358974358974359	0.006059449456502205
0.6153846153846154	0.4358974358974359	0.014619010954579369
0.6410256410256411	0.4358974358974359	0.039351430892511564
0.6666666666666666	0.4358974358974359	0.08141334337463957
0.6923076923076923	0.4358974358974359	0.1328635067989743
0.717948717948718	0.4358974358974359	0.1813921999168089
0.7435897435897436	0.4358974358974359	0.21503435982631436
0.7692307692307693	0.4358974358974359	0.22891600695213252
0.7948717948717948	0.4358974358974359	0.2224194886619924
0.8205128205128205	0.4358974358974359	0.19697994800098867
0.8461538461538461	0.4358974358974359	0.15577198766538933
0.8717948717948718	0.4358974358974359	0.10536668261175515
0.8974358974358975	0.4358974358974359	0.05774455500990826
0.9230769230769231	0.4358974358974359	0.02297767308432368
0.9487179487179487	0.4358974358974359	0.004910372603947897
0.9743589743589743	0.4358974358974359	-0.0007354814030763396
1.0	0.4358974358974359	-0.000869934900548101
0.0	0.46153846153846156	-0.0006900170129029856
0.02564102564102564	0.46153846153846156	0.0012446869555035403
0.05128205128205128	0.46153846153846156	0.002456460173094221
0.07692307692307693	0.46153846153846156	-0.0008830845076825603
0.10256410256410256	0.46153846153846156	-0.01075234045454139
0.1282051282051282	0.46153846153846156	-0.02366795360883268
0.15384615384615385	0.46153846153846156	-0.03159147032152247
0.1794871794871795	0.46153846153846156	-0.02731373567474319
0.20512820512820512	0.46153846153846156	-0.009658754983048187
0.23076923076923078	0.46153846153846156	0.01594599486017842
0.2564102564102564	0.46153846153846156	0.04077842313669943
0.28205128205128205	0.46153846153846156	0.05751190633002802
0.3076923076923077	0.46153846153846156	0.06263664792090953
0.3333333333333333	0.46153846153846156	0.0570188902583399
0.358974358974359	0.46153846153846156	0.04348639636012851
0.38461538461538464	0.46153846153846156	0.025371287898600717
0.41025641025641024	0.46153846153846156	0.006652755577979329
0.4358974358974359	0.46153846153846156	-0.006967549568390222
0.46153846153846156	0.46153846153846156	-0.009900248483317529
0.48717948717948717	0.46153846153846156	-0.002102314560496619
0.5128205128205128	0.46153846153846156	0.008995349884052258
0.5384615384615384	0.46153846153846156	0.013878210150030464
0.5641025641025641	0.46153846153846156	0.010063459852309362
0.5897435897435898	0.46153846153846156	0.0055977080185464
0.6153846153846154	0.46153846153846156	0.012663022050715626
0.6410256410256411	0.46153846153846156	0.038955654345222024
0.6666666666666666	0.46153846153846156	0.08337846491725746
0.6923076923076923	0.46153846153846156	0.13716558423046968
0.717948717948718	0.46153846153846156	0.19003173100223034
0.7435897435897436	0.46153846153846156	0.23203217770093656
0.7692307692307693	0.46153846153846156	0.2574448405697589
0.7948717948717948	0.46153846153846156	0.26159696622748874
0.8205128205128205	0.46153846153846156	0.24145162513250262
0.8461538461538461	0.46153846153846156	0.19884921565716976
0.8717948717948718	0.46153846153846156	0.14328199569414637
0.8974358974358975	0.46153846153846156	0.09237684082911891
0.9230769230769231	0.46153846153846156	0.05919782270746042
0.9487179487179487	0.46153846153846156	0.04510046784576899
0.9743589743589743	0.46153846153846156	0.0398551023361725
1.0	0.46153846153846156	0.03295931557391783
0.0	0.48717948717948717	0.00004671051081595876
0.02564102564102564	0.48717948717948717	0.0021709486857525995
0.05128205128205128	0.48717948717948717	0.003685938870298829
0.07692307692307693	0.48717948717948717	0.0010846904542612227
0.10256410256410256	0.48717948717948717	-0.007566792652912332
0.1282051282051282	0.48717948717948717	-0.01940290826031271
0.15384615384615385	0.48717948717948717	-0.027573051708769572
0.1794871794871795	0.48717948717948717	-0.02590928130586553
0.20512820512820512	0.48717948717948717	-0.013356135034804434
0.23076923076923078	0.48717948717948717	0.005842932293164936
0.2564102564102564	0.48717948717948717	0.02512750446654064
0.28205128205128205	0.48717948717948717	0.039305296166525276
0.3076923076923077	0.48717948717948717	0.04596493641145166
0.3333333333333333	0.48717948717948717	0.04522954204405846
0.358974358974359	0.48717948717948717	0.03764429622331056
0.38461538461538464	0.48717948717948717	0.023754763378003006
0.41025641025641024	0.48717948717948717	0.006099573011644538
0.4358974358974359	0.48717948717948717	-0.008578657734654044
0.46153846153846156	0.48717948717948717	-0.012231800348020778
0.48717948717948717	0.48717948717948717	-0.0036802511899254047
0.5128205128205128	0.48717948717948717	0.007899723998713809
0.5384615384615384	0.48717948717948717	0.010542276589086698
0.5641025641025641	0.48717948717948717	0.0021815469583859716
0.5897435897435898	0.48717948717948717	-0.005847487321209079
0.6153846153846154	0.48717948717948717	0.0008609166655468956
0.6410256410256411	0.48717948717948717	0.028176372215623684
0.6666666666666666	0.48717948717948717	0.07179761924344308
0.6923076923076923	0.48717948717948717	0.12325535898878928
0.717948717948718	0.48717948717948717	0.17674886836976433
0.7435897435897436	0.48717948717948717	0.22625492834060404
0.7692307692307693	0.48717948717948717	0.26485613417007897
0.7948717948717948	0.48717948717948717	0.28223236258359446
0.8205128205128205	0.48717948717948717	0.2697091256550024
0.8461538461538461	0.48717948717948717	0.22767341355600865
0.8717948717948718	0.48717948717948717	0.16868724620858544
0.8974358974358975	0.48717948717948717	0.1155009023298636
0.9230769230769231	0.48717948717948717	0.08385243275446522
0.9487179487179487	0.48717948717948717	0.07323891678585666
0.9743589743589743	0.48717948717948717	0.06887000485258807
1.0	0.48717948717948717	0.05744247655018076
0.0	0.5128205128205128	0.002105009083221876
0.02564102564102564	0.5128205128205128	0.005536517160099442
0.05128205128205128	0.5128205128205128	0.009476608851767815
0.07692307692307693	0.5128205128205128	0.011265914828523498
0.10256410256410256	0.5128205128205128	0.008609570312608818
0.1282051282051282	0.5128205128205128	0.0018841901247128848
0.15384615384615385	0.5128205128205128	-0.005562581559447705
0.1794871794871795	0.5128205128205128	-0.009519293282431854
0.20512820512820512	0.5128205128205128	-0.007405228710036234
0.23076923076923078	0.5128205128205128	0.0006078837158634594
0.2564102564102564	0.5128205128205128	0.0121280941529626
0.28205128205128205	0.5128205128205128	0.023980426651758008
0.3076923076923077	0.5128205128205128	0.03317267530338865
0.3333333333333333	0.5128205128205128	0.03736326776662832
0.358974358974359	0.5128205128205128	0.03414036434206693
0.38461538461538464	0.5128205128205128	0.02190593871978233
0.41025641025641024	0.5128205128205128	0.002835914567249636
0.4358974358974359	0.5128205128205128	-0.014806546739604562
0.46153846153846156	0.5128205128205128	-0.020922389235635646
0.48717948717948717	0.5128205128205128	-0.013531071419330446
0.5128205128205128	0.5128205128205128	-0.003016684866010167
0.5384615384615384	0.5128205128205128	-0.0027781679056801036
0.5641025641025641	0.5128205128205128	-0.014164224774546427
0.5897435897435898	0.5128205128205128	-0.023609338973727034
0.6153846153846154	0.5128205128205128	-0.01604711510461397
0.6410256410256411	0.5128205128205128	0.011511606041919127
0.6666666666666666	0.5128205128205128	0.05155925420938132
0.6923076923076923	0.5128205128205128	0.09668249204628475
0.717948717948718	0.5128205128205128	0.14650144547807337
0.7435897435897436	0.5128205128205128	0.199941191210635
0.7692307692307693	0.5128205128205128	0.24962092495510083
0.7948717948717948	0.5128205128205128	0.28005735747078525
0.8205128205128205	0.5128205128205128	0.2768559320193333
0.8461538461538461	0.5128205128205128	0.2379609027155755
0.8717948717948718	0.5128205128205128	0.1773358660665068
0.8974358974358975	0.5128205128205128	0.12110886651412757
0.9230769230769231	0.5128205128205128	0.08778425785146053
0.9487179487179487	0.5128205128205128	0.07736586283744278
0.9743589743589743	0.5128205128205128	0.07371042378072484
1.0	0.5128205128205128	0.06206289766196488
0.0	0.5384615384615384	0.008434396921997975
0.02564102564102564	0.5384615384615384	0.015703399292292707
0.05128205128205128	0.5384615384615384	0.024845888257909433
0.07692307692307693	0.5384615384615384	0.03367103444351646
0.10256410256410256	0.5384615384615384	0.03900049691102111
0.1282051282051282	0.5384615384615384	0.03812654955457864
0.15384615384615385	0.5384615384615384	0.030617667580668768
0.1794871794871795	0.5384615384615384	0.019024885718606315
0.20512820512820512	0.5384615384615384	0.008484246768784058
0.23076923076923078	0.5384615384615384	0.003870201960858626
0.2564102564102564	0.5384615384615384	0.007262063729566028
0.28205128205128205	0.5384615384615384	0.016943787624739016
0.3076923076923077	0.5384615384615384	0.028410404903900822
0.3333333333333333	0.5384615384615384	0.03634007754540895
0.358974358974359	0.5384615384615384	0.03548026380331205
0.38461538461538464	0.5384615384615384	0.022737853384114628
0.41025641025641024	0.5384615384615384	0.00042960008651100233
0.4358974358974359	0.5384615384615384	-0.021747189518376283
0.46153846153846156	0.5384615384615384	-0.03207797302088206
0.48717948717948717	0.5384615384615384	-0.027673178427455362
0.5128205128205128	0.5384615384615384	-0.019067200280869338
0.5384615384615384	0.5384615384615384	-0.02006634633886628
0.5641025641025641	0.5384615384615384	-0.03171782129808504
0.5897435897435898	0.5384615384615384	-0.04007949414815112
0.6153846153846154	0.5384615384615384	-0.030966893494023432
0.6410256410256411	0.5384615384615384	-0.004174407290195639
0.6666666666666666	0.5384615384615384	0.030582400391823125
0.6923076923076923	0.5384615384615384	0.06713956563484853
0.717948717948718	0.5384615384615384	0.1095684872877745
0.7435897435897436	0.5384615384615384	0.16133997369550365
0.7692307692307693	0.5384615384615384	0.2159777126063496
0.7948717948717948	0.5384615384615384	0.2554058032617076
0.8205128205128205	0.5384615384615384	0.26122657536154387
0.8461538461538461	0.5384615384615384	0.22824053026919353
0.8717948717948718	0.5384615384615384	0.16913824639434918
0.8974358974358975	0.5384615384615384	0.11037640809799654
0.9230769230769231	0.5384615384615384	0.07253189637292815
0.9487179487179487	0.5384615384615384	0.058520108742283264
0.9743589743589743	0.5384615384615384	0.054628320901474445
1.0	0.5384615384615384	0.046551634985782055
0.0	0.5641025641025641	0.016932150152528767
0.02564102564102564	0.5641025641025641	0.029427052906009922
0.05128205128205128	0.5641025641025641	0.044973897860682906
0.07692307692307693	0.5641025641025641	0.061197187688537484
0.10256410256410256	0.5641025641025641	0.0738186417170537
0.1282051282051282	0.5641025641025641	0.07774361443712662
0.15384615384615385	0.5641025641025641	0.07013925633156243
0.1794871794871795	0.5641025641025641	0.05286508187618263
0.20512820512820512	0.5641025641025641	0.03344430524759309
0.23076923076923078	0.5641025641025641	0.020410090191405637
0.2564102564102564	0.5641025641025641	0.018554455329899112
0.28205128205128205	0.5641025641025641	0.026489479596874286
0.3076923076923077	0.5641025641025641	0.03817766577236121
0.3333333333333333	0.5641025641025641	0.046450356398901264
0.358974358974359	0.5641025641025641	0.044617428632387095
0.38461538461538464	0.5641025641025641	0.02905725186441519
0.41025641025641024	0.5641025641025641	0.0022190503863670744
0.4358974358974359	0.5641025641025641	-0.02550571505875662
0.46153846153846156	0.5641025641025641	-0.04141229343914065
0.48717948717948717	0.5641025641025641	-0.04142340207808842
0.5128205128205128	0.5641025641025641	-0.03497110480493861
0.5384615384615384	0.5641025641025641	-0.035336869526626104
0.5641025641025641	0.5641025641025641	-0.04402276264858679
0.5897435897435898	0.5641025641025641	-0.04874740718686839
0.6153846153846154	0.5641025641025641	-0.037519397430890604
0.6410256410256411	0.5641025641025641	-0.012129301018660329
0.6666666666666666	0.5641025641025641	0.016973715099976763
0.6923076923076923	0.5641025641025641	0.04469535908746818
0.717948717948718	0.5641025641025641	0.07745050549027187
0.7435897435897436	0.5641025641025641	0.12165402957478999
0.7692307692307693	0.5641025641025641	0.17284582562283782
0.7948717948717948	0.5641025641025641	0.21376235709739658
0.8205128205128205	0.5641025641025641	0.225260744983675
0.8461538461538461	0.5641025641025641	0.19975248851721775
0.8717948717948718	0.5641025641025641	0.14658738293043758
0.8974358974358975	0.5641025641025641	0.08902679532041292
0.9230769230769231	0.5641025641025641	0.04753256793750443
0.9487179487179487	0.5641025641025641	0.028567409077783684
0.9743589743589743	0.5641025641025641	0.02347244475654379
1.0	0.5641025641025641	0.020375215716116984
0.0	0.5897435897435898	0.022125879815225128
0.02564102564102564	0.5897435897435898	0.03812609090991033
0.05128205128205128	0.5897435897435898	0.05803202278094728
0.07692307692307693	0.5897435897435898	0.07920469563626101
0.10256410256410256	0.5897435897435898	0.09682121222313791
0.1282051282051282	0.5897435897435898	0.10495086639169271
0.15384615384615385	0.5897435897435898	0.10026787516609922
0.1794871794871795	0.5897435897435898	0.08466808032493418
0.20512820512820512	0.5897435897435898	0.06660687580901468
0.23076923076923078	0.5897435897435898	0.055161530814168185
0.2564102564102564	0.5897435897435898	0.0546298021318315
0.28205128205128205	0.5897435897435898	0.062325636564320275
0.3076923076923077	0.5897435897435898	0.07107813320212188
0.3333333333333333	0.5897435897435898	0.07402759329873222
0.358974358974359	0.5897435897435898	0.06550266147602804
0.38461538461538464	0.5897435897435898	0.04305373870247294
0.41025641025641024	0.5897435897435898	0.009524077034818515
0.4358974358974359	0.5897435897435898	-0.024825633251210653
0.46153846153846156	0.5897435897435898	-0.04718823267236175
0.48717948717948717	0.5897435897435898	-0.05244130453521558
0.5128205128205128	0.5897435897435898	-0.048091145562367196
0.5384615384615384	0.5897435897435898	-0.04615718334740457
0.5641025641025641	0.5897435897435898	-0.049083564809830164
0.5897435897435898	0.5897435897435898	-0.04769552753821182
0.6153846153846154	0.5897435897435898	-0.0331581529630107
0.6410256410256411	0.5897435897435898	-0.008624991003470405
0.6666666666666666	0.5897435897435898	0.015828702553067203
0.6923076923076923	0.5897435897435898	0.03591467615361215
0.717948717948718	0.5897435897435898	0.058473793155383466
0.7435897435897436	0.5897435897435898	0.09100354373607042
0.7692307692307693	0.5897435897435898	0.13131517399842796
0.7948717948717948	0.5897435897435898	0.16550076094047864
0.8205128205128205	0.5897435897435898	0.17710537489866626
0.8461538461538461	0.5897435897435898	0.1583650806860505
0.8717948717948718	0.5897435897435898	0.11502047450904836
0.8974358974358975	0.5897435897435898	0.0646067791829253
0.9230769230769231	0.5897435897435898	0.0244414758022857
0.9487179487179487	0.5897435897435898	0.002849606327971212
0.9743589743589743	0.5897435897435898	-0.0035311181537706557
1.0	0.5897435897435898	-0.0028938268209449136
0.0	0.6153846153846154	0.021010662959442268
0.02564102564102564	0.6153846153846154	0.03663181241202433
0.05128205128205128	0.6153846153846154	0.05644727062964352
0.07692307692307693	0.6153846153846154	0.0781728130704498
0.10256410256410256	0.6153846153846154	0.09770175105643815
0.1282051282051282	0.6153846153846154	0.11010318094295915
0.15384615384615385	0.6153846153846154	0.11315244195276039
0.1794871794871795	0.6153846153846154	0.10888591401017324
0.20512820512820512	0.6153846153846154	0.1045782008681701
0.23076923076923078	0.6153846153846154	0.10640219994417736
0.2564102564102564	0.6153846153846154	0.11490100577370929
0.28205128205128205	0.6153846153846154	0.12454779644821877
0.3076923076923077	0.6153846153846154	0.12742707654358443
0.3333333333333333	0.6153846153846154	0.11903387610999987
0.358974358974359	0.6153846153846154	0.09727217497815377
0.38461538461538464	0.6153846153846154	0.06305226912241949
0.41025641025641024	0.6153846153846154	0.020518835418250732
0.4358974358974359	0.6153846153846154	-0.02076372502704795
0.46153846153846156	0.6153846153846154	-0.04920188179507839
0.48717948717948717	0.6153846153846154	-0.05963608700328231
0.5128205128205128	0.6153846153846154	-0.057531958048842514
0.5384615384615384	0.6153846153846154	-0.05291783709330774
0.5641025641025641	0.6153846153846154	-0.04887831316483483
0.5897435897435898	0.6153846153846154	-0.03977753368842027
0.6153846153846154	0.6153846153846154	-0.020522128810736045
0.6410256410256411	0.6153846153846154	0.004433563702608389
0.6666666666666666	0.6153846153846154	0.025754739284818993
0.6923076923076923	0.6153846153846154	0.039791224052332506
0.717948717948718	0.6153846153846154	0.05283960414036675
0.7435897435897436	0.6153846153846154	0.07223500678687904
0.7692307692307693	0.6153846153846154	0.09768402535029287
0.7948717948717948	0.6153846153846154	0.11960989909498276
0.8205128205128205	0.6153846153846154	0.1264186534376924
0.8461538461538461	0.6153846153846154	0.11249318537167854
0.8717948717948718	0.6153846153846154	0.08111250829314127
0.8974358974358975	0.6153846153846154	0.043370796284180176
0.9230769230769231	0.6153846153846154	0.011046932362417905
0.9487179487179487	0.6153846153846154	-0.008520390060163521
0.9743589743589743	0.6153846153846154	-0.015238960919664334
1.0	0.6153846153846154	-0.013556538699262256
0.0	0.6410256410256411	0.017163780375317083
0.02564102564102564	0.6410256410256411	0.029701711573457346
0.05128205128205128	0.6410256410256411	0.04564865911041628
0.07692307692307693	0.6410256410256411	0.06369568120895559
0.10256410256410256	0.6410256410256411	0.08174573694869454
0.1282051282051282	0.6410256410256411	0.09745999201684936
0.15384615384615385	0.6410256410256411	0.11080581792039351
0.1794871794871795	0.6410256410256411	0.1238211003884018
0.20512820512820512	0.6410256410256411	0.1409480170550243
0.23076923076923078	0.6410256410256411	0.16317022496919797
0.2564102564102564	0.6410256410256411	0.18539367397925885
0.28205128205128205	0.6410256410256411	0.1985122754081085
0.3076923076923077	0.6410256410256411	0.19410240568283302
0.3333333333333333	0.6410256410256411	0.17097278790300222
0.358974358974359	0.6410256410256411	0.1320604414220287
0.38461538461538464	0.6410256410256411	0.08333162258810375
0.41025641025641024	0.6410256410256411	0.031353528829845906
0.4358974358974359	0.6410256410256411	-0.015285332225798344
0.46153846153846156	0.6410256410256411	-0.04773517798142346
0.48717948717948717	0.6410256410256411	-0.06242256620611752
0.5128205128205128	0.6410256410256411	-0.06323254999090595
0.5384615384615384	0.6410256410256411	-0.0574345892666016
0.5641025641025641	0.6410256410256411	-0.04765004414962036
0.5897435897435898	0.6410256410256411	-0.031153292784829374
0.6153846153846154	0.6410256410256411	-0.006611414206825031
0.6410256410256411	0.6410256410256411	0.019939116499499917
0.6666666666666666	0.6410256410256411	0.03964732041855075
0.6923076923076923	0.6410256410256411	0.04933925756889268
0.717948717948718	0.6410256410256411	0.054647563849964345
0.7435897435897436	0.6410256410256411	0.062440739236623785
0.7692307692307693	0.6410256410256411	0.0739138396166127
0.7948717948717948	0.6410256410256411	0.08342286190710597
0.8205128205128205	0.6410256410256411	0.0842207446652018
0.8461538461538461	0.6410256410256411	0.07355071368355211
0.8717948717948718	0.6410256410256411	0.053522017055649275
0.8974358974358975	0.6410256410256411	0.03003907443634285
0.9230769230769231	0.6410256410256411	0.009172667236701442
0.9487179487179487	0.6410256410256411	-0.004687283290871738
0.9743589743589743	0.6410256410256411	-0.01056784326266352
1.0	0.6410256410256411	-0.0102832923843506
0.0	0.6666666666666666	0.017352771724993516
0.02564102564102564	0.6666666666666666	0.027230315407238293
0.05128205128205128	0.6666666666666666	0.038213837472798946
0.07692307692307693	0.6666666666666666	0.05005398121916589
0.10256410256410256	0.6666666666666666	0.06339194924074677
0.1282051282051282	0.6666666666666666	0.07941360940139196
0.15384615384615385	0.6666666666666666	0.10079745316657113
0.1794871794871795	0.6666666666666666	0.12952440963421144
0.20512820512820512	0.6666666666666666	0.16669887210646697
0.23076923076923078	0.6666666666666666	0.20781922545812864
0.2564102564102564	0.6666666666666666	0.24245431266904874
0.28205128205128205	0.6666666666666666	0.258537003416927
0.3076923076923077	0.6666666666666666	0.24749899850505902
0.3333333333333333	0.6666666666666666	0.21113794233967437
0.358974358974359	0.6666666666666666	0.15708568789051455
0.38461538461538464	0.6666666666666666	0.09641853347660725
0.41025641025641024	0.6666666666666666	0.03840779877471414
0.4358974358974359	0.6666666666666666	-0.009684696769984793
0.46153846153846156	0.6666666666666666	-0.04299456895376252
0.48717948717948717	0.6666666666666666	-0.06082340104340687
0.5128205128205128	0.6666666666666666	-0.06583927638562427
0.5384615384615384	0.6666666666666666	-0.06174038450174791
0.5641025641025641	0.6666666666666666	-0.04935135695196595
0.5897435897435898	0.6666666666666666	-0.027805679957245463
0.6153846153846154	0.6666666666666666	0.0008975609177925167
0.6410256410256411	0.6666666666666666	0.029032042697236707
0.6666666666666666	0.6666666666666666	0.047985690865903166
0.6923076923076923	0.6666666666666666	0.054995111776406466
0.717948717948718	0.6666666666666666	0.05523547633555404
0.7435897435897436	0.6666666666666666	0.05529934168261377
0.7692307692307693	0.6666666666666666	0.05758932724502836
0.7948717948717948	0.6666666666666666	0.05927079014324694
0.8205128205128205	0.6666666666666666	0.05670899697507822
0.8461538461538461	0.6666666666666666	0.04886802000611894
0.8717948717948718	0.6666666666666666	0.037277942873700474
0.8974358974358975	0.6666666666666666	0.024978873022712133
0.9230769230769231	0.6666666666666666	0.014358633204802454
0.9487179487179487	0.6666666666666666	0.006856908585792128
0.9743589743589743	0.6666666666666666	0.0025030221652712625
1.0	0.6666666666666666	0.0005016051044298949
0.0	0.6923076923076923	0.024450444710121567
0.02564102564102564	0.6923076923076923	0.033895825662842737
0.05128205128205128	0.6923076923076923	0.04087248566103575
0.07692307692307693	0.6923076923076923	0.04590205431558773
0.10256410256410256	0.6923076923076923	0.05237370270494311
0.1282051282051282	0.6923076923076923	0.06495314825203788
0.15384615384615385	0.6923076923076923	0.08869731084105024
0.1794871794871795	0.6923076923076923	0.1254160654640883
0.20512820512820512	0.6923076923076923	0.17343828471361594
0.23076923076923078	0.6923076923076923	0.22435684828001032
0.2564102564102564	0.6923076923076923	0.26467311853242687
0.28205128205128205	0.6923076923076923	0.28124904595360356
0.3076923076923077	0.6923076923076923	0.266118824012014
0.3333333333333333	0.6923076923076923	0.2229654450771312
0.358974358974359	0.6923076923076923	0.16215376407554516
0.38461538461538464	0.6923076923076923	0.0977791702095921
0.41025641025641024	0.6923076923076923	0.04048286711877001
0.4358974358974359	0.6923076923076923	-0.004389918847652642
0.46153846153846156	0.6923076923076923	-0.036122366285331386
0.48717948717948717	0.6923076923076923	-0.056720202100951404
0.5128205128205128	0.6923076923076923	-0.06734361773956338
0.5384615384615384	0.6923076923076923	-0.0676250066716003
0.5641025641025641	0.6923076923076923	-0.05593108588321477
0.5897435897435898	0.6923076923076923	-0.032553689484806386
0.6153846153846154	0.6923076923076923	-0.0021692072029068014
0.6410256410256411	0.6923076923076923	0.026231920935604974
0.6666666666666666	0.6923076923076923	0.0445818293039833
0.6923076923076923	0.6923076923076923	0.05076772809277585
0.717948717948718	0.6923076923076923	0.049661718067482714
0.7435897435897436	0.6923076923076923	0.0474671064324446
0.7692307692307693	0.6923076923076923	0.04705411009357776
0.7948717948717948	0.6923076923076923	0.046857528096685995
0.8205128205128205	0.6923076923076923	0.04428288177462716
0.8461538461538461	0.6923076923076923	0.03858169251236481
0.8717948717948718	0.6923076923076923	0.03105446268624531
0.8974358974358975	0.6923076923076923	0.02417105322478141
0.9230769230769231	0.6923076923076923	0.019286439125613775
0.9487179487179487	0.6923076923076923	0.01619801606311164
0.9743589743589743	0.6923076923076923	0.013470080685076003
1.0	0.6923076923076923	0.010036839795269436
0.0	0.717948717948718	0.034958598538488955
0.02564102564102564	0.717948717948718	0.045316978674642856
0.05128205128205128	0.717948717948718	0.04935335401153936
0.07692307692307693	0.717948717948718	0.048227415013646725
0.10256410256410256	0.717948717948718	0.04760210053902138
0.1282051282051282	0.717948717948718	0.05456974337776798
0.15384615384615385	0.717948717948718	0.0752134802152276
0.1794871794871795	0.717948717948718	0.11072317667048875
0.20512820512820512	0.717948717948718	0.15777801857163304
0.23076923076923078	0.717948717948718	0.20675171061802872
0.2564102564102564	0.717948717948718	0.24430467072182452
0.28205128205128205	0.717948717948718	0.2586027702428308
0.3076923076923077	0.717948717948718	0.243184813925239
0.3333333333333333	0.717948717948718	0.20231474233562446
0.358974358974359	0.717948717948718	0.14634717473350595
0.38461538461538464	0.717948717948718	0.08887866541381309
0.41025641025641024	0.717948717948718	0.039358367946942224
0.4358974358974359	0.717948717948718	0.0006931722042347682
0.46153846153846156	0.717948717948718	-0.029228763735443107
0.48717948717948717	0.717948717948718	-0.05323020102125956
0.5128205128205128	0.717948717948718	-0.0700989049588884
0.5384615384615384	0.717948717948718	-0.07566701765723687
0.5641025641025641	0.717948717948718	-0.06638253639146142
0.5897435897435898	0.717948717948718	-0.04370744075466375
0.6153846153846154	0.717948717948718	-0.014326334799337091
0.6410256410256411	0.717948717948718	0.012379177442848489
0.6666666666666666	0.717948717948718	0.02972368977717594
0.6923076923076923	0.717948717948718	0.036829938706285134
0.717948717948718	0.717948717948718	0.03832729361976129
0.7435897435897436	0.717948717948718	0.039295111666859374
0.7692307692307693	0.717948717948718	0.041551142411853696
0.7948717948717948	0.717948717948718	0.04313054053363838
0.8205128205128205	0.717948717948718	0.04138475295339147
0.8461538461538461	0.717948717948718	0.035763740420606996
0.8717948717948718	0.717948717948718	0.028093395362487755
0.8974358974358975	0.717948717948718	0.021524096892019857
0.9230769230769231	0.717948717948718	0.01779414468231578
0.9487179487179487	0.717948717948718	0.016344501033113103
0.9743589743589743	0.717948717948718	0.01492543074908163
1.0	0.717948717948718	0.011894815879879997
0.0	0.7435897435897436	0.04250343059660433
0.02564102564102564	0.7435897435897436	0.05304767301621341
0.05128205128205128	0.7435897435897436	0.05439635886004321
0.07692307692307693	0.7435897435897436	0.04851229973064831
0.10256410256410256	0.7435897435897436	0.04253009656993756
0.1282051282051282	0.7435897435897436	0.04419541200972813
0.15384615384615385	0.7435897435897436	0.05863524407400204
0.1794871794871795	0.7435897435897436	0.08579922425420046
0.20512820512820512	0.7435897435897436	0.12207921205176803
0.23076923076923078	0.7435897435897436	0.159586333855319
0.2564102564102564	0.7435897435897436	0.188197592704769
0.28205128205128205	0.7435897435897436	0.19923278382936166
0.3076923076923077	0.7435897435897436	0.18810076732342867
0.3333333333333333	0.7435897435897436	0.1582101854975797
0.358974358974359	0.7435897435897436	0.11725808686191967
0.38461538461538464	0.7435897435897436	0.07502030959347979
0.41025641025641024	0.7435897435897436	0.037543811983236065
0.4358974358974359	0.7435897435897436	0.00553124656713464
0.46153846153846156	0.7435897435897436	-0.023618111566253562
0.48717948717948717	0.7435897435897436	-0.051112982478249365
0.5128205128205128	0.7435897435897436	-0.07290588513538637
0.5384615384615384	0.7435897435897436	-0.08236917326517745
0.5641025641025641	0.7435897435897436	-0.07547911372376012
0.5897435897435898	0.7435897435897436	-0.055092156632615526
0.6153846153846154	0.7435897435897436	-0.029039578590546466
0.6410256410256411	0.7435897435897436	-0.006057154226931668
0.6666666666666666	0.7435897435897436	0.009319422206134752
0.6923076923076923	0.7435897435897436	0.0179223369659042
0.717948717948718	0.7435897435897436	0.02413833844472767
0.7435897435897436	0.7435897435897436	0.031114089145257595
0.7692307692307693	0.7435897435897436	0.03814524680296208
0.7948717948717948	0.7435897435897436	0.041757680627803176
0.8205128205128205	0.7435897435897436	0.039396938497133716
0.8461538461538461	0.7435897435897436	0.031774554835775896
0.8717948717948718	0.7435897435897436	0.021967330498086576
0.8974358974358975	0.7435897435897436	0.013539618723073537
0.9230769230769231	0.7435897435897436	0.008286406472221564
0.9487179487179487	0.7435897435897436	0.0060120290498948065
0.9743589743589743	0.7435897435897436	0.005115870582361175
1.0	0.7435897435897436	0.004147079994517348
0.0	0.7692307692307693	0.04351030469396285
0.02564102564102564	0.7692307692307693	0.05260719170905547
0.05128205128205128	0.7692307692307693	0.05141436557465066
0.07692307692307693	0.7692307692307693	0.042847482325589895
0.10256410256410256	0.7692307692307693	0.03448076424411251
0.1282051282051282	0.7692307692307693	0.032832642454254615
0.15384615384615385	0.7692307692307693	0.04034018406437056
0.1794871794871795	0.7692307692307693	0.055426138495480295
0.20512820512820512	0.7692307692307693	0.07564741996393744
0.23076923076923078	0.7692307692307693	0.09732736888441104
0.2564102564102564	0.7692307692307693	0.11554742810419821
0.28205128205128205	0.7692307692307693	0.1253332914536175
0.3076923076923077	0.7692307692307693	0.12313433643381658
0.3333333333333333	0.7692307692307693	0.10974447853467542
0.358974358974359	0.7692307692307693	0.08827821652100559
0.38461538461538464	0.7692307692307693	0.06320272903581897
0.41025641025641024	0.7692307692307693	0.03702735723225247
0.4358974358974359	0.7692307692307693	0.009793992092410298
0.46153846153846156	0.7692307692307693	-0.01921776452994264
0.48717948717948717	0.7692307692307693	-0.048298683878420186
0.5128205128205128	0.7692307692307693	-0.07149479678883644
0.5384615384615384	0.7692307692307693	-0.08196631422003775
0.5641025641025641	0.7692307692307693	-0.07670776209296444
0.5897435897435898	0.7692307692307693	-0.05961983804056451
0.6153846153846154	0.7692307692307693	-0.03843855257188714
0.6410256410256411	0.7692307692307693	-0.02048197183368609
0.6666666666666666	0.7692307692307693	-0.008231264124717716
0.6923076923076923	0.7692307692307693	0.000578570865713288
0.717948717948718	0.7692307692307693	0.010072053304872345
0.7435897435897436	0.7692307692307693	0.02153144175117863
0.7692307692307693	0.7692307692307693	0.03170068457601182
0.7948717948717948	0.7692307692307693	0.03575331192084603
0.8205128205128205	0.7692307692307693	0.031862366284863934
0.8461538461538461	0.7692307692307693	0.02256011068218697
0.8717948717948718	0.7692307692307693	0.011782505193463085
0.8974358974358975	0.7692307692307693	0.0020741878749598584
0.9230769230769231	0.7692307692307693	-0.005769604306791033
0.9487179487179487	0.7692307692307693	-0.011007126509964913
0.9743589743589743	0.7692307692307693	-0.012776198986476773
1.0	0.7692307692307693	-0.011037418373165348
0.0	0.7948717948717948	0.0380629066545638
0.02564102564102564	0.7948717948717948	0.044529172674941345
0.05128205128205128	0.7948717948717948	0.041506534902531866
0.07692307692307693	0.7948717948717948	0.032682717612973804
0.10256410256410256	0.7948717948717948	0.024972097267083628
0.1282051282051282	0.7948717948717948	0.022328448934225673
0.15384615384615385	0.7948717948717948	0.02375579700279567
0.1794871794871795	0.7948717948717948	0.02641721380384176
0.20512820512820512	0.7948717948717948	0.03012491604731596
0.23076923076923078	0.7948717948717948	0.03667171046474424
0.2564102564102564	0.7948717948717948	0.046932464841055906
0.28205128205128205	0.7948717948717948	0.059133508486938505
0.3076923076923077	0.7948717948717948	0.06922192146761079
0.3333333333333333	0.7948717948717948	0.07365431359205549
0.358974358974359	0.7948717948717948	0.07000430959545444
0.38461538461538464	0.7948717948717948	0.05800707633428426
0.41025641025641024	0.7948717948717948	0.03859202080918599
0.4358974358974359	0.7948717948717948	0.013488298560151884
0.46153846153846156	0.7948717948717948	-0.014653208444019815
0.48717948717948717	0.7948717948717948	-0.04164085991409924
0.5128205128205128	0.7948717948717948	-0.06171511238098141
0.5384615384615384	0.7948717948717948	-0.07015898077410955
0.5641025641025641	0.7948717948717948	-0.06585844343840308
0.5897435897435898	0.7948717948717948	-0.052763519959055274
0.6153846153846154	0.7948717948717948	-0.03712729615587108
0.6410256410256411	0.7948717948717948	-0.024469300206066285
0.6666666666666666	0.7948717948717948	-0.016161291130297656
0.6923076923076923	0.7948717948717948	-0.0096404732191962
0.717948717948718	0.7948717948717948	-0.0012677663996851392
0.7435897435897436	0.7948717948717948	0.009405950502948353
0.7692307692307693	0.7948717948717948	0.018382024714961462
0.7948717948717948	0.7948717948717948	0.021041583672778374
0.8205128205128205	0.7948717948717948	0.01675005306397715
0.8461538461538461	0.7948717948717948	0.008930115089193837
0.8717948717948718	0.7948717948717948	0.0006182452928893652
0.8974358974358975	0.7948717948717948	-0.008316188463208196
0.9230769230769231	0.7948717948717948	-0.018696708485029804
0.9487179487179487	0.7948717948717948	-0.028216122733384495
0.9743589743589743	0.7948717948717948	-0.032243922790829355
1.0	0.7948717948717948	-0.028298283040948904
0.0	0.8205128205128205	0.028192423493501612
0.02564102564102564	0.8205128205128205	0.03167551691105027
0.05128205128205128	0.8205128205128205	0.027907487670538474
0.07692307692307693	0.8205128205128205	0.020867104232939464
0.10256410256410256	0.8205128205128205	0.01598724835394995
0.1282051282051282	0.8205128205128205	0.014328816165389478
0.15384615384615385	0.8205128205128205	0.011930369143061677
0.1794871794871795	0.8205128205128205	0.005229706517010845
0.20512820512820512	0.8205128205128205	-0.0036877401085685896
0.23076923076923078	0.8205128205128205	-0.008147325857018262
0.2564102564102564	0.8205128205128205	-0.002249289660959633
0.28205128205128205	0.8205128205128205	0.0147293097900996
0.3076923076923077	0.8205128205128205	0.037340440390453346
0.3333333333333333	0.8205128205128205	0.05706236910227313
0.358974358974359	0.8205128205128205	0.06602267741367705
0.38461538461538464	0.8205128205128205	0.06073092464289068
0.41025641025641024	0.8205128205128205	0.04281441532121419
0.4358974358974359	0.8205128205128205	0.01745746041334442
0.46153846153846156	0.8205128205128205	-0.008974442435927791
0.48717948717948717	0.8205128205128205	-0.03101103000987981
0.5128205128205128	0.8205128205128205	-0.04485875475066604
0.5384615384615384	0.8205128205128205	-0.049241636010341344
0.5641025641025641	0.8205128205128205	-0.04513651422465459
0.5897435897435898	0.8205128205128205	-0.03573120312332647
0.6153846153846154	0.8205128205128205	-0.02499171931189154
0.6410256410256411	0.8205128205128205	-0.016593972890904682
0.6666666666666666	0.8205128205128205	-0.011823804810825676
0.6923076923076923	0.8205128205128205	-0.00918760502339039
0.717948717948718	0.8205128205128205	-0.006092520635965258
0.7435897435897436	0.8205128205128205	-0.0018535755878062807
0.7692307692307693	0.8205128205128205	0.0012298432830103183
0.7948717948717948	0.8205128205128205	0.0008408711003100243
0.8205128205128205	0.8205128205128205	-0.0022628483559832204
0.8461538461538461	0.8205128205128205	-0.005420382973943872
0.8717948717948718	0.8205128205128205	-0.008351151284602338
0.8974358974358975	0.8205128205128205	-0.014559780078884393
0.9230769230769231	0.8205128205128205	-0.026254261989209972
0.9487179487179487	0.8205128205128205	-0.039402455729902766
0.9743589743589743	0.8205128205128205	-0.04585303962869891
1.0	0.8205128205128205	-0.04084044591251235
0.0	0.8461538461538461	0.016201420019194435
0.02564102564102564	0.8461538461538461	0.016811313547413057
0.05128205128205128	0.8461538461538461	0.013054777501701325
0.07692307692307693	0.8461538461538461	0.008652349198515034
0.10256410256410256	0.8461538461538461	0.0072881558973144365
0.1282051282051282	0.8461538461538461	0.007869932449215798
0.15384615384615385	0.8461538461538461	0.0048688396569229
0.1794871794871795	0.8461538461538461	-0.005573418665750253
0.20512820512820512	0.8461538461538461	-0.02041222487196097
0.23076923076923078	0.8461538461538461	-0.03047321900206071
0.2564102564102564	0.8461538461538461	-0.026588067508834464
0.28205128205128205	0.8461538461538461	-0.005755026956065962
0.3076923076923077	0.8461538461538461	0.025936490617346514
0.3333333333333333	0.8461538461538461	0.05617484286735127
0.358974358974359	0.8461538461538461	0.07268192017672373
0.38461538461538464	0.8461538461538461	0.0698008999808088
0.41025641025641024	0.8461538461538461	0.0505378567578121
0.4358974358974359	0.8461538461538461	0.02352118063145535
0.46153846153846156	0.8461538461538461	-0.001753575057442222
0.48717948717948717	0.8461538461538461	-0.01916539655522214
0.5128205128205128	0.8461538461538461	-0.026930966748751898
0.5384615384615384	0.8461538461538461	-0.026856361265246195
0.5641025641025641	0.8461538461538461	-0.02180270611357956
0.5897435897435898	0.8461538461538461	-0.014368416364032756
0.6153846153846154	0.8461538461538461	-0.006571389274781191
0.6410256410256411	0.8461538461538461	-0.0004150452824849868
0.6666666666666666	0.8461538461538461	0.002598848283108252
0.6923076923076923	0.8461538461538461	0.0021411085622186276
0.717948717948718	0.8461538461538461	-0.000986625805044163
0.7435897435897436	0.8461538461538461	-0.00571733208435588
0.7692307692307693	0.8461538461538461	-0.011261184955828073
0.7948717948717948	0.8461538461538461	-0.016260156868192495
0.8205128205128205	0.8461538461538461	-0.018465874836478414
0.8461538461538461	0.8461538461538461	-0.016905319416383173
0.8717948717948718	0.8461538461538461	-0.01445723913854577
0.8974358974358975	0.8461538461538461	-0.017108236174100736
0.9230769230769231	0.8461538461538461	-0.027662381744188204
0.9487179487179487	0.8461538461538461	-0.041235684241423126
0.9743589743589743	0.8461538461538461	-0.048325363393346955
1.0	0.8461538461538461	-0.04329756270507643
0.0	0.8717948717948718	0.00462182121735147
0.02564102564102564	0.8717948717948718	0.00284611444969857
0.05128205128205128	0.8717948717948718	-0.0006216305500462726
0.07692307692307693	0.8717948717948718	-0.0028206780911470813
0.10256410256410256	0.8717948717948718	-0.0015981628748529086
0.1282051282051282	0.8717948717948718	0.0012116395948318732
0.15384615384615385	0.8717948717948718	0.00036370622416609643
0.1794871794871795	0.8717948717948718	-0.007908359624830585
0.20512820512820512	0.8717948717948718	-0.021492879617576455
0.23076923076923078	0.8717948717948718	-0.031929597711276396
0.2564102564102564	0.8717948717948718	-0.029116120326860624
0.28205128205128205	0.8717948717948718	-0.007824940874911583
0.3076923076923077	0.8717948717948718	0.027103170097949585
0.3333333333333333	0.8717948717948718	0.06226513350959471
0.358974358974359	0.8717948717948718	0.08287648276257707
0.38461538461538464	0.8717948717948718	0.08152972499263476
0.41025641025641024	0.8717948717948718	0.061460001304586766
0.4358974358974359	0.8717948717948718	0.032932638328145435
0.46153846153846156	0.8717948717948718	0.007308872017924706
0.48717948717948717	0.8717948717948718	-0.008490046462313211
0.5128205128205128	0.8717948717948718	-0.013172832367617295
0.5384615384615384	0.8717948717948718	-0.009937069966051657
0.5641025641025641	0.8717948717948718	-0.003011083285135039
0.5897435897435898	0.8717948717948718	0.004694603227881372
0.6153846153846154	0.8717948717948718	0.011894674397529894
0.6410256410256411	0.8717948717948718	0.017857793268005604
0.6666666666666666	0.8717948717948718	0.021257354521030076
0.6923076923076923	0.8717948717948718	0.02017197028406705
0.717948717948718	0.8717948717948718	0.013265011405310254
0.7435897435897436	0.8717948717948718	0.0013238214286215436
0.7692307692307693	0.8717948717948718	-0.012152963216196515
0.7948717948717948	0.8717948717948718	-0.02236856243505093
0.8205128205128205	0.8717948717948718	-0.025786656854115523
0.8461538461538461	0.8717948717948718	-0.022822821825521904
0.8717948717948718	0.8717948717948718	-0.018089969022249876
0.8974358974358975	0.8717948717948718	-0.017853383141703212
0.9230769230769231	0.8717948717948718	-0.02455520752780823
0.9487179487179487	0.8717948717948718	-0.03409250055367656
0.9743589743589743	0.8717948717948718	-0.03884010445146789
1.0	0.8717948717948718	-0.034367747783427625
0.0	0.8974358974358975	-0.003623191307091303
0.02564102564102564	0.8974358974358975	-0.006697281148105033
0.05128205128205128	0.8974358974358975	-0.009727821626199106
0.07692307692307693	0.8974358974358975	-0.010925374365756321
0.10256410256410256	0.8974358974358975	-0.009225522111487429
0.1282051282051282	0.8974358974358975	-0.005754725287367148
0.15384615384615385	0.8974358974358975	-0.0037413606945301864
0.1794871794871795	0.8974358974358975	-0.0062633095222960015
0.20512820512820512	0.8974358974358975	-0.013370367247409806
0.23076923076923078	0.8974358974358975	-0.019897340815304712
0.2564102564102564	0.8974358974358975	-0.01716457127431498
0.28205128205128205	0.8974358974358975	0.0016064240128913054
0.3076923076923077	0.8974358974358975	0.034284329987663606
0.3333333333333333	0.8974358974358975	0.06921818599434897
0.358974358974359	0.8974358974358975	0.09148732910258084
0.38461538461538464	0.8974358974358975	0.09241672838141404
0.41025641025641024	0.8974358974358975	0.07385898162248725
0.4358974358974359	0.8974358974358975	0.04530436960858552
0.46153846153846156	0.8974358974358975	0.018369901921814192
0.48717948717948717	0.8974358974358975	0.0009410040064080346
0.5128205128205128	0.8974358974358975	-0.0044855167325022725
0.5384615384615384	0.8974358974358975	-0.0005397032975592203
0.5641025641025641	0.8974358974358975	0.00803512993559292
0.5897435897435898	0.8974358974358975	0.017340047024141915
0.6153846153846154	0.8974358974358975	0.02555426225680824
0.6410256410256411	0.8974358974358975	0.032511843281881225
0.6666666666666666	0.8974358974358975	0.0374497658940504
0.6923076923076923	0.8974358974358975	0.03777995341036091
0.717948717948718	0.8974358974358975	0.030610170807678794
0.7435897435897436	0.8974358974358975	0.015914352484705796
0.7692307692307693	0.8974358974358975	-0.001664125344469722
0.7948717948717948	0.8974358974358975	-0.01566951010375078
0.8205128205128205	0.8974358974358975	-0.022095480249109026
0.8461538461538461	0.8974358974358975	-0.021863219903031913
0.8717948717948718	0.8974358974358975	-0.019066671076613723
0.8974358974358975	0.8974358974358975	-0.017805102524930862
0.9230769230769231	0.8974358974358975	-0.019296869250824494
0.9487179487179487	0.8974358974358975	-0.021613201155215006
0.9743589743589743	0.8974358974358975	-0.021622504163888105
1.0	0.8974358974358975	-0.017799010403339973
0.0	0.9230769230769231	-0.006840971749904472
0.02564102564102564	0.9230769230769231	-0.009743669169690763
0.05128205128205128	0.9230769230769231	-0.012044490258819087
0.07692307692307693	0.9230769230769231	-0.013361217988523988
0.10256410256410256	0.9230769230769231	-0.013333278150369565
0.1282051282051282	0.9230769230769231	-0.011525548745015457
0.15384615384615385	0.9230769230769231	-0.008152215545298196
0.1794871794871795	0.9230769230769231	-0.0048672774901335585
0.20512820512820512	0.9230769230769231	-0.0037767614253683985
0.23076923076923078	0.9230769230769231	-0.003932446082708729
0.2564102564102564	0.9230769230769231	0.00021192200221369304
0.28205128205128205	0.9230769230769231	0.015499470551748221
0.3076923076923077	0.9230769230769231	0.04253561656827275
0.3333333333333333	0.9230769230769231	0.07319466268995237
0.358974358974359	0.9230769230769231	0.09468038803577425
0.38461538461538464	0.9230769230769231	0.09813783612546907
0.41025641025641024	0.9230769230769231	0.0833167909185389
0.4358974358974359	0.9230769230769231	0.05716892838866849
0.46153846153846156	0.9230769230769231	0.029967031936771783
0.48717948717948717	0.9230769230769231	0.010014601503695984
0.5128205128205128	0.9230769230769231	0.0015938635845087592
0.5384615384615384	0.9230769230769231	0.0038352432103774697
0.5641025641025641	0.9230769230769231	0.012506528592027954
0.5897435897435898	0.9230769230769231	0.02294559087416886
0.6153846153846154	0.9230769230769231	0.032258427934684517
0.6410256410256411	0.9230769230769231	0.04005926851649761
0.6666666666666666	0.9230769230769231	0.04607420699460625
0.6923076923076923	0.9230769230769231	0.048056682950755616
0.717948717948718	0.9230769230769231	0.04289426858084821
0.7435897435897436	0.9230769230769231	0.02993236765516784
0.7692307692307693	0.9230769230769231	0.013311376320260138
0.7948717948717948	0.9230769230769231	-0.0011983296216558869
0.8205128205128205	0.9230769230769231	-0.010368647676481175
0.8461538461538461	0.9230769230769231	-0.014979365861733982
0.8717948717948718	0.9230769230769231	-0.016912786542172827
0.8974358974358975	0.9230769230769231	-0.016626487861829325
0.9230769230769231	0.9230769230769231	-0.013623133778058358
0.9487179487179487	0.9230769230769231	-0.008511022494751982
0.9743589743589743	0.9230769230769231	-0.0033742467942162596
1.0	0.9230769230769231	-0.00010674972823721506
0.0	0.9487179487179487	-0.005636234007799048
0.02564102564102564	0.9487179487179487	-0.0072384378521308836
0.05128205128205128	0.9487179487179487	-0.008557754212327589
0.07692307692307693	0.9487179487179487	-0.010479662346246189
0.10256410256410256	0.9487179487179487	-0.01306345538223233
0.1282051282051282	0.9487179487179487	-0.014344973603107485
0.15384615384615385	0.9487179487179487	-0.011723634257158042
0.1794871794871795	0.9487179487179487	-0.005089368189122253
0.20512820512820512	0.9487179487179487	0.002460159353702388
0.23076923076923078	0.9487179487179487	0.008482464086119839
0.2564102564102564	0.9487179487179487	0.014954671687625456
0.28205128205128205	0.9487179487179487	0.027259022729302616
0.3076923076923077	0.9487179487179487	0.047587788430192
0.3333333333333333	0.9487179487179487	0.07156800502179379
0.358974358974359	0.9487179487179487	0.08991214761877872
0.38461538461538464	0.9487179487179487	0.09492684933626198
0.41025641025641024	0.9487179487179487	0.08472158743185661
0.4358974358974359	0.9487179487179487	0.06322624732961432
0.46153846153846156	0.9487179487179487	0.03829202680153684
0.48717948717948717	0.9487179487179487	0.01756395519641659
0.5128205128205128	0.9487179487179487	0.006423588112398857
0.5384615384615384	0.9487179487179487	0.005819423469510981
0.5641025641025641	0.9487179487179487	0.012785228483710371
0.5897435897435898	0.9487179487179487	0.022759361904402402
0.6153846153846154	0.9487179487179487	0.03208908247828671
0.6410256410256411	0.9487179487179487	0.039710430614228076
0.6666666666666666	0.9487179487179487	0.04546057155600757
0.6923076923076923	0.9487179487179487	0.04801769198157044
0.717948717948718	0.9487179487179487	0.04529007947424166
0.7435897435897436	0.9487179487179487	0.03661150820380905
0.7692307692307693	0.9487179487179487	0.02468260207597861
0.7948717948717948	0.9487179487179487	0.012976934545677185
0.8205128205128205	0.9487179487179487	0.0030328513890790633
0.8461538461538461	0.9487179487179487	-0.0056108959804932945
0.8717948717948718	0.9487179487179487	-0.012284864963378196
0.8974358974358975	0.9487179487179487	-0.013986197283366725
0.9230769230769231	0.9487179487179487	-0.008651020149204061
0.9487179487179487	0.9487179487179487	0.0012850879315330563
0.9743589743589743	0.9487179487179487	0.009871009729405912
1.0	0.9487179487179487	0.012640245362382792
0.0	0.9743589743589743	-0.002601638552185662
0.02564102564102564	0.9743589743589743	-0.0027307113726134247
0.05128205128205128	0.9743589743589743	-0.0031362203496631174
0.07692307692307693	0.9743589743589743	-0.005424776031856232
0.10256410256410256	0.9743589743589743	-0.009859052085190986
0.1282051282051282	0.9743589743589743	-0.013705571640910437
0.15384615384615385	0.9743589743589743	-0.012839213704968327
0.1794871794871795	0.9743589743589743	-0.005811042612863823
0.20512820512820512	0.9743589743589743	0.0044390268770694834
0.23076923076923078	0.9743589743589743	0.013894135911082697
0.2564102564102564	0.9743589743589743	0.021867802988895204
0.28205128205128205	0.9743589743589743	0.03162556274360056
0.3076923076923077	0.9743589743589743	0.04561512268520671
0.3333333333333333	0.9743589743589743	0.062285382325651756
0.358974358974359	0.9743589743589743	0.0759885555763772
0.38461538461538464	0.9743589743589743	0.08107128111085726
0.41025641025641024	0.9743589743589743	0.07504264295309472
0.4358974358974359	0.9743589743589743	0.059415078342840856
0.46153846153846156	0.9743589743589743	0.03935300100088676
0.48717948717948717	0.9743589743589743	0.020886649944120463
0.5128205128205128	0.9743589743589743	0.009239454303174759
0.5384615384615384	0.9743589743589743	0.006396610697204929
0.5641025641025641	0.9743589743589743	0.010795184728392996
0.5897435897435898	0.9743589743589743	0.018784882838398825
0.6153846153846154	0.9743589743589743	0.026743112912118217
0.6410256410256411	0.9743589743589743	0.03306381432394729
0.6666666666666666	0.9743589743589743	0.03744861264522504
0.6923076923076923	0.9743589743589743	0.03949855747488525
0.717948717948718	0.9743589743589743	0.038522650887326676
0.7435897435897436	0.9743589743589743	0.03425197934801612
0.7692307692307693	0.9743589743589743	0.027903158666459472
0.7948717948717948	0.9743589743589743	0.020502053860334855
0.8205128205128205	0.9743589743589743	0.011928339803327562
0.8461538461538461	0.9743589743589743	0.001955070882331411
0.8717948717948718	0.9743589743589743	-0.007088098745714427
0.8974358974358975	0.9743589743589743	-0.01032717322023547
0.9230769230769231	0.9743589743589743	-0.0049053056890737
0.9487179487179487	0.9743589743589743	0.006118601414741066
0.9743589743589743	0.9743589743589743	0.015421699042304376
1.0	0.9743589743589743	0.01763735244010118
0.0	1.0	-0.00020124381354655725
0.02564102564102564	1.0	0.0005092017823481462
0.05128205128205128	1.0	0.0006424658245333249
0.07692307692307693	1.0	-0.0014244931283904558
0.10256410256410256	1.0	-0.005981676938512139
0.1282051282051282	1.0	-0.010486873187331491
0.15384615384615385	1.0	-0.01093317499270343
0.1794871794871795	1.0	-0.005472817210418203
0.20512820512820512	1.0	0.00376296553412568
0.23076923076923078	1.0	0.012964554385594407
0.2564102564102564	1.0	0.02035080466563129
0.28205128205128205	1.0	0.027410430497625208
0.3076923076923077	1.0	0.036032021849482405
0.3333333333333333	1.0	0.04616588269303751
0.358974358974359	1.0	0.05497655374077236
0.38461538461538464	1.0	0.058962161328019604
0.41025641025641024	1.0	0.05594997367942212
0.4358974358974359	1.0	0.0460962111086611
0.46153846153846156	1.0	0.03229870818342419
0.48717948717948717	1.0	0.018582549121280965
0.5128205128205128	1.0	0.008982905216890793
0.5384615384615384	1.0	0.00553679262287179
0.5641025641025641	1.0	0.007693990634318448
0.5897435897435898	1.0	0.01304311647966232
0.6153846153846154	1.0	0.01872357654919136
0.6410256410256411	1.0	0.023119542550102644
0.6666666666666666	1.0	0.02584018947739525
0.6923076923076923	1.0	0.027028338512650033
0.717948717948718	1.0	0.0269306860251683
0.7435897435897436	1.0	0.025636901929389434
0.7692307692307693	1.0	0.023396782832915842
0.7948717948717948	1.0	0.01975588631740137
0.8205128205128205	1.0	0.013735813314919338
0.8461538461538461	1.0	0.0052343752233955185
0.8717948717948718	1.0	-0.0031146957237884166
0.8974358974358975	1.0	-0.006562729072260982
0.9230769230769231	1.0	-0.0024441141556572187
0.9487179487179487	1.0	0.00660365740624091
0.9743589743589743	1.0	0.014230253526411014
1.0	1.0	0.01579940558949983


==> results_final_redo/pointsource2d_fast/preadj_b_hat.txt <==
x	y	f
0.0	0.0	0.004561740890083201
0.02564102564102564	0.0	0.00989537517891873
0.05128205128205128	0.0	0.01807461815951848
0.07692307692307693	0.0	0.028422624657256822
0.10256410256410256	0.0	0.03890338280801839
0.1282051282051282	0.0	0.04652873430367595
0.15384615384615385	0.0	0.04881127095850708
0.1794871794871795	0.0	0.04475709447541027
0.20512820512820512	0.0	0.035930036889738295
0.23076923076923078	0.0	0.02514963795661658
0.2564102564102564	0.0	0.015291888813213512
0.28205128205128205	0.0	0.008002689749720121
0.3076923076923077	0.0	0.0035073254960571033
0.3333333333333333	0.0	0.0012689100123895508
0.358974358974359	0.0	0.0003579881171961452
0.38461538461538464	0.0	0.00008567486329425814
0.41025641025641024	0.0	0.0000181602301389824
0.4358974358974359	0.0	1.487298606854681e-6
0.46153846153846156	0.0	4.334415171908788e-10
0.48717948717948717	0.0	0.0
0.5128205128205128	0.0	0.0
0.5384615384615384	0.0	0.0
0.5641025641025641	0.0	0.0
0.5897435897435898	0.0	0.0
0.6153846153846154	0.0	0.0
0.6410256410256411	0.0	0.0
0.6666666666666666	0.0	0.0
0.6923076923076923	0.0	0.0
0.717948717948718	0.0	0.0
0.7435897435897436	0.0	0.0
0.7692307692307693	0.0	0.0
0.7948717948717948	0.0	0.0
0.8205128205128205	0.0	0.0
0.8461538461538461	0.0	0.0
0.8717948717948718	0.0	0.0
0.8974358974358975	0.0	0.0
0.9230769230769231	0.0	0.0
0.9487179487179487	0.0	0.0
0.9743589743589743	0.0	0.0
1.0	0.0	0.0
0.0	0.02564102564102564	0.009895375178918732
0.02564102564102564	0.02564102564102564	0.02146514944424539
0.05128205128205128	0.02564102564102564	0.03920764730257855
0.07692307692307693	0.02564102564102564	0.06165464925124516
0.10256410256410256	0.02564102564102564	0.08438961744874936
0.1282051282051282	0.02564102564102564	0.10093060821056454
0.15384615384615385	0.02564102564102564	0.10588191015940805
0.1794871794871795	0.02564102564102564	0.0970875489038172
0.20512820512820512	0.02564102564102564	0.07793980495237332
0.23076923076923078	0.02564102564102564	0.054554852893049156
0.2564102564102564	0.02564102564102564	0.03317132223139006
0.28205128205128205	0.02564102564102564	0.017359516777052962
0.3076923076923077	0.02564102564102564	0.007608126479415031
0.3333333333333333	0.02564102564102564	0.002752532628097605
0.358974358974359	0.02564102564102564	0.000776551499659152
0.38461538461538464	0.02564102564102564	0.00018584679317105947
0.41025641025641024	0.02564102564102564	0.00003939335768749916
0.4358974358974359	0.02564102564102564	3.2262634096347784e-6
0.46153846153846156	0.02564102564102564	9.402257896864614e-10
0.48717948717948717	0.02564102564102564	0.0
0.5128205128205128	0.02564102564102564	0.0
0.5384615384615384	0.02564102564102564	0.0
0.5641025641025641	0.02564102564102564	0.0
0.5897435897435898	0.02564102564102564	0.0
0.6153846153846154	0.02564102564102564	0.0
0.6410256410256411	0.02564102564102564	0.0
0.6666666666666666	0.02564102564102564	0.0
0.6923076923076923	0.02564102564102564	0.0
0.717948717948718	0.02564102564102564	0.0
0.7435897435897436	0.02564102564102564	0.0
0.7692307692307693	0.02564102564102564	0.0
0.7948717948717948	0.02564102564102564	0.0
0.8205128205128205	0.02564102564102564	0.0
0.8461538461538461	0.02564102564102564	0.0
0.8717948717948718	0.02564102564102564	0.0
0.8974358974358975	0.02564102564102564	0.0
0.9230769230769231	0.02564102564102564	0.0
0.9487179487179487	0.02564102564102564	0.0
0.9743589743589743	0.02564102564102564	0.0
1.0	0.02564102564102564	0.0
0.0	0.05128205128205128	0.01807461815951848
0.02564102564102564	0.05128205128205128	0.03920764730257855
0.05128205128205128	0.05128205128205128	0.07161560235097807
0.07692307692307693	0.05128205128205128	0.1126166742368092
0.10256410256410256	0.05128205128205128	0.1541437372949263
0.1282051282051282	0.05128205128205128	0.18435705276747819
0.15384615384615385	0.05128205128205128	0.19340096373595606
0.1794871794871795	0.05128205128205128	0.17733742710620726
0.20512820512820512	0.05128205128205128	0.14236268847518607
0.23076923076923078	0.05128205128205128	0.09964838290227543
0.2564102564102564	0.05128205128205128	0.060589818206795466
0.28205128205128205	0.05128205128205128	0.03170841241547272
0.3076923076923077	0.05128205128205128	0.013896793051132648
0.3333333333333333	0.05128205128205128	0.005027699842090919
0.358974358974359	0.05128205128205128	0.0014184274556302695
0.38461538461538464	0.05128205128205128	0.000339462603691289
0.41025641025641024	0.05128205128205128	0.00007195481579513813
0.4358974358974359	0.05128205128205128	5.893003363369868e-6
0.46153846153846156	0.05128205128205128	1.7173903793480502e-9
0.48717948717948717	0.05128205128205128	0.0
0.5128205128205128	0.05128205128205128	0.0
0.5384615384615384	0.05128205128205128	0.0
0.5641025641025641	0.05128205128205128	0.0
0.5897435897435898	0.05128205128205128	0.0
0.6153846153846154	0.05128205128205128	0.0
0.6410256410256411	0.05128205128205128	0.0
0.6666666666666666	0.05128205128205128	0.0
0.6923076923076923	0.05128205128205128	0.0
0.717948717948718	0.05128205128205128	0.0
0.7435897435897436	0.05128205128205128	0.0
0.7692307692307693	0.05128205128205128	0.0
0.7948717948717948	0.05128205128205128	0.0
0.8205128205128205	0.05128205128205128	0.0
0.8461538461538461	0.05128205128205128	0.0
0.8717948717948718	0.05128205128205128	0.0
0.8974358974358975	0.05128205128205128	0.0
0.9230769230769231	0.05128205128205128	0.0
0.9487179487179487	0.05128205128205128	0.0
0.9743589743589743	0.05128205128205128	0.0
1.0	0.05128205128205128	0.0
0.0	0.07692307692307693	0.02842262465725682
0.02564102564102564	0.07692307692307693	0.061654649251245155
0.05128205128205128	0.07692307692307693	0.1126166742368092
0.07692307692307693	0.07692307692307693	0.17709151218200148
0.10256410256410256	0.07692307692307693	0.24239347961512947
0.1282051282051282	0.07692307692307693	0.28990439894680015
0.15384615384615385	0.07692307692307693	0.30412609285048703
0.1794871794871795	0.07692307692307693	0.2788659258989098
0.20512820512820512	0.07692307692307693	0.22386759288728406
0.23076923076923078	0.07692307692307693	0.1566986677083659
0.2564102564102564	0.07692307692307693	0.09527845322896997
0.28205128205128205	0.07692307692307693	0.049861983064238224
0.3076923076923077	0.07692307692307693	0.02185292819720849
0.3333333333333333	0.07692307692307693	0.007906138001916526
0.358974358974359	0.07692307692307693	0.002230499743846373
0.38461538461538464	0.07692307692307693	0.0005338103457976272
0.41025641025641024	0.07692307692307693	0.00011315009277527939
0.4358974358974359	0.07692307692307693	9.266841557745857e-6
0.46153846153846156	0.07692307692307693	2.70062369845903e-9
0.48717948717948717	0.07692307692307693	0.0
0.5128205128205128	0.07692307692307693	0.0
0.5384615384615384	0.07692307692307693	0.0
0.5641025641025641	0.07692307692307693	0.0
0.5897435897435898	0.07692307692307693	0.0
0.6153846153846154	0.07692307692307693	0.0
0.6410256410256411	0.07692307692307693	0.0
0.6666666666666666	0.07692307692307693	0.0
0.6923076923076923	0.07692307692307693	0.0
0.717948717948718	0.07692307692307693	0.0
0.7435897435897436	0.07692307692307693	0.0
0.7692307692307693	0.07692307692307693	0.0
0.7948717948717948	0.07692307692307693	0.0
0.8205128205128205	0.07692307692307693	0.0
0.8461538461538461	0.07692307692307693	0.0
0.8717948717948718	0.07692307692307693	0.0
0.8974358974358975	0.07692307692307693	0.0
0.9230769230769231	0.07692307692307693	0.0
0.9487179487179487	0.07692307692307693	0.0
0.9743589743589743	0.07692307692307693	0.0
1.0	0.07692307692307693	0.0
0.0	0.10256410256410256	0.038903382808018395
0.02564102564102564	0.10256410256410256	0.08438961744874937
0.05128205128205128	0.10256410256410256	0.1541437372949263
0.07692307692307693	0.10256410256410256	0.24239347961512944
0.10256410256410256	0.10256410256410256	0.33177535295732596
0.1282051282051282	0.10256410256410256	0.39680578222308194
0.15384615384615385	0.10256410256410256	0.4162716833770182
0.1794871794871795	0.10256410256410256	0.38169690513039484
0.20512820512820512	0.10256410256410256	0.3064181007006334
0.23076923076923078	0.10256410256410256	0.21448083450690675
0.2564102564102564	0.10256410256410256	0.13041209895357492
0.28205128205128205	0.10256410256410256	0.06824844074418453
0.3076923076923077	0.10256410256410256	0.02991113035421524
0.3333333333333333	0.10256410256410256	0.010821502832007121
0.358974358974359	0.10256410256410256	0.0030529898781141377
0.38461538461538464	0.10256410256410256	0.0007306513202025329
0.41025641025641024	0.10256410256410256	0.0001548738523300169
0.4358974358974359	0.10256410256410256	0.000012683961769643864
0.46153846153846156	0.10256410256410256	3.6964723665020544e-9
0.48717948717948717	0.10256410256410256	9.538937186423767e-15
0.5128205128205128	0.10256410256410256	8.516850184740938e-14
0.5384615384615384	0.10256410256410256	4.737422279309754e-13
0.5641025641025641	0.10256410256410256	1.650964894530154e-12
0.5897435897435898	0.10256410256410256	4.598735295799007e-12
0.6153846153846154	0.10256410256410256	1.057824436648188e-11
0.6410256410256411	0.10256410256410256	2.0686469927572046e-11
0.6666666666666666	0.10256410256410256	3.472896471540892e-11
0.6923076923076923	0.10256410256410256	5.0246016454590943e-11
0.717948717948718	0.10256410256410256	6.335416075024364e-11
0.7435897435897436	0.10256410256410256	6.98056865527444e-11
0.7692307692307693	0.10256410256410256	6.759903284030316e-11
0.7948717948717948	0.10256410256410256	5.738854966835981e-11
0.8205128205128205	0.10256410256410256	4.2514935572652106e-11
0.8461538461538461	0.10256410256410256	2.7335985759706135e-11
0.8717948717948718	0.10256410256410256	1.507519530873693e-11
0.8974358974358975	0.10256410256410256	7.130347137301494e-12
0.9230769230769231	0.10256410256410256	2.8225263687755515e-12
0.9487179487179487	0.10256410256410256	9.177274551931937e-13
0.9743589743589743	0.10256410256410256	2.2138953902156806e-13
1.0	0.10256410256410256	2.862965571407677e-14
0.0	0.1282051282051282	0.046528734303675955
0.02564102564102564	0.1282051282051282	0.10093060821056454
0.05128205128205128	0.1282051282051282	0.18435705276747824
0.07692307692307693	0.1282051282051282	0.2899043989468002
0.10256410256410256	0.1282051282051282	0.3968057822230819
0.1282051282051282	0.1282051282051282	0.47458265782004666
0.15384615384615385	0.1282051282051282	0.49786401993816165
0.1794871794871795	0.1282051282051282	0.45651232878615
0.20512820512820512	0.1282051282051282	0.3664783205022014
0.23076923076923078	0.1282051282051282	0.25652066842746835
0.2564102564102564	0.1282051282051282	0.15597383734313522
0.28205128205128205	0.1282051282051282	0.08162564118644784
0.3076923076923077	0.1282051282051282	0.035773933692137654
0.3333333333333333	0.1282051282051282	0.012942597627606757
0.358974358974359	0.1282051282051282	0.003651398531885674
0.38461538461538464	0.1282051282051282	0.0008738643966798365
0.41025641025641024	0.1282051282051282	0.0001852302757631878
0.4358974358974359	0.1282051282051282	0.000015170112378375208
0.46153846153846156	0.1282051282051282	4.421762715656679e-9
0.48717948717948717	0.1282051282051282	4.179595514288685e-12
0.5128205128205128	0.1282051282051282	3.731756288182208e-11
0.5384615384615384	0.1282051282051282	2.075756294535127e-10
0.5641025641025641	0.1282051282051282	7.23389339144326e-10
0.5897435897435898	0.1282051282051282	2.0149889907104685e-9
0.6153846153846154	0.1282051282051282	4.634979960463813e-9
0.6410256410256411	0.1282051282051282	9.064015752069644e-9
0.6666666666666666	0.1282051282051282	1.5216897050858174e-8
0.6923076923076923	0.1282051282051282	2.201587251076319e-8
0.717948717948718	0.1282051282051282	2.7759357348542995e-8
0.7435897435897436	0.1282051282051282	3.058616790169637e-8
0.7692307692307693	0.1282051282051282	2.9619297088118284e-8
0.7948717948717948	0.1282051282051282	2.514545594312023e-8
0.8205128205128205	0.1282051282051282	1.862841011917269e-8
0.8461538461538461	0.1282051282051282	1.1977577923726927e-8
0.8717948717948718	0.1282051282051282	6.605370960938789e-9
0.8974358974358975	0.1282051282051282	3.1242439621892007e-9
0.9230769230769231	0.1282051282051282	1.2367225320118326e-9
0.9487179487179487	0.1282051282051282	4.021128853352993e-10
0.9743589743589743	0.1282051282051282	9.700438383449468e-11
1.0	0.1282051282051282	1.2544414357659321e-11
0.0	0.15384615384615385	0.04881127095850707
0.02564102564102564	0.15384615384615385	0.10588191015940805
0.05128205128205128	0.15384615384615385	0.19340096373595606
0.07692307692307693	0.15384615384615385	0.3041260928504871
0.10256410256410256	0.15384615384615385	0.4162716833770182
0.1282051282051282	0.15384615384615385	0.49786401993816165
0.15384615384615385	0.15384615384615385	0.5222874840971823
0.1794871794871795	0.15384615384615385	0.47890722388550766
0.20512820512820512	0.15384615384615385	0.38445646266028577
0.23076923076923078	0.15384615384615385	0.2691046734980988
0.2564102564102564	0.15384615384615385	0.1636253672258694
0.28205128205128205	0.15384615384615385	0.08562990910326158
0.3076923076923077	0.15384615384615385	0.037528877516890505
0.3333333333333333	0.15384615384615385	0.013577516112621485
0.358974358974359	0.15384615384615385	0.0038305233483062044
0.38461538461538464	0.15384615384615385	0.0009167331217080182
0.41025641025641024	0.15384615384615385	0.00019431702399181142
0.4358974358974359	0.15384615384615385	0.00001591430539579778
0.46153846153846156	0.15384615384615385	4.645499989516023e-9
0.48717948717948717	0.15384615384615385	4.2074485839170215e-11
0.5128205128205128	0.15384615384615385	3.756624930943302e-10
0.5384615384615384	0.15384615384615385	2.089589256218976e-9
0.5641025641025641	0.15384615384615385	7.282100481250639e-9
0.5897435897435898	0.15384615384615385	2.0284169955178043e-8
0.6153846153846154	0.15384615384615385	4.665867738748432e-8
0.6410256410256411	0.15384615384615385	9.124418884619588e-8
0.6666666666666666	0.15384615384615385	1.5318303345231828e-7
0.6923076923076923	0.15384615384615385	2.2162587576341785e-7
0.717948717948718	0.15384615384615385	2.7944347333919224e-7
0.7435897435897436	0.15384615384615385	3.078999591838303e-7
0.7692307692307693	0.15384615384615385	2.9816681820999104e-7
0.7948717948717948	0.15384615384615385	2.531302673623301e-7
0.8205128205128205	0.15384615384615385	1.8752550936708912e-7
0.8461538461538461	0.15384615384615385	1.2057397205460738e-7
0.8717948717948718	0.15384615384615385	6.649389540408272e-8
0.8974358974358975	0.15384615384615385	3.1450641071810483e-8
0.9230769230769231	0.15384615384615385	1.2449641234953377e-8
0.9487179487179487	0.15384615384615385	4.047925891859245e-9
0.9743589743589743	0.15384615384615385	9.765082673739263e-10
1.0	0.15384615384615385	1.2628011070632164e-10
0.0	0.1794871794871795	0.04475709447541027
0.02564102564102564	0.1794871794871795	0.0970875489038172
0.05128205128205128	0.1794871794871795	0.17733742710620726
0.07692307692307693	0.1794871794871795	0.2788659258989098
0.10256410256410256	0.1794871794871795	0.38169690513039484
0.1282051282051282	0.1794871794871795	0.45651232878615006
0.15384615384615385	0.1794871794871795	0.47890722388550766
0.1794871794871795	0.1794871794871795	0.4391300501603598
0.20512820512820512	0.1794871794871795	0.35252419949473784
0.23076923076923078	0.1794871794871795	0.24675332272678085
0.2564102564102564	0.1794871794871795	0.15003493815449556
0.28205128205128205	0.1794871794871795	0.07851764267546726
0.3076923076923077	0.1794871794871795	0.0344117963657905
0.3333333333333333	0.1794871794871795	0.012449792014442384
0.358974358974359	0.1794871794871795	0.003512366960002825
0.38461538461538464	0.1794871794871795	0.000840590915403578
0.41025641025641024	0.1794871794871795	0.0001781774010428124
0.4358974358974359	0.1794871794871795	0.000014592499493592709
0.46153846153846156	0.1794871794871795	4.372940914898166e-9
0.48717948717948717	0.1794871794871795	6.646446124966097e-10
0.5128205128205128	0.1794871794871795	5.938265676586847e-9
0.5384615384615384	0.1794871794871795	3.3037844727230074e-8
0.5641025641025641	0.1794871794871795	1.1518256047022096e-7
0.5897435897435898	0.1794871794871795	3.212248143974077e-7
0.6153846153846154	0.1794871794871795	7.400051462106673e-7
0.6410256410256411	0.1794871794871795	1.4496457944210749e-6
0.6666666666666666	0.1794871794871795	2.4388556094198068e-6
0.6923076923076923	0.1794871794871795	3.5378394702823424e-6
0.717948717948718	0.1794871794871795	4.475844609003785e-6
0.7435897435897436	0.1794871794871795	4.952594099860343e-6
0.7692307692307693	0.1794871794871795	4.8215919178856635e-6
0.7948717948717948	0.1794871794871795	4.120961575573851e-6
0.8205128205128205	0.1794871794871795	3.0798051897001e-6
0.8461538461538461	0.1794871794871795	2.0038197997915406e-6
0.8717948717948718	0.1794871794871795	1.1234308918071773e-6
0.8974358974358975	0.1794871794871795	5.43628254422146e-7
0.9230769230769231	0.1794871794871795	2.2233881395106892e-7
0.9487179487179487	0.1794871794871795	7.589771478514322e-8
0.9743589743589743	0.1794871794871795	2.010393856727652e-8
1.0	0.1794871794871795	3.503087031810979e-9
0.0	0.20512820512820512	0.03593003688973828
0.02564102564102564	0.20512820512820512	0.07793980495237333
0.05128205128205128	0.20512820512820512	0.14236268847518607
0.07692307692307693	0.20512820512820512	0.22386759288728408
0.10256410256410256	0.20512820512820512	0.3064181007006334
0.1282051282051282	0.20512820512820512	0.3664783205022014
0.15384615384615385	0.20512820512820512	0.38445646266028566
0.1794871794871795	0.20512820512820512	0.35252419949473773
0.20512820512820512	0.20512820512820512	0.2829988774032295
0.23076923076923078	0.20512820512820512	0.1980882828108887
0.2564102564102564	0.20512820512820512	0.12044483507753917
0.28205128205128205	0.20512820512820512	0.06303228194079434
0.3076923076923077	0.20512820512820512	0.027625053130835093
0.3333333333333333	0.20512820512820512	0.009994426394104836
0.358974358974359	0.20512820512820512	0.0028196529717212536
0.38461538461538464	0.20512820512820512	0.0006748083840925553
0.41025641025641024	0.20512820512820512	0.0001430370015623728
0.4358974358974359	0.20512820512820512	0.000011714686721283201
0.46153846153846156	0.20512820512820512	5.57556601305114e-9
0.48717948717948717	0.20512820512820512	1.1946179367274269e-8
0.5128205128205128	0.20512820512820512	1.0675497217553321e-7
0.5384615384615384	0.20512820512820512	5.939739114982242e-7
0.5641025641025641	0.20512820512820512	2.07108113892018e-6
0.5897435897435898	0.20512820512820512	5.778013749256172e-6
0.6153846153846154	0.20512820512820512	0.000013316871586989711
0.6410256410256411	0.20512820512820512	0.000026101081367349717
0.6666666666666666	0.20512820512820512	0.00004394010022855791
0.6923076923076923	0.20512820512820512	0.00006379080408622874
0.717948717948718	0.20512820512820512	0.00008078583667876694
0.7435897435897436	0.20512820512820512	0.0000895044109055533
0.7692307692307693	0.20512820512820512	0.00008727479830995034
0.7948717948717948	0.20512820512820512	0.00007474118472599368
0.8205128205128205	0.20512820512820512	0.0000560012517551393
0.8461538461538461	0.20512820512820512	0.000036560843813765256
0.8717948717948718	0.20512820512820512	0.0000205935648791817
0.8974358974358975	0.20512820512820512	0.000010028213532692458
0.9230769230769231	0.20512820512820512	4.137320105050454e-6
0.9487179487179487	0.20512820512820512	1.4298397764138657e-6
0.9743589743589743	0.20512820512820512	3.870456326250048e-7
1.0	0.20512820512820512	7.125005726747857e-8
0.0	0.23076923076923078	0.025149637956616587
0.02564102564102564	0.23076923076923078	0.054554852893049156
0.05128205128205128	0.23076923076923078	0.0996483829022754
0.07692307692307693	0.23076923076923078	0.1566986677083659
0.10256410256410256	0.23076923076923078	0.21448083450690678
0.1282051282051282	0.23076923076923078	0.2565206684274683
0.15384615384615385	0.23076923076923078	0.2691046734980988
0.1794871794871795	0.23076923076923078	0.24675332272678088
0.20512820512820512	0.23076923076923078	0.19808828281088867
0.23076923076923078	0.23076923076923078	0.13865414642990684
0.2564102564102564	0.23076923076923078	0.08430673214281154
0.28205128205128205	0.23076923076923078	0.04412016261645164
0.3076923076923077	0.23076923076923078	0.019336470121221198
0.3333333333333333	0.23076923076923078	0.006995712422092657
0.358974358974359	0.23076923076923078	0.001973648165731235
0.38461538461538464	0.23076923076923078	0.00047233980310396636
0.41025641025641024	0.23076923076923078	0.00010012037601899807
0.4358974358974359	0.23076923076923078	8.200538044597638e-6
0.46153846153846156	0.23076923076923078	1.4324560865493327e-8
0.48717948717948717	0.23076923076923078	6.59592544005689e-8
0.5128205128205128	0.23076923076923078	5.894649576155116e-7
0.5384615384615384	0.23076923076923078	3.2797771061490207e-6
0.5641025641025641	0.23076923076923078	0.000011436373402417949
0.5897435897435898	0.23076923076923078	0.000031908854346902475
0.6153846153846154	0.23076923076923078	0.00007355062702942166
0.6410256410256411	0.23076923076923078	0.00014417908418148476
0.6666666666666666	0.23076923076923078	0.00024276001155841548
0.6923076923076923	0.23076923076923078	0.00035250377090045686
0.717948717948718	0.23076923076923078	0.0004465345953768466
0.7435897435897436	0.23076923076923078	0.0004948882626104505
0.7692307692307693	0.23076923076923078	0.0004827575825794031
0.7948717948717948	0.23076923076923078	0.00041364029934583306
0.8205128205128205	0.23076923076923078	0.0003101322301276402
0.8461538461538461	0.23076923076923078	0.0002026494433947176
0.8717948717948718	0.23076923076923078	0.00011428196264230541
0.8974358974358975	0.23076923076923078	0.000055739440422427846
0.9230769230769231	0.23076923076923078	0.000023046602226888843
0.9487179487179487	0.23076923076923078	7.989154856623561e-6
0.9743589743589743	0.23076923076923078	2.1739996524193693e-6
1.0	0.23076923076923078	4.053196845633264e-7
0.0	0.2564102564102564	0.015291888813213512
0.02564102564102564	0.2564102564102564	0.03317132223139006
0.05128205128205128	0.2564102564102564	0.06058981820679546
0.07692307692307693	0.2564102564102564	0.09527845322896998
0.10256410256410256	0.2564102564102564	0.13041209895357492
0.1282051282051282	0.2564102564102564	0.15597383734313522
0.15384615384615385	0.2564102564102564	0.16362536722586937
0.1794871794871795	0.2564102564102564	0.15003493815449556
0.20512820512820512	0.2564102564102564	0.12044483507753916
0.23076923076923078	0.2564102564102564	0.08430673214281152
0.2564102564102564	0.2564102564102564	0.05126154008090089
0.28205128205128205	0.2564102564102564	0.02682665342202976
0.3076923076923077	0.2564102564102564	0.011757272675010689
0.3333333333333333	0.2564102564102564	0.004253645985377411
0.358974358974359	0.2564102564102564	0.0012000494145811196
0.38461538461538464	0.2564102564102564	0.00028719967116746245
0.41025641025641024	0.2564102564102564	0.00006087680708795722
0.4358974358974359	0.2564102564102564	4.988622448369217e-6
0.46153846153846156	0.2564102564102564	4.393104010350075e-8
0.48717948717948717	0.2564102564102564	2.34827067492672e-7
0.5128205128205128	0.2564102564102564	2.1015120639974914e-6
0.5384615384615384	0.2564102564102564	0.000011697735231611575
0.5641025641025641	0.2564102564102564	0.000040823960796185795
0.5897435897435898	0.2564102564102564	0.00011418516770014373
0.6153846153846154	0.2564102564102564	0.0002640061058397288
0.6410256410256411	0.2564102564102564	0.0005193520016487938
0.6666666666666666	0.2564102564102564	0.0008781908102641309
0.6923076923076923	0.2564102564102564	0.0012819106984845118
0.717948717948718	0.2564102564102564	0.0016347086990928645
0.7435897435897436	0.2564102564102564	0.0018267570433440703
0.7692307692307693	0.2564102564102564	0.001800198669878958
0.7948717948717948	0.2564102564102564	0.0015620264707747415
0.8205128205128205	0.2564102564102564	0.001190004860667938
0.8461538461538461	0.2564102564102564	0.000793925529287274
0.8717948717948718	0.2564102564102564	0.0004602486195613055
0.8974358974358975	0.2564102564102564	0.00023265487301122229
0.9230769230769231	0.2564102564102564	0.00010081553060249292
0.9487179487179487	0.2564102564102564	0.000037179714118744496
0.9743589743589743	0.2564102564102564	0.000011159217352125845
1.0	0.2564102564102564	2.5454304424447515e-6
0.0	0.28205128205128205	0.008002689749720121
0.02564102564102564	0.28205128205128205	0.017359516777052962
0.05128205128205128	0.28205128205128205	0.03170841241547271
0.07692307692307693	0.28205128205128205	0.04986198306423823
0.10256410256410256	0.28205128205128205	0.06824844074418451
0.1282051282051282	0.28205128205128205	0.08162564118644783
0.15384615384615385	0.28205128205128205	0.08562990910326158
0.1794871794871795	0.28205128205128205	0.07851764267546726
0.20512820512820512	0.28205128205128205	0.06303228194079435
0.23076923076923078	0.28205128205128205	0.04412016261645163
0.2564102564102564	0.28205128205128205	0.026826653422029764
0.28205128205128205	0.28205128205128205	0.014039167233171683
0.3076923076923077	0.28205128205128205	0.006152922419869466
0.3333333333333333	0.28205128205128205	0.002226056541602888
0.358974358974359	0.28205128205128205	0.0006280207282783536
0.38461538461538464	0.28205128205128205	0.00015029993303305027
0.41025641025641024	0.28205128205128205	0.00003185860205900757
0.4358974358974359	0.28205128205128205	2.6177366265257386e-6
0.46153846153846156	0.28205128205128205	1.2643291865815945e-7
0.48717948717948717	0.28205128205128205	6.951506742210821e-7
0.5128205128205128	0.28205128205128205	6.238251684773017e-6
0.5384615384615384	0.28205128205128205	0.00003475346322140432
0.5641025641025641	0.28205128205128205	0.0001214912707664889
0.5897435897435898	0.28205128205128205	0.000341474089261796
0.6153846153846154	0.28205128205128205	0.0007942688242972353
0.6410256410256411	0.28205128205128205	0.0015732199330165445
0.6666666666666666	0.28205128205128205	0.002682078541825566
0.6923076923076923	0.28205128205128205	0.0039542183842790676
0.717948717948718	0.28205128205128205	0.005105325077335657
0.7435897435897436	0.28205128205128205	0.005791635593071362
0.7692307692307693	0.28205128205128205	0.005811448064091691
0.7948717948717948	0.28205128205128205	0.005153145649097829
0.8205128205128205	0.28205128205128205	0.004031063017782211
0.8461538461538461	0.28205128205128205	0.002779120735864054
0.8717948717948718	0.28205128205128205	0.0016784528994859597
0.8974358974358975	0.28205128205128205	0.000891232466970468
0.9230769230769231	0.28205128205128205	0.00040951862267770073
0.9487179487179487	0.28205128205128205	0.00016177783571323458
0.9743589743589743	0.28205128205128205	0.000053274552945049684
1.0	0.28205128205128205	0.000014060683505192187
0.0	0.3076923076923077	0.0035073254960571033
0.02564102564102564	0.3076923076923077	0.007608126479415029
0.05128205128205128	0.3076923076923077	0.013896793051132646
0.07692307692307693	0.3076923076923077	0.02185292819720849
0.10256410256410256	0.3076923076923077	0.02991113035421524
0.1282051282051282	0.3076923076923077	0.035773933692137654
0.15384615384615385	0.3076923076923077	0.037528877516890505
0.1794871794871795	0.3076923076923077	0.03441179636579049
0.20512820512820512	0.3076923076923077	0.027625053130835093
0.23076923076923078	0.3076923076923077	0.0193364701212212
0.2564102564102564	0.3076923076923077	0.011757272675010689
0.28205128205128205	0.3076923076923077	0.006152922419869466
0.3076923076923077	0.3076923076923077	0.0026966310519815255
0.3333333333333333	0.3076923076923077	0.0009756100896328715
0.358974358974359	0.3076923076923077	0.00027524159766659126
0.38461538461538464	0.3076923076923077	0.00006587170109911215
0.41025641025641024	0.3076923076923077	0.000013962616471779877
0.4358974358974359	0.3076923076923077	1.1643805883967324e-6
0.46153846153846156	0.3076923076923077	3.0661310772278254e-7
0.48717948717948717	0.3076923076923077	1.6951656226635856e-6
0.5128205128205128	0.3076923076923077	0.000015254308227616465
0.5384615384615384	0.3076923076923077	0.00008505317965310813
0.5641025641025641	0.3076923076923077	0.0002978272332310011
0.5897435897435898	0.3076923076923077	0.0008411278927392434
0.6153846153846154	0.3076923076923077	0.0019679271672581084
0.6410256410256411	0.3076923076923077	0.003923654387708403
0.6666666666666666	0.3076923076923077	0.006741263823418228
0.6923076923076923	0.3076923076923077	0.010031199205236303
0.717948717948718	0.3076923076923077	0.013098407493076676
0.7435897435897436	0.3076923076923077	0.015059156724171498
0.7692307692307693	0.3076923076923077	0.015347409825545132
0.7948717948717948	0.3076923076923077	0.013856060719676202
0.8205128205128205	0.3076923076923077	0.011069095380552896
0.8461538461538461	0.3076923076923077	0.007822512651510556
0.8717948717948718	0.3076923076923077	0.004863275443110334
0.8974358974358975	0.3076923076923077	0.0026669671636820277
0.9230769230769231	0.3076923076923077	0.0012693990311420803
0.9487179487179487	0.3076923076923077	0.0005205678973168036
0.9743589743589743	0.3076923076923077	0.00017925098385815724
1.0	0.3076923076923077	0.00005019447365925535
0.0	0.3333333333333333	0.0012689100123895508
0.02564102564102564	0.3333333333333333	0.0027525326280976046
0.05128205128205128	0.3333333333333333	0.005027699842090919
0.07692307692307693	0.3333333333333333	0.007906138001916526
0.10256410256410256	0.3333333333333333	0.010821502832007125
0.1282051282051282	0.3333333333333333	0.012942597627606757
0.15384615384615385	0.3333333333333333	0.013577516112621481
0.1794871794871795	0.3333333333333333	0.012449792014442384
0.20512820512820512	0.3333333333333333	0.009994426394104835
0.23076923076923078	0.3333333333333333	0.006995712422092658
0.2564102564102564	0.3333333333333333	0.004253645985377411
0.28205128205128205	0.3333333333333333	0.0022260565416028877
0.3076923076923077	0.3333333333333333	0.0009756100896328712
0.3333333333333333	0.3333333333333333	0.0003529645059505085
0.358974358974359	0.3333333333333333	0.00009957924335732873
0.38461538461538464	0.3333333333333333	0.0000238316235980267
0.41025641025641024	0.3333333333333333	5.051514114389517e-6
0.4358974358974359	0.3333333333333333	4.567408420818348e-7
0.46153846153846156	0.3333333333333333	6.318652748716424e-7
0.48717948717948717	0.3333333333333333	3.498949163567004e-6
0.5128205128205128	0.3333333333333333	0.00003158861968643916
0.5384615384615384	0.3333333333333333	0.0001763012611132911
0.5641025641025641	0.3333333333333333	0.0006185599622168698
0.5897435897435898	0.3333333333333333	0.0017567410502024924
0.6153846153846154	0.3333333333333333	0.004137862768110915
0.6410256410256411	0.3333333333333333	0.008312028152638316
0.6666666666666666	0.3333333333333333	0.014405450701225618
0.6923076923076923	0.3333333333333333	0.021655053436272206
0.717948717948718	0.3333333333333333	0.028621951782925606
0.7435897435897436	0.3333333333333333	0.033370969615841004
0.7692307692307693	0.3333333333333333	0.034552450661065326
0.7948717948717948	0.3333333333333333	0.03175275645556469
0.8205128205128205	0.3333333333333333	0.02587631732750025
0.8461538461538461	0.3333333333333333	0.018701775136946996
0.8717948717948718	0.3333333333333333	0.011921005299537107
0.8974358974358975	0.3333333333333333	0.0067114803493528346
0.9230769230769231	0.3333333333333333	0.0032819874182785716
0.9487179487179487	0.3333333333333333	0.0013826387633372554
0.9743589743589743	0.3333333333333333	0.0004905884698390822
1.0	0.3333333333333333	0.00014248727342348923
0.0	0.358974358974359	0.0003579881172163294
0.02564102564102564	0.358974358974359	0.0007765514998965349
0.05128205128205128	0.358974358974359	0.00141842745680487
0.07692307692307693	0.358974358974359	0.0022304997505742073
0.10256410256410256	0.358974358974359	0.0030529899073947478
0.1282051282051282	0.358974358974359	0.0036513986226516353
0.15384615384615385	0.358974358974359	0.003830523576414686
0.1794871794871795	0.358974358974359	0.0035123674364747073
0.20512820512820512	0.358974358974359	0.002819653825209373
0.23076923076923078	0.358974358974359	0.0019736494861514447
0.2564102564102564	0.358974358974359	0.0012000511862589644
0.28205128205128205	0.358974358974359	0.0006280228042218776
0.3076923076923077	0.358974358974359	0.000275243724416864
0.3333333333333333	0.358974358974359	0.00009958115816941975
0.358974358974359	0.358974358974359	0.000028095058663039447
0.38461538461538464	0.358974358974359	6.724475533564256e-6
0.41025641025641024	0.358974358974359	1.4257618444224065e-6
0.4358974358974359	0.358974358974359	1.9243101597830885e-7
0.46153846153846156	0.358974358974359	1.1072261713178569e-6
0.48717948717948717	0.358974358974359	6.136964992225849e-6
0.5128205128205128	0.358974358974359	0.00005563241954134233
0.5384615384615384	0.358974358974359	0.0003108773729543112
0.5641025641025641	0.358974358974359	0.0010934118365060585
0.5897435897435898	0.358974358974359	0.003126992487997463
0.6153846153846154	0.358974358974359	0.00742634789995106
0.6410256410256411	0.358974358974359	0.015053099563518376
0.6666666666666666	0.358974358974359	0.026358030520182027
0.6923076923076923	0.358974358974359	0.040093925651549144
0.717948717948718	0.358974358974359	0.05372764423005089
0.7435897435897436	0.358974358974359	0.06361797926753136
0.7692307692307693	0.358974358974359	0.06699451316001859
0.7948717948717948	0.358974358974359	0.06270352076760585
0.8205128205128205	0.358974358974359	0.05212103956336755
0.8461538461538461	0.358974358974359	0.0384847218803903
0.8717948717948718	0.358974358974359	0.025095773868124675
0.8974358974358975	0.358974358974359	0.014454903573774115
0.9230769230769231	0.358974358974359	0.007228239688434333
0.9487179487179487	0.358974358974359	0.0031103265752080427
0.9743589743589743	0.358974358974359	0.001128656661779305
1.0	0.358974358974359	0.00033638076933492834
0.0	0.38461538461538464	0.00008567486500616665
0.02564102564102564	0.38461538461538464	0.00018584681330448342
0.05128205128205128	0.38461538461538464	0.0003394627033141115
0.07692307692307693	0.38461538461538464	0.0005338109164136794
0.10256410256410256	0.38461538461538464	0.0007306538036145084
0.1282051282051282	0.38461538461538464	0.0008738720949234988
0.15384615384615385	0.38461538461538464	0.0009167524685496124
0.1794871794871795	0.38461538461538464	0.000840631326991857
0.20512820512820512	0.38461538461538464	0.0006748807720167707
0.23076923076923078	0.38461538461538464	0.0004724517935064243
0.2564102564102564	0.38461538461538464	0.00028734993463168346
0.28205128205128205	0.38461538461538464	0.00015047600255172313
0.3076923076923077	0.38461538461538464	0.00006605207975224842
0.3333333333333333	0.38461538461538464	0.000023994026880825468
0.358974358974359	0.38461538461538464	6.851463610200285e-6
0.38461538461538464	0.38461538461538464	1.6970546101118233e-6
0.41025641025641024	0.38461538461538464	3.9328580054380575e-7
0.4358974358974359	0.38461538461538464	1.679118060790333e-7
0.46153846153846156	0.38461538461538464	1.6793536169690451e-6
0.48717948717948717	0.38461538461538464	9.261088228775809e-6
0.5128205128205128	0.38461538461538464	0.00008435789810453846
0.5384615384615384	0.38461538461538464	0.00047212720567861246
0.5641025641025641	0.38461538461538464	0.0016657032038417507
0.5897435897435898	0.38461538461538464	0.004805040304962705
0.6153846153846154	0.38461538461538464	0.011527305224004001
0.6410256410256411	0.38461538461538464	0.023620314076136826
0.6666666666666666	0.38461538461538464	0.04186250768994603
0.6923076923076923	0.38461538461538464	0.06454819362353541
0.717948717948718	0.38461538461538464	0.08783814521985817
0.7435897435897436	0.38461538461538464	0.10576396256150587
0.7692307692307693	0.38461538461538464	0.1133699026205577
0.7948717948717948	0.38461538461538464	0.10809068137126158
0.8205128205128205	0.38461538461538464	0.09159686326650436
0.8461538461538461	0.38461538461538464	0.06899959326007701
0.8717948717948718	0.38461538461538464	0.04592149303321063
0.8974358974358975	0.38461538461538464	0.02697367323737478
0.9230769230769231	0.38461538461538464	0.013738746691542616
0.9487179487179487	0.38461538461538464	0.006011851430664293
0.9743589743589743	0.38461538461538464	0.0022191693995261704
1.0	0.38461538461538464	0.000673982894414154
0.0	0.41025641025641024	0.000018160243440415062
0.02564102564102564	0.41025641025641024	0.00003939351412306784
0.05128205128205128	0.41025641025641024	0.00007195558985885024
0.07692307692307693	0.41025641025641024	0.00011315452642982361
0.10256410256410256	0.41025641025641024	0.00015489314830100415
0.1282051282051282	0.41025641025641024	0.00018529009068226683
0.15384615384615385	0.41025641025641024	0.00019446734785984402
0.1794871794871795	0.41025641025641024	0.0001784913968045192
0.20512820512820512	0.41025641025641024	0.00014359945165040182
0.23076923076923078	0.41025641025641024	0.00010099053512723694
0.2564102564102564	0.41025641025641024	0.00006204434572071148
0.28205128205128205	0.41025641025641024	0.0000332266522608775
0.3076923076923077	0.41025641025641024	0.000015364148365176116
0.3333333333333333	0.41025641025641024	6.313378321584001e-6
0.358974358974359	0.41025641025641024	2.4198961026388402e-6
0.38461538461538464	0.41025641025641024	1.0246688471317076e-6
0.41025641025641024	0.41025641025641024	4.78003197420165e-7
0.4358974358974359	0.41025641025641024	3.599049243733877e-7
0.46153846153846156	0.41025641025641024	2.2771116972130696e-6
0.48717948717948717	0.41025641025641024	0.000012197973360250355
0.5128205128205128	0.41025641025641024	0.00011161434475680431
0.5384615384615384	0.41025641025641024	0.000625854992304651
0.5641025641025641	0.41025641025641024	0.002216593090674655
0.5897435897435898	0.41025641025641024	0.006462559726333194
0.6153846153846154	0.41025641025641024	0.01569327274562291
0.6410256410256411	0.41025641025641024	0.03256960364035322
0.6666666666666666	0.41025641025641024	0.058530689977104595
0.6923076923076923	0.41025641025641024	0.09162778194222164
0.717948717948718	0.41025641025641024	0.12678457142466235
0.7435897435897436	0.41025641025641024	0.15536251997645548
0.7692307692307693	0.41025641025641024	0.1695520077838067
0.7948717948717948	0.41025641025641024	0.164604819197175
0.8205128205128205	0.41025641025641024	0.14204066566286871
0.8461538461538461	0.41025641025641024	0.10895667557989466
0.8717948717948718	0.41025641025641024	0.0738157356015508
0.8974358974358975	0.41025641025641024	0.044078305227203705
0.9230769230769231	0.41025641025641024	0.022788612862255433
0.9487179487179487	0.41025641025641024	0.010104405571701069
0.9743589743589743	0.41025641025641024	0.0037788602312439122
1.0	0.41025641025641024	0.0011637925643189536
0.0	0.4358974358974359	1.487568379330777e-6
0.02564102564102564	0.4358974358974359	3.229436151382578e-6
0.05128205128205128	0.4358974358974359	5.9087025056784225e-6
0.07692307692307693	0.4358974358974359	9.356762545575872e-6
0.10256410256410256	0.4358974358974359	0.000013075312235604174
0.1282051282051282	0.4358974358974359	0.00001638324622281562
0.15384615384615385	0.4358974358974359	0.000018963092411970327
0.1794871794871795	0.4358974358974359	0.000020960783821758495
0.20512820512820512	0.4358974358974359	0.000023121848532578322
0.23076923076923078	0.4358974358974359	0.000025847822454947996
0.2564102564102564	0.4358974358974359	0.00002866511764925057
0.28205128205128205	0.4358974358974359	0.000030355233159996508
0.3076923076923077	0.4358974358974359	0.00002956863423313377
0.3333333333333333	0.4358974358974359	0.00002600616370137561
0.358974358974359	0.4358974358974359	0.000020291702921381162
0.38461538461538464	0.4358974358974359	0.000013892305886784172
0.41025641025641024	0.4358974358974359	8.234253316517888e-6
0.4358974358974359	0.4358974358974359	4.326810974462869e-6
0.46153846153846156	0.4358974358974359	4.295638021017747e-6
0.48717948717948717	0.4358974358974359	0.000014620325788270782
0.5128205128205128	0.4358974358974359	0.00012953192819499426
0.5384615384615384	0.4358974358974359	0.0007270967011821556
0.5641025641025641	0.4358974358974359	0.002587030336411072
0.5897435897435898	0.4358974358974359	0.007638349493186368
0.6153846153846154	0.4358974358974359	0.01881122829369411
0.6410256410256411	0.4358974358974359	0.039605929527198894
0.6666666666666666	0.4358974358974359	0.07226695861926506
0.6923076923076923	0.4358974358974359	0.11496962520639399
0.717948717948718	0.4358974358974359	0.16183500611583582
0.7435897435897436	0.4358974358974359	0.20180562150439035
0.7692307692307693	0.4358974358974359	0.22406492334519698
0.7948717948717948	0.4358974358974359	0.2212017969665288
0.8205128205128205	0.4358974358974359	0.19400468518757918
0.8461538461538461	0.4358974358974359	0.15117085069311909
0.8717948717948718	0.4358974358974359	0.10395126691445976
0.8974358974358975	0.4358974358974359	0.06290828681227639
0.9230769230769231	0.4358974358974359	0.03290910865902406
0.9487179487179487	0.4358974358974359	0.014740685491866743
0.9743589743589743	0.4358974358974359	0.005567082952784042
1.0	0.4358974358974359	0.00173216223821887
0.0	0.46153846153846156	3.789947668251541e-9
0.02564102564102564	0.46153846153846156	4.0415443374238877e-8
0.05128205128205128	0.46153846153846156	1.9704594460248608e-7
0.07692307692307693	0.46153846153846156	1.1214965554724829e-6
0.10256410256410256	0.46153846153846156	4.872874622614028e-6
0.1282051282051282	0.46153846153846156	0.000015098219464824055
0.15384615384615385	0.46153846153846156	0.00003793761852873931
0.1794871794871795	0.46153846153846156	0.00007923847746631155
0.20512820512820512	0.46153846153846156	0.0001419330263248647
0.23076923076923078	0.46153846153846156	0.00021957982029834143
0.2564102564102564	0.46153846153846156	0.0002946201405864443
0.28205128205128205	0.46153846153846156	0.00034521688319725694
0.3076923076923077	0.46153846153846156	0.00035366529322265907
0.3333333333333333	0.46153846153846156	0.0003184211172381141
0.358974358974359	0.46153846153846156	0.0002510169778891617
0.38461538461538464	0.46153846153846156	0.00017250037887988134
0.41025641025641024	0.46153846153846156	0.00010237681565788602
0.4358974358974359	0.46153846153846156	0.00005187169749640957
0.46153846153846156	0.46153846153846156	0.00002472241206138413
0.48717948717948717	0.46153846153846156	0.000022015733031198107
0.5128205128205128	0.46153846153846156	0.00013438991865851103
0.5384615384615384	0.46153846153846156	0.0007449998776850996
0.5641025641025641	0.46153846153846156	0.002664125440906511
0.5897435897435898	0.46153846153846156	0.007984647386680541
0.6153846153846154	0.46153846153846156	0.019985816620057252
0.6410256410256411	0.46153846153846156	0.04276162652903718
0.6666666666666666	0.46153846153846156	0.07932394732720408
0.6923076923076923	0.46153846153846156	0.12835146961263594
0.717948717948718	0.46153846153846156	0.18384686947186005
0.7435897435897436	0.46153846153846156	0.23321381295303767
0.7692307692307693	0.46153846153846156	0.2632030913450946
0.7948717948717948	0.46153846153846156	0.26386453171501734
0.8205128205128205	0.46153846153846156	0.23478822096216895
0.8461538461538461	0.46153846153846156	0.18544399293631975
0.8717948717948718	0.46153846153846156	0.1291216364129667
0.8974358974358975	0.46153846153846156	0.07899872798230931
0.9230769230769231	0.46153846153846156	0.041717269392550105
0.9487179487179487	0.46153846153846156	0.01883526747329749
0.9743589743589743	0.46153846153846156	0.007167388769270048
1.0	0.46153846153846156	0.0022474206110385305
0.0	0.48717948717948717	1.602781573757454e-8
0.02564102564102564	0.48717948717948717	1.8850003103552584e-7
0.05128205128205128	0.48717948717948717	9.32722877443853e-7
0.07692307692307693	0.48717948717948717	5.34241685711065e-6
0.10256410256410256	0.48717948717948717	0.0000232510493653049
0.1282051282051282	0.48717948717948717	0.00007207513098015587
0.15384615384615385	0.48717948717948717	0.0001811356204238641
0.1794871794871795	0.48717948717948717	0.0003783551997151602
0.20512820512820512	0.48717948717948717	0.0006777349935975242
0.23076923076923078	0.48717948717948717	0.0010485148664734461
0.2564102564102564	0.48717948717948717	0.0014068480214866918
0.28205128205128205	0.48717948717948717	0.0016484582947243539
0.3076923076923077	0.48717948717948717	0.0016888027478858527
0.3333333333333333	0.48717948717948717	0.001520507584947113
0.358974358974359	0.48717948717948717	0.001198643214806941
0.38461538461538464	0.48717948717948717	0.0008237149084323124
0.41025641025641024	0.48717948717948717	0.0004888645002530567
0.4358974358974359	0.48717948717948717	0.000247023223095854
0.46153846153846156	0.48717948717948717	0.00010818923474731828
0.48717948717948717	0.48717948717948717	0.00005012400503967379
0.5128205128205128	0.48717948717948717	0.00012947243493348262
0.5384615384615384	0.48717948717948717	0.0006721046099434383
0.5641025641025641	0.48717948717948717	0.0024135084361530603
0.5897435897435898	0.48717948717948717	0.007364596808786807
0.6153846153846154	0.48717948717948717	0.01878477083513759
0.6410256410256411	0.48717948717948717	0.04092455813584272
0.6666666666666666	0.48717948717948717	0.07728799869782277
0.6923076923076923	0.48717948717948717	0.1272957324860204
0.717948717948718	0.48717948717948717	0.18557774913987093
0.7435897435897436	0.48717948717948717	0.239384112229996
0.7692307692307693	0.48717948717948717	0.27437580421096713
0.7948717948717948	0.48717948717948717	0.2789721770434654
0.8205128205128205	0.48717948717948717	0.25144895536381884
0.8461538461538461	0.48717948717948717	0.20095320662200075
0.8717948717948718	0.48717948717948717	0.14141027455478974
0.8974358974358975	0.48717948717948717	0.08730482348185147
0.9230769230769231	0.48717948717948717	0.046458366397266845
0.9487179487179487	0.48717948717948717	0.021110091421587623
0.9743589743589743	0.48717948717948717	0.008081140733992628
1.0	0.48717948717948717	0.002549290492308451
0.0	0.5128205128205128	5.436733074970387e-8
0.02564102564102564	0.5128205128205128	6.394036281320968e-7
0.05128205128205128	0.5128205128205128	3.163853016910167e-6
0.07692307692307693	0.5128205128205128	0.000018121804557086946
0.10256410256410256	0.5128205128205128	0.0000788689807655923
0.1282051282051282	0.5128205128205128	0.0002444832501811221
0.15384615384615385	0.5128205128205128	0.0006144230971566744
0.1794871794871795	0.5128205128205128	0.0012834039659915147
0.20512820512820512	0.5128205128205128	0.0022989185276933418
0.23076923076923078	0.5128205128205128	0.003556626521972351
0.2564102564102564	0.5128205128205128	0.004772114488403026
0.28205128205128205	0.5128205128205128	0.005591671304672368
0.3076923076923077	0.5128205128205128	0.005728522156021069
0.3333333333333333	0.5128205128205128	0.0051576546755810705
0.358974358974359	0.5128205128205128	0.004065871056748181
0.38461538461538464	0.5128205128205128	0.0027940913224510614
0.41025641025641024	0.5128205128205128	0.0016582582674575233
0.4358974358974359	0.5128205128205128	0.00083751853066714
0.46153846153846156	0.5128205128205128	0.00036112136237102446
0.48717948717948717	0.5128205128205128	0.00013725139723200848
0.5128205128205128	0.5128205128205128	0.00013071937544853498
0.5384615384615384	0.5128205128205128	0.0005370783450001561
0.5641025641025641	0.5128205128205128	0.0019240412704958885
0.5897435897435898	0.5128205128205128	0.0059999727874821005
0.6153846153846154	0.5128205128205128	0.015645745597224744
0.6410256410256411	0.5128205128205128	0.034785977178633014
0.6666666666666666	0.5128205128205128	0.06698239492047986
0.6923076923076923	0.5128205128205128	0.11238554033908568
0.717948717948718	0.5128205128205128	0.1667777968899724
0.7435897435897436	0.5128205128205128	0.21866970991731244
0.7692307692307693	0.5128205128205128	0.25431621263107024
0.7948717948717948	0.5128205128205128	0.26194248269222353
0.8205128205128205	0.5128205128205128	0.23883291327268732
0.8461538461538461	0.5128205128205128	0.1928414232615937
0.8717948717948718	0.5128205128205128	0.1369368043263792
0.8974358974358975	0.5128205128205128	0.0851889374197675
0.9230769230769231	0.5128205128205128	0.04562079929309123
0.9487179487179487	0.5128205128205128	0.02083776152041398
0.9743589743589743	0.5128205128205128	0.00801544476844049
1.0	0.5128205128205128	0.0025407948204538835
0.0	0.5384615384615384	1.5317252798583636e-7
0.02564102564102564	0.5384615384615384	1.8014323817956128e-6
0.05128205128205128	0.5384615384615384	8.913723703060133e-6
0.07692307692307693	0.5384615384615384	0.00005105570895972995
0.10256410256410256	0.5384615384615384	0.0002222025800594942
0.1282051282051282	0.5384615384615384	0.0006887981617644553
0.15384615384615385	0.5384615384615384	0.0017310531480320582
0.1794871794871795	0.5384615384615384	0.003615815365352278
0.20512820512820512	0.5384615384615384	0.006476888926944131
0.23076923076923078	0.5384615384615384	0.010020309401983013
0.2564102564102564	0.5384615384615384	0.013444780715678395
0.28205128205128205	0.5384615384615384	0.015753770096708152
0.3076923076923077	0.5384615384615384	0.01613932867699966
0.3333333333333333	0.5384615384615384	0.01453098752951053
0.358974358974359	0.5384615384615384	0.011455036317558315
0.38461538461538464	0.5384615384615384	0.007871970637172558
0.41025641025641024	0.5384615384615384	0.004671916155023534
0.4358974358974359	0.5384615384615384	0.0023593418541793445
0.46153846153846156	0.5384615384615384	0.0010137072626458506
0.48717948717948717	0.5384615384615384	0.0003659224794874492
0.5128205128205128	0.5384615384615384	0.00017003492765855935
0.5384615384615384	0.5384615384615384	0.00038853837084771334
0.5641025641025641	0.5384615384615384	0.0013479910436731577
0.5897435897435898	0.5384615384615384	0.004313804276996908
0.6153846153846154	0.5384615384615384	0.011541770202294598
0.6410256410256411	0.5384615384615384	0.02624870303938756
0.6666666666666666	0.5384615384615384	0.0516016368624199
0.6923076923076923	0.5384615384615384	0.08824271085211949
0.717948717948718	0.5384615384615384	0.1332745668435921
0.7435897435897436	0.5384615384615384	0.17749159575823684
0.7692307692307693	0.5384615384615384	0.20924233003606124
0.7948717948717948	0.5384615384615384	0.2180542634255032
0.8205128205128205	0.5384615384615384	0.20085077845578708
0.8461538461538461	0.5384615384615384	0.16362310969659402
0.8717948717948718	0.5384615384615384	0.11708789892350344
0.8974358974358975	0.5384615384615384	0.07330694595880856
0.9230769230769231	0.5384615384615384	0.03946419467720974
0.9487179487179487	0.5384615384615384	0.018102693794715196
0.9743589743589743	0.5384615384615384	0.0069906651155503
1.0	0.5384615384615384	0.002224567058947088
0.0	0.5641025641025641	3.5689484289947297e-7
0.02564102564102564	0.5641025641025641	4.1973709995464635e-6
0.05128205128205128	0.5641025641025641	0.00002076914223774593
0.07692307692307693	0.5641025641025641	0.00011896075274013203
0.10256410256410256	0.5641025641025641	0.0005177361498500813
0.1282051282051282	0.5641025641025641	0.0016049125451210312
0.15384615384615385	0.5641025641025641	0.004033386074131171
0.1794871794871795	0.5641025641025641	0.008424917142388808
0.20512820512820512	0.5641025641025641	0.015091271825668433
0.23076923076923078	0.5641025641025641	0.023347507525341128
0.2564102564102564	0.5641025641025641	0.03132658946376861
0.28205128205128205	0.5641025641025641	0.03670657772429643
0.3076923076923077	0.5641025641025641	0.03760493639703702
0.3333333333333333	0.5641025641025641	0.03385747156956505
0.358974358974359	0.5641025641025641	0.026690447959054165
0.38461538461538464	0.5641025641025641	0.018341838192569047
0.41025641025641024	0.5641025641025641	0.010885651650743601
0.4358974358974359	0.5641025641025641	0.005497172600257952
0.46153846153846156	0.5641025641025641	0.0023599327372023646
0.48717948717948717	0.5641025641025641	0.0008412067293713278
0.5128205128205128	0.5641025641025641	0.0002853089525379043
0.5384615384615384	0.5641025641025641	0.0002730933033589291
0.5641025641025641	0.5641025641025641	0.000828973980792346
0.5897435897435898	0.5641025641025641	0.002729951909677098
0.6153846153846154	0.5641025641025641	0.007520238449052089
0.6410256410256411	0.5641025641025641	0.017525586556987972
0.6666666666666666	0.5641025641025641	0.03519792434758119
0.6923076923076923	0.5641025641025641	0.0613379859901401
0.717948717948718	0.5641025641025641	0.09421198379572175
0.7435897435897436	0.5641025641025641	0.1272963636446537
0.7692307692307693	0.5641025641025641	0.15191100555282278
0.7948717948717948	0.5641025641025641	0.1599463540850202
0.8205128205128205	0.5641025641025641	0.14862505418746988
0.8461538461538461	0.5641025641025641	0.12199294109285949
0.8717948717948718	0.5641025641025641	0.08786029109265671
0.8974358974358975	0.5641025641025641	0.05529749033251964
0.9230769230769231	0.5641025641025641	0.029896397869794863
0.9487179487179487	0.5641025641025641	0.013761120717408393
0.9743589743589743	0.5641025641025641	0.005330775983180035
1.0	0.5641025641025641	0.001701603489993913
0.0	0.5897435897435898	7.067388003952284e-7
0.02564102564102564	0.5897435897435898	8.311817903932984e-6
0.05128205128205128	0.5897435897435898	0.00004112796517622111
0.07692307692307693	0.5897435897435898	0.00023557129322083142
0.10256410256410256	0.5897435897435898	0.0010252438014896042
0.1282051282051282	0.5897435897435898	0.0031781181192286866
0.15384615384615385	0.5897435897435898	0.00798708777186002
0.1794871794871795	0.5897435897435898	0.016683389948333308
0.20512820512820512	0.5897435897435898	0.029884397487680722
0.23076923076923078	0.5897435897435898	0.04623375705466807
0.2564102564102564	0.5897435897435898	0.06203428460392115
0.28205128205128205	0.5897435897435898	0.07268797300831435
0.3076923076923077	0.5897435897435898	0.07446694220142251
0.3333333333333333	0.5897435897435898	0.0670460482059414
0.358974358974359	0.5897435897435898	0.052853594126902055
0.38461538461538464	0.5897435897435898	0.0363213113867014
0.41025641025641024	0.5897435897435898	0.021556244205117377
0.4358974358974359	0.5897435897435898	0.010885674411868027
0.46153846153846156	0.5897435897435898	0.004672250335222552
0.48717948717948717	0.5897435897435898	0.0016601752495803744
0.5128205128205128	0.5897435897435898	0.0005089543652384153
0.5384615384615384	0.5897435897435898	0.00021918426986369056
0.5641025641025641	0.5897435897435898	0.00045082608502565387
0.5897435897435898	0.5897435897435898	0.0015215313056717178
0.6153846153846154	0.5897435897435898	0.004326787361498652
0.6410256410256411	0.5897435897435898	0.01034157377597014
0.6666666666666666	0.5897435897435898	0.021213714730186815
0.6923076923076923	0.5897435897435898	0.03763742064992949
0.717948717948718	0.5897435897435898	0.05870924387373411
0.7435897435897436	0.5897435897435898	0.08035489741904953
0.7692307692307693	0.5897435897435898	0.0969154792869488
0.7948717948717948	0.5897435897435898	0.10293966145406211
0.8205128205128205	0.5897435897435898	0.09635750719874574
0.8461538461538461	0.5897435897435898	0.07958360580069561
0.8717948717948718	0.5897435897435898	0.05761713323063177
0.8974358974358975	0.5897435897435898	0.03641660296210417
0.9230769230769231	0.5897435897435898	0.019755751171718593
0.9487179487179487	0.5897435897435898	0.009118288853005276
0.9743589743589743	0.5897435897435898	0.0035409726922603873
1.0	0.5897435897435898	0.001133029419999367
0.0	0.6153846153846154	1.190823401054886e-6
0.02564102564102564	0.6153846153846154	0.000014005042966050794
0.05128205128205128	0.6153846153846154	0.00006929878951350301
0.07692307692307693	0.6153846153846154	0.00039692713691005983
0.10256410256410256	0.6153846153846154	0.0017274901419273114
0.1282051282051282	0.6153846153846154	0.005354987479925567
0.15384615384615385	0.6153846153846154	0.013457887156742067
0.1794871794871795	0.6153846153846154	0.028110768997384877
0.20512820512820512	0.6153846153846154	0.050353878738304395
0.23076923076923078	0.6153846153846154	0.07790182142058161
0.2564102564102564	0.6153846153846154	0.10452500659753906
0.28205128205128205	0.6153846153846154	0.12247599705172638
0.3076923076923077	0.6153846153846154	0.12547348090817265
0.3333333333333333	0.6153846153846154	0.112969605046787
0.358974358974359	0.6153846153846154	0.08905595204476477
0.38461538461538464	0.6153846153846154	0.061199791962882784
0.41025641025641024	0.6153846153846154	0.036321311386732495
0.4358974358974359	0.6153846153846154	0.018341847692251084
0.46153846153846156	0.6153846153846154	0.007872110111269598
0.48717948717948717	0.6153846153846154	0.002794902382459169
0.5128205128205128	0.6153846153846154	0.0008326613192921742
0.5384615384615384	0.6153846153846154	0.00022516421451637407
0.5641025641025641	0.6153846153846154	0.0002177623072281013
0.5897435897435898	0.6153846153846154	0.0007338896567645482
0.6153846153846154	0.6153846153846154	0.0021611533793093897
0.6410256410256411	0.6153846153846154	0.005304001767943032
0.6666666666666666	0.6153846153846154	0.011112621309139328
0.6923076923076923	0.6153846153846154	0.020059124924597573
0.717948717948718	0.6153846153846154	0.03174280057640018
0.7435897435897436	0.6153846153846154	0.04395627702233091
0.7692307692307693	0.6153846153846154	0.05351604298708986
0.7948717948717948	0.6153846153846154	0.05727743668279068
0.8205128205128205	0.6153846153846154	0.053953085254131915
0.8461538461538461	0.6153846153846154	0.044795633737916035
0.8717948717948718	0.6153846153846154	0.03257354135337108
0.8974358974358975	0.6153846153846154	0.020660287102070584
0.9230769230769231	0.6153846153846154	0.01123961186682467
0.9487179487179487	0.6153846153846154	0.0051992727889745615
0.9743589743589743	0.6153846153846154	0.002023145612851301
1.0	0.6153846153846154	0.000648633487440935
0.0	0.6410256410256411	1.732847584881433e-6
0.02564102564102564	0.6410256410256411	0.000020379684223860207
0.05128205128205128	0.6410256410256411	0.00010084135056239597
0.07692307692307693	0.6410256410256411	0.0005775954939743386
0.10256410256410256	0.6410256410256411	0.002513787617621106
0.1282051282051282	0.6410256410256411	0.00779240407388638
0.15384615384615385	0.6410256410256411	0.01958348083897999
0.1794871794871795	0.6410256410256411	0.04090587917832922
0.20512820512820512	0.6410256410256411	0.07327333094377245
0.23076923076923078	0.6410256410256411	0.113360203525508
0.2564102564102564	0.6410256410256411	0.1521013989831001
0.28205128205128205	0.6410256410256411	0.1782230979917127
0.3076923076923077	0.6410256410256411	0.18258493926621477
0.3333333333333333	0.6410256410256411	0.16438970471769518
0.358974358974359	0.6410256410256411	0.1295913325883445
0.38461538461538464	0.6410256410256411	0.08905595204476474
0.41025641025641024	0.6410256410256411	0.052853594126912665
0.4358974358974359	0.6410256410256411	0.026690451202114353
0.46153846153846156	0.6410256410256411	0.011455083932087854
0.48717948717948717	0.6410256410256411	0.004066154027836088
0.5128205128205128	0.6410256410256411	0.0012020085965669485
0.5384615384615384	0.6410256410256411	0.000271163635608358
0.5641025641025641	0.6410256410256411	0.00010040683613131028
0.5897435897435898	0.6410256410256411	0.0003057912145820411
0.6153846153846154	0.6410256410256411	0.0009347173728477006
0.6410256410256411	0.6410256410256411	0.0023580296206016844
0.6666666666666666	0.6410256410256411	0.005045226060381068
0.6923076923076923	0.6410256410256411	0.009258467918900472
0.717948717948718	0.6410256410256411	0.014847854669677273
0.7435897435897436	0.6410256410256411	0.020778955418925375
0.7692307692307693	0.6410256410256411	0.025509689745233353
0.7948717948717948	0.6410256410256411	0.0274847646850024
0.8205128205128205	0.6410256410256411	0.026030065763652268
0.8461538461538461	0.6410256410256411	0.02170891171769853
0.8717948717948718	0.6410256410256411	0.015844283291273024
0.8974358974358975	0.6410256410256411	0.010079083692210477
0.9230769230769231	0.6410256410256411	0.005496084610582131
0.9487179487179487	0.6410256410256411	0.0025471267804486834
0.9743589743589743	0.6410256410256411	0.0009927922041636523
1.0	0.6410256410256411	0.00031881104737558583
0.0	0.6666666666666666	2.1981586045134186e-6
0.02564102564102564	0.6666666666666666	0.000025852116842122545
0.05128205128205128	0.6666666666666666	0.00012791966492809107
0.07692307692307693	0.6666666666666666	0.0007326936979831057
0.10256410256410256	0.6666666666666666	0.003188799713144539
0.1282051282051282	0.6666666666666666	0.009884850932247903
0.15384615384615385	0.6666666666666666	0.024842113806260103
0.1794871794871795	0.6666666666666666	0.05189008604999907
0.20512820512820512	0.6666666666666666	0.09294897272020225
0.23076923076923078	0.6666666666666666	0.14380012931491476
0.2564102564102564	0.6666666666666666	0.1929442622941976
0.28205128205128205	0.6666666666666666	0.22608026221782632
0.3076923076923077	0.6666666666666666	0.23161336219310452
0.3333333333333333	0.6666666666666666	0.20853227200783891
0.358974358974359	0.6666666666666666	0.16438970471769498
0.38461538461538464	0.6666666666666666	0.11296960504678684
0.41025641025641024	0.6666666666666666	0.06704604820594409
0.4358974358974359	0.6666666666666666	0.03385747239113101
0.46153846153846156	0.6666666666666666	0.014530999591722042
0.48717948717948717	0.6666666666666666	0.005157729576352531
0.5128205128205128	0.6666666666666666	0.0015215245522461139
0.5384615384615384	0.6666666666666666	0.00032467015636834177
0.5641025641025641	0.6666666666666666	0.00005153044938875675
0.5897435897435898	0.6666666666666666	0.00010726427484885388
0.6153846153846154	0.6666666666666666	0.00034091235824522853
0.6410256410256411	0.6666666666666666	0.0008865200017457674
0.6666666666666666	0.6666666666666666	0.0019393181049602005
0.6923076923076923	0.6666666666666666	0.003618998843514697
0.717948717948718	0.6666666666666666	0.005880664361615505
0.7435897435897436	0.6666666666666666	0.008313875294980058
0.7692307692307693	0.6666666666666666	0.010287445537183191
0.7948717948717948	0.6666666666666666	0.01115285445630601
0.8205128205128205	0.6666666666666666	0.01061537221976408
0.8461538461538461	0.6666666666666666	0.008889388677326419
0.8717948717948718	0.6666666666666666	0.006509689840716942
0.8974358974358975	0.6666666666666666	0.004152007194900785
0.9230769230769231	0.6666666666666666	0.002268827703960925
0.9487179487179487	0.6666666666666666	0.001053215982168215
0.9743589743589743	0.6666666666666666	0.0004111196065578115
1.0	0.6666666666666666	0.00013221051777465928
0.0	0.6923076923076923	2.4414585815567063e-6
0.02564102564102564	0.6923076923076923	0.000028713520664983243
0.05128205128205128	0.6923076923076923	0.00014207826634861001
0.07692307692307693	0.6923076923076923	0.0008137908306163136
0.10256410256410256	0.6923076923076923	0.0035417473555078845
0.1282051282051282	0.6923076923076923	0.010978941231261882
0.15384615384615385	0.6923076923076923	0.027591726917142866
0.1794871794871795	0.6923076923076923	0.05763346449358217
0.20512820512820512	0.6923076923076923	0.10323689411158354
0.23076923076923078	0.6923076923076923	0.15971643675938374
0.2564102564102564	0.6923076923076923	0.21430001637419205
0.28205128205128205	0.6923076923076923	0.2511036260891124
0.3076923076923077	0.6923076923076923	0.25724914915988484
0.3333333333333333	0.6923076923076923	0.2316133621931046
0.358974358974359	0.6923076923076923	0.18258493926621455
0.38461538461538464	0.6923076923076923	0.12547348090817248
0.41025641025641024	0.6923076923076923	0.07446694220142297
0.4358974358974359	0.6923076923076923	0.03760493654666078
0.46153846153846156	0.6923076923076923	0.0161393308737722
0.48717948717948717	0.6923076923076923	0.005728537114132978
0.5128205128205128	0.6923076923076923	0.001689055305531871
0.5384615384615384	0.6923076923076923	0.0003552722342779883
0.5641025641025641	0.6923076923076923	0.00003544808298532635
0.5897435897435898	0.6923076923076923	0.000032498974453245355
0.6153846153846154	0.6923076923076923	0.00010483438582349439
0.6410256410256411	0.6923076923076923	0.0002799002485191939
0.6666666666666666	0.6923076923076923	0.0006240343862827071
0.6923076923076923	0.6923076923076923	0.0011807651806814655
0.717948717948718	0.6923076923076923	0.0019390786653315439
0.7435897435897436	0.6923076923076923	0.002763443213585923
0.7692307692307693	0.6923076923076923	0.0034403807217055064
0.7948717948717948	0.6923076923076923	0.0037475265821744616
0.8205128205128205	0.6923076923076923	0.0035804294345866093
0.8461538461538461	0.6923076923076923	0.003007497342165683
0.8717948717948718	0.6923076923076923	0.0022079003327703343
0.8974358974358975	0.6923076923076923	0.0014110135306633375
0.9230769230769231	0.6923076923076923	0.0007722335805836224
0.9487179487179487	0.6923076923076923	0.000358917544356975
0.9743589743589743	0.6923076923076923	0.000140254986820108
1.0	0.6923076923076923	0.0000451515887318074
0.0	0.717948717948718	2.383133646029061e-6
0.02564102564102564	0.717948717948718	0.000028027572414946143
0.05128205128205128	0.717948717948718	0.00013868410443766796
0.07692307692307693	0.717948717948718	0.0007943498709837229
0.10256410256410256	0.717948717948718	0.0034571372016737384
0.1282051282051282	0.717948717948718	0.010716661115468614
0.15384615384615385	0.717948717948718	0.02693257762593815
0.1794871794871795	0.717948717948718	0.056256636671797124
0.20512820512820512	0.717948717948718	0.10077062856089242
0.23076923076923078	0.717948717948718	0.15590090986612928
0.2564102564102564	0.717948717948718	0.2091805215226232
0.28205128205128205	0.717948717948718	0.2451049157636366
0.3076923076923077	0.717948717948718	0.2511036260891124
0.3333333333333333	0.717948717948718	0.22608026221782646
0.358974358974359	0.717948717948718	0.17822309799171251
0.38461538461538464	0.717948717948718	0.12247599705172624
0.41025641025641024	0.717948717948718	0.07268797300831442
0.4358974358974359	0.717948717948718	0.036706577755226635
0.46153846153846156	0.717948717948718	0.01575377055082484
0.48717948717948717	0.717948717948718	0.005591674562468819
0.5128205128205128	0.717948717948718	0.0016485189735110659
0.5384615384615384	0.717948717948718	0.00034560738539844065
0.5641025641025641	0.717948717948718	0.00002948699945672679
0.5897435897435898	0.717948717948718	9.279590985331087e-6
0.6153846153846154	0.717948717948718	0.000027167387578559022
0.6410256410256411	0.717948717948718	0.00007275912410045093
0.6666666666666666	0.717948717948718	0.00016306380574360402
0.6923076923076923	0.717948717948718	0.00030969696201008903
0.717948717948718	0.717948717948718	0.000510023552232591
0.7435897435897436	0.717948717948718	0.0007283820659467162
0.7692307692307693	0.717948717948718	0.0009082509413148296
0.7948717948717948	0.717948717948718	0.0009905510114054223
0.8205128205128205	0.717948717948718	0.0009473042565091329
0.8461538461538461	0.717948717948718	0.0007963449313358535
0.8717948717948718	0.717948717948718	0.0005849956241767134
0.8974358974358975	0.717948717948718	0.0003740431508065752
0.9230769230769231	0.717948717948718	0.00020479079464743143
0.9487179487179487	0.717948717948718	0.00009521181503617868
0.9743589743589743	0.717948717948718	0.00003721638605813745
1.0	0.717948717948718	0.000011984073239850346
0.0	0.7435897435897436	2.0338439046860886e-6
0.02564102564102564	0.7435897435897436	0.000023919643539198746
0.05128205128205128	0.7435897435897436	0.00011835753355981129
0.07692307692307693	0.7435897435897436	0.0006779240627064373
0.10256410256410256	0.7435897435897436	0.0029504335340167116
0.1282051282051282	0.7435897435897436	0.009145947783751138
0.15384615384615385	0.7435897435897436	0.022985139307345106
0.1794871794871795	0.7435897435897436	0.0480112467816164
0.20512820512820512	0.7435897435897436	0.08600093788758402
0.23076923076923078	0.7435897435897436	0.13305091629862204
0.2564102564102564	0.7435897435897436	0.17852147292987208
0.28205128205128205	0.7435897435897436	0.20918052152262323
0.3076923076923077	0.7435897435897436	0.2143000163741921
0.3333333333333333	0.7435897435897436	0.19294426229419773
0.358974358974359	0.7435897435897436	0.15210139898310002
0.38461538461538464	0.7435897435897436	0.10452500659753898
0.41025641025641024	0.7435897435897436	0.06203428460392115
0.4358974358974359	0.7435897435897436	0.031326589467292484
0.46153846153846156	0.7435897435897436	0.013444780767415867
0.48717948717948717	0.7435897435897436	0.004772114889346109
0.5128205128205128	0.7435897435897436	0.0014068564574123232
0.5384615384615384	0.7435897435897436	0.0002946738726944405
0.5641025641025641	0.7435897435897436	0.000023929719860962957
0.5897435897435898	0.7435897435897436	2.3355356100733553e-6
0.6153846153846154	0.7435897435897436	4.1885362550173435e-6
0.6410256410256411	0.7435897435897436	0.000010969151626755788
0.6666666666666666	0.7435897435897436	0.000024701952537887247
0.6923076923076923	0.7435897435897436	0.000047079325290843396
0.717948717948718	0.7435897435897436	0.00007773541370900775
0.7435897435897436	0.7435897435897436	0.00011123295079133024
0.7692307692307693	0.7435897435897436	0.00013890465218915196
0.7948717948717948	0.7435897435897436	0.0001516622948083314
0.8205128205128205	0.7435897435897436	0.00014517026523561534
0.8461538461538461	0.7435897435897436	0.00012212435548145846
0.8717948717948718	0.7435897435897436	0.00008976503821961459
0.8974358974358975	0.7435897435897436	0.00005742155168198348
0.9230769230769231	0.7435897435897436	0.00003144994985082712
0.9487179487179487	0.7435897435897436	0.000014625913167421504
0.9743589743589743	0.7435897435897436	5.718412930788712e-6
1.0	0.7435897435897436	1.8418364150172218e-6
0.0	0.7692307692307693	1.5158109032248002e-6
0.02564102564102564	0.7692307692307693	0.000017827157922212448
0.05128205128205128	0.7692307692307693	0.00008821111562956824
0.07692307692307693	0.7692307692307693	0.0005052524844415114
0.10256410256410256	0.7692307692307693	0.0021989393137783033
0.1282051282051282	0.7692307692307693	0.0068164166084684966
0.15384615384615385	0.7692307692307693	0.017130677872544086
0.1794871794871795	0.7692307692307693	0.035782476315567226
0.20512820512820512	0.7692307692307693	0.06409595103990005
0.23076923076923078	0.7692307692307693	0.09916200016373901
0.2564102564102564	0.7692307692307693	0.13305091629862195
0.28205128205128205	0.7692307692307693	0.15590090986612923
0.3076923076923077	0.7692307692307693	0.15971643675938368
0.3333333333333333	0.7692307692307693	0.1438001293149147
0.358974358974359	0.7692307692307693	0.11336020352550785
0.38461538461538464	0.7692307692307693	0.07790182142058145
0.41025641025641024	0.7692307692307693	0.04623375705466803
0.4358974358974359	0.7692307692307693	0.02334750752536224
0.46153846153846156	0.7692307692307693	0.010020309402293287
0.48717948717948717	0.7692307692307693	0.0035566265366496386
0.5128205128205128	0.7692307692307693	0.0010485155445748241
0.5384615384615384	0.7692307692307693	0.00021958213316997663
0.5641025641025641	0.7692307692307693	0.00001767102079612285
0.5897435897435898	0.7692307692307693	9.870382704069129e-7
0.6153846153846154	0.7692307692307693	5.331022948415847e-7
0.6410256410256411	0.7692307692307693	1.1707081634386112e-6
0.6666666666666666	0.7692307692307693	2.6717452203391955e-6
0.6923076923076923	0.7692307692307693	5.143028078637635e-6
0.717948717948718	0.7692307692307693	8.554634140599494e-6
0.7435897435897436	0.7692307692307693	0.000012307615524488683
0.7692307692307693	0.7692307692307693	0.00001543197314198472
0.7948717948717948	0.7692307692307693	0.000016901798488081275
0.8205128205128205	0.7692307692307693	0.00001621799286895931
0.8461538461538461	0.7692307692307693	0.00001367031650533398
0.8717948717948718	0.7692307692307693	0.000010064127874064631
0.8974358974358975	0.7692307692307693	6.445927165932122e-6
0.9230769230769231	0.7692307692307693	3.5339139528223546e-6
0.9487179487179487	0.7692307692307693	1.6447217445582339e-6
0.9743589743589743	0.7692307692307693	6.434895711473308e-7
1.0	0.7692307692307693	2.0739715901222796e-7
0.0	0.7948717948717948	9.797840027269998e-7
0.02564102564102564	0.7948717948717948	0.00001152304954998815
0.05128205128205128	0.7948717948717948	0.000057017560549724496
0.07692307692307693	0.7948717948717948	0.00032658315132890256
0.10256410256410256	0.7948717948717948	0.0014213419088251206
0.1282051282051282	0.7948717948717948	0.004405969065594988
0.15384615384615385	0.7948717948717948	0.011072861462917524
0.1794871794871795	0.7948717948717948	0.023128938970794
0.20512820512820512	0.7948717948717948	0.04143009351289355
0.23076923076923078	0.7948717948717948	0.06409595103990016
0.2564102564102564	0.7948717948717948	0.08600093788758412
0.28205128205128205	0.7948717948717948	0.10077062856089256
0.3076923076923077	0.7948717948717948	0.10323689411158368
0.3333333333333333	0.7948717948717948	0.09294897272020242
0.358974358974359	0.7948717948717948	0.0732733309437725
0.38461538461538464	0.7948717948717948	0.0503538787383044
0.41025641025641024	0.7948717948717948	0.029884397487680757
0.4358974358974359	0.7948717948717948	0.015091271825668445
0.46153846153846156	0.7948717948717948	0.006476888926944135
0.48717948717948717	0.7948717948717948	0.002298918529906113
0.5128205128205128	0.7948717948717948	0.0006777351067372111
0.5384615384615384	0.7948717948717948	0.0001419304005605715
0.5641025641025641	0.7948717948717948	0.000011411171455065809
0.5897435897435898	0.7948717948717948	5.822604123166659e-7
0.6153846153846154	0.7948717948717948	1.439476964620136e-7
0.6410256410256411	0.7948717948717948	1.998347484629849e-7
0.6666666666666666	0.7948717948717948	4.550047134330444e-7
0.6923076923076923	0.7948717948717948	8.763796947357237e-7
0.717948717948718	0.7948717948717948	1.4583429259062544e-6
0.7435897435897436	0.7948717948717948	2.0987835820837026e-6
0.7692307692307693	0.7948717948717948	2.6321830209781738e-6
0.7948717948717948	0.7948717948717948	2.8833973069560257e-6
0.8205128205128205	0.7948717948717948	2.76712717509168e-6
0.8461538461538461	0.7948717948717948	2.332701353949991e-6
0.8717948717948718	0.7948717948717948	1.717496638116983e-6
0.8974358974358975	0.7948717948717948	1.1001090279249965e-6
0.9230769230769231	0.7948717948717948	6.031569145852422e-7
0.9487179487179487	0.7948717948717948	2.8072789320757213e-7
0.9743589743589743	0.7948717948717948	1.0983767870834634e-7
1.0	0.7948717948717948	3.5402074942241415e-8
0.0	0.8205128205128205	5.469783551557887e-7
0.02564102564102564	0.8205128205128205	6.432906305561873e-6
0.05128205128205128	0.8205128205128205	0.00003183086414728259
0.07692307692307693	0.8205128205128205	0.0001823196892767093
0.10256410256410256	0.8205128205128205	0.0007934843365877803
0.1282051282051282	0.8205128205128205	0.0024596948977109703
0.15384615384615385	0.8205128205128205	0.006181582402853457
0.1794871794871795	0.8205128205128205	0.012912059147253208
0.20512820512820512	0.8205128205128205	0.023128938970793975
0.23076923076923078	0.8205128205128205	0.035782476315567247
0.2564102564102564	0.8205128205128205	0.04801124678161639
0.28205128205128205	0.8205128205128205	0.05625663667179714
0.3076923076923077	0.8205128205128205	0.05763346449358218
0.3333333333333333	0.8205128205128205	0.05189008604999909
0.358974358974359	0.8205128205128205	0.04090587917832919
0.38461538461538464	0.8205128205128205	0.028110768997384853
0.41025641025641024	0.8205128205128205	0.016683389948333304
0.4358974358974359	0.8205128205128205	0.008424917142388806
0.46153846153846156	0.8205128205128205	0.0036158153653522776
0.48717948717948717	0.8205128205128205	0.001283403966085806
0.5128205128205128	0.8205128205128205	0.0003783552045362304
0.5384615384615384	0.8205128205128205	0.00007923425838140517
0.5641025641025641	0.8205128205128205	6.368457103752232e-6
0.5897435897435898	0.8205128205128205	3.148399125536698e-7
0.6153846153846154	0.8205128205128205	4.346086909920905e-8
0.6410256410256411	0.8205128205128205	8.955394071822208e-9
0.6666666666666666	0.8205128205128205	1.9388507010165223e-8
0.6923076923076923	0.8205128205128205	3.734399524511833e-8
0.717948717948718	0.8205128205128205	6.214241568800595e-8
0.7435897435897436	0.8205128205128205	8.943265639387172e-8
0.7692307692307693	0.8205128205128205	1.1216169293987553e-7
0.7948717948717948	0.8205128205128205	1.2286635115755788e-7
0.8205128205128205	0.8205128205128205	1.1791188760988204e-7
0.8461538461538461	0.8205128205128205	9.940028140024247e-8
0.8717948717948718	0.8205128205128205	7.318538605197656e-8
0.8974358974358975	0.8205128205128205	4.687747394732988e-8
0.9230769230769231	0.8205128205128205	2.570151851489875e-8
0.9487179487179487	0.8205128205128205	1.1962282070304018e-8
0.9743589743589743	0.8205128205128205	4.680366028626701e-9
1.0	0.8205128205128205	1.5085412478766493e-9
0.0	0.8461538461538461	2.6186309529816793e-7
0.02564102564102564	0.8461538461538461	3.079721054881135e-6
0.05128205128205128	0.8461538461538461	0.000015238863719294439
0.07692307692307693	0.8461538461538461	0.00008728462052982213
0.10256410256410256	0.8461538461538461	0.00037987657553708687
0.1282051282051282	0.8461538461538461	0.0011775663759496546
0.15384615384615385	0.8461538461538461	0.0029594010194258077
0.1794871794871795	0.8461538461538461	0.006181582402853448
0.20512820512820512	0.8461538461538461	0.011072861462917496
0.23076923076923078	0.8461538461538461	0.017130677872544072
0.2564102564102564	0.8461538461538461	0.022985139307345075
0.28205128205128205	0.8461538461538461	0.02693257762593811
0.3076923076923077	0.8461538461538461	0.027591726917142834
0.3333333333333333	0.8461538461538461	0.024842113806260082
0.358974358974359	0.8461538461538461	0.019583480838979952
0.38461538461538464	0.8461538461538461	0.013457887156742038
0.41025641025641024	0.8461538461538461	0.007987087771860009
0.4358974358974359	0.8461538461538461	0.004033386074131164
0.46153846153846156	0.8461538461538461	0.0017310531480320547
0.48717948717948717	0.8461538461538461	0.0006144230971566745
0.5128205128205128	0.8461538461538461	0.000181135620423864
0.5384615384615384	0.8461538461538461	0.00003793298064336816
0.5641025641025641	0.8461538461538461	3.0487875348097133e-6
0.5897435897435898	0.8461538461538461	1.5032386803430466e-7
0.6153846153846154	0.8461538461538461	1.9346841594117714e-8
0.6410256410256411	0.8461538461538461	2.281084813573238e-10
0.6666666666666666	0.8461538461538461	0.0
0.6923076923076923	0.8461538461538461	0.0
0.717948717948718	0.8461538461538461	0.0
0.7435897435897436	0.8461538461538461	0.0
0.7692307692307693	0.8461538461538461	0.0
0.7948717948717948	0.8461538461538461	0.0
0.8205128205128205	0.8461538461538461	0.0
0.8461538461538461	0.8461538461538461	0.0
0.8717948717948718	0.8461538461538461	0.0
0.8974358974358975	0.8461538461538461	0.0
0.9230769230769231	0.8461538461538461	0.0
0.9487179487179487	0.8461538461538461	0.0
0.9743589743589743	0.8461538461538461	0.0
1.0	0.8461538461538461	0.0
0.0	0.8717948717948718	1.0419715817528892e-7
0.02564102564102564	0.8717948717948718	1.225442560074491e-6
0.05128205128205128	0.8717948717948718	6.063650517698984e-6
0.07692307692307693	0.8717948717948718	0.00003473116133932592
0.10256410256410256	0.8717948717948718	0.0001511555478379082
0.1282051282051282	0.8717948717948718	0.0004685619017716788
0.15384615384615385	0.8717948717948718	0.001177566375949653
0.1794871794871795	0.8717948717948718	0.002459694897710964
0.20512820512820512	0.8717948717948718	0.0044059690655949705
0.23076923076923078	0.8717948717948718	0.0068164166084684836
0.2564102564102564	0.8717948717948718	0.009145947783751114
0.28205128205128205	0.8717948717948718	0.010716661115468588
0.3076923076923077	0.8717948717948718	0.010978941231261858
0.3333333333333333	0.8717948717948718	0.009884850932247882
0.358974358974359	0.8717948717948718	0.0077924040738863555
0.38461538461538464	0.8717948717948718	0.005354987479925547
0.41025641025641024	0.8717948717948718	0.003178118119228678
0.4358974358974359	0.8717948717948718	0.0016049125451210267
0.46153846153846156	0.8717948717948718	0.0006887981617644532
0.48717948717948717	0.8717948717948718	0.0002444832501811218
0.5128205128205128	0.8717948717948718	0.00007207513098015571
0.5384615384615384	0.8717948717948718	0.000015093798458529326
0.5641025641025641	0.8717948717948718	1.2131338959607856e-6
0.5897435897435898	0.8717948717948718	5.981491907921125e-8
0.6153846153846154	0.8717948717948718	7.698243662319707e-9
0.6410256410256411	0.8717948717948718	9.076596106851374e-11
0.6666666666666666	0.8717948717948718	0.0
0.6923076923076923	0.8717948717948718	0.0
0.717948717948718	0.8717948717948718	0.0
0.7435897435897436	0.8717948717948718	0.0
0.7692307692307693	0.8717948717948718	0.0
0.7948717948717948	0.8717948717948718	0.0
0.8205128205128205	0.8717948717948718	0.0
0.8461538461538461	0.8717948717948718	0.0
0.8717948717948718	0.8717948717948718	0.0
0.8974358974358975	0.8717948717948718	0.0
0.9230769230769231	0.8717948717948718	0.0
0.9487179487179487	0.8717948717948718	0.0
0.9743589743589743	0.8717948717948718	0.0
1.0	0.8717948717948718	0.0
0.0	0.8974358974358975	3.361344246637784e-8
0.02564102564102564	0.8974358974358975	3.9532117487906196e-7
0.05128205128205128	0.8974358974358975	1.9561010240798906e-6
0.07692307692307693	0.8974358974358975	0.000011204085734334191
0.10256410256410256	0.8974358974358975	0.00004876196625416517
0.1282051282051282	0.8974358974358975	0.0001511555478379076
0.15384615384615385	0.8974358974358975	0.0003798765755370848
0.1794871794871795	0.8974358974358975	0.0007934843365877749
0.20512820512820512	0.8974358974358975	0.0014213419088251096
0.23076923076923078	0.8974358974358975	0.002198939313778289
0.2564102564102564	0.8974358974358975	0.0029504335340166917
0.28205128205128205	0.8974358974358975	0.0034571372016737154
0.3076923076923077	0.8974358974358975	0.003541747355507861
0.3333333333333333	0.8974358974358975	0.003188799713144519
0.358974358974359	0.8974358974358975	0.0025137876176210884
0.38461538461538464	0.8974358974358975	0.0017274901419272984
0.41025641025641024	0.8974358974358975	0.0010252438014895972
0.4358974358974359	0.8974358974358975	0.000517736149850078
0.46153846153846156	0.8974358974358975	0.00022220258005949264
0.48717948717948717	0.8974358974358975	0.00007886898076559187
0.5128205128205128	0.8974358974358975	0.000023251049365304753
0.5384615384615384	0.8974358974358975	4.869178151973828e-6
0.5641025641025641	0.8974358974358975	3.9135046607788724e-7
0.5897435897435898	0.8974358974358975	1.9295970987210067e-8
0.6153846153846154	0.8974358974358975	2.483411975595597e-9
0.6410256410256411	0.8974358974358975	2.928061056280834e-11
0.6666666666666666	0.8974358974358975	0.0
0.6923076923076923	0.8974358974358975	0.0
0.717948717948718	0.8974358974358975	0.0
0.7435897435897436	0.8974358974358975	0.0
0.7692307692307693	0.8974358974358975	0.0
0.7948717948717948	0.8974358974358975	0.0
0.8205128205128205	0.8974358974358975	0.0
0.8461538461538461	0.8974358974358975	0.0
0.8717948717948718	0.8974358974358975	0.0
0.8974358974358975	0.8974358974358975	0.0
0.9230769230769231	0.8974358974358975	0.0
0.9487179487179487	0.8974358974358975	0.0
0.9743589743589743	0.8974358974358975	0.0
1.0	0.8974358974358975	0.0
0.0	0.9230769230769231	7.723394279393641e-9
0.02564102564102564	0.9230769230769231	9.083334156083933e-8
0.05128205128205128	0.9230769230769231	4.4945528784819725e-7
0.07692307692307693	0.9230769230769231	2.574373980080993e-6
0.10256410256410256	0.9230769230769231	0.000011204085734334132
0.1282051282051282	0.9230769230769231	0.00003473116133932559
0.15384615384615385	0.9230769230769231	0.0000872846205298212
0.1794871794871795	0.9230769230769231	0.00018231968927670712
0.20512820512820512	0.9230769230769231	0.00032658315132889833
0.23076923076923078	0.9230769230769231	0.0005052524844415058
0.2564102564102564	0.9230769230769231	0.0006779240627064291
0.28205128205128205	0.9230769230769231	0.0007943498709837135
0.3076923076923077	0.9230769230769231	0.0008137908306163039
0.3333333333333333	0.9230769230769231	0.0007326936979830973
0.358974358974359	0.9230769230769231	0.0005775954939743315
0.38461538461538464	0.9230769230769231	0.0003969271369100547
0.41025641025641024	0.9230769230769231	0.0002355712932208286
0.4358974358974359	0.9230769230769231	0.00011896075274013059
0.46153846153846156	0.9230769230769231	0.000051055708959729314
0.48717948717948717	0.9230769230769231	0.000018121804557086753
0.5128205128205128	0.9230769230769231	5.342416857110589e-6
0.5384615384615384	0.9230769230769231	1.1187959317740066e-6
0.5641025641025641	0.9230769230769231	8.992098783001258e-8
0.5897435897435898	0.9230769230769231	4.4336545442208994e-9
0.6153846153846154	0.9230769230769231	5.706160523391212e-10
0.6410256410256411	0.9230769230769231	6.727835161309389e-12
0.6666666666666666	0.9230769230769231	0.0
0.6923076923076923	0.9230769230769231	0.0
0.717948717948718	0.9230769230769231	0.0
0.7435897435897436	0.9230769230769231	0.0
0.7692307692307693	0.9230769230769231	0.0
0.7948717948717948	0.9230769230769231	0.0
0.8205128205128205	0.9230769230769231	0.0
0.8461538461538461	0.9230769230769231	0.0
0.8717948717948718	0.9230769230769231	0.0
0.8974358974358975	0.9230769230769231	0.0
0.9230769230769231	0.9230769230769231	0.0
0.9487179487179487	0.9230769230769231	0.0
0.9743589743589743	0.9230769230769231	0.0
1.0	0.9230769230769231	0.0
0.0	0.9487179487179487	1.3484134107433725e-9
0.02564102564102564	0.9487179487179487	1.585842849303364e-8
0.05128205128205128	0.9487179487179487	7.846958419318361e-8
0.07692307692307693	0.9487179487179487	4.494552878481991e-7
0.10256410256410256	0.9487179487179487	1.956101024079888e-6
0.1282051282051282	0.9487179487179487	6.063650517698953e-6
0.15384615384615385	0.9487179487179487	0.00001523886371929434
0.1794871794871795	0.9487179487179487	0.00003183086414728234
0.20512820512820512	0.9487179487179487	0.00005701756054972398
0.23076923076923078	0.9487179487179487	0.00008821111562956763
0.2564102564102564	0.9487179487179487	0.00011835753355981037
0.28205128205128205	0.9487179487179487	0.00013868410443766699
0.3076923076923077	0.9487179487179487	0.00014207826634860904
0.3333333333333333	0.9487179487179487	0.00012791966492809017
0.358974358974359	0.9487179487179487	0.00010084135056239517
0.38461538461538464	0.9487179487179487	0.00006929878951350241
0.41025641025641024	0.9487179487179487	0.0000411279651762208
0.4358974358974359	0.9487179487179487	0.00002076914223774577
0.46153846153846156	0.9487179487179487	8.91372370306006e-6
0.48717948717948717	0.9487179487179487	3.1638530169101476e-6
0.5128205128205128	0.9487179487179487	9.327228774438464e-7
0.5384615384615384	0.9487179487179487	1.9532855422313589e-7
0.5641025641025641	0.9487179487179487	1.5699142308555027e-8
0.5897435897435898	0.9487179487179487	7.740637121144251e-10
0.6153846153846154	0.9487179487179487	9.962282249559328e-11
0.6410256410256411	0.9487179487179487	1.1746005484900108e-12
0.6666666666666666	0.9487179487179487	0.0
0.6923076923076923	0.9487179487179487	0.0
0.717948717948718	0.9487179487179487	0.0
0.7435897435897436	0.9487179487179487	0.0
0.7692307692307693	0.9487179487179487	0.0
0.7948717948717948	0.9487179487179487	0.0
0.8205128205128205	0.9487179487179487	0.0
0.8461538461538461	0.9487179487179487	0.0
0.8717948717948718	0.9487179487179487	0.0
0.8974358974358975	0.9487179487179487	0.0
0.9230769230769231	0.9487179487179487	0.0
0.9487179487179487	0.9487179487179487	0.0
0.9743589743589743	0.9487179487179487	0.0
1.0	0.9487179487179487	0.0
0.0	0.9743589743589743	2.72509633805081e-10
0.02564102564102564	0.9743589743589743	3.2049329285283506e-9
0.05128205128205128	0.9743589743589743	1.5858428493033685e-8
0.07692307692307693	0.9743589743589743	9.083334156084e-8
0.10256410256410256	0.9743589743589743	3.953211748790627e-7
0.1282051282051282	0.9743589743589743	1.2254425600744889e-6
0.15384615384615385	0.9743589743589743	3.079721054881126e-6
0.1794871794871795	0.9743589743589743	6.432906305561843e-6
0.20512820512820512	0.9743589743589743	0.000011523049549988083
0.23076923076923078	0.9743589743589743	0.000017827157922212387
0.2564102564102564	0.9743589743589743	0.000023919643539198638
0.28205128205128205	0.9743589743589743	0.000028027572414946027
0.3076923076923077	0.9743589743589743	0.000028713520664983127
0.3333333333333333	0.9743589743589743	0.00002585211684212245
0.358974358974359	0.9743589743589743	0.000020379684223860105
0.38461538461538464	0.9743589743589743	0.00001400504296605072
0.41025641025641024	0.9743589743589743	8.311817903932947e-6
0.4358974358974359	0.9743589743589743	4.197370999546445e-6
0.46153846153846156	0.9743589743589743	1.8014323817956041e-6
0.48717948717948717	0.9743589743589743	6.394036281320949e-7
0.5128205128205128	0.9743589743589743	1.8850003103552515e-7
0.5384615384615384	0.9743589743589743	3.9475217584552115e-8
0.5641025641025641	0.9743589743589743	3.172741747799479e-9
0.5897435897435898	0.9743589743589743	1.5643556868350467e-10
0.6153846153846154	0.9743589743589743	2.0133423963750165e-11
0.6410256410256411	0.9743589743589743	2.3738266230962236e-13
0.6666666666666666	0.9743589743589743	0.0
0.6923076923076923	0.9743589743589743	0.0
0.717948717948718	0.9743589743589743	0.0
0.7435897435897436	0.9743589743589743	0.0
0.7692307692307693	0.9743589743589743	0.0
0.7948717948717948	0.9743589743589743	0.0
0.8205128205128205	0.9743589743589743	0.0
0.8461538461538461	0.9743589743589743	0.0
0.8717948717948718	0.9743589743589743	0.0
0.8974358974358975	0.9743589743589743	0.0
0.9230769230769231	0.9743589743589743	0.0
0.9487179487179487	0.9743589743589743	0.0
0.9743589743589743	0.9743589743589743	0.0
1.0	0.9743589743589743	0.0
0.0	1.0	2.3170999884443393e-11
0.02564102564102564	1.0	2.725096338050806e-10
0.05128205128205128	1.0	1.348413410743375e-9
0.07692307692307693	1.0	7.723394279393688e-9
0.10256410256410256	1.0	3.3613442466377856e-8
0.1282051282051282	1.0	1.0419715817528858e-7
0.15384615384615385	1.0	2.618630952981667e-7
0.1794871794871795	1.0	5.469783551557854e-7
0.20512820512820512	1.0	9.797840027269933e-7
0.23076923076923078	1.0	1.5158109032247926e-6
0.2564102564102564	1.0	2.0338439046860767e-6
0.28205128205128205	1.0	2.3831336460290473e-6
0.3076923076923077	1.0	2.4414585815566928e-6
0.3333333333333333	1.0	2.1981586045134067e-6
0.358974358974359	1.0	1.7328475848814223e-6
0.38461538461538464	1.0	1.1908234010548782e-6
0.41025641025641024	1.0	7.067388003952244e-7
0.4358974358974359	1.0	3.5689484289947085e-7
0.46153846153846156	1.0	1.531725279858354e-7
0.48717948717948717	1.0	5.436733074970362e-8
0.5128205128205128	1.0	1.6027815737574453e-8
0.5384615384615384	1.0	3.356506151060632e-9
0.5641025641025641	1.0	2.6977247609607165e-10
0.5897435897435898	1.0	1.3301432662307362e-11
0.6153846153846154	1.0	1.7119085216311596e-12
0.6410256410256411	1.0	2.018421721148916e-14
0.6666666666666666	1.0	0.0
0.6923076923076923	1.0	0.0
0.717948717948718	1.0	0.0
0.7435897435897436	1.0	0.0
0.7692307692307693	1.0	0.0
0.7948717948717948	1.0	0.0
0.8205128205128205	1.0	0.0
0.8461538461538461	1.0	0.0
0.8717948717948718	1.0	0.0
0.8974358974358975	1.0	0.0
0.9230769230769231	1.0	0.0
0.9487179487179487	1.0	0.0
0.9743589743589743	1.0	0.0
1.0	1.0	0.0


==> results_final_redo/pointsource2d_fast/radon_fb_config.json <==
{
  "name": "radon_fb",
  "FB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "Exact",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": true,
          "interp": false,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      }
    },
    "RadonSquared"
  ]
}

==> results_final_redo/pointsource2d_fast/radon_fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	9e-6	7.507479167416982	1.0	0	0	0	0	0	0.04797115218973862
1	0.114074	7.36476629492547	0.9368927879764432	1	1	0	0	1	0.04797115218973862
2	0.225747	7.23375666522917	0.8789607154588513	1	1	0	0	1	0.03716433833886707
3	0.338485	7.113490547859958	0.8257793924599728	1	1	0	0	1	0.029950280883172344
4	0.454573	7.00308691554228	0.7769592313125827	1	1	0	0	1	0.02484346532682923
5	0.56621	6.901736990097218	0.7321425926872644	1	1	0	0	1	0.021066803407527764
6	0.676663	6.808698317618005	0.6910011656524666	1	1	0	0	1	0.018177667522144596
7	0.793796	6.723289329513854	0.6532335625840977	1	1	0	0	1	0.01590700422750948
8	0.908954	6.644884349578168	0.618563111305792	1	1	0	0	1	0.014082650825904583
9	1.044241	6.572909010504739	0.5867358282858636	1	1	0	0	1	0.01258976032765487
10	1.179219	6.506836046274855	0.5575185580432777	1	1	0	0	1	0.011349034226566
20	2.565009	6.081551179607287	0.36945884217709585	1	10	0	0	10	0.005336326789301229
30	4.2342130000000004	5.874018752099248	0.2776886137746631	3	10	0	0	10	0.003276933829579157
40	6.858736	5.721156228483813	0.21009325590791547	3	10	0	0	10	0.002284043698633878
50	10.552522	5.60603490831641	0.15918694708375392	3	10	0	0	10	0.0017146950414468841
60	14.796831	5.519256895343277	0.12081396524916731	3	10	0	0	10	0.0013517182959061824
70	18.809575	5.454102215270709	0.0920027575572251	3	10	0	0	10	0.0011030971133223092
80	23.208078	5.4050476332074	0.07031096580115688	3	10	0	0	10	0.0009237344810722467
90	28.855021999999998	5.368050022850494	0.05395073143409183	3	10	0	0	10	0.0007891492728437565
100	34.495437	5.340278982477672	0.04167045914802545	3	10	0	0	10	0.0006850014340626967
200	153.227104	5.256431330734169	0.004593274421263399	5	100	8	8	100	0.00026672020809389256
300	312.86321	5.249222313651746	0.0014054682930602516	5	100	3	3	100	0.00015258615824534374
400	489.806414	5.248530217425824	0.0010994253797093402	5	100	1	1	100	0.000102471771580503
500	698.309177	5.248414154677186	0.0010481027739875123	5	100	0	0	100	0.0000751857272158391
600	914.5001	5.248315963079813	0.0010046827387365307	6	100	1	9	100	0.00005835612443039937
700	1123.322233	5.2482162412709	0.0009605860484481237	6	100	1	1	100	0.00004709083951403723
800	1349.709471	5.24813041478356	0.0009226338284468098	6	100	0	0	100	0.00003910026379835615
900	1566.090188	5.248051476754389	0.0008877276643661027	6	100	1	4	100	0.000033181984265428824
1000	1787.6662	5.247978762396338	0.0008555735893300986	6	100	0	0	100	0.000028649098314660334
1100	2017.318363	5.2479098712623795	0.0008251101327311709	6	100	1	2	100	0.000025083114056980945
1200	2229.069974	5.247844174357828	0.0007960591549712771	6	100	2	4	100	0.000022215754833560535
1300	2472.942225	5.2477863013492225	0.0007704678809623673	6	100	0	0	100	0.0000198677884834932
1400	2698.391354	5.247732025769867	0.0007464673795760458	7	100	2	2	100	0.000017915304941032946
1500	2920.923146	5.247676115930401	0.0007217442131803173	6	100	2	5	100	0.000016270136067156472
1600	3149.469004	5.247628194217623	0.0007005533728868765	6	100	0	0	100	0.000014867982669097522
1700	3367.457891	5.247580620061867	0.0006795162212849733	6	100	2	5	100	0.000013660944568280203
1800	3600.728998	5.247535826207754	0.0006597085108835701	6	100	1	3	100	0.000012612669311699872
1900	3832.214276	5.247495142285822	0.0006417182003917657	8	100	0	12	100	0.000011695113314014006
2000	4049.017317	5.247453711520214	0.0006233976378250792	7	100	2	5	100	0.000010886326405072691
2100	4280.326925	5.247416761930715	0.0006070586381403045	7	100	0	0	100	0.000010168903500415485
2200	4520.307912	5.247381141528631	0.0005913074012166067	8	100	1	1	100	9.528881572724594e-6
2300	4738.329901	5.247344372593258	0.0005750482862538042	7	100	2	5	100	8.954940221324223e-6
2400	4971.740563	5.247311911209797	0.0005606939580642945	7	100	0	0	100	8.437813209731205e-6
2500	5207.347641	5.247281683743606	0.0005473274615137479	8	100	2	3	100	7.96984915060775e-6
2600	5431.502409	5.247251335550228	0.0005339075797568037	8	100	1	4	100	7.544679296786159e-6
2700	5654.619838	5.247219526646878	0.0005198417763511936	7	100	1	1	100	7.156963354791523e-6
2800	5891.966748	5.247192492104016	0.0005078871810958737	8	100	0	0	100	6.802192884184187e-6
2900	6120.642505	5.247165041741433	0.0004957487115842873	8	100	1	4	100	6.476537714514116e-6
3000	6353.400089	5.247138382391089	0.00048396002535571554	7	100	2	2	100	6.1767248567822045e-6
3100	6595.093163	5.247113723737519	0.0004730560413501268	8	100	0	0	100	5.8999422147632505e-6
3200	6827.585006	5.247089798901901	0.0004624765494820057	8	100	1	4	100	5.643761405654584e-6
3300	7057.172165	5.2470652531965	0.000451622510824211	7	100	1	1	100	5.406075437086515e-6
3400	7296.812394	5.247043190598294	0.00044186649485677764	7	100	2	2	100	5.185048030578553e-6
3500	7535.761173	5.247022315899814	0.0004326357646506882	8	100	0	0	100	4.979072146438334e-6
3600	7759.505001	5.246999186311006	0.0004224079285807656	7	100	2	5	100	4.7867358316691115e-6
3700	7990.328659	5.246978968452929	0.0004134676512667199	7	100	0	0	100	4.606793936050244e-6
3800	8222.170347	5.246960495329725	0.00040529889057686145	9	100	0	0	100	4.438144561054753e-6
3900	8454.905235	5.246941944964095	0.00039709597351335275	8	100	2	3	100	4.279809349250662e-6
4000	8688.38998	5.246925211138734	0.00038969632520846246	8	100	1	1	100	4.1309169080689905e-6


==> results_final_redo/pointsource2d_fast/radon_fb_reco.txt <==
x0	x1	weight
0.1558972978948543	0.1499207261029412	8.131082575675332
0.8021644861557904	0.5012213586630179	1.3335678557138428
0.2828822236902574	0.6923336102849157	3.075992295631534
0.1562808407054228	0.14913054636262468	0.012203539899306906
0.28317833602175163	0.6921046963860008	0.005525125172503989
0.8140017722634709	0.5208603489773629	1.387696785572226
0.7555816964407343	0.447507407244514	0.8400139202907497
0.8135722613276856	0.5197957655962776	0.02618502264915662


==> results_final_redo/pointsource2d_fast/radon_fb_stats.json <==
{
  "cpu_time": 8688.44053,
  "elapsed": 2508.858017875
}

==> results_final_redo/pointsource2d_fast/radon_sliding_fb_config.json <==
{
  "name": "radon_sliding_fb",
  "SlidingFB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "transport": {
        "θ0": 0.99,
        "τθ": null,
        "adaptation": 0.9,
        "tolerance_mult": 1000.0,
        "ℓ_gradv_mult": 0.04,
        "max_attempts": 2,
        "max_fail": 18446744073709551615,
        "allow_partial_transport": true,
        "alt_remainder_control": false
      },
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "Exact",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": true,
          "interp": false,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      },
      "guess": "BetterThanZero"
    },
    "RadonSquared"
  ]
}

==> results_final_redo/pointsource2d_fast/radon_sliding_fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	0.000011	7.507479167416982	1.0	0	0	0	0	0	0.04797115218973862
1	0.166721	7.36476629492547	0.9368927879764432	1	1	0	0	1	0.04797115218973862
2	0.335073	7.233756624081026	0.878960697263263	1	1	0	0	1	0.03716433833886707
3	0.503489	7.11349042326169	0.8257793373629857	1	1	0	0	1	0.029950280883172344
4	0.672387	7.00308666537927	0.7769591206912362	1	1	0	0	1	0.02484346532682923
5	0.841597	6.901736573488804	0.7321424084642503	1	1	0	0	1	0.021066803407527764
6	1.0127	6.808697695711994	0.6910008906474595	1	1	0	0	1	0.018177667522144596
7	1.180633	6.723288466067989	0.6532331807708786	1	1	0	0	1	0.01590700422750948
8	1.352255	6.644883211363688	0.6185626079907002	1	1	0	0	1	0.014082650825904583
9	1.541622	6.572907567563174	0.5867351902213519	1	1	0	0	1	0.01258976032765487
10	1.737223	6.506834272055274	0.5575177734886028	1	1	0	0	1	0.011349034226566
20	3.864241	6.081545338987977	0.3694562594724332	1	10	0	0	10	0.005336326789301229
30	6.123927	5.8740107050612425	0.27768505539814997	3	10	0	0	10	0.003276933829579157
40	9.312407	5.721146856076297	0.2100891114569073	3	10	0	0	10	0.002284043698633878
50	13.628824999999999	5.6060238486419305	0.15918205652826234	3	10	0	0	10	0.0017146950414468841
60	20.664869	5.519244327787922	0.12080840791319199	3	15	5	5	10	0.0013517182959061824
70	28.383308	5.454088208705963	0.0919965638955345	3	17	7	7	10	0.0011030971133223092
80	36.651273	5.405032019770589	0.07030406158536999	3	16	6	6	10	0.0009237344810722467
90	46.492889	5.368032919406319	0.053943168341435754	3	17	7	7	10	0.0007891492728437565
100	58.724855	5.340260471117972	0.04166227347926936	3	20	10	10	10	0.0006850014340626967
200	311.919512	5.25538642172075	0.004131218732074926	5	197	102	102	100	0.00026672020809389256
300	609.291323	5.247138493518875	0.0004840091657355264	5	162	62	62	100	0.00015258615824534374
400	810.655869	5.246189300597698	0.00006427885071753945	5	100	0	0	100	0.000102471771580503
500	1036.415797	5.246072855809764	0.000012787308343778141	5	100	0	0	100	0.0000751857272158391
600	1297.015513	5.246055798165287	5.244468179037983e-6	5	100	0	0	100	0.00005835612443039937
700	1562.297691	5.246050100923761	2.725164750886511e-6	5	100	0	0	100	0.00004709083951403723
800	1833.595599	5.2460472135876195	1.4483932102503894e-6	5	100	0	0	100	0.00003910026379835615
900	2099.787146	5.2460457074057665	7.823640295257336e-7	5	100	0	0	100	0.000033181984265428824
1000	2371.058821	5.2460449064932115	4.282028558715786e-7	5	100	0	0	100	0.000028649098314660334
1100	2624.681151	5.246044473501137	2.367350355291418e-7	5	100	0	0	100	0.000025083114056980945
1200	2864.785365	5.246044236509965	1.319382368430176e-7	5	100	0	0	100	0.000022215754833560535
1300	3089.106796	5.246044105470153	7.399281784809078e-8	5	100	0	0	100	0.0000198677884834932
1400	3309.202793	5.246044032424162	4.169209588007371e-8	5	100	0	0	100	0.000017915304941032946
1500	3519.580173	5.246043991466504	2.358073984043342e-8	5	100	0	0	100	0.000016270136067156472
1600	3730.789478	5.246043968379492	1.3371731368800447e-8	5	100	0	0	100	0.000014867982669097522
1700	3937.782105	5.246043955324845	7.599004840059598e-9	5	100	0	0	100	0.000013660944568280203
1800	4139.354883	5.246043947920733	4.324928318066363e-9	5	100	0	0	100	0.000012612669311699872
1900	4335.746931	5.246043943713158	2.4643507667929794e-9	5	100	0	0	100	0.000011695113314014006
2000	4524.342734	5.246043941318515	1.4054468126368107e-9	5	100	0	0	100	0.000010886326405072691
2100	4717.043639	5.246043939953862	8.020011505188958e-10	5	100	0	0	100	0.000010168903500415485
2200	4913.632868	5.246043939175674	4.5788902105863897e-10	5	100	0	0	100	9.528881572724594e-6
2300	5112.956368	5.246043938731576	2.6151015250431733e-10	5	100	0	0	100	8.954940221324223e-6
2400	5311.113667	5.246043938478071	1.4941069565243124e-10	5	100	0	0	100	8.437813209731205e-6
2500	5519.738126	5.24604393833323	8.536261587729762e-11	5	100	0	0	100	7.96984915060775e-6
2600	5733.162583	5.246043938250511	4.878464110665377e-11	5	100	0	0	100	7.544679296786159e-6
2700	5947.324743	5.246043938203233	2.7878172132003075e-11	5	100	0	0	100	7.156963354791523e-6
2800	6160.285747	5.246043938176225	1.5935433716771755e-11	5	100	0	0	100	6.802192884184187e-6
2900	6375.041595	5.246043938160205	8.85140409313563e-12	4	100	1	1	100	6.476537714514116e-6
3000	6590.662631	5.2460439381515895	5.04173023665892e-12	4	100	0	0	100	6.1767248567822045e-6
3100	6807.341016	5.246043938146706	2.882391384812636e-12	4	100	0	0	100	5.8999422147632505e-6
3200	7028.416163	5.246043938143915	1.6479785053377603e-12	4	100	0	0	100	5.643761405654584e-6
3300	7246.80069	5.246043938142319	9.422069671842914e-13	4	100	0	0	100	5.406075437086515e-6
3400	7464.534288	5.246043938141407	5.388528382562934e-13	4	100	0	0	100	5.185048030578553e-6
3500	7684.633911	5.246043938140884	3.0791590757502477e-13	4	100	0	0	100	4.979072146438334e-6
3600	7905.02526	5.246043938140586	1.7595194718572846e-13	4	100	0	0	100	4.7867358316691115e-6
3700	8124.973253	5.246043938140415	1.0054396982041626e-13	4	100	0	0	100	4.606793936050244e-6
3800	8348.116045	5.246043938140318	5.734148278820615e-14	4	100	0	0	100	4.438144561054753e-6
3900	8571.036179	5.2460439381402635	3.3383739979435085e-14	4	100	0	0	100	4.279809349250662e-6
4000	8792.977314	5.246043938140231	1.8851994341328048e-14	4	100	0	0	100	4.1309169080689905e-6


==> results_final_redo/pointsource2d_fast/radon_sliding_fb_reco.txt <==
x0	x1	weight
0.28297864882566065	0.6922149398840031	3.089797591178412
0.8110152149606191	0.5145136635470632	2.595588555943105
0.7583532171001969	0.45010604401599436	1.024577833475293
0.15593084894887602	0.14973332821368135	8.151597121297522


==> results_final_redo/pointsource2d_fast/radon_sliding_fb_stats.json <==
{
  "cpu_time": 8793.030951,
  "elapsed": 2546.031544416
}

==> results_final_redo/pointsource2d_fast/sensor.txt <==
x	y	f
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	0.0
-0.158974358974359	-0.16923076923076924	0.0
-0.14871794871794874	-0.16923076923076924	0.0
-0.13846153846153847	-0.16923076923076924	0.0
-0.1282051282051282	-0.16923076923076924	0.0
-0.11794871794871796	-0.16923076923076924	0.0
-0.1076923076923077	-0.16923076923076924	0.0
-0.09743589743589745	-0.16923076923076924	0.0
-0.08717948717948718	-0.16923076923076924	0.0
-0.07692307692307691	-0.16923076923076924	0.0
-0.06666666666666668	-0.16923076923076924	0.0
-0.056410256410256404	-0.16923076923076924	0.0
-0.046153846153846156	-0.16923076923076924	0.0
-0.03589743589743591	-0.16923076923076924	0.0
-0.025641025641025633	-0.16923076923076924	0.0
-0.015384615384615385	-0.16923076923076924	0.0
-0.005128205128205138	-0.16923076923076924	0.0
0.00512820512820511	-0.16923076923076924	0.0
0.015384615384615385	-0.16923076923076924	0.0
0.02564102564102566	-0.16923076923076924	0.0
0.03589743589743591	-0.16923076923076924	0.0
0.046153846153846184	-0.16923076923076924	0.0
0.056410256410256376	-0.16923076923076924	0.0
0.06666666666666665	-0.16923076923076924	0.0
0.07692307692307693	-0.16923076923076924	0.0
0.0871794871794872	-0.16923076923076924	0.0
0.09743589743589748	-0.16923076923076924	0.0
0.1076923076923077	-0.16923076923076924	0.0
0.11794871794871797	-0.16923076923076924	0.0
0.1282051282051282	-0.16923076923076924	0.0
0.13846153846153847	-0.16923076923076924	0.0
0.14871794871794874	-0.16923076923076924	0.0
0.15897435897435896	-0.16923076923076924	0.0
0.16923076923076924	-0.16923076923076924	0.0
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	0.0
-0.158974358974359	-0.158974358974359	0.0
-0.14871794871794874	-0.158974358974359	0.0
-0.13846153846153847	-0.158974358974359	0.0
-0.1282051282051282	-0.158974358974359	0.0
-0.11794871794871796	-0.158974358974359	0.0
-0.1076923076923077	-0.158974358974359	0.0
-0.09743589743589745	-0.158974358974359	0.0
-0.08717948717948718	-0.158974358974359	0.0
-0.07692307692307691	-0.158974358974359	0.0
-0.06666666666666668	-0.158974358974359	0.0
-0.056410256410256404	-0.158974358974359	0.0
-0.046153846153846156	-0.158974358974359	0.0
-0.03589743589743591	-0.158974358974359	0.0
-0.025641025641025633	-0.158974358974359	0.0
-0.015384615384615385	-0.158974358974359	0.0
-0.005128205128205138	-0.158974358974359	0.0
0.00512820512820511	-0.158974358974359	0.0
0.015384615384615385	-0.158974358974359	0.0
0.02564102564102566	-0.158974358974359	0.0
0.03589743589743591	-0.158974358974359	0.0
0.046153846153846184	-0.158974358974359	0.0
0.056410256410256376	-0.158974358974359	0.0
0.06666666666666665	-0.158974358974359	0.0
0.07692307692307693	-0.158974358974359	0.0
0.0871794871794872	-0.158974358974359	0.0
0.09743589743589748	-0.158974358974359	0.0
0.1076923076923077	-0.158974358974359	0.0
0.11794871794871797	-0.158974358974359	0.0
0.1282051282051282	-0.158974358974359	0.0
0.13846153846153847	-0.158974358974359	0.0
0.14871794871794874	-0.158974358974359	0.0
0.15897435897435896	-0.158974358974359	0.0
0.16923076923076924	-0.158974358974359	0.0
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	0.0
-0.158974358974359	-0.14871794871794874	0.0
-0.14871794871794874	-0.14871794871794874	0.0
-0.13846153846153847	-0.14871794871794874	0.0
-0.1282051282051282	-0.14871794871794874	0.0
-0.11794871794871796	-0.14871794871794874	0.0
-0.1076923076923077	-0.14871794871794874	0.0
-0.09743589743589745	-0.14871794871794874	0.0
-0.08717948717948718	-0.14871794871794874	0.0
-0.07692307692307691	-0.14871794871794874	0.0
-0.06666666666666668	-0.14871794871794874	0.0
-0.056410256410256404	-0.14871794871794874	0.0
-0.046153846153846156	-0.14871794871794874	0.0
-0.03589743589743591	-0.14871794871794874	0.0
-0.025641025641025633	-0.14871794871794874	0.0
-0.015384615384615385	-0.14871794871794874	0.0
-0.005128205128205138	-0.14871794871794874	0.0
0.00512820512820511	-0.14871794871794874	0.0
0.015384615384615385	-0.14871794871794874	0.0
0.02564102564102566	-0.14871794871794874	0.0
0.03589743589743591	-0.14871794871794874	0.0
0.046153846153846184	-0.14871794871794874	0.0
0.056410256410256376	-0.14871794871794874	0.0
0.06666666666666665	-0.14871794871794874	0.0
0.07692307692307693	-0.14871794871794874	0.0
0.0871794871794872	-0.14871794871794874	0.0
0.09743589743589748	-0.14871794871794874	0.0
0.1076923076923077	-0.14871794871794874	0.0
0.11794871794871797	-0.14871794871794874	0.0
0.1282051282051282	-0.14871794871794874	0.0
0.13846153846153847	-0.14871794871794874	0.0
0.14871794871794874	-0.14871794871794874	0.0
0.15897435897435896	-0.14871794871794874	0.0
0.16923076923076924	-0.14871794871794874	0.0
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.0
-0.158974358974359	-0.13846153846153847	0.0
-0.14871794871794874	-0.13846153846153847	0.0
-0.13846153846153847	-0.13846153846153847	0.0
-0.1282051282051282	-0.13846153846153847	0.0
-0.11794871794871796	-0.13846153846153847	0.0
-0.1076923076923077	-0.13846153846153847	0.0
-0.09743589743589745	-0.13846153846153847	0.0
-0.08717948717948718	-0.13846153846153847	0.0
-0.07692307692307691	-0.13846153846153847	0.0
-0.06666666666666668	-0.13846153846153847	0.0
-0.056410256410256404	-0.13846153846153847	0.0
-0.046153846153846156	-0.13846153846153847	0.0
-0.03589743589743591	-0.13846153846153847	0.0
-0.025641025641025633	-0.13846153846153847	0.0
-0.015384615384615385	-0.13846153846153847	0.0
-0.005128205128205138	-0.13846153846153847	0.0
0.00512820512820511	-0.13846153846153847	0.0
0.015384615384615385	-0.13846153846153847	0.0
0.02564102564102566	-0.13846153846153847	0.0
0.03589743589743591	-0.13846153846153847	0.0
0.046153846153846184	-0.13846153846153847	0.0
0.056410256410256376	-0.13846153846153847	0.0
0.06666666666666665	-0.13846153846153847	0.0
0.07692307692307693	-0.13846153846153847	0.0
0.0871794871794872	-0.13846153846153847	0.0
0.09743589743589748	-0.13846153846153847	0.0
0.1076923076923077	-0.13846153846153847	0.0
0.11794871794871797	-0.13846153846153847	0.0
0.1282051282051282	-0.13846153846153847	0.0
0.13846153846153847	-0.13846153846153847	0.0
0.14871794871794874	-0.13846153846153847	0.0
0.15897435897435896	-0.13846153846153847	0.0
0.16923076923076924	-0.13846153846153847	0.0
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.0
-0.158974358974359	-0.1282051282051282	0.0
-0.14871794871794874	-0.1282051282051282	0.0
-0.13846153846153847	-0.1282051282051282	0.0
-0.1282051282051282	-0.1282051282051282	0.0
-0.11794871794871796	-0.1282051282051282	0.0
-0.1076923076923077	-0.1282051282051282	0.0
-0.09743589743589745	-0.1282051282051282	0.0
-0.08717948717948718	-0.1282051282051282	0.0
-0.07692307692307691	-0.1282051282051282	0.0
-0.06666666666666668	-0.1282051282051282	0.0
-0.056410256410256404	-0.1282051282051282	0.0
-0.046153846153846156	-0.1282051282051282	0.0
-0.03589743589743591	-0.1282051282051282	0.0
-0.025641025641025633	-0.1282051282051282	0.0
-0.015384615384615385	-0.1282051282051282	0.0
-0.005128205128205138	-0.1282051282051282	0.0
0.00512820512820511	-0.1282051282051282	0.0
0.015384615384615385	-0.1282051282051282	0.0
0.02564102564102566	-0.1282051282051282	0.0
0.03589743589743591	-0.1282051282051282	0.0
0.046153846153846184	-0.1282051282051282	0.0
0.056410256410256376	-0.1282051282051282	0.0
0.06666666666666665	-0.1282051282051282	0.0
0.07692307692307693	-0.1282051282051282	0.0
0.0871794871794872	-0.1282051282051282	0.0
0.09743589743589748	-0.1282051282051282	0.0
0.1076923076923077	-0.1282051282051282	0.0
0.11794871794871797	-0.1282051282051282	0.0
0.1282051282051282	-0.1282051282051282	0.0
0.13846153846153847	-0.1282051282051282	0.0
0.14871794871794874	-0.1282051282051282	0.0
0.15897435897435896	-0.1282051282051282	0.0
0.16923076923076924	-0.1282051282051282	0.0
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.0
-0.158974358974359	-0.11794871794871796	0.0
-0.14871794871794874	-0.11794871794871796	0.0
-0.13846153846153847	-0.11794871794871796	0.0
-0.1282051282051282	-0.11794871794871796	0.0
-0.11794871794871796	-0.11794871794871796	0.0
-0.1076923076923077	-0.11794871794871796	0.0
-0.09743589743589745	-0.11794871794871796	0.0
-0.08717948717948718	-0.11794871794871796	0.0
-0.07692307692307691	-0.11794871794871796	0.0
-0.06666666666666668	-0.11794871794871796	0.0
-0.056410256410256404	-0.11794871794871796	0.0
-0.046153846153846156	-0.11794871794871796	0.0
-0.03589743589743591	-0.11794871794871796	0.0
-0.025641025641025633	-0.11794871794871796	0.0
-0.015384615384615385	-0.11794871794871796	0.0
-0.005128205128205138	-0.11794871794871796	0.0
0.00512820512820511	-0.11794871794871796	0.0
0.015384615384615385	-0.11794871794871796	0.0
0.02564102564102566	-0.11794871794871796	0.0
0.03589743589743591	-0.11794871794871796	0.0
0.046153846153846184	-0.11794871794871796	0.0
0.056410256410256376	-0.11794871794871796	0.0
0.06666666666666665	-0.11794871794871796	0.0
0.07692307692307693	-0.11794871794871796	0.0
0.0871794871794872	-0.11794871794871796	0.0
0.09743589743589748	-0.11794871794871796	0.0
0.1076923076923077	-0.11794871794871796	0.0
0.11794871794871797	-0.11794871794871796	0.0
0.1282051282051282	-0.11794871794871796	0.0
0.13846153846153847	-0.11794871794871796	0.0
0.14871794871794874	-0.11794871794871796	0.0
0.15897435897435896	-0.11794871794871796	0.0
0.16923076923076924	-0.11794871794871796	0.0
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.0
-0.158974358974359	-0.1076923076923077	0.0
-0.14871794871794874	-0.1076923076923077	0.0
-0.13846153846153847	-0.1076923076923077	0.0
-0.1282051282051282	-0.1076923076923077	0.0
-0.11794871794871796	-0.1076923076923077	0.0
-0.1076923076923077	-0.1076923076923077	0.0
-0.09743589743589745	-0.1076923076923077	0.0
-0.08717948717948718	-0.1076923076923077	0.0
-0.07692307692307691	-0.1076923076923077	0.0
-0.06666666666666668	-0.1076923076923077	0.0
-0.056410256410256404	-0.1076923076923077	0.0
-0.046153846153846156	-0.1076923076923077	0.0
-0.03589743589743591	-0.1076923076923077	0.0
-0.025641025641025633	-0.1076923076923077	0.0
-0.015384615384615385	-0.1076923076923077	0.0
-0.005128205128205138	-0.1076923076923077	0.0
0.00512820512820511	-0.1076923076923077	0.0
0.015384615384615385	-0.1076923076923077	0.0
0.02564102564102566	-0.1076923076923077	0.0
0.03589743589743591	-0.1076923076923077	0.0
0.046153846153846184	-0.1076923076923077	0.0
0.056410256410256376	-0.1076923076923077	0.0
0.06666666666666665	-0.1076923076923077	0.0
0.07692307692307693	-0.1076923076923077	0.0
0.0871794871794872	-0.1076923076923077	0.0
0.09743589743589748	-0.1076923076923077	0.0
0.1076923076923077	-0.1076923076923077	0.0
0.11794871794871797	-0.1076923076923077	0.0
0.1282051282051282	-0.1076923076923077	0.0
0.13846153846153847	-0.1076923076923077	0.0
0.14871794871794874	-0.1076923076923077	0.0
0.15897435897435896	-0.1076923076923077	0.0
0.16923076923076924	-0.1076923076923077	0.0
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0
-0.158974358974359	-0.09743589743589745	0.0
-0.14871794871794874	-0.09743589743589745	0.0
-0.13846153846153847	-0.09743589743589745	0.0
-0.1282051282051282	-0.09743589743589745	0.0
-0.11794871794871796	-0.09743589743589745	0.0
-0.1076923076923077	-0.09743589743589745	0.0
-0.09743589743589745	-0.09743589743589745	0.0
-0.08717948717948718	-0.09743589743589745	0.0
-0.07692307692307691	-0.09743589743589745	0.0
-0.06666666666666668	-0.09743589743589745	0.0
-0.056410256410256404	-0.09743589743589745	0.0
-0.046153846153846156	-0.09743589743589745	0.0
-0.03589743589743591	-0.09743589743589745	0.0
-0.025641025641025633	-0.09743589743589745	0.0
-0.015384615384615385	-0.09743589743589745	0.0
-0.005128205128205138	-0.09743589743589745	0.0
0.00512820512820511	-0.09743589743589745	0.0
0.015384615384615385	-0.09743589743589745	0.0
0.02564102564102566	-0.09743589743589745	0.0
0.03589743589743591	-0.09743589743589745	0.0
0.046153846153846184	-0.09743589743589745	0.0
0.056410256410256376	-0.09743589743589745	0.0
0.06666666666666665	-0.09743589743589745	0.0
0.07692307692307693	-0.09743589743589745	0.0
0.0871794871794872	-0.09743589743589745	0.0
0.09743589743589748	-0.09743589743589745	0.0
0.1076923076923077	-0.09743589743589745	0.0
0.11794871794871797	-0.09743589743589745	0.0
0.1282051282051282	-0.09743589743589745	0.0
0.13846153846153847	-0.09743589743589745	0.0
0.14871794871794874	-0.09743589743589745	0.0
0.15897435897435896	-0.09743589743589745	0.0
0.16923076923076924	-0.09743589743589745	0.0
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.0
-0.158974358974359	-0.08717948717948718	0.0
-0.14871794871794874	-0.08717948717948718	0.0
-0.13846153846153847	-0.08717948717948718	0.0
-0.1282051282051282	-0.08717948717948718	0.0
-0.11794871794871796	-0.08717948717948718	0.0
-0.1076923076923077	-0.08717948717948718	0.0
-0.09743589743589745	-0.08717948717948718	0.0
-0.08717948717948718	-0.08717948717948718	0.0
-0.07692307692307691	-0.08717948717948718	0.0
-0.06666666666666668	-0.08717948717948718	0.0
-0.056410256410256404	-0.08717948717948718	0.0
-0.046153846153846156	-0.08717948717948718	0.0
-0.03589743589743591	-0.08717948717948718	0.0
-0.025641025641025633	-0.08717948717948718	0.0
-0.015384615384615385	-0.08717948717948718	0.0
-0.005128205128205138	-0.08717948717948718	0.0
0.00512820512820511	-0.08717948717948718	0.0
0.015384615384615385	-0.08717948717948718	0.0
0.02564102564102566	-0.08717948717948718	0.0
0.03589743589743591	-0.08717948717948718	0.0
0.046153846153846184	-0.08717948717948718	0.0
0.056410256410256376	-0.08717948717948718	0.0
0.06666666666666665	-0.08717948717948718	0.0
0.07692307692307693	-0.08717948717948718	0.0
0.0871794871794872	-0.08717948717948718	0.0
0.09743589743589748	-0.08717948717948718	0.0
0.1076923076923077	-0.08717948717948718	0.0
0.11794871794871797	-0.08717948717948718	0.0
0.1282051282051282	-0.08717948717948718	0.0
0.13846153846153847	-0.08717948717948718	0.0
0.14871794871794874	-0.08717948717948718	0.0
0.15897435897435896	-0.08717948717948718	0.0
0.16923076923076924	-0.08717948717948718	0.0
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0
-0.158974358974359	-0.07692307692307691	0.0
-0.14871794871794874	-0.07692307692307691	0.0
-0.13846153846153847	-0.07692307692307691	0.0
-0.1282051282051282	-0.07692307692307691	0.0
-0.11794871794871796	-0.07692307692307691	0.0
-0.1076923076923077	-0.07692307692307691	0.0
-0.09743589743589745	-0.07692307692307691	0.0
-0.08717948717948718	-0.07692307692307691	0.0
-0.07692307692307691	-0.07692307692307691	0.0
-0.06666666666666668	-0.07692307692307691	0.0
-0.056410256410256404	-0.07692307692307691	0.0
-0.046153846153846156	-0.07692307692307691	0.0
-0.03589743589743591	-0.07692307692307691	0.0
-0.025641025641025633	-0.07692307692307691	0.0
-0.015384615384615385	-0.07692307692307691	0.0
-0.005128205128205138	-0.07692307692307691	0.0
0.00512820512820511	-0.07692307692307691	0.0
0.015384615384615385	-0.07692307692307691	0.0
0.02564102564102566	-0.07692307692307691	0.0
0.03589743589743591	-0.07692307692307691	0.0
0.046153846153846184	-0.07692307692307691	0.0
0.056410256410256376	-0.07692307692307691	0.0
0.06666666666666665	-0.07692307692307691	0.0
0.07692307692307693	-0.07692307692307691	0.0
0.0871794871794872	-0.07692307692307691	0.0
0.09743589743589748	-0.07692307692307691	0.0
0.1076923076923077	-0.07692307692307691	0.0
0.11794871794871797	-0.07692307692307691	0.0
0.1282051282051282	-0.07692307692307691	0.0
0.13846153846153847	-0.07692307692307691	0.0
0.14871794871794874	-0.07692307692307691	0.0
0.15897435897435896	-0.07692307692307691	0.0
0.16923076923076924	-0.07692307692307691	0.0
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0
-0.158974358974359	-0.06666666666666668	0.0
-0.14871794871794874	-0.06666666666666668	0.0
-0.13846153846153847	-0.06666666666666668	0.0
-0.1282051282051282	-0.06666666666666668	0.0
-0.11794871794871796	-0.06666666666666668	0.0
-0.1076923076923077	-0.06666666666666668	0.0
-0.09743589743589745	-0.06666666666666668	0.0
-0.08717948717948718	-0.06666666666666668	0.0
-0.07692307692307691	-0.06666666666666668	0.0
-0.06666666666666668	-0.06666666666666668	0.0
-0.056410256410256404	-0.06666666666666668	0.0
-0.046153846153846156	-0.06666666666666668	0.0
-0.03589743589743591	-0.06666666666666668	0.0
-0.025641025641025633	-0.06666666666666668	0.0
-0.015384615384615385	-0.06666666666666668	0.0
-0.005128205128205138	-0.06666666666666668	0.0
0.00512820512820511	-0.06666666666666668	0.0
0.015384615384615385	-0.06666666666666668	0.0
0.02564102564102566	-0.06666666666666668	0.0
0.03589743589743591	-0.06666666666666668	0.0
0.046153846153846184	-0.06666666666666668	0.0
0.056410256410256376	-0.06666666666666668	0.0
0.06666666666666665	-0.06666666666666668	0.0
0.07692307692307693	-0.06666666666666668	0.0
0.0871794871794872	-0.06666666666666668	0.0
0.09743589743589748	-0.06666666666666668	0.0
0.1076923076923077	-0.06666666666666668	0.0
0.11794871794871797	-0.06666666666666668	0.0
0.1282051282051282	-0.06666666666666668	0.0
0.13846153846153847	-0.06666666666666668	0.0
0.14871794871794874	-0.06666666666666668	0.0
0.15897435897435896	-0.06666666666666668	0.0
0.16923076923076924	-0.06666666666666668	0.0
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.0
-0.158974358974359	-0.056410256410256404	0.0
-0.14871794871794874	-0.056410256410256404	0.0
-0.13846153846153847	-0.056410256410256404	0.0
-0.1282051282051282	-0.056410256410256404	0.0
-0.11794871794871796	-0.056410256410256404	0.0
-0.1076923076923077	-0.056410256410256404	0.0
-0.09743589743589745	-0.056410256410256404	0.0
-0.08717948717948718	-0.056410256410256404	0.0
-0.07692307692307691	-0.056410256410256404	0.0
-0.06666666666666668	-0.056410256410256404	0.0
-0.056410256410256404	-0.056410256410256404	0.0
-0.046153846153846156	-0.056410256410256404	0.0
-0.03589743589743591	-0.056410256410256404	0.0
-0.025641025641025633	-0.056410256410256404	0.0
-0.015384615384615385	-0.056410256410256404	0.0
-0.005128205128205138	-0.056410256410256404	0.0
0.00512820512820511	-0.056410256410256404	0.0
0.015384615384615385	-0.056410256410256404	0.0
0.02564102564102566	-0.056410256410256404	0.0
0.03589743589743591	-0.056410256410256404	0.0
0.046153846153846184	-0.056410256410256404	0.0
0.056410256410256376	-0.056410256410256404	0.0
0.06666666666666665	-0.056410256410256404	0.0
0.07692307692307693	-0.056410256410256404	0.0
0.0871794871794872	-0.056410256410256404	0.0
0.09743589743589748	-0.056410256410256404	0.0
0.1076923076923077	-0.056410256410256404	0.0
0.11794871794871797	-0.056410256410256404	0.0
0.1282051282051282	-0.056410256410256404	0.0
0.13846153846153847	-0.056410256410256404	0.0
0.14871794871794874	-0.056410256410256404	0.0
0.15897435897435896	-0.056410256410256404	0.0
0.16923076923076924	-0.056410256410256404	0.0
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.0
-0.158974358974359	-0.046153846153846156	0.0
-0.14871794871794874	-0.046153846153846156	0.0
-0.13846153846153847	-0.046153846153846156	0.0
-0.1282051282051282	-0.046153846153846156	0.0
-0.11794871794871796	-0.046153846153846156	0.0
-0.1076923076923077	-0.046153846153846156	0.0
-0.09743589743589745	-0.046153846153846156	0.0
-0.08717948717948718	-0.046153846153846156	0.0
-0.07692307692307691	-0.046153846153846156	0.0
-0.06666666666666668	-0.046153846153846156	0.0
-0.056410256410256404	-0.046153846153846156	0.0
-0.046153846153846156	-0.046153846153846156	0.0
-0.03589743589743591	-0.046153846153846156	0.0
-0.025641025641025633	-0.046153846153846156	0.0
-0.015384615384615385	-0.046153846153846156	0.0
-0.005128205128205138	-0.046153846153846156	0.0
0.00512820512820511	-0.046153846153846156	0.0
0.015384615384615385	-0.046153846153846156	0.0
0.02564102564102566	-0.046153846153846156	0.0
0.03589743589743591	-0.046153846153846156	0.0
0.046153846153846184	-0.046153846153846156	0.0
0.056410256410256376	-0.046153846153846156	0.0
0.06666666666666665	-0.046153846153846156	0.0
0.07692307692307693	-0.046153846153846156	0.0
0.0871794871794872	-0.046153846153846156	0.0
0.09743589743589748	-0.046153846153846156	0.0
0.1076923076923077	-0.046153846153846156	0.0
0.11794871794871797	-0.046153846153846156	0.0
0.1282051282051282	-0.046153846153846156	0.0
0.13846153846153847	-0.046153846153846156	0.0
0.14871794871794874	-0.046153846153846156	0.0
0.15897435897435896	-0.046153846153846156	0.0
0.16923076923076924	-0.046153846153846156	0.0
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.0
-0.158974358974359	-0.03589743589743591	0.0
-0.14871794871794874	-0.03589743589743591	0.0
-0.13846153846153847	-0.03589743589743591	0.0
-0.1282051282051282	-0.03589743589743591	0.0
-0.11794871794871796	-0.03589743589743591	0.0
-0.1076923076923077	-0.03589743589743591	0.0
-0.09743589743589745	-0.03589743589743591	0.0
-0.08717948717948718	-0.03589743589743591	0.0
-0.07692307692307691	-0.03589743589743591	0.0
-0.06666666666666668	-0.03589743589743591	0.0
-0.056410256410256404	-0.03589743589743591	0.0
-0.046153846153846156	-0.03589743589743591	0.0
-0.03589743589743591	-0.03589743589743591	0.0
-0.025641025641025633	-0.03589743589743591	0.0
-0.015384615384615385	-0.03589743589743591	0.0
-0.005128205128205138	-0.03589743589743591	0.0
0.00512820512820511	-0.03589743589743591	0.0
0.015384615384615385	-0.03589743589743591	0.0
0.02564102564102566	-0.03589743589743591	0.0
0.03589743589743591	-0.03589743589743591	0.0
0.046153846153846184	-0.03589743589743591	0.0
0.056410256410256376	-0.03589743589743591	0.0
0.06666666666666665	-0.03589743589743591	0.0
0.07692307692307693	-0.03589743589743591	0.0
0.0871794871794872	-0.03589743589743591	0.0
0.09743589743589748	-0.03589743589743591	0.0
0.1076923076923077	-0.03589743589743591	0.0
0.11794871794871797	-0.03589743589743591	0.0
0.1282051282051282	-0.03589743589743591	0.0
0.13846153846153847	-0.03589743589743591	0.0
0.14871794871794874	-0.03589743589743591	0.0
0.15897435897435896	-0.03589743589743591	0.0
0.16923076923076924	-0.03589743589743591	0.0
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.0
-0.158974358974359	-0.025641025641025633	0.0
-0.14871794871794874	-0.025641025641025633	0.0
-0.13846153846153847	-0.025641025641025633	0.0
-0.1282051282051282	-0.025641025641025633	0.0
-0.11794871794871796	-0.025641025641025633	0.0
-0.1076923076923077	-0.025641025641025633	0.0
-0.09743589743589745	-0.025641025641025633	0.0
-0.08717948717948718	-0.025641025641025633	0.0
-0.07692307692307691	-0.025641025641025633	0.0
-0.06666666666666668	-0.025641025641025633	0.0
-0.056410256410256404	-0.025641025641025633	0.0
-0.046153846153846156	-0.025641025641025633	0.0
-0.03589743589743591	-0.025641025641025633	0.0
-0.025641025641025633	-0.025641025641025633	0.0
-0.015384615384615385	-0.025641025641025633	0.0
-0.005128205128205138	-0.025641025641025633	0.0
0.00512820512820511	-0.025641025641025633	0.0
0.015384615384615385	-0.025641025641025633	0.0
0.02564102564102566	-0.025641025641025633	0.0
0.03589743589743591	-0.025641025641025633	0.0
0.046153846153846184	-0.025641025641025633	0.0
0.056410256410256376	-0.025641025641025633	0.0
0.06666666666666665	-0.025641025641025633	0.0
0.07692307692307693	-0.025641025641025633	0.0
0.0871794871794872	-0.025641025641025633	0.0
0.09743589743589748	-0.025641025641025633	0.0
0.1076923076923077	-0.025641025641025633	0.0
0.11794871794871797	-0.025641025641025633	0.0
0.1282051282051282	-0.025641025641025633	0.0
0.13846153846153847	-0.025641025641025633	0.0
0.14871794871794874	-0.025641025641025633	0.0
0.15897435897435896	-0.025641025641025633	0.0
0.16923076923076924	-0.025641025641025633	0.0
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.0
-0.158974358974359	-0.015384615384615385	0.0
-0.14871794871794874	-0.015384615384615385	0.0
-0.13846153846153847	-0.015384615384615385	0.0
-0.1282051282051282	-0.015384615384615385	0.0
-0.11794871794871796	-0.015384615384615385	0.0
-0.1076923076923077	-0.015384615384615385	0.0
-0.09743589743589745	-0.015384615384615385	0.0
-0.08717948717948718	-0.015384615384615385	0.0
-0.07692307692307691	-0.015384615384615385	0.0
-0.06666666666666668	-0.015384615384615385	0.0
-0.056410256410256404	-0.015384615384615385	0.0
-0.046153846153846156	-0.015384615384615385	0.0
-0.03589743589743591	-0.015384615384615385	0.0
-0.025641025641025633	-0.015384615384615385	0.0
-0.015384615384615385	-0.015384615384615385	1.0
-0.005128205128205138	-0.015384615384615385	1.0
0.00512820512820511	-0.015384615384615385	1.0
0.015384615384615385	-0.015384615384615385	1.0
0.02564102564102566	-0.015384615384615385	0.0
0.03589743589743591	-0.015384615384615385	0.0
0.046153846153846184	-0.015384615384615385	0.0
0.056410256410256376	-0.015384615384615385	0.0
0.06666666666666665	-0.015384615384615385	0.0
0.07692307692307693	-0.015384615384615385	0.0
0.0871794871794872	-0.015384615384615385	0.0
0.09743589743589748	-0.015384615384615385	0.0
0.1076923076923077	-0.015384615384615385	0.0
0.11794871794871797	-0.015384615384615385	0.0
0.1282051282051282	-0.015384615384615385	0.0
0.13846153846153847	-0.015384615384615385	0.0
0.14871794871794874	-0.015384615384615385	0.0
0.15897435897435896	-0.015384615384615385	0.0
0.16923076923076924	-0.015384615384615385	0.0
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0
-0.158974358974359	-0.005128205128205138	0.0
-0.14871794871794874	-0.005128205128205138	0.0
-0.13846153846153847	-0.005128205128205138	0.0
-0.1282051282051282	-0.005128205128205138	0.0
-0.11794871794871796	-0.005128205128205138	0.0
-0.1076923076923077	-0.005128205128205138	0.0
-0.09743589743589745	-0.005128205128205138	0.0
-0.08717948717948718	-0.005128205128205138	0.0
-0.07692307692307691	-0.005128205128205138	0.0
-0.06666666666666668	-0.005128205128205138	0.0
-0.056410256410256404	-0.005128205128205138	0.0
-0.046153846153846156	-0.005128205128205138	0.0
-0.03589743589743591	-0.005128205128205138	0.0
-0.025641025641025633	-0.005128205128205138	0.0
-0.015384615384615385	-0.005128205128205138	1.0
-0.005128205128205138	-0.005128205128205138	1.0
0.00512820512820511	-0.005128205128205138	1.0
0.015384615384615385	-0.005128205128205138	1.0
0.02564102564102566	-0.005128205128205138	0.0
0.03589743589743591	-0.005128205128205138	0.0
0.046153846153846184	-0.005128205128205138	0.0
0.056410256410256376	-0.005128205128205138	0.0
0.06666666666666665	-0.005128205128205138	0.0
0.07692307692307693	-0.005128205128205138	0.0
0.0871794871794872	-0.005128205128205138	0.0
0.09743589743589748	-0.005128205128205138	0.0
0.1076923076923077	-0.005128205128205138	0.0
0.11794871794871797	-0.005128205128205138	0.0
0.1282051282051282	-0.005128205128205138	0.0
0.13846153846153847	-0.005128205128205138	0.0
0.14871794871794874	-0.005128205128205138	0.0
0.15897435897435896	-0.005128205128205138	0.0
0.16923076923076924	-0.005128205128205138	0.0
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.0
-0.158974358974359	0.00512820512820511	0.0
-0.14871794871794874	0.00512820512820511	0.0
-0.13846153846153847	0.00512820512820511	0.0
-0.1282051282051282	0.00512820512820511	0.0
-0.11794871794871796	0.00512820512820511	0.0
-0.1076923076923077	0.00512820512820511	0.0
-0.09743589743589745	0.00512820512820511	0.0
-0.08717948717948718	0.00512820512820511	0.0
-0.07692307692307691	0.00512820512820511	0.0
-0.06666666666666668	0.00512820512820511	0.0
-0.056410256410256404	0.00512820512820511	0.0
-0.046153846153846156	0.00512820512820511	0.0
-0.03589743589743591	0.00512820512820511	0.0
-0.025641025641025633	0.00512820512820511	0.0
-0.015384615384615385	0.00512820512820511	1.0
-0.005128205128205138	0.00512820512820511	1.0
0.00512820512820511	0.00512820512820511	1.0
0.015384615384615385	0.00512820512820511	1.0
0.02564102564102566	0.00512820512820511	0.0
0.03589743589743591	0.00512820512820511	0.0
0.046153846153846184	0.00512820512820511	0.0
0.056410256410256376	0.00512820512820511	0.0
0.06666666666666665	0.00512820512820511	0.0
0.07692307692307693	0.00512820512820511	0.0
0.0871794871794872	0.00512820512820511	0.0
0.09743589743589748	0.00512820512820511	0.0
0.1076923076923077	0.00512820512820511	0.0
0.11794871794871797	0.00512820512820511	0.0
0.1282051282051282	0.00512820512820511	0.0
0.13846153846153847	0.00512820512820511	0.0
0.14871794871794874	0.00512820512820511	0.0
0.15897435897435896	0.00512820512820511	0.0
0.16923076923076924	0.00512820512820511	0.0
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.0
-0.158974358974359	0.015384615384615385	0.0
-0.14871794871794874	0.015384615384615385	0.0
-0.13846153846153847	0.015384615384615385	0.0
-0.1282051282051282	0.015384615384615385	0.0
-0.11794871794871796	0.015384615384615385	0.0
-0.1076923076923077	0.015384615384615385	0.0
-0.09743589743589745	0.015384615384615385	0.0
-0.08717948717948718	0.015384615384615385	0.0
-0.07692307692307691	0.015384615384615385	0.0
-0.06666666666666668	0.015384615384615385	0.0
-0.056410256410256404	0.015384615384615385	0.0
-0.046153846153846156	0.015384615384615385	0.0
-0.03589743589743591	0.015384615384615385	0.0
-0.025641025641025633	0.015384615384615385	0.0
-0.015384615384615385	0.015384615384615385	1.0
-0.005128205128205138	0.015384615384615385	1.0
0.00512820512820511	0.015384615384615385	1.0
0.015384615384615385	0.015384615384615385	1.0
0.02564102564102566	0.015384615384615385	0.0
0.03589743589743591	0.015384615384615385	0.0
0.046153846153846184	0.015384615384615385	0.0
0.056410256410256376	0.015384615384615385	0.0
0.06666666666666665	0.015384615384615385	0.0
0.07692307692307693	0.015384615384615385	0.0
0.0871794871794872	0.015384615384615385	0.0
0.09743589743589748	0.015384615384615385	0.0
0.1076923076923077	0.015384615384615385	0.0
0.11794871794871797	0.015384615384615385	0.0
0.1282051282051282	0.015384615384615385	0.0
0.13846153846153847	0.015384615384615385	0.0
0.14871794871794874	0.015384615384615385	0.0
0.15897435897435896	0.015384615384615385	0.0
0.16923076923076924	0.015384615384615385	0.0
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.0
-0.158974358974359	0.02564102564102566	0.0
-0.14871794871794874	0.02564102564102566	0.0
-0.13846153846153847	0.02564102564102566	0.0
-0.1282051282051282	0.02564102564102566	0.0
-0.11794871794871796	0.02564102564102566	0.0
-0.1076923076923077	0.02564102564102566	0.0
-0.09743589743589745	0.02564102564102566	0.0
-0.08717948717948718	0.02564102564102566	0.0
-0.07692307692307691	0.02564102564102566	0.0
-0.06666666666666668	0.02564102564102566	0.0
-0.056410256410256404	0.02564102564102566	0.0
-0.046153846153846156	0.02564102564102566	0.0
-0.03589743589743591	0.02564102564102566	0.0
-0.025641025641025633	0.02564102564102566	0.0
-0.015384615384615385	0.02564102564102566	0.0
-0.005128205128205138	0.02564102564102566	0.0
0.00512820512820511	0.02564102564102566	0.0
0.015384615384615385	0.02564102564102566	0.0
0.02564102564102566	0.02564102564102566	0.0
0.03589743589743591	0.02564102564102566	0.0
0.046153846153846184	0.02564102564102566	0.0
0.056410256410256376	0.02564102564102566	0.0
0.06666666666666665	0.02564102564102566	0.0
0.07692307692307693	0.02564102564102566	0.0
0.0871794871794872	0.02564102564102566	0.0
0.09743589743589748	0.02564102564102566	0.0
0.1076923076923077	0.02564102564102566	0.0
0.11794871794871797	0.02564102564102566	0.0
0.1282051282051282	0.02564102564102566	0.0
0.13846153846153847	0.02564102564102566	0.0
0.14871794871794874	0.02564102564102566	0.0
0.15897435897435896	0.02564102564102566	0.0
0.16923076923076924	0.02564102564102566	0.0
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.0
-0.158974358974359	0.03589743589743591	0.0
-0.14871794871794874	0.03589743589743591	0.0
-0.13846153846153847	0.03589743589743591	0.0
-0.1282051282051282	0.03589743589743591	0.0
-0.11794871794871796	0.03589743589743591	0.0
-0.1076923076923077	0.03589743589743591	0.0
-0.09743589743589745	0.03589743589743591	0.0
-0.08717948717948718	0.03589743589743591	0.0
-0.07692307692307691	0.03589743589743591	0.0
-0.06666666666666668	0.03589743589743591	0.0
-0.056410256410256404	0.03589743589743591	0.0
-0.046153846153846156	0.03589743589743591	0.0
-0.03589743589743591	0.03589743589743591	0.0
-0.025641025641025633	0.03589743589743591	0.0
-0.015384615384615385	0.03589743589743591	0.0
-0.005128205128205138	0.03589743589743591	0.0
0.00512820512820511	0.03589743589743591	0.0
0.015384615384615385	0.03589743589743591	0.0
0.02564102564102566	0.03589743589743591	0.0
0.03589743589743591	0.03589743589743591	0.0
0.046153846153846184	0.03589743589743591	0.0
0.056410256410256376	0.03589743589743591	0.0
0.06666666666666665	0.03589743589743591	0.0
0.07692307692307693	0.03589743589743591	0.0
0.0871794871794872	0.03589743589743591	0.0
0.09743589743589748	0.03589743589743591	0.0
0.1076923076923077	0.03589743589743591	0.0
0.11794871794871797	0.03589743589743591	0.0
0.1282051282051282	0.03589743589743591	0.0
0.13846153846153847	0.03589743589743591	0.0
0.14871794871794874	0.03589743589743591	0.0
0.15897435897435896	0.03589743589743591	0.0
0.16923076923076924	0.03589743589743591	0.0
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.0
-0.158974358974359	0.046153846153846184	0.0
-0.14871794871794874	0.046153846153846184	0.0
-0.13846153846153847	0.046153846153846184	0.0
-0.1282051282051282	0.046153846153846184	0.0
-0.11794871794871796	0.046153846153846184	0.0
-0.1076923076923077	0.046153846153846184	0.0
-0.09743589743589745	0.046153846153846184	0.0
-0.08717948717948718	0.046153846153846184	0.0
-0.07692307692307691	0.046153846153846184	0.0
-0.06666666666666668	0.046153846153846184	0.0
-0.056410256410256404	0.046153846153846184	0.0
-0.046153846153846156	0.046153846153846184	0.0
-0.03589743589743591	0.046153846153846184	0.0
-0.025641025641025633	0.046153846153846184	0.0
-0.015384615384615385	0.046153846153846184	0.0
-0.005128205128205138	0.046153846153846184	0.0
0.00512820512820511	0.046153846153846184	0.0
0.015384615384615385	0.046153846153846184	0.0
0.02564102564102566	0.046153846153846184	0.0
0.03589743589743591	0.046153846153846184	0.0
0.046153846153846184	0.046153846153846184	0.0
0.056410256410256376	0.046153846153846184	0.0
0.06666666666666665	0.046153846153846184	0.0
0.07692307692307693	0.046153846153846184	0.0
0.0871794871794872	0.046153846153846184	0.0
0.09743589743589748	0.046153846153846184	0.0
0.1076923076923077	0.046153846153846184	0.0
0.11794871794871797	0.046153846153846184	0.0
0.1282051282051282	0.046153846153846184	0.0
0.13846153846153847	0.046153846153846184	0.0
0.14871794871794874	0.046153846153846184	0.0
0.15897435897435896	0.046153846153846184	0.0
0.16923076923076924	0.046153846153846184	0.0
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.0
-0.158974358974359	0.056410256410256376	0.0
-0.14871794871794874	0.056410256410256376	0.0
-0.13846153846153847	0.056410256410256376	0.0
-0.1282051282051282	0.056410256410256376	0.0
-0.11794871794871796	0.056410256410256376	0.0
-0.1076923076923077	0.056410256410256376	0.0
-0.09743589743589745	0.056410256410256376	0.0
-0.08717948717948718	0.056410256410256376	0.0
-0.07692307692307691	0.056410256410256376	0.0
-0.06666666666666668	0.056410256410256376	0.0
-0.056410256410256404	0.056410256410256376	0.0
-0.046153846153846156	0.056410256410256376	0.0
-0.03589743589743591	0.056410256410256376	0.0
-0.025641025641025633	0.056410256410256376	0.0
-0.015384615384615385	0.056410256410256376	0.0
-0.005128205128205138	0.056410256410256376	0.0
0.00512820512820511	0.056410256410256376	0.0
0.015384615384615385	0.056410256410256376	0.0
0.02564102564102566	0.056410256410256376	0.0
0.03589743589743591	0.056410256410256376	0.0
0.046153846153846184	0.056410256410256376	0.0
0.056410256410256376	0.056410256410256376	0.0
0.06666666666666665	0.056410256410256376	0.0
0.07692307692307693	0.056410256410256376	0.0
0.0871794871794872	0.056410256410256376	0.0
0.09743589743589748	0.056410256410256376	0.0
0.1076923076923077	0.056410256410256376	0.0
0.11794871794871797	0.056410256410256376	0.0
0.1282051282051282	0.056410256410256376	0.0
0.13846153846153847	0.056410256410256376	0.0
0.14871794871794874	0.056410256410256376	0.0
0.15897435897435896	0.056410256410256376	0.0
0.16923076923076924	0.056410256410256376	0.0
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0
-0.158974358974359	0.06666666666666665	0.0
-0.14871794871794874	0.06666666666666665	0.0
-0.13846153846153847	0.06666666666666665	0.0
-0.1282051282051282	0.06666666666666665	0.0
-0.11794871794871796	0.06666666666666665	0.0
-0.1076923076923077	0.06666666666666665	0.0
-0.09743589743589745	0.06666666666666665	0.0
-0.08717948717948718	0.06666666666666665	0.0
-0.07692307692307691	0.06666666666666665	0.0
-0.06666666666666668	0.06666666666666665	0.0
-0.056410256410256404	0.06666666666666665	0.0
-0.046153846153846156	0.06666666666666665	0.0
-0.03589743589743591	0.06666666666666665	0.0
-0.025641025641025633	0.06666666666666665	0.0
-0.015384615384615385	0.06666666666666665	0.0
-0.005128205128205138	0.06666666666666665	0.0
0.00512820512820511	0.06666666666666665	0.0
0.015384615384615385	0.06666666666666665	0.0
0.02564102564102566	0.06666666666666665	0.0
0.03589743589743591	0.06666666666666665	0.0
0.046153846153846184	0.06666666666666665	0.0
0.056410256410256376	0.06666666666666665	0.0
0.06666666666666665	0.06666666666666665	0.0
0.07692307692307693	0.06666666666666665	0.0
0.0871794871794872	0.06666666666666665	0.0
0.09743589743589748	0.06666666666666665	0.0
0.1076923076923077	0.06666666666666665	0.0
0.11794871794871797	0.06666666666666665	0.0
0.1282051282051282	0.06666666666666665	0.0
0.13846153846153847	0.06666666666666665	0.0
0.14871794871794874	0.06666666666666665	0.0
0.15897435897435896	0.06666666666666665	0.0
0.16923076923076924	0.06666666666666665	0.0
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0
-0.158974358974359	0.07692307692307693	0.0
-0.14871794871794874	0.07692307692307693	0.0
-0.13846153846153847	0.07692307692307693	0.0
-0.1282051282051282	0.07692307692307693	0.0
-0.11794871794871796	0.07692307692307693	0.0
-0.1076923076923077	0.07692307692307693	0.0
-0.09743589743589745	0.07692307692307693	0.0
-0.08717948717948718	0.07692307692307693	0.0
-0.07692307692307691	0.07692307692307693	0.0
-0.06666666666666668	0.07692307692307693	0.0
-0.056410256410256404	0.07692307692307693	0.0
-0.046153846153846156	0.07692307692307693	0.0
-0.03589743589743591	0.07692307692307693	0.0
-0.025641025641025633	0.07692307692307693	0.0
-0.015384615384615385	0.07692307692307693	0.0
-0.005128205128205138	0.07692307692307693	0.0
0.00512820512820511	0.07692307692307693	0.0
0.015384615384615385	0.07692307692307693	0.0
0.02564102564102566	0.07692307692307693	0.0
0.03589743589743591	0.07692307692307693	0.0
0.046153846153846184	0.07692307692307693	0.0
0.056410256410256376	0.07692307692307693	0.0
0.06666666666666665	0.07692307692307693	0.0
0.07692307692307693	0.07692307692307693	0.0
0.0871794871794872	0.07692307692307693	0.0
0.09743589743589748	0.07692307692307693	0.0
0.1076923076923077	0.07692307692307693	0.0
0.11794871794871797	0.07692307692307693	0.0
0.1282051282051282	0.07692307692307693	0.0
0.13846153846153847	0.07692307692307693	0.0
0.14871794871794874	0.07692307692307693	0.0
0.15897435897435896	0.07692307692307693	0.0
0.16923076923076924	0.07692307692307693	0.0
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.0
-0.158974358974359	0.0871794871794872	0.0
-0.14871794871794874	0.0871794871794872	0.0
-0.13846153846153847	0.0871794871794872	0.0
-0.1282051282051282	0.0871794871794872	0.0
-0.11794871794871796	0.0871794871794872	0.0
-0.1076923076923077	0.0871794871794872	0.0
-0.09743589743589745	0.0871794871794872	0.0
-0.08717948717948718	0.0871794871794872	0.0
-0.07692307692307691	0.0871794871794872	0.0
-0.06666666666666668	0.0871794871794872	0.0
-0.056410256410256404	0.0871794871794872	0.0
-0.046153846153846156	0.0871794871794872	0.0
-0.03589743589743591	0.0871794871794872	0.0
-0.025641025641025633	0.0871794871794872	0.0
-0.015384615384615385	0.0871794871794872	0.0
-0.005128205128205138	0.0871794871794872	0.0
0.00512820512820511	0.0871794871794872	0.0
0.015384615384615385	0.0871794871794872	0.0
0.02564102564102566	0.0871794871794872	0.0
0.03589743589743591	0.0871794871794872	0.0
0.046153846153846184	0.0871794871794872	0.0
0.056410256410256376	0.0871794871794872	0.0
0.06666666666666665	0.0871794871794872	0.0
0.07692307692307693	0.0871794871794872	0.0
0.0871794871794872	0.0871794871794872	0.0
0.09743589743589748	0.0871794871794872	0.0
0.1076923076923077	0.0871794871794872	0.0
0.11794871794871797	0.0871794871794872	0.0
0.1282051282051282	0.0871794871794872	0.0
0.13846153846153847	0.0871794871794872	0.0
0.14871794871794874	0.0871794871794872	0.0
0.15897435897435896	0.0871794871794872	0.0
0.16923076923076924	0.0871794871794872	0.0
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0
-0.158974358974359	0.09743589743589748	0.0
-0.14871794871794874	0.09743589743589748	0.0
-0.13846153846153847	0.09743589743589748	0.0
-0.1282051282051282	0.09743589743589748	0.0
-0.11794871794871796	0.09743589743589748	0.0
-0.1076923076923077	0.09743589743589748	0.0
-0.09743589743589745	0.09743589743589748	0.0
-0.08717948717948718	0.09743589743589748	0.0
-0.07692307692307691	0.09743589743589748	0.0
-0.06666666666666668	0.09743589743589748	0.0
-0.056410256410256404	0.09743589743589748	0.0
-0.046153846153846156	0.09743589743589748	0.0
-0.03589743589743591	0.09743589743589748	0.0
-0.025641025641025633	0.09743589743589748	0.0
-0.015384615384615385	0.09743589743589748	0.0
-0.005128205128205138	0.09743589743589748	0.0
0.00512820512820511	0.09743589743589748	0.0
0.015384615384615385	0.09743589743589748	0.0
0.02564102564102566	0.09743589743589748	0.0
0.03589743589743591	0.09743589743589748	0.0
0.046153846153846184	0.09743589743589748	0.0
0.056410256410256376	0.09743589743589748	0.0
0.06666666666666665	0.09743589743589748	0.0
0.07692307692307693	0.09743589743589748	0.0
0.0871794871794872	0.09743589743589748	0.0
0.09743589743589748	0.09743589743589748	0.0
0.1076923076923077	0.09743589743589748	0.0
0.11794871794871797	0.09743589743589748	0.0
0.1282051282051282	0.09743589743589748	0.0
0.13846153846153847	0.09743589743589748	0.0
0.14871794871794874	0.09743589743589748	0.0
0.15897435897435896	0.09743589743589748	0.0
0.16923076923076924	0.09743589743589748	0.0
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.0
-0.158974358974359	0.1076923076923077	0.0
-0.14871794871794874	0.1076923076923077	0.0
-0.13846153846153847	0.1076923076923077	0.0
-0.1282051282051282	0.1076923076923077	0.0
-0.11794871794871796	0.1076923076923077	0.0
-0.1076923076923077	0.1076923076923077	0.0
-0.09743589743589745	0.1076923076923077	0.0
-0.08717948717948718	0.1076923076923077	0.0
-0.07692307692307691	0.1076923076923077	0.0
-0.06666666666666668	0.1076923076923077	0.0
-0.056410256410256404	0.1076923076923077	0.0
-0.046153846153846156	0.1076923076923077	0.0
-0.03589743589743591	0.1076923076923077	0.0
-0.025641025641025633	0.1076923076923077	0.0
-0.015384615384615385	0.1076923076923077	0.0
-0.005128205128205138	0.1076923076923077	0.0
0.00512820512820511	0.1076923076923077	0.0
0.015384615384615385	0.1076923076923077	0.0
0.02564102564102566	0.1076923076923077	0.0
0.03589743589743591	0.1076923076923077	0.0
0.046153846153846184	0.1076923076923077	0.0
0.056410256410256376	0.1076923076923077	0.0
0.06666666666666665	0.1076923076923077	0.0
0.07692307692307693	0.1076923076923077	0.0
0.0871794871794872	0.1076923076923077	0.0
0.09743589743589748	0.1076923076923077	0.0
0.1076923076923077	0.1076923076923077	0.0
0.11794871794871797	0.1076923076923077	0.0
0.1282051282051282	0.1076923076923077	0.0
0.13846153846153847	0.1076923076923077	0.0
0.14871794871794874	0.1076923076923077	0.0
0.15897435897435896	0.1076923076923077	0.0
0.16923076923076924	0.1076923076923077	0.0
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.0
-0.158974358974359	0.11794871794871797	0.0
-0.14871794871794874	0.11794871794871797	0.0
-0.13846153846153847	0.11794871794871797	0.0
-0.1282051282051282	0.11794871794871797	0.0
-0.11794871794871796	0.11794871794871797	0.0
-0.1076923076923077	0.11794871794871797	0.0
-0.09743589743589745	0.11794871794871797	0.0
-0.08717948717948718	0.11794871794871797	0.0
-0.07692307692307691	0.11794871794871797	0.0
-0.06666666666666668	0.11794871794871797	0.0
-0.056410256410256404	0.11794871794871797	0.0
-0.046153846153846156	0.11794871794871797	0.0
-0.03589743589743591	0.11794871794871797	0.0
-0.025641025641025633	0.11794871794871797	0.0
-0.015384615384615385	0.11794871794871797	0.0
-0.005128205128205138	0.11794871794871797	0.0
0.00512820512820511	0.11794871794871797	0.0
0.015384615384615385	0.11794871794871797	0.0
0.02564102564102566	0.11794871794871797	0.0
0.03589743589743591	0.11794871794871797	0.0
0.046153846153846184	0.11794871794871797	0.0
0.056410256410256376	0.11794871794871797	0.0
0.06666666666666665	0.11794871794871797	0.0
0.07692307692307693	0.11794871794871797	0.0
0.0871794871794872	0.11794871794871797	0.0
0.09743589743589748	0.11794871794871797	0.0
0.1076923076923077	0.11794871794871797	0.0
0.11794871794871797	0.11794871794871797	0.0
0.1282051282051282	0.11794871794871797	0.0
0.13846153846153847	0.11794871794871797	0.0
0.14871794871794874	0.11794871794871797	0.0
0.15897435897435896	0.11794871794871797	0.0
0.16923076923076924	0.11794871794871797	0.0
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.0
-0.158974358974359	0.1282051282051282	0.0
-0.14871794871794874	0.1282051282051282	0.0
-0.13846153846153847	0.1282051282051282	0.0
-0.1282051282051282	0.1282051282051282	0.0
-0.11794871794871796	0.1282051282051282	0.0
-0.1076923076923077	0.1282051282051282	0.0
-0.09743589743589745	0.1282051282051282	0.0
-0.08717948717948718	0.1282051282051282	0.0
-0.07692307692307691	0.1282051282051282	0.0
-0.06666666666666668	0.1282051282051282	0.0
-0.056410256410256404	0.1282051282051282	0.0
-0.046153846153846156	0.1282051282051282	0.0
-0.03589743589743591	0.1282051282051282	0.0
-0.025641025641025633	0.1282051282051282	0.0
-0.015384615384615385	0.1282051282051282	0.0
-0.005128205128205138	0.1282051282051282	0.0
0.00512820512820511	0.1282051282051282	0.0
0.015384615384615385	0.1282051282051282	0.0
0.02564102564102566	0.1282051282051282	0.0
0.03589743589743591	0.1282051282051282	0.0
0.046153846153846184	0.1282051282051282	0.0
0.056410256410256376	0.1282051282051282	0.0
0.06666666666666665	0.1282051282051282	0.0
0.07692307692307693	0.1282051282051282	0.0
0.0871794871794872	0.1282051282051282	0.0
0.09743589743589748	0.1282051282051282	0.0
0.1076923076923077	0.1282051282051282	0.0
0.11794871794871797	0.1282051282051282	0.0
0.1282051282051282	0.1282051282051282	0.0
0.13846153846153847	0.1282051282051282	0.0
0.14871794871794874	0.1282051282051282	0.0
0.15897435897435896	0.1282051282051282	0.0
0.16923076923076924	0.1282051282051282	0.0
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.0
-0.158974358974359	0.13846153846153847	0.0
-0.14871794871794874	0.13846153846153847	0.0
-0.13846153846153847	0.13846153846153847	0.0
-0.1282051282051282	0.13846153846153847	0.0
-0.11794871794871796	0.13846153846153847	0.0
-0.1076923076923077	0.13846153846153847	0.0
-0.09743589743589745	0.13846153846153847	0.0
-0.08717948717948718	0.13846153846153847	0.0
-0.07692307692307691	0.13846153846153847	0.0
-0.06666666666666668	0.13846153846153847	0.0
-0.056410256410256404	0.13846153846153847	0.0
-0.046153846153846156	0.13846153846153847	0.0
-0.03589743589743591	0.13846153846153847	0.0
-0.025641025641025633	0.13846153846153847	0.0
-0.015384615384615385	0.13846153846153847	0.0
-0.005128205128205138	0.13846153846153847	0.0
0.00512820512820511	0.13846153846153847	0.0
0.015384615384615385	0.13846153846153847	0.0
0.02564102564102566	0.13846153846153847	0.0
0.03589743589743591	0.13846153846153847	0.0
0.046153846153846184	0.13846153846153847	0.0
0.056410256410256376	0.13846153846153847	0.0
0.06666666666666665	0.13846153846153847	0.0
0.07692307692307693	0.13846153846153847	0.0
0.0871794871794872	0.13846153846153847	0.0
0.09743589743589748	0.13846153846153847	0.0
0.1076923076923077	0.13846153846153847	0.0
0.11794871794871797	0.13846153846153847	0.0
0.1282051282051282	0.13846153846153847	0.0
0.13846153846153847	0.13846153846153847	0.0
0.14871794871794874	0.13846153846153847	0.0
0.15897435897435896	0.13846153846153847	0.0
0.16923076923076924	0.13846153846153847	0.0
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	0.0
-0.158974358974359	0.14871794871794874	0.0
-0.14871794871794874	0.14871794871794874	0.0
-0.13846153846153847	0.14871794871794874	0.0
-0.1282051282051282	0.14871794871794874	0.0
-0.11794871794871796	0.14871794871794874	0.0
-0.1076923076923077	0.14871794871794874	0.0
-0.09743589743589745	0.14871794871794874	0.0
-0.08717948717948718	0.14871794871794874	0.0
-0.07692307692307691	0.14871794871794874	0.0
-0.06666666666666668	0.14871794871794874	0.0
-0.056410256410256404	0.14871794871794874	0.0
-0.046153846153846156	0.14871794871794874	0.0
-0.03589743589743591	0.14871794871794874	0.0
-0.025641025641025633	0.14871794871794874	0.0
-0.015384615384615385	0.14871794871794874	0.0
-0.005128205128205138	0.14871794871794874	0.0
0.00512820512820511	0.14871794871794874	0.0
0.015384615384615385	0.14871794871794874	0.0
0.02564102564102566	0.14871794871794874	0.0
0.03589743589743591	0.14871794871794874	0.0
0.046153846153846184	0.14871794871794874	0.0
0.056410256410256376	0.14871794871794874	0.0
0.06666666666666665	0.14871794871794874	0.0
0.07692307692307693	0.14871794871794874	0.0
0.0871794871794872	0.14871794871794874	0.0
0.09743589743589748	0.14871794871794874	0.0
0.1076923076923077	0.14871794871794874	0.0
0.11794871794871797	0.14871794871794874	0.0
0.1282051282051282	0.14871794871794874	0.0
0.13846153846153847	0.14871794871794874	0.0
0.14871794871794874	0.14871794871794874	0.0
0.15897435897435896	0.14871794871794874	0.0
0.16923076923076924	0.14871794871794874	0.0
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	0.0
-0.158974358974359	0.15897435897435896	0.0
-0.14871794871794874	0.15897435897435896	0.0
-0.13846153846153847	0.15897435897435896	0.0
-0.1282051282051282	0.15897435897435896	0.0
-0.11794871794871796	0.15897435897435896	0.0
-0.1076923076923077	0.15897435897435896	0.0
-0.09743589743589745	0.15897435897435896	0.0
-0.08717948717948718	0.15897435897435896	0.0
-0.07692307692307691	0.15897435897435896	0.0
-0.06666666666666668	0.15897435897435896	0.0
-0.056410256410256404	0.15897435897435896	0.0
-0.046153846153846156	0.15897435897435896	0.0
-0.03589743589743591	0.15897435897435896	0.0
-0.025641025641025633	0.15897435897435896	0.0
-0.015384615384615385	0.15897435897435896	0.0
-0.005128205128205138	0.15897435897435896	0.0
0.00512820512820511	0.15897435897435896	0.0
0.015384615384615385	0.15897435897435896	0.0
0.02564102564102566	0.15897435897435896	0.0
0.03589743589743591	0.15897435897435896	0.0
0.046153846153846184	0.15897435897435896	0.0
0.056410256410256376	0.15897435897435896	0.0
0.06666666666666665	0.15897435897435896	0.0
0.07692307692307693	0.15897435897435896	0.0
0.0871794871794872	0.15897435897435896	0.0
0.09743589743589748	0.15897435897435896	0.0
0.1076923076923077	0.15897435897435896	0.0
0.11794871794871797	0.15897435897435896	0.0
0.1282051282051282	0.15897435897435896	0.0
0.13846153846153847	0.15897435897435896	0.0
0.14871794871794874	0.15897435897435896	0.0
0.15897435897435896	0.15897435897435896	0.0
0.16923076923076924	0.15897435897435896	0.0
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	0.0
-0.158974358974359	0.16923076923076924	0.0
-0.14871794871794874	0.16923076923076924	0.0
-0.13846153846153847	0.16923076923076924	0.0
-0.1282051282051282	0.16923076923076924	0.0
-0.11794871794871796	0.16923076923076924	0.0
-0.1076923076923077	0.16923076923076924	0.0
-0.09743589743589745	0.16923076923076924	0.0
-0.08717948717948718	0.16923076923076924	0.0
-0.07692307692307691	0.16923076923076924	0.0
-0.06666666666666668	0.16923076923076924	0.0
-0.056410256410256404	0.16923076923076924	0.0
-0.046153846153846156	0.16923076923076924	0.0
-0.03589743589743591	0.16923076923076924	0.0
-0.025641025641025633	0.16923076923076924	0.0
-0.015384615384615385	0.16923076923076924	0.0
-0.005128205128205138	0.16923076923076924	0.0
0.00512820512820511	0.16923076923076924	0.0
0.015384615384615385	0.16923076923076924	0.0
0.02564102564102566	0.16923076923076924	0.0
0.03589743589743591	0.16923076923076924	0.0
0.046153846153846184	0.16923076923076924	0.0
0.056410256410256376	0.16923076923076924	0.0
0.06666666666666665	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.0871794871794872	0.16923076923076924	0.0
0.09743589743589748	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.11794871794871797	0.16923076923076924	0.0
0.1282051282051282	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.14871794871794874	0.16923076923076924	0.0
0.15897435897435896	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results_final_redo/pointsource2d_fast/sliding_fb_config.json <==
{
  "name": "sliding_fb",
  "SlidingFB": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "transport": {
        "θ0": 0.99,
        "τθ": null,
        "adaptation": 0.9,
        "tolerance_mult": 100.0,
        "ℓ_gradv_mult": 0.04,
        "max_attempts": 2,
        "max_fail": 18446744073709551615,
        "allow_partial_transport": true,
        "alt_remainder_control": false
      },
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "SSN",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": false,
          "interp": true,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": false,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      },
      "guess": "BetterThanZero"
    },
    "Wave"
  ]
}

==> results_final_redo/pointsource2d_fast/sliding_fb_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	0.000011	7.507479167416982	1.0	0	0	0	0	0	23.759999999999994
1	0.181131	6.623109286847991	0.6089342426792335	1	2	0	0	1	23.759999999999994
2	0.386453	6.055527256027073	0.35795113979265175	2	4	0	0	1	18.40741025854215
3	0.606097	5.649796531811182	0.1785382081449726	3	4	0	0	1	14.834304395473644
4	0.822923	5.442944143605899	0.08706869111996635	4	4	0	0	1	12.304910539374697
5	1.010556	5.343847759323061	0.043248561761439576	4	2	0	0	1	10.434338683028969
6	1.194876	5.2960663390165	0.022119758385611196	4	2	0	0	1	9.003356405071763
7	1.379283	5.272863958090734	0.011859733855443201	4	2	0	0	1	7.878702161472609
8	1.5858210000000001	5.261501869163853	0.006835451585588116	4	2	0	0	1	6.975104168856445
9	1.801281	5.255875712394181	0.004347581627238035	4	2	0	0	1	6.235678980607565
10	2.017038	5.253044182891045	0.003095487617876752	4	2	0	0	1	5.621150231219355
20	3.93131	5.249309476490952	0.0014440114439218926	4	20	0	0	10	2.643070235467864
30	5.843528	5.248556594409516	0.0011110892042358466	4	20	0	0	10	1.6230576969017554
40	7.804396	5.248005218483719	0.0008672723932749445	4	20	0	0	10	1.1312815265493965
50	9.859246	5.247592539400844	0.000684786917886336	4	20	0	0	10	0.8492844621208159
60	12.014338	5.247279434402762	0.0005463328096151965	4	20	0	0	10	0.6695029250850663
70	14.294598	5.247038668852268	0.000439866992077322	4	20	0	0	10	0.546361432155563
80	16.656314	5.246851146380231	0.00035694510706863543	4	20	0	0	10	0.45752353796854184
90	19.190783	5.246703378075746	0.0002916023979023432	4	20	0	0	10	0.3908637976550093
100	21.925725	5.246585727613962	0.00023957771010176346	4	20	0	0	10	0.3392796155688574
200	54.326159	5.2461346980272605	0.0000401337548374301	4	200	0	0	100	0.13210589812905257
300	93.708267	5.246061483504238	7.758508323602297e-6	4	200	0	0	100	0.07557556894964212
400	148.181474	5.246047512429126	1.5805400444107938e-6	4	200	0	0	100	0.0507540299036961
500	225.823985	5.246044683066695	3.294043081587511e-7	4	200	0	0	100	0.037239315653345165
600	318.599977	5.246044095003285	6.93643995208709e-8	4	200	0	0	100	0.028903652573991755
700	422.124214	5.246043971328132	1.4675611098173943e-8	4	200	0	0	100	0.0233239831811432
800	533.059562	5.246043945177113	3.111707436730433e-9	4	200	0	0	100	0.01936626963168224
900	653.516906	5.246043939679348	6.806119807054381e-10	4	171	0	0	100	0.01643495955711554
1000	785.639508	5.246043938510153	1.635976068940448e-10	4	129	0	0	100	0.014189831698516857
1100	926.823294	5.246043938244325	4.6049138177750643e-11	4	106	0	0	100	0.012423607997502936
1200	1078.677782	5.246043938172027	1.4079297773915165e-11	4	100	0	0	100	0.01100341164951857
1300	1239.106362	5.246043938149931	4.308466206757681e-12	4	100	0	0	100	0.00984046938252976
1400	1404.550214	5.24604393814317	1.3184613542466303e-12	4	100	0	0	100	0.00887340882944221
1500	1573.741598	5.2460439381411	4.0335412892799805e-13	4	100	0	0	100	0.008058560516258136
1600	1744.971953	5.246043938140467	1.2332346298285432e-13	4	100	0	0	100	0.007364077202492598
1700	1921.136491	5.246043938140273	3.7703988682656096e-14	4	100	0	0	100	0.006766234041211303
1800	2099.028098	5.246043938140215	1.178249646333003e-14	4	100	0	0	100	0.0062470257470716335
1900	2279.982716	5.246043938140196	3.534748938999009e-15	4	100	0	0	100	0.005792562397540503
2000	2471.533079	5.24604393814019	7.85499764222002e-16	4	100	0	0	100	0.00539197212444391
2100	2661.249142	5.246043938140189	3.92749882111001e-16	4	100	0	0	100	0.005036634229968624
2200	2850.492418	5.246043938140188	0.0	4	100	0	0	100	0.004719632859190867
2300	3040.346821	5.246043938140188	0.0	4	100	0	0	100	0.0044353610440104555
2400	3239.293737	5.246043938140188	0.0	4	100	0	0	100	0.004179229239069602
2500	3452.89109	5.246043938140188	0.0	4	100	0	0	100	0.003947447730032767
2600	3671.203419	5.246043938140188	0.0	4	100	0	0	100	0.0037368620912545947
2700	3891.589086	5.246043938140188	0.0	4	100	0	0	100	0.0035448272878094715
2800	4113.75482	5.246043938140188	0.0	4	100	0	0	100	0.0033691102996435424
2900	4336.880378	5.246043938140188	0.0	4	100	0	0	100	0.00320781405224976
3000	4556.984208	5.246043938140188	0.0	4	100	0	0	100	0.0030593174417965713
3100	4780.200094	5.246043938140188	0.0	4	100	0	0	100	0.0029222276435703558
3200	5006.542884	5.246043938140188	0.0	4	100	0	0	100	0.0027953418852223644
3300	5231.383219	5.246043938140188	0.0	4	100	0	0	100	0.002677616578337087
3400	5460.105721	5.246043938140189	3.92749882111001e-16	4	100	0	0	100	0.002568142218458098
3500	5687.919128	5.246043938140188	0.0	4	100	0	0	100	0.0024661228425670507
3600	5914.123414	5.246043938140188	0.0	4	100	0	0	100	0.0023708591136317623
3700	6141.043517	5.246043938140188	0.0	4	100	0	0	100	0.00228173431164673
3800	6370.045762	5.246043938140188	0.0	4	100	0	0	100	0.0021982026688368243
3900	6598.02497	5.246043938140188	0.0	4	100	0	0	100	0.0021197796070436593
4000	6827.199649	5.246043938140188	0.0	4	100	0	0	100	0.00204603352755647


==> results_final_redo/pointsource2d_fast/sliding_fb_reco.txt <==
x0	x1	weight
0.15593084895011428	0.1497333282085623	8.151597410249213
0.811015231610019	0.5145136938763983	2.595586710370803
0.28297864883237805	0.6922149398731132	3.0897978765762564
0.7583532683467229	0.4501060897491837	1.0245797796277003


==> results_final_redo/pointsource2d_fast/sliding_fb_stats.json <==
{
  "cpu_time": 6827.205237,
  "elapsed": 2006.197405458
}

==> results_final_redo/pointsource2d_fast/spread.txt <==
x	y	f
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	0.0
-0.158974358974359	-0.16923076923076924	0.0
-0.14871794871794874	-0.16923076923076924	0.0
-0.13846153846153847	-0.16923076923076924	0.0
-0.1282051282051282	-0.16923076923076924	0.0
-0.11794871794871796	-0.16923076923076924	0.0
-0.1076923076923077	-0.16923076923076924	0.0
-0.09743589743589745	-0.16923076923076924	0.0
-0.08717948717948718	-0.16923076923076924	0.0
-0.07692307692307691	-0.16923076923076924	0.0
-0.06666666666666668	-0.16923076923076924	0.0
-0.056410256410256404	-0.16923076923076924	0.0
-0.046153846153846156	-0.16923076923076924	0.0
-0.03589743589743591	-0.16923076923076924	0.0
-0.025641025641025633	-0.16923076923076924	0.0
-0.015384615384615385	-0.16923076923076924	0.0
-0.005128205128205138	-0.16923076923076924	0.0
0.00512820512820511	-0.16923076923076924	0.0
0.015384615384615385	-0.16923076923076924	0.0
0.02564102564102566	-0.16923076923076924	0.0
0.03589743589743591	-0.16923076923076924	0.0
0.046153846153846184	-0.16923076923076924	0.0
0.056410256410256376	-0.16923076923076924	0.0
0.06666666666666665	-0.16923076923076924	0.0
0.07692307692307693	-0.16923076923076924	0.0
0.0871794871794872	-0.16923076923076924	0.0
0.09743589743589748	-0.16923076923076924	0.0
0.1076923076923077	-0.16923076923076924	0.0
0.11794871794871797	-0.16923076923076924	0.0
0.1282051282051282	-0.16923076923076924	0.0
0.13846153846153847	-0.16923076923076924	0.0
0.14871794871794874	-0.16923076923076924	0.0
0.15897435897435896	-0.16923076923076924	0.0
0.16923076923076924	-0.16923076923076924	0.0
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	0.0
-0.158974358974359	-0.158974358974359	1.9273026080903444e-11
-0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
-0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
-0.1282051282051282	-0.158974358974359	5.741627199762312e-7
-0.11794871794871796	-0.158974358974359	1.3283162305220286e-6
-0.1076923076923077	-0.158974358974359	2.5565861826580818e-6
-0.09743589743589745	-0.158974358974359	4.374610732869816e-6
-0.08717948717948718	-0.158974358974359	6.898028037642666e-6
-0.07692307692307691	-0.158974358974359	0.000010240394766645316
-0.06666666666666668	-0.158974358974359	0.000014354222183614402
-0.056410256410256404	-0.158974358974359	0.000018919038410876672
-0.046153846153846156	-0.158974358974359	0.000023587928978975823
-0.03589743589743591	-0.158974358974359	0.000028013979418455576
-0.025641025641025633	-0.158974358974359	0.00003185027525985965
-0.015384615384615385	-0.158974358974359	0.000034749902033731755
-0.005128205128205138	-0.158974358974359	0.0000363659452706156
0.00512820512820511	-0.158974358974359	0.000036365945270615615
0.015384615384615385	-0.158974358974359	0.000034749902033731755
0.02564102564102566	-0.158974358974359	0.000031850275259859646
0.03589743589743591	-0.158974358974359	0.000028013979418455576
0.046153846153846184	-0.158974358974359	0.00002358792897897581
0.056410256410256376	-0.158974358974359	0.000018919038410876686
0.06666666666666665	-0.158974358974359	0.00001435422218361441
0.07692307692307693	-0.158974358974359	0.00001024039476664531
0.0871794871794872	-0.158974358974359	6.898028037642656e-6
0.09743589743589748	-0.158974358974359	4.374610732869809e-6
0.1076923076923077	-0.158974358974359	2.5565861826580818e-6
0.11794871794871797	-0.158974358974359	1.3283162305220269e-6
0.1282051282051282	-0.158974358974359	5.741627199762312e-7
0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
0.15897435897435896	-0.158974358974359	1.9273026080905447e-11
0.16923076923076924	-0.158974358974359	0.0
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	0.0
-0.158974358974359	-0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	-0.14871794871794874	0.00003414334135691525
-0.13846153846153847	-0.14871794871794874	0.00023756685522644165
-0.1282051282051282	-0.14871794871794874	0.0007642105802884069
-0.11794871794871796	-0.14871794871794874	0.0017679889028249201
-0.1076923076923077	-0.14871794871794874	0.003402816209118099
-0.09743589743589745	-0.14871794871794874	0.0058226068854500546
-0.08717948717948718	-0.14871794871794874	0.009181275318102908
-0.07692307692307691	-0.14871794871794874	0.013629965434405684
-0.06666666666666668	-0.14871794871794874	0.019105469726391853
-0.056410256410256404	-0.14871794871794874	0.025181240124878282
-0.046153846153846156	-0.14871794871794874	0.031395533471018595
-0.03589743589743591	-0.14871794871794874	0.03728660660596648
-0.025641025641025633	-0.14871794871794874	0.04239271637087559
-0.015384615384615385	-0.14871794871794874	0.04625211960689959
-0.005128205128205138	-0.14871794871794874	0.048403073155192114
0.00512820512820511	-0.14871794871794874	0.04840307315519212
0.015384615384615385	-0.14871794871794874	0.04625211960689959
0.02564102564102566	-0.14871794871794874	0.042392716370875584
0.03589743589743591	-0.14871794871794874	0.03728660660596648
0.046153846153846184	-0.14871794871794874	0.03139553347101858
0.056410256410256376	-0.14871794871794874	0.025181240124878292
0.06666666666666665	-0.14871794871794874	0.01910546972639186
0.07692307692307693	-0.14871794871794874	0.01362996543440568
0.0871794871794872	-0.14871794871794874	0.009181275318102896
0.09743589743589748	-0.14871794871794874	0.005822606885450045
0.1076923076923077	-0.14871794871794874	0.003402816209118099
0.11794871794871797	-0.14871794871794874	0.001767988902824918
0.1282051282051282	-0.14871794871794874	0.0007642105802884069
0.13846153846153847	-0.14871794871794874	0.00023756685522644165
0.14871794871794874	-0.14871794871794874	0.00003414334135691525
0.15897435897435896	-0.14871794871794874	2.56523977136866e-8
0.16923076923076924	-0.14871794871794874	0.0
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.0
-0.158974358974359	-0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	-0.13846153846153847	0.00023756685522644165
-0.13846153846153847	-0.13846153846153847	0.0016529726868911253
-0.1282051282051282	-0.13846153846153847	0.005317320949700206
-0.11794871794871796	-0.13846153846153847	0.01230153661086527
-0.1076923076923077	-0.13846153846153847	0.023676544637597958
-0.09743589743589745	-0.13846153846153847	0.04051326999710988
-0.08717948717948718	-0.13846153846153847	0.06388263765661269
-0.07692307692307691	-0.13846153846153847	0.09483629593390815
-0.06666666666666668	-0.13846153846153847	0.13293445164246123
-0.056410256410256404	-0.13846153846153847	0.17520921472313974
-0.046153846153846156	-0.13846153846153847	0.21844781027430865
-0.03589743589743591	-0.13846153846153847	0.25943746339433316
-0.025641025641025633	-0.13846153846153847	0.2949653991815785
-0.015384615384615385	-0.13846153846153847	0.3218188427344097
-0.005128205128205138	-0.13846153846153847	0.33678501915119197
0.00512820512820511	-0.13846153846153847	0.336785019151192
0.015384615384615385	-0.13846153846153847	0.3218188427344097
0.02564102564102566	-0.13846153846153847	0.29496539918157844
0.03589743589743591	-0.13846153846153847	0.25943746339433316
0.046153846153846184	-0.13846153846153847	0.21844781027430848
0.056410256410256376	-0.13846153846153847	0.17520921472313986
0.06666666666666665	-0.13846153846153847	0.13293445164246132
0.07692307692307693	-0.13846153846153847	0.0948362959339081
0.0871794871794872	-0.13846153846153847	0.0638826376566126
0.09743589743589748	-0.13846153846153847	0.040513269997109816
0.1076923076923077	-0.13846153846153847	0.023676544637597958
0.11794871794871797	-0.13846153846153847	0.012301536610865254
0.1282051282051282	-0.13846153846153847	0.005317320949700206
0.13846153846153847	-0.13846153846153847	0.0016529726868911253
0.14871794871794874	-0.13846153846153847	0.00023756685522644165
0.15897435897435896	-0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	-0.13846153846153847	0.0
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.0
-0.158974358974359	-0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	-0.1282051282051282	0.0007642105802884069
-0.13846153846153847	-0.1282051282051282	0.005317320949700206
-0.1282051282051282	-0.1282051282051282	0.017104881590812998
-0.11794871794871796	-0.1282051282051282	0.039571868823484284
-0.1076923076923077	-0.1282051282051282	0.07616325896757177
-0.09743589743589745	-0.1282051282051282	0.13032402834293302
-0.08717948717948718	-0.1282051282051282	0.2054991532694258
-0.07692307692307691	-0.1282051282051282	0.3050716004931501
-0.06666666666666668	-0.1282051282051282	0.427626633072084
-0.056410256410256404	-0.1282051282051282	0.5636170732984631
-0.046153846153846156	-0.1282051282051282	0.7027079922127137
-0.03589743589743591	-0.1282051282051282	0.8345644608552634
-0.025641025641025633	-0.1282051282051282	0.9488515502665394
-0.015384615384615385	-0.1282051282051282	1.035234331486969
-0.005128205128205138	-0.1282051282051282	1.0833778755569787
0.00512820512820511	-0.1282051282051282	1.083377875556979
0.015384615384615385	-0.1282051282051282	1.035234331486969
0.02564102564102566	-0.1282051282051282	0.9488515502665393
0.03589743589743591	-0.1282051282051282	0.8345644608552634
0.046153846153846184	-0.1282051282051282	0.7027079922127132
0.056410256410256376	-0.1282051282051282	0.5636170732984634
0.06666666666666665	-0.1282051282051282	0.42762663307208426
0.07692307692307693	-0.1282051282051282	0.30507160049314996
0.0871794871794872	-0.1282051282051282	0.20549915326942553
0.09743589743589748	-0.1282051282051282	0.1303240283429328
0.1076923076923077	-0.1282051282051282	0.07616325896757177
0.11794871794871797	-0.1282051282051282	0.03957186882348424
0.1282051282051282	-0.1282051282051282	0.017104881590812998
0.13846153846153847	-0.1282051282051282	0.005317320949700206
0.14871794871794874	-0.1282051282051282	0.0007642105802884069
0.15897435897435896	-0.1282051282051282	5.741627199762908e-7
0.16923076923076924	-0.1282051282051282	0.0
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.0
-0.158974358974359	-0.11794871794871796	1.3283162305220286e-6
-0.14871794871794874	-0.11794871794871796	0.0017679889028249201
-0.13846153846153847	-0.11794871794871796	0.01230153661086527
-0.1282051282051282	-0.11794871794871796	0.039571868823484284
-0.11794871794871796	-0.11794871794871796	0.09154888292381441
-0.1076923076923077	-0.11794871794871796	0.17620247629498856
-0.09743589743589745	-0.11794871794871796	0.30150254632013934
-0.08717948717948718	-0.11794871794871796	0.47541899038239965
-0.07692307692307691	-0.11794871794871796	0.7057782477120055
-0.06666666666666668	-0.11794871794871796	0.9893073471169497
-0.056410256410256404	-0.11794871794871796	1.3039190463161123
-0.046153846153846156	-0.11794871794871796	1.6257036531600935
-0.03589743589743591	-0.11794871794871796	1.9307514754994963
-0.025641025641025633	-0.11794871794871796	2.195152821184923
-0.015384615384615385	-0.11794871794871796	2.394997998066975
-0.005128205128205138	-0.11794871794871796	2.506377313996254
0.00512820512820511	-0.11794871794871796	2.5063773139962544
0.015384615384615385	-0.11794871794871796	2.394997998066975
0.02564102564102566	-0.11794871794871796	2.1951528211849225
0.03589743589743591	-0.11794871794871796	1.9307514754994963
0.046153846153846184	-0.11794871794871796	1.6257036531600924
0.056410256410256376	-0.11794871794871796	1.303919046316113
0.06666666666666665	-0.11794871794871796	0.9893073471169502
0.07692307692307693	-0.11794871794871796	0.7057782477120053
0.0871794871794872	-0.11794871794871796	0.475418990382399
0.09743589743589748	-0.11794871794871796	0.3015025463201388
0.1076923076923077	-0.11794871794871796	0.17620247629498856
0.11794871794871797	-0.11794871794871796	0.09154888292381431
0.1282051282051282	-0.11794871794871796	0.039571868823484284
0.13846153846153847	-0.11794871794871796	0.01230153661086527
0.14871794871794874	-0.11794871794871796	0.0017679889028249201
0.15897435897435896	-0.11794871794871796	1.3283162305221667e-6
0.16923076923076924	-0.11794871794871796	0.0
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.0
-0.158974358974359	-0.1076923076923077	2.5565861826580818e-6
-0.14871794871794874	-0.1076923076923077	0.003402816209118099
-0.13846153846153847	-0.1076923076923077	0.023676544637597958
-0.1282051282051282	-0.1076923076923077	0.07616325896757177
-0.11794871794871796	-0.1076923076923077	0.17620247629498856
-0.1076923076923077	-0.1076923076923077	0.3391337137157982
-0.09743589743589745	-0.1076923076923077	0.58029648832595
-0.08717948717948718	-0.1076923076923077	0.915030317221394
-0.07692307692307691	-0.1076923076923077	1.358398606190352
-0.06666666666666668	-0.1076923076923077	1.9041019268787525
-0.056410256410256404	-0.1076923076923077	2.509629364241358
-0.046153846153846156	-0.1076923076923077	3.1289623669903164
-0.03589743589743591	-0.1076923076923077	3.7160823838377812
-0.025641025641025633	-0.1076923076923077	4.224970863495905
-0.015384615384615385	-0.1076923076923077	4.609609254676838
-0.005128205128205138	-0.1076923076923077	4.82397900609273
0.00512820512820511	-0.1076923076923077	4.823979006092731
0.015384615384615385	-0.1076923076923077	4.609609254676838
0.02564102564102566	-0.1076923076923077	4.224970863495904
0.03589743589743591	-0.1076923076923077	3.7160823838377812
0.046153846153846184	-0.1076923076923077	3.128962366990314
0.056410256410256376	-0.1076923076923077	2.5096293642413596
0.06666666666666665	-0.1076923076923077	1.9041019268787538
0.07692307692307693	-0.1076923076923077	1.3583986061903517
0.0871794871794872	-0.1076923076923077	0.9150303172213928
0.09743589743589748	-0.1076923076923077	0.580296488325949
0.1076923076923077	-0.1076923076923077	0.3391337137157982
0.11794871794871797	-0.1076923076923077	0.17620247629498836
0.1282051282051282	-0.1076923076923077	0.07616325896757177
0.13846153846153847	-0.1076923076923077	0.023676544637597958
0.14871794871794874	-0.1076923076923077	0.003402816209118099
0.15897435897435896	-0.1076923076923077	2.556586182658347e-6
0.16923076923076924	-0.1076923076923077	0.0
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0
-0.158974358974359	-0.09743589743589745	4.374610732869816e-6
-0.14871794871794874	-0.09743589743589745	0.0058226068854500546
-0.13846153846153847	-0.09743589743589745	0.04051326999710988
-0.1282051282051282	-0.09743589743589745	0.13032402834293302
-0.11794871794871796	-0.09743589743589745	0.30150254632013934
-0.1076923076923077	-0.09743589743589745	0.58029648832595
-0.09743589743589745	-0.09743589743589745	0.9929535187575855
-0.08717948717948718	-0.09743589743589745	1.5657213020122673
-0.07692307692307691	-0.09743589743589745	2.3243750445280646
-0.06666666666666668	-0.09743589743589745	3.2581357054591833
-0.056410256410256404	-0.09743589743589745	4.294262257539465
-0.046153846153846156	-0.09743589743589745	5.354011707577245
-0.03589743589743591	-0.09743589743589745	6.358641062380861
-0.025641025641025633	-0.09743589743589745	7.229407328758652
-0.015384615384615385	-0.09743589743589745	7.887567513518959
-0.005128205128205138	-0.09743589743589745	8.254378623470114
0.00512820512820511	-0.09743589743589745	8.254378623470116
0.015384615384615385	-0.09743589743589745	7.887567513518959
0.02564102564102566	-0.09743589743589745	7.2294073287586516
0.03589743589743591	-0.09743589743589745	6.358641062380861
0.046153846153846184	-0.09743589743589745	5.35401170757724
0.056410256410256376	-0.09743589743589745	4.294262257539469
0.06666666666666665	-0.09743589743589745	3.2581357054591855
0.07692307692307693	-0.09743589743589745	2.3243750445280638
0.0871794871794872	-0.09743589743589745	1.5657213020122653
0.09743589743589748	-0.09743589743589745	0.9929535187575838
0.1076923076923077	-0.09743589743589745	0.58029648832595
0.11794871794871797	-0.09743589743589745	0.30150254632013895
0.1282051282051282	-0.09743589743589745	0.13032402834293302
0.13846153846153847	-0.09743589743589745	0.04051326999710988
0.14871794871794874	-0.09743589743589745	0.0058226068854500546
0.15897435897435896	-0.09743589743589745	4.3746107328702704e-6
0.16923076923076924	-0.09743589743589745	0.0
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.0
-0.158974358974359	-0.08717948717948718	6.898028037642666e-6
-0.14871794871794874	-0.08717948717948718	0.009181275318102908
-0.13846153846153847	-0.08717948717948718	0.06388263765661269
-0.1282051282051282	-0.08717948717948718	0.2054991532694258
-0.11794871794871796	-0.08717948717948718	0.47541899038239965
-0.1076923076923077	-0.08717948717948718	0.915030317221394
-0.09743589743589745	-0.08717948717948718	1.5657213020122673
-0.08717948717948718	-0.08717948717948718	2.4688801129808797
-0.07692307692307691	-0.08717948717948718	3.665149931325021
-0.06666666666666668	-0.08717948717948718	5.137534015959938
-0.056410256410256404	-0.08717948717948718	6.7713319566757075
-0.046153846153846156	-0.08717948717948718	8.442379248794747
-0.03589743589743591	-0.08717948717948718	10.026511387639484
-0.025641025641025633	-0.08717948717948718	11.399563868532343
-0.015384615384615385	-0.08717948717948718	12.437372186795749
-0.005128205128205138	-0.08717948717948718	13.01577183775212
0.00512820512820511	-0.08717948717948718	13.015771837752121
0.015384615384615385	-0.08717948717948718	12.437372186795749
0.02564102564102566	-0.08717948717948718	11.399563868532342
0.03589743589743591	-0.08717948717948718	10.026511387639484
0.046153846153846184	-0.08717948717948718	8.442379248794742
0.056410256410256376	-0.08717948717948718	6.771331956675712
0.06666666666666665	-0.08717948717948718	5.137534015959941
0.07692307692307693	-0.08717948717948718	3.66514993132502
0.0871794871794872	-0.08717948717948718	2.468880112980876
0.09743589743589748	-0.08717948717948718	1.5657213020122644
0.1076923076923077	-0.08717948717948718	0.915030317221394
0.11794871794871797	-0.08717948717948718	0.47541899038239915
0.1282051282051282	-0.08717948717948718	0.2054991532694258
0.13846153846153847	-0.08717948717948718	0.06388263765661269
0.14871794871794874	-0.08717948717948718	0.009181275318102908
0.15897435897435896	-0.08717948717948718	6.898028037643382e-6
0.16923076923076924	-0.08717948717948718	0.0
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0
-0.158974358974359	-0.07692307692307691	0.000010240394766645316
-0.14871794871794874	-0.07692307692307691	0.013629965434405684
-0.13846153846153847	-0.07692307692307691	0.09483629593390815
-0.1282051282051282	-0.07692307692307691	0.3050716004931501
-0.11794871794871796	-0.07692307692307691	0.7057782477120055
-0.1076923076923077	-0.07692307692307691	1.358398606190352
-0.09743589743589745	-0.07692307692307691	2.3243750445280646
-0.08717948717948718	-0.07692307692307691	3.665149931325021
-0.07692307692307691	-0.07692307692307691	5.441059672546298
-0.06666666666666668	-0.07692307692307691	7.626871935486872
-0.056410256410256404	-0.07692307692307691	10.05230943596697
-0.046153846153846156	-0.07692307692307691	12.53304506818695
-0.03589743589743591	-0.07692307692307691	14.884751726347195
-0.025641025641025633	-0.07692307692307691	16.923102304648072
-0.015384615384615385	-0.07692307692307691	18.46376969728996
-0.005128205128205138	-0.07692307692307691	19.32242679847322
0.00512820512820511	-0.07692307692307691	19.322426798473224
0.015384615384615385	-0.07692307692307691	18.46376969728996
0.02564102564102566	-0.07692307692307691	16.923102304648072
0.03589743589743591	-0.07692307692307691	14.884751726347195
0.046153846153846184	-0.07692307692307691	12.533045068186944
0.056410256410256376	-0.07692307692307691	10.052309435966977
0.06666666666666665	-0.07692307692307691	7.626871935486878
0.07692307692307693	-0.07692307692307691	5.441059672546296
0.0871794871794872	-0.07692307692307691	3.665149931325017
0.09743589743589748	-0.07692307692307691	2.3243750445280607
0.1076923076923077	-0.07692307692307691	1.358398606190352
0.11794871794871797	-0.07692307692307691	0.7057782477120047
0.1282051282051282	-0.07692307692307691	0.3050716004931501
0.13846153846153847	-0.07692307692307691	0.09483629593390815
0.14871794871794874	-0.07692307692307691	0.013629965434405684
0.15897435897435896	-0.07692307692307691	0.000010240394766646378
0.16923076923076924	-0.07692307692307691	0.0
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0
-0.158974358974359	-0.06666666666666668	0.000014354222183614402
-0.14871794871794874	-0.06666666666666668	0.019105469726391853
-0.13846153846153847	-0.06666666666666668	0.13293445164246123
-0.1282051282051282	-0.06666666666666668	0.427626633072084
-0.11794871794871796	-0.06666666666666668	0.9893073471169497
-0.1076923076923077	-0.06666666666666668	1.9041019268787525
-0.09743589743589745	-0.06666666666666668	3.2581357054591833
-0.08717948717948718	-0.06666666666666668	5.137534015959938
-0.07692307692307691	-0.06666666666666668	7.626871935486872
-0.06666666666666668	-0.06666666666666668	10.69078066057955
-0.056410256410256404	-0.06666666666666668	14.090578184768841
-0.046153846153846156	-0.06666666666666668	17.567888508749643
-0.03589743589743591	-0.06666666666666668	20.8643356332169
-0.025641025641025633	-0.06666666666666668	23.721543558865527
-0.015384615384615385	-0.06666666666666668	25.88113628639045
-0.005128205128205138	-0.06666666666666668	27.084737816486587
0.00512820512820511	-0.06666666666666668	27.08473781648659
0.015384615384615385	-0.06666666666666668	25.88113628639045
0.02564102564102566	-0.06666666666666668	23.721543558865523
0.03589743589743591	-0.06666666666666668	20.8643356332169
0.046153846153846184	-0.06666666666666668	17.567888508749633
0.056410256410256376	-0.06666666666666668	14.09057818476885
0.06666666666666665	-0.06666666666666668	10.690780660579557
0.07692307692307693	-0.06666666666666668	7.62687193548687
0.0871794871794872	-0.06666666666666668	5.13753401595993
0.09743589743589748	-0.06666666666666668	3.258135705459178
0.1076923076923077	-0.06666666666666668	1.9041019268787525
0.11794871794871797	-0.06666666666666668	0.9893073471169485
0.1282051282051282	-0.06666666666666668	0.427626633072084
0.13846153846153847	-0.06666666666666668	0.13293445164246123
0.14871794871794874	-0.06666666666666668	0.019105469726391853
0.15897435897435896	-0.06666666666666668	0.000014354222183615893
0.16923076923076924	-0.06666666666666668	0.0
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.0
-0.158974358974359	-0.056410256410256404	0.000018919038410876672
-0.14871794871794874	-0.056410256410256404	0.025181240124878282
-0.13846153846153847	-0.056410256410256404	0.17520921472313974
-0.1282051282051282	-0.056410256410256404	0.5636170732984631
-0.11794871794871796	-0.056410256410256404	1.3039190463161123
-0.1076923076923077	-0.056410256410256404	2.509629364241358
-0.09743589743589745	-0.056410256410256404	4.294262257539465
-0.08717948717948718	-0.056410256410256404	6.7713319566757075
-0.07692307692307691	-0.056410256410256404	10.05230943596697
-0.06666666666666668	-0.056410256410256404	14.090578184768841
-0.056410256410256404	-0.056410256410256404	18.571552432385268
-0.046153846153846156	-0.056410256410256404	23.154689487420423
-0.03589743589743591	-0.056410256410256404	27.499446658478526
-0.025641025641025633	-0.056410256410256404	31.265281254163767
-0.015384615384615385	-0.056410256410256404	34.11165058308034
-0.005128205128205138	-0.056410256410256404	35.69801195383245
0.00512820512820511	-0.056410256410256404	35.69801195383245
0.015384615384615385	-0.056410256410256404	34.11165058308034
0.02564102564102566	-0.056410256410256404	31.26528125416376
0.03589743589743591	-0.056410256410256404	27.499446658478526
0.046153846153846184	-0.056410256410256404	23.154689487420413
0.056410256410256376	-0.056410256410256404	18.57155243238528
0.06666666666666665	-0.056410256410256404	14.09057818476885
0.07692307692307693	-0.056410256410256404	10.052309435966968
0.0871794871794872	-0.056410256410256404	6.771331956675698
0.09743589743589748	-0.056410256410256404	4.294262257539458
0.1076923076923077	-0.056410256410256404	2.509629364241358
0.11794871794871797	-0.056410256410256404	1.3039190463161106
0.1282051282051282	-0.056410256410256404	0.5636170732984631
0.13846153846153847	-0.056410256410256404	0.17520921472313974
0.14871794871794874	-0.056410256410256404	0.025181240124878282
0.15897435897435896	-0.056410256410256404	0.000018919038410878637
0.16923076923076924	-0.056410256410256404	0.0
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.0
-0.158974358974359	-0.046153846153846156	0.000023587928978975823
-0.14871794871794874	-0.046153846153846156	0.031395533471018595
-0.13846153846153847	-0.046153846153846156	0.21844781027430865
-0.1282051282051282	-0.046153846153846156	0.7027079922127137
-0.11794871794871796	-0.046153846153846156	1.6257036531600935
-0.1076923076923077	-0.046153846153846156	3.1289623669903164
-0.09743589743589745	-0.046153846153846156	5.354011707577245
-0.08717948717948718	-0.046153846153846156	8.442379248794747
-0.07692307692307691	-0.046153846153846156	12.53304506818695
-0.06666666666666668	-0.046153846153846156	17.567888508749643
-0.056410256410256404	-0.046153846153846156	23.154689487420423
-0.046153846153846156	-0.046153846153846156	28.868865282577673
-0.03589743589743591	-0.046153846153846156	34.28583317259981
-0.025641025641025633	-0.046153846153846156	38.981010435865244
-0.015384615384615385	-0.046153846153846156	42.52981435075238
-0.005128205128205138	-0.046153846153846156	44.507662195639625
0.00512820512820511	-0.046153846153846156	44.50766219563963
0.015384615384615385	-0.046153846153846156	42.52981435075238
0.02564102564102566	-0.046153846153846156	38.98101043586524
0.03589743589743591	-0.046153846153846156	34.28583317259981
0.046153846153846184	-0.046153846153846156	28.868865282577655
0.056410256410256376	-0.046153846153846156	23.15468948742044
0.06666666666666665	-0.046153846153846156	17.567888508749654
0.07692307692307693	-0.046153846153846156	12.533045068186949
0.0871794871794872	-0.046153846153846156	8.442379248794737
0.09743589743589748	-0.046153846153846156	5.354011707577235
0.1076923076923077	-0.046153846153846156	3.1289623669903164
0.11794871794871797	-0.046153846153846156	1.6257036531600917
0.1282051282051282	-0.046153846153846156	0.7027079922127137
0.13846153846153847	-0.046153846153846156	0.21844781027430865
0.14871794871794874	-0.046153846153846156	0.031395533471018595
0.15897435897435896	-0.046153846153846156	0.000023587928978978273
0.16923076923076924	-0.046153846153846156	0.0
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.0
-0.158974358974359	-0.03589743589743591	0.000028013979418455576
-0.14871794871794874	-0.03589743589743591	0.03728660660596648
-0.13846153846153847	-0.03589743589743591	0.25943746339433316
-0.1282051282051282	-0.03589743589743591	0.8345644608552634
-0.11794871794871796	-0.03589743589743591	1.9307514754994963
-0.1076923076923077	-0.03589743589743591	3.7160823838377812
-0.09743589743589745	-0.03589743589743591	6.358641062380861
-0.08717948717948718	-0.03589743589743591	10.026511387639484
-0.07692307692307691	-0.03589743589743591	14.884751726347195
-0.06666666666666668	-0.03589743589743591	20.8643356332169
-0.056410256410256404	-0.03589743589743591	27.499446658478526
-0.046153846153846156	-0.03589743589743591	34.28583317259981
-0.03589743589743591	-0.03589743589743591	40.71924354604853
-0.025641025641025633	-0.03589743589743591	46.295426149292474
-0.015384615384615385	-0.03589743589743591	50.51012935279938
-0.005128205128205138	-0.03589743589743591	52.859101527037026
0.00512820512820511	-0.03589743589743591	52.85910152703703
0.015384615384615385	-0.03589743589743591	50.51012935279938
0.02564102564102566	-0.03589743589743591	46.29542614929247
0.03589743589743591	-0.03589743589743591	40.71924354604853
0.046153846153846184	-0.03589743589743591	34.28583317259979
0.056410256410256376	-0.03589743589743591	27.499446658478544
0.06666666666666665	-0.03589743589743591	20.86433563321691
0.07692307692307693	-0.03589743589743591	14.884751726347192
0.0871794871794872	-0.03589743589743591	10.026511387639472
0.09743589743589748	-0.03589743589743591	6.358641062380849
0.1076923076923077	-0.03589743589743591	3.7160823838377812
0.11794871794871797	-0.03589743589743591	1.9307514754994943
0.1282051282051282	-0.03589743589743591	0.8345644608552634
0.13846153846153847	-0.03589743589743591	0.25943746339433316
0.14871794871794874	-0.03589743589743591	0.03728660660596648
0.15897435897435896	-0.03589743589743591	0.000028013979418458487
0.16923076923076924	-0.03589743589743591	0.0
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.0
-0.158974358974359	-0.025641025641025633	0.00003185027525985965
-0.14871794871794874	-0.025641025641025633	0.04239271637087559
-0.13846153846153847	-0.025641025641025633	0.2949653991815785
-0.1282051282051282	-0.025641025641025633	0.9488515502665394
-0.11794871794871796	-0.025641025641025633	2.195152821184923
-0.1076923076923077	-0.025641025641025633	4.224970863495905
-0.09743589743589745	-0.025641025641025633	7.229407328758652
-0.08717948717948718	-0.025641025641025633	11.399563868532343
-0.07692307692307691	-0.025641025641025633	16.923102304648072
-0.06666666666666668	-0.025641025641025633	23.721543558865527
-0.056410256410256404	-0.025641025641025633	31.265281254163767
-0.046153846153846156	-0.025641025641025633	38.981010435865244
-0.03589743589743591	-0.025641025641025633	46.295426149292474
-0.025641025641025633	-0.025641025641025633	52.635223439767934
-0.015384615384615385	-0.025641025641025633	57.427097352614126
-0.005128205128205138	-0.025641025641025633	60.09774293315352
0.00512820512820511	-0.025641025641025633	60.097742933153526
0.015384615384615385	-0.025641025641025633	57.427097352614126
0.02564102564102566	-0.025641025641025633	52.63522343976793
0.03589743589743591	-0.025641025641025633	46.295426149292474
0.046153846153846184	-0.025641025641025633	38.98101043586522
0.056410256410256376	-0.025641025641025633	31.265281254163785
0.06666666666666665	-0.025641025641025633	23.72154355886554
0.07692307692307693	-0.025641025641025633	16.92310230464807
0.0871794871794872	-0.025641025641025633	11.39956386853233
0.09743589743589748	-0.025641025641025633	7.229407328758639
0.1076923076923077	-0.025641025641025633	4.224970863495905
0.11794871794871797	-0.025641025641025633	2.1951528211849203
0.1282051282051282	-0.025641025641025633	0.9488515502665394
0.13846153846153847	-0.025641025641025633	0.2949653991815785
0.14871794871794874	-0.025641025641025633	0.04239271637087559
0.15897435897435896	-0.025641025641025633	0.00003185027525986296
0.16923076923076924	-0.025641025641025633	0.0
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.0
-0.158974358974359	-0.015384615384615385	0.000034749902033731755
-0.14871794871794874	-0.015384615384615385	0.04625211960689959
-0.13846153846153847	-0.015384615384615385	0.3218188427344097
-0.1282051282051282	-0.015384615384615385	1.035234331486969
-0.11794871794871796	-0.015384615384615385	2.394997998066975
-0.1076923076923077	-0.015384615384615385	4.609609254676838
-0.09743589743589745	-0.015384615384615385	7.887567513518959
-0.08717948717948718	-0.015384615384615385	12.437372186795749
-0.07692307692307691	-0.015384615384615385	18.46376969728996
-0.06666666666666668	-0.015384615384615385	25.88113628639045
-0.056410256410256404	-0.015384615384615385	34.11165058308034
-0.046153846153846156	-0.015384615384615385	42.52981435075238
-0.03589743589743591	-0.015384615384615385	50.51012935279938
-0.025641025641025633	-0.015384615384615385	57.427097352614126
-0.015384615384615385	-0.015384615384615385	62.655220113589394
-0.005128205128205138	-0.015384615384615385	65.56899939911798
0.00512820512820511	-0.015384615384615385	65.56899939911798
0.015384615384615385	-0.015384615384615385	62.655220113589394
0.02564102564102566	-0.015384615384615385	57.42709735261411
0.03589743589743591	-0.015384615384615385	50.51012935279938
0.046153846153846184	-0.015384615384615385	42.52981435075235
0.056410256410256376	-0.015384615384615385	34.11165058308036
0.06666666666666665	-0.015384615384615385	25.881136286390465
0.07692307692307693	-0.015384615384615385	18.463769697289955
0.0871794871794872	-0.015384615384615385	12.437372186795733
0.09743589743589748	-0.015384615384615385	7.8875675135189445
0.1076923076923077	-0.015384615384615385	4.609609254676838
0.11794871794871797	-0.015384615384615385	2.3949979980669722
0.1282051282051282	-0.015384615384615385	1.035234331486969
0.13846153846153847	-0.015384615384615385	0.3218188427344097
0.14871794871794874	-0.015384615384615385	0.04625211960689959
0.15897435897435896	-0.015384615384615385	0.00003474990203373536
0.16923076923076924	-0.015384615384615385	0.0
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0
-0.158974358974359	-0.005128205128205138	0.0000363659452706156
-0.14871794871794874	-0.005128205128205138	0.048403073155192114
-0.13846153846153847	-0.005128205128205138	0.33678501915119197
-0.1282051282051282	-0.005128205128205138	1.0833778755569787
-0.11794871794871796	-0.005128205128205138	2.506377313996254
-0.1076923076923077	-0.005128205128205138	4.82397900609273
-0.09743589743589745	-0.005128205128205138	8.254378623470114
-0.08717948717948718	-0.005128205128205138	13.01577183775212
-0.07692307692307691	-0.005128205128205138	19.32242679847322
-0.06666666666666668	-0.005128205128205138	27.084737816486587
-0.056410256410256404	-0.005128205128205138	35.69801195383245
-0.046153846153846156	-0.005128205128205138	44.507662195639625
-0.03589743589743591	-0.005128205128205138	52.859101527037026
-0.025641025641025633	-0.005128205128205138	60.09774293315352
-0.015384615384615385	-0.005128205128205138	65.56899939911798
-0.005128205128205138	-0.005128205128205138	68.61828391005928
0.00512820512820511	-0.005128205128205138	68.61828391005929
0.015384615384615385	-0.005128205128205138	65.56899939911798
0.02564102564102566	-0.005128205128205138	60.0977429331535
0.03589743589743591	-0.005128205128205138	52.859101527037026
0.046153846153846184	-0.005128205128205138	44.5076621956396
0.056410256410256376	-0.005128205128205138	35.69801195383247
0.06666666666666665	-0.005128205128205138	27.084737816486605
0.07692307692307693	-0.005128205128205138	19.322426798473213
0.0871794871794872	-0.005128205128205138	13.015771837752101
0.09743589743589748	-0.005128205128205138	8.2543786234701
0.1076923076923077	-0.005128205128205138	4.82397900609273
0.11794871794871797	-0.005128205128205138	2.5063773139962504
0.1282051282051282	-0.005128205128205138	1.0833778755569787
0.13846153846153847	-0.005128205128205138	0.33678501915119197
0.14871794871794874	-0.005128205128205138	0.048403073155192114
0.15897435897435896	-0.005128205128205138	0.00003636594527061938
0.16923076923076924	-0.005128205128205138	0.0
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.0
-0.158974358974359	0.00512820512820511	0.000036365945270615615
-0.14871794871794874	0.00512820512820511	0.04840307315519212
-0.13846153846153847	0.00512820512820511	0.336785019151192
-0.1282051282051282	0.00512820512820511	1.083377875556979
-0.11794871794871796	0.00512820512820511	2.5063773139962544
-0.1076923076923077	0.00512820512820511	4.823979006092731
-0.09743589743589745	0.00512820512820511	8.254378623470116
-0.08717948717948718	0.00512820512820511	13.015771837752121
-0.07692307692307691	0.00512820512820511	19.322426798473224
-0.06666666666666668	0.00512820512820511	27.08473781648659
-0.056410256410256404	0.00512820512820511	35.69801195383245
-0.046153846153846156	0.00512820512820511	44.50766219563963
-0.03589743589743591	0.00512820512820511	52.85910152703703
-0.025641025641025633	0.00512820512820511	60.097742933153526
-0.015384615384615385	0.00512820512820511	65.56899939911798
-0.005128205128205138	0.00512820512820511	68.61828391005929
0.00512820512820511	0.00512820512820511	68.6182839100593
0.015384615384615385	0.00512820512820511	65.56899939911798
0.02564102564102566	0.00512820512820511	60.09774293315352
0.03589743589743591	0.00512820512820511	52.85910152703703
0.046153846153846184	0.00512820512820511	44.5076621956396
0.056410256410256376	0.00512820512820511	35.69801195383248
0.06666666666666665	0.00512820512820511	27.08473781648661
0.07692307692307693	0.00512820512820511	19.322426798473217
0.0871794871794872	0.00512820512820511	13.015771837752105
0.09743589743589748	0.00512820512820511	8.254378623470101
0.1076923076923077	0.00512820512820511	4.823979006092731
0.11794871794871797	0.00512820512820511	2.506377313996251
0.1282051282051282	0.00512820512820511	1.083377875556979
0.13846153846153847	0.00512820512820511	0.336785019151192
0.14871794871794874	0.00512820512820511	0.04840307315519212
0.15897435897435896	0.00512820512820511	0.00003636594527061939
0.16923076923076924	0.00512820512820511	0.0
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.0
-0.158974358974359	0.015384615384615385	0.000034749902033731755
-0.14871794871794874	0.015384615384615385	0.04625211960689959
-0.13846153846153847	0.015384615384615385	0.3218188427344097
-0.1282051282051282	0.015384615384615385	1.035234331486969
-0.11794871794871796	0.015384615384615385	2.394997998066975
-0.1076923076923077	0.015384615384615385	4.609609254676838
-0.09743589743589745	0.015384615384615385	7.887567513518959
-0.08717948717948718	0.015384615384615385	12.437372186795749
-0.07692307692307691	0.015384615384615385	18.46376969728996
-0.06666666666666668	0.015384615384615385	25.88113628639045
-0.056410256410256404	0.015384615384615385	34.11165058308034
-0.046153846153846156	0.015384615384615385	42.52981435075238
-0.03589743589743591	0.015384615384615385	50.51012935279938
-0.025641025641025633	0.015384615384615385	57.427097352614126
-0.015384615384615385	0.015384615384615385	62.655220113589394
-0.005128205128205138	0.015384615384615385	65.56899939911798
0.00512820512820511	0.015384615384615385	65.56899939911798
0.015384615384615385	0.015384615384615385	62.655220113589394
0.02564102564102566	0.015384615384615385	57.42709735261411
0.03589743589743591	0.015384615384615385	50.51012935279938
0.046153846153846184	0.015384615384615385	42.52981435075235
0.056410256410256376	0.015384615384615385	34.11165058308036
0.06666666666666665	0.015384615384615385	25.881136286390465
0.07692307692307693	0.015384615384615385	18.463769697289955
0.0871794871794872	0.015384615384615385	12.437372186795733
0.09743589743589748	0.015384615384615385	7.8875675135189445
0.1076923076923077	0.015384615384615385	4.609609254676838
0.11794871794871797	0.015384615384615385	2.3949979980669722
0.1282051282051282	0.015384615384615385	1.035234331486969
0.13846153846153847	0.015384615384615385	0.3218188427344097
0.14871794871794874	0.015384615384615385	0.04625211960689959
0.15897435897435896	0.015384615384615385	0.00003474990203373536
0.16923076923076924	0.015384615384615385	0.0
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.0
-0.158974358974359	0.02564102564102566	0.000031850275259859646
-0.14871794871794874	0.02564102564102566	0.042392716370875584
-0.13846153846153847	0.02564102564102566	0.29496539918157844
-0.1282051282051282	0.02564102564102566	0.9488515502665393
-0.11794871794871796	0.02564102564102566	2.1951528211849225
-0.1076923076923077	0.02564102564102566	4.224970863495904
-0.09743589743589745	0.02564102564102566	7.2294073287586516
-0.08717948717948718	0.02564102564102566	11.399563868532342
-0.07692307692307691	0.02564102564102566	16.923102304648072
-0.06666666666666668	0.02564102564102566	23.721543558865523
-0.056410256410256404	0.02564102564102566	31.26528125416376
-0.046153846153846156	0.02564102564102566	38.98101043586524
-0.03589743589743591	0.02564102564102566	46.29542614929247
-0.025641025641025633	0.02564102564102566	52.63522343976793
-0.015384615384615385	0.02564102564102566	57.42709735261411
-0.005128205128205138	0.02564102564102566	60.0977429331535
0.00512820512820511	0.02564102564102566	60.09774293315352
0.015384615384615385	0.02564102564102566	57.42709735261411
0.02564102564102566	0.02564102564102566	52.63522343976792
0.03589743589743591	0.02564102564102566	46.29542614929247
0.046153846153846184	0.02564102564102566	38.98101043586521
0.056410256410256376	0.02564102564102566	31.26528125416378
0.06666666666666665	0.02564102564102566	23.721543558865537
0.07692307692307693	0.02564102564102566	16.923102304648065
0.0871794871794872	0.02564102564102566	11.399563868532328
0.09743589743589748	0.02564102564102566	7.229407328758638
0.1076923076923077	0.02564102564102566	4.224970863495904
0.11794871794871797	0.02564102564102566	2.1951528211849203
0.1282051282051282	0.02564102564102566	0.9488515502665393
0.13846153846153847	0.02564102564102566	0.29496539918157844
0.14871794871794874	0.02564102564102566	0.042392716370875584
0.15897435897435896	0.02564102564102566	0.00003185027525986295
0.16923076923076924	0.02564102564102566	0.0
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.0
-0.158974358974359	0.03589743589743591	0.000028013979418455576
-0.14871794871794874	0.03589743589743591	0.03728660660596648
-0.13846153846153847	0.03589743589743591	0.25943746339433316
-0.1282051282051282	0.03589743589743591	0.8345644608552634
-0.11794871794871796	0.03589743589743591	1.9307514754994963
-0.1076923076923077	0.03589743589743591	3.7160823838377812
-0.09743589743589745	0.03589743589743591	6.358641062380861
-0.08717948717948718	0.03589743589743591	10.026511387639484
-0.07692307692307691	0.03589743589743591	14.884751726347195
-0.06666666666666668	0.03589743589743591	20.8643356332169
-0.056410256410256404	0.03589743589743591	27.499446658478526
-0.046153846153846156	0.03589743589743591	34.28583317259981
-0.03589743589743591	0.03589743589743591	40.71924354604853
-0.025641025641025633	0.03589743589743591	46.295426149292474
-0.015384615384615385	0.03589743589743591	50.51012935279938
-0.005128205128205138	0.03589743589743591	52.859101527037026
0.00512820512820511	0.03589743589743591	52.85910152703703
0.015384615384615385	0.03589743589743591	50.51012935279938
0.02564102564102566	0.03589743589743591	46.29542614929247
0.03589743589743591	0.03589743589743591	40.71924354604853
0.046153846153846184	0.03589743589743591	34.28583317259979
0.056410256410256376	0.03589743589743591	27.499446658478544
0.06666666666666665	0.03589743589743591	20.86433563321691
0.07692307692307693	0.03589743589743591	14.884751726347192
0.0871794871794872	0.03589743589743591	10.026511387639472
0.09743589743589748	0.03589743589743591	6.358641062380849
0.1076923076923077	0.03589743589743591	3.7160823838377812
0.11794871794871797	0.03589743589743591	1.9307514754994943
0.1282051282051282	0.03589743589743591	0.8345644608552634
0.13846153846153847	0.03589743589743591	0.25943746339433316
0.14871794871794874	0.03589743589743591	0.03728660660596648
0.15897435897435896	0.03589743589743591	0.000028013979418458487
0.16923076923076924	0.03589743589743591	0.0
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.0
-0.158974358974359	0.046153846153846184	0.00002358792897897581
-0.14871794871794874	0.046153846153846184	0.03139553347101858
-0.13846153846153847	0.046153846153846184	0.21844781027430848
-0.1282051282051282	0.046153846153846184	0.7027079922127132
-0.11794871794871796	0.046153846153846184	1.6257036531600924
-0.1076923076923077	0.046153846153846184	3.128962366990314
-0.09743589743589745	0.046153846153846184	5.35401170757724
-0.08717948717948718	0.046153846153846184	8.442379248794742
-0.07692307692307691	0.046153846153846184	12.533045068186944
-0.06666666666666668	0.046153846153846184	17.567888508749633
-0.056410256410256404	0.046153846153846184	23.154689487420413
-0.046153846153846156	0.046153846153846184	28.868865282577655
-0.03589743589743591	0.046153846153846184	34.28583317259979
-0.025641025641025633	0.046153846153846184	38.98101043586522
-0.015384615384615385	0.046153846153846184	42.52981435075235
-0.005128205128205138	0.046153846153846184	44.5076621956396
0.00512820512820511	0.046153846153846184	44.5076621956396
0.015384615384615385	0.046153846153846184	42.52981435075235
0.02564102564102566	0.046153846153846184	38.98101043586521
0.03589743589743591	0.046153846153846184	34.28583317259979
0.046153846153846184	0.046153846153846184	28.868865282577637
0.056410256410256376	0.046153846153846184	23.154689487420423
0.06666666666666665	0.046153846153846184	17.567888508749643
0.07692307692307693	0.046153846153846184	12.53304506818694
0.0871794871794872	0.046153846153846184	8.442379248794731
0.09743589743589748	0.046153846153846184	5.354011707577231
0.1076923076923077	0.046153846153846184	3.128962366990314
0.11794871794871797	0.046153846153846184	1.6257036531600906
0.1282051282051282	0.046153846153846184	0.7027079922127132
0.13846153846153847	0.046153846153846184	0.21844781027430848
0.14871794871794874	0.046153846153846184	0.03139553347101858
0.15897435897435896	0.046153846153846184	0.00002358792897897826
0.16923076923076924	0.046153846153846184	0.0
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.0
-0.158974358974359	0.056410256410256376	0.000018919038410876686
-0.14871794871794874	0.056410256410256376	0.025181240124878292
-0.13846153846153847	0.056410256410256376	0.17520921472313986
-0.1282051282051282	0.056410256410256376	0.5636170732984634
-0.11794871794871796	0.056410256410256376	1.303919046316113
-0.1076923076923077	0.056410256410256376	2.5096293642413596
-0.09743589743589745	0.056410256410256376	4.294262257539469
-0.08717948717948718	0.056410256410256376	6.771331956675712
-0.07692307692307691	0.056410256410256376	10.052309435966977
-0.06666666666666668	0.056410256410256376	14.09057818476885
-0.056410256410256404	0.056410256410256376	18.57155243238528
-0.046153846153846156	0.056410256410256376	23.15468948742044
-0.03589743589743591	0.056410256410256376	27.499446658478544
-0.025641025641025633	0.056410256410256376	31.265281254163785
-0.015384615384615385	0.056410256410256376	34.11165058308036
-0.005128205128205138	0.056410256410256376	35.69801195383247
0.00512820512820511	0.056410256410256376	35.69801195383248
0.015384615384615385	0.056410256410256376	34.11165058308036
0.02564102564102566	0.056410256410256376	31.26528125416378
0.03589743589743591	0.056410256410256376	27.499446658478544
0.046153846153846184	0.056410256410256376	23.154689487420423
0.056410256410256376	0.056410256410256376	18.571552432385293
0.06666666666666665	0.056410256410256376	14.090578184768859
0.07692307692307693	0.056410256410256376	10.052309435966974
0.0871794871794872	0.056410256410256376	6.771331956675702
0.09743589743589748	0.056410256410256376	4.294262257539461
0.1076923076923077	0.056410256410256376	2.5096293642413596
0.11794871794871797	0.056410256410256376	1.3039190463161114
0.1282051282051282	0.056410256410256376	0.5636170732984634
0.13846153846153847	0.056410256410256376	0.17520921472313986
0.14871794871794874	0.056410256410256376	0.025181240124878292
0.15897435897435896	0.056410256410256376	0.00001891903841087865
0.16923076923076924	0.056410256410256376	0.0
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0
-0.158974358974359	0.06666666666666665	0.00001435422218361441
-0.14871794871794874	0.06666666666666665	0.01910546972639186
-0.13846153846153847	0.06666666666666665	0.13293445164246132
-0.1282051282051282	0.06666666666666665	0.42762663307208426
-0.11794871794871796	0.06666666666666665	0.9893073471169502
-0.1076923076923077	0.06666666666666665	1.9041019268787538
-0.09743589743589745	0.06666666666666665	3.2581357054591855
-0.08717948717948718	0.06666666666666665	5.137534015959941
-0.07692307692307691	0.06666666666666665	7.626871935486878
-0.06666666666666668	0.06666666666666665	10.690780660579557
-0.056410256410256404	0.06666666666666665	14.09057818476885
-0.046153846153846156	0.06666666666666665	17.567888508749654
-0.03589743589743591	0.06666666666666665	20.86433563321691
-0.025641025641025633	0.06666666666666665	23.72154355886554
-0.015384615384615385	0.06666666666666665	25.881136286390465
-0.005128205128205138	0.06666666666666665	27.084737816486605
0.00512820512820511	0.06666666666666665	27.08473781648661
0.015384615384615385	0.06666666666666665	25.881136286390465
0.02564102564102566	0.06666666666666665	23.721543558865537
0.03589743589743591	0.06666666666666665	20.86433563321691
0.046153846153846184	0.06666666666666665	17.567888508749643
0.056410256410256376	0.06666666666666665	14.090578184768859
0.06666666666666665	0.06666666666666665	10.690780660579566
0.07692307692307693	0.06666666666666665	7.626871935486874
0.0871794871794872	0.06666666666666665	5.137534015959933
0.09743589743589748	0.06666666666666665	3.2581357054591797
0.1076923076923077	0.06666666666666665	1.9041019268787538
0.11794871794871797	0.06666666666666665	0.9893073471169491
0.1282051282051282	0.06666666666666665	0.42762663307208426
0.13846153846153847	0.06666666666666665	0.13293445164246132
0.14871794871794874	0.06666666666666665	0.01910546972639186
0.15897435897435896	0.06666666666666665	0.000014354222183615902
0.16923076923076924	0.06666666666666665	0.0
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0
-0.158974358974359	0.07692307692307693	0.00001024039476664531
-0.14871794871794874	0.07692307692307693	0.01362996543440568
-0.13846153846153847	0.07692307692307693	0.0948362959339081
-0.1282051282051282	0.07692307692307693	0.30507160049314996
-0.11794871794871796	0.07692307692307693	0.7057782477120053
-0.1076923076923077	0.07692307692307693	1.3583986061903517
-0.09743589743589745	0.07692307692307693	2.3243750445280638
-0.08717948717948718	0.07692307692307693	3.66514993132502
-0.07692307692307691	0.07692307692307693	5.441059672546296
-0.06666666666666668	0.07692307692307693	7.62687193548687
-0.056410256410256404	0.07692307692307693	10.052309435966968
-0.046153846153846156	0.07692307692307693	12.533045068186949
-0.03589743589743591	0.07692307692307693	14.884751726347192
-0.025641025641025633	0.07692307692307693	16.92310230464807
-0.015384615384615385	0.07692307692307693	18.463769697289955
-0.005128205128205138	0.07692307692307693	19.322426798473213
0.00512820512820511	0.07692307692307693	19.322426798473217
0.015384615384615385	0.07692307692307693	18.463769697289955
0.02564102564102566	0.07692307692307693	16.923102304648065
0.03589743589743591	0.07692307692307693	14.884751726347192
0.046153846153846184	0.07692307692307693	12.53304506818694
0.056410256410256376	0.07692307692307693	10.052309435966974
0.06666666666666665	0.07692307692307693	7.626871935486874
0.07692307692307693	0.07692307692307693	5.441059672546294
0.0871794871794872	0.07692307692307693	3.6651499313250158
0.09743589743589748	0.07692307692307693	2.3243750445280598
0.1076923076923077	0.07692307692307693	1.3583986061903517
0.11794871794871797	0.07692307692307693	0.7057782477120044
0.1282051282051282	0.07692307692307693	0.30507160049314996
0.13846153846153847	0.07692307692307693	0.0948362959339081
0.14871794871794874	0.07692307692307693	0.01362996543440568
0.15897435897435896	0.07692307692307693	0.000010240394766646374
0.16923076923076924	0.07692307692307693	0.0
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.0
-0.158974358974359	0.0871794871794872	6.898028037642656e-6
-0.14871794871794874	0.0871794871794872	0.009181275318102896
-0.13846153846153847	0.0871794871794872	0.0638826376566126
-0.1282051282051282	0.0871794871794872	0.20549915326942553
-0.11794871794871796	0.0871794871794872	0.475418990382399
-0.1076923076923077	0.0871794871794872	0.9150303172213928
-0.09743589743589745	0.0871794871794872	1.5657213020122653
-0.08717948717948718	0.0871794871794872	2.468880112980876
-0.07692307692307691	0.0871794871794872	3.665149931325017
-0.06666666666666668	0.0871794871794872	5.13753401595993
-0.056410256410256404	0.0871794871794872	6.771331956675698
-0.046153846153846156	0.0871794871794872	8.442379248794737
-0.03589743589743591	0.0871794871794872	10.026511387639472
-0.025641025641025633	0.0871794871794872	11.39956386853233
-0.015384615384615385	0.0871794871794872	12.437372186795733
-0.005128205128205138	0.0871794871794872	13.015771837752101
0.00512820512820511	0.0871794871794872	13.015771837752105
0.015384615384615385	0.0871794871794872	12.437372186795733
0.02564102564102566	0.0871794871794872	11.399563868532328
0.03589743589743591	0.0871794871794872	10.026511387639472
0.046153846153846184	0.0871794871794872	8.442379248794731
0.056410256410256376	0.0871794871794872	6.771331956675702
0.06666666666666665	0.0871794871794872	5.137534015959933
0.07692307692307693	0.0871794871794872	3.6651499313250158
0.0871794871794872	0.0871794871794872	2.468880112980873
0.09743589743589748	0.0871794871794872	1.5657213020122627
0.1076923076923077	0.0871794871794872	0.9150303172213928
0.11794871794871797	0.0871794871794872	0.47541899038239843
0.1282051282051282	0.0871794871794872	0.20549915326942553
0.13846153846153847	0.0871794871794872	0.0638826376566126
0.14871794871794874	0.0871794871794872	0.009181275318102896
0.15897435897435896	0.0871794871794872	6.898028037643373e-6
0.16923076923076924	0.0871794871794872	0.0
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0
-0.158974358974359	0.09743589743589748	4.374610732869809e-6
-0.14871794871794874	0.09743589743589748	0.005822606885450045
-0.13846153846153847	0.09743589743589748	0.040513269997109816
-0.1282051282051282	0.09743589743589748	0.1303240283429328
-0.11794871794871796	0.09743589743589748	0.3015025463201388
-0.1076923076923077	0.09743589743589748	0.580296488325949
-0.09743589743589745	0.09743589743589748	0.9929535187575838
-0.08717948717948718	0.09743589743589748	1.5657213020122644
-0.07692307692307691	0.09743589743589748	2.3243750445280607
-0.06666666666666668	0.09743589743589748	3.258135705459178
-0.056410256410256404	0.09743589743589748	4.294262257539458
-0.046153846153846156	0.09743589743589748	5.354011707577235
-0.03589743589743591	0.09743589743589748	6.358641062380849
-0.025641025641025633	0.09743589743589748	7.229407328758639
-0.015384615384615385	0.09743589743589748	7.8875675135189445
-0.005128205128205138	0.09743589743589748	8.2543786234701
0.00512820512820511	0.09743589743589748	8.254378623470101
0.015384615384615385	0.09743589743589748	7.8875675135189445
0.02564102564102566	0.09743589743589748	7.229407328758638
0.03589743589743591	0.09743589743589748	6.358641062380849
0.046153846153846184	0.09743589743589748	5.354011707577231
0.056410256410256376	0.09743589743589748	4.294262257539461
0.06666666666666665	0.09743589743589748	3.2581357054591797
0.07692307692307693	0.09743589743589748	2.3243750445280598
0.0871794871794872	0.09743589743589748	1.5657213020122627
0.09743589743589748	0.09743589743589748	0.9929535187575821
0.1076923076923077	0.09743589743589748	0.580296488325949
0.11794871794871797	0.09743589743589748	0.30150254632013845
0.1282051282051282	0.09743589743589748	0.1303240283429328
0.13846153846153847	0.09743589743589748	0.040513269997109816
0.14871794871794874	0.09743589743589748	0.005822606885450045
0.15897435897435896	0.09743589743589748	4.374610732870264e-6
0.16923076923076924	0.09743589743589748	0.0
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.0
-0.158974358974359	0.1076923076923077	2.5565861826580818e-6
-0.14871794871794874	0.1076923076923077	0.003402816209118099
-0.13846153846153847	0.1076923076923077	0.023676544637597958
-0.1282051282051282	0.1076923076923077	0.07616325896757177
-0.11794871794871796	0.1076923076923077	0.17620247629498856
-0.1076923076923077	0.1076923076923077	0.3391337137157982
-0.09743589743589745	0.1076923076923077	0.58029648832595
-0.08717948717948718	0.1076923076923077	0.915030317221394
-0.07692307692307691	0.1076923076923077	1.358398606190352
-0.06666666666666668	0.1076923076923077	1.9041019268787525
-0.056410256410256404	0.1076923076923077	2.509629364241358
-0.046153846153846156	0.1076923076923077	3.1289623669903164
-0.03589743589743591	0.1076923076923077	3.7160823838377812
-0.025641025641025633	0.1076923076923077	4.224970863495905
-0.015384615384615385	0.1076923076923077	4.609609254676838
-0.005128205128205138	0.1076923076923077	4.82397900609273
0.00512820512820511	0.1076923076923077	4.823979006092731
0.015384615384615385	0.1076923076923077	4.609609254676838
0.02564102564102566	0.1076923076923077	4.224970863495904
0.03589743589743591	0.1076923076923077	3.7160823838377812
0.046153846153846184	0.1076923076923077	3.128962366990314
0.056410256410256376	0.1076923076923077	2.5096293642413596
0.06666666666666665	0.1076923076923077	1.9041019268787538
0.07692307692307693	0.1076923076923077	1.3583986061903517
0.0871794871794872	0.1076923076923077	0.9150303172213928
0.09743589743589748	0.1076923076923077	0.580296488325949
0.1076923076923077	0.1076923076923077	0.3391337137157982
0.11794871794871797	0.1076923076923077	0.17620247629498836
0.1282051282051282	0.1076923076923077	0.07616325896757177
0.13846153846153847	0.1076923076923077	0.023676544637597958
0.14871794871794874	0.1076923076923077	0.003402816209118099
0.15897435897435896	0.1076923076923077	2.556586182658347e-6
0.16923076923076924	0.1076923076923077	0.0
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.0
-0.158974358974359	0.11794871794871797	1.3283162305220269e-6
-0.14871794871794874	0.11794871794871797	0.001767988902824918
-0.13846153846153847	0.11794871794871797	0.012301536610865254
-0.1282051282051282	0.11794871794871797	0.03957186882348424
-0.11794871794871796	0.11794871794871797	0.09154888292381431
-0.1076923076923077	0.11794871794871797	0.17620247629498836
-0.09743589743589745	0.11794871794871797	0.30150254632013895
-0.08717948717948718	0.11794871794871797	0.47541899038239915
-0.07692307692307691	0.11794871794871797	0.7057782477120047
-0.06666666666666668	0.11794871794871797	0.9893073471169485
-0.056410256410256404	0.11794871794871797	1.3039190463161106
-0.046153846153846156	0.11794871794871797	1.6257036531600917
-0.03589743589743591	0.11794871794871797	1.9307514754994943
-0.025641025641025633	0.11794871794871797	2.1951528211849203
-0.015384615384615385	0.11794871794871797	2.3949979980669722
-0.005128205128205138	0.11794871794871797	2.5063773139962504
0.00512820512820511	0.11794871794871797	2.506377313996251
0.015384615384615385	0.11794871794871797	2.3949979980669722
0.02564102564102566	0.11794871794871797	2.1951528211849203
0.03589743589743591	0.11794871794871797	1.9307514754994943
0.046153846153846184	0.11794871794871797	1.6257036531600906
0.056410256410256376	0.11794871794871797	1.3039190463161114
0.06666666666666665	0.11794871794871797	0.9893073471169491
0.07692307692307693	0.11794871794871797	0.7057782477120044
0.0871794871794872	0.11794871794871797	0.47541899038239843
0.09743589743589748	0.11794871794871797	0.30150254632013845
0.1076923076923077	0.11794871794871797	0.17620247629498836
0.11794871794871797	0.11794871794871797	0.09154888292381419
0.1282051282051282	0.11794871794871797	0.03957186882348424
0.13846153846153847	0.11794871794871797	0.012301536610865254
0.14871794871794874	0.11794871794871797	0.001767988902824918
0.15897435897435896	0.11794871794871797	1.328316230522165e-6
0.16923076923076924	0.11794871794871797	0.0
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.0
-0.158974358974359	0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	0.1282051282051282	0.0007642105802884069
-0.13846153846153847	0.1282051282051282	0.005317320949700206
-0.1282051282051282	0.1282051282051282	0.017104881590812998
-0.11794871794871796	0.1282051282051282	0.039571868823484284
-0.1076923076923077	0.1282051282051282	0.07616325896757177
-0.09743589743589745	0.1282051282051282	0.13032402834293302
-0.08717948717948718	0.1282051282051282	0.2054991532694258
-0.07692307692307691	0.1282051282051282	0.3050716004931501
-0.06666666666666668	0.1282051282051282	0.427626633072084
-0.056410256410256404	0.1282051282051282	0.5636170732984631
-0.046153846153846156	0.1282051282051282	0.7027079922127137
-0.03589743589743591	0.1282051282051282	0.8345644608552634
-0.025641025641025633	0.1282051282051282	0.9488515502665394
-0.015384615384615385	0.1282051282051282	1.035234331486969
-0.005128205128205138	0.1282051282051282	1.0833778755569787
0.00512820512820511	0.1282051282051282	1.083377875556979
0.015384615384615385	0.1282051282051282	1.035234331486969
0.02564102564102566	0.1282051282051282	0.9488515502665393
0.03589743589743591	0.1282051282051282	0.8345644608552634
0.046153846153846184	0.1282051282051282	0.7027079922127132
0.056410256410256376	0.1282051282051282	0.5636170732984634
0.06666666666666665	0.1282051282051282	0.42762663307208426
0.07692307692307693	0.1282051282051282	0.30507160049314996
0.0871794871794872	0.1282051282051282	0.20549915326942553
0.09743589743589748	0.1282051282051282	0.1303240283429328
0.1076923076923077	0.1282051282051282	0.07616325896757177
0.11794871794871797	0.1282051282051282	0.03957186882348424
0.1282051282051282	0.1282051282051282	0.017104881590812998
0.13846153846153847	0.1282051282051282	0.005317320949700206
0.14871794871794874	0.1282051282051282	0.0007642105802884069
0.15897435897435896	0.1282051282051282	5.741627199762908e-7
0.16923076923076924	0.1282051282051282	0.0
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.0
-0.158974358974359	0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	0.13846153846153847	0.00023756685522644165
-0.13846153846153847	0.13846153846153847	0.0016529726868911253
-0.1282051282051282	0.13846153846153847	0.005317320949700206
-0.11794871794871796	0.13846153846153847	0.01230153661086527
-0.1076923076923077	0.13846153846153847	0.023676544637597958
-0.09743589743589745	0.13846153846153847	0.04051326999710988
-0.08717948717948718	0.13846153846153847	0.06388263765661269
-0.07692307692307691	0.13846153846153847	0.09483629593390815
-0.06666666666666668	0.13846153846153847	0.13293445164246123
-0.056410256410256404	0.13846153846153847	0.17520921472313974
-0.046153846153846156	0.13846153846153847	0.21844781027430865
-0.03589743589743591	0.13846153846153847	0.25943746339433316
-0.025641025641025633	0.13846153846153847	0.2949653991815785
-0.015384615384615385	0.13846153846153847	0.3218188427344097
-0.005128205128205138	0.13846153846153847	0.33678501915119197
0.00512820512820511	0.13846153846153847	0.336785019151192
0.015384615384615385	0.13846153846153847	0.3218188427344097
0.02564102564102566	0.13846153846153847	0.29496539918157844
0.03589743589743591	0.13846153846153847	0.25943746339433316
0.046153846153846184	0.13846153846153847	0.21844781027430848
0.056410256410256376	0.13846153846153847	0.17520921472313986
0.06666666666666665	0.13846153846153847	0.13293445164246132
0.07692307692307693	0.13846153846153847	0.0948362959339081
0.0871794871794872	0.13846153846153847	0.0638826376566126
0.09743589743589748	0.13846153846153847	0.040513269997109816
0.1076923076923077	0.13846153846153847	0.023676544637597958
0.11794871794871797	0.13846153846153847	0.012301536610865254
0.1282051282051282	0.13846153846153847	0.005317320949700206
0.13846153846153847	0.13846153846153847	0.0016529726868911253
0.14871794871794874	0.13846153846153847	0.00023756685522644165
0.15897435897435896	0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	0.13846153846153847	0.0
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	0.0
-0.158974358974359	0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	0.14871794871794874	0.00003414334135691525
-0.13846153846153847	0.14871794871794874	0.00023756685522644165
-0.1282051282051282	0.14871794871794874	0.0007642105802884069
-0.11794871794871796	0.14871794871794874	0.0017679889028249201
-0.1076923076923077	0.14871794871794874	0.003402816209118099
-0.09743589743589745	0.14871794871794874	0.0058226068854500546
-0.08717948717948718	0.14871794871794874	0.009181275318102908
-0.07692307692307691	0.14871794871794874	0.013629965434405684
-0.06666666666666668	0.14871794871794874	0.019105469726391853
-0.056410256410256404	0.14871794871794874	0.025181240124878282
-0.046153846153846156	0.14871794871794874	0.031395533471018595
-0.03589743589743591	0.14871794871794874	0.03728660660596648
-0.025641025641025633	0.14871794871794874	0.04239271637087559
-0.015384615384615385	0.14871794871794874	0.04625211960689959
-0.005128205128205138	0.14871794871794874	0.048403073155192114
0.00512820512820511	0.14871794871794874	0.04840307315519212
0.015384615384615385	0.14871794871794874	0.04625211960689959
0.02564102564102566	0.14871794871794874	0.042392716370875584
0.03589743589743591	0.14871794871794874	0.03728660660596648
0.046153846153846184	0.14871794871794874	0.03139553347101858
0.056410256410256376	0.14871794871794874	0.025181240124878292
0.06666666666666665	0.14871794871794874	0.01910546972639186
0.07692307692307693	0.14871794871794874	0.01362996543440568
0.0871794871794872	0.14871794871794874	0.009181275318102896
0.09743589743589748	0.14871794871794874	0.005822606885450045
0.1076923076923077	0.14871794871794874	0.003402816209118099
0.11794871794871797	0.14871794871794874	0.001767988902824918
0.1282051282051282	0.14871794871794874	0.0007642105802884069
0.13846153846153847	0.14871794871794874	0.00023756685522644165
0.14871794871794874	0.14871794871794874	0.00003414334135691525
0.15897435897435896	0.14871794871794874	2.56523977136866e-8
0.16923076923076924	0.14871794871794874	0.0
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	0.0
-0.158974358974359	0.15897435897435896	1.9273026080905447e-11
-0.14871794871794874	0.15897435897435896	2.56523977136866e-8
-0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
-0.1282051282051282	0.15897435897435896	5.741627199762908e-7
-0.11794871794871796	0.15897435897435896	1.3283162305221667e-6
-0.1076923076923077	0.15897435897435896	2.556586182658347e-6
-0.09743589743589745	0.15897435897435896	4.3746107328702704e-6
-0.08717948717948718	0.15897435897435896	6.898028037643382e-6
-0.07692307692307691	0.15897435897435896	0.000010240394766646378
-0.06666666666666668	0.15897435897435896	0.000014354222183615893
-0.056410256410256404	0.15897435897435896	0.000018919038410878637
-0.046153846153846156	0.15897435897435896	0.000023587928978978273
-0.03589743589743591	0.15897435897435896	0.000028013979418458487
-0.025641025641025633	0.15897435897435896	0.00003185027525986296
-0.015384615384615385	0.15897435897435896	0.00003474990203373536
-0.005128205128205138	0.15897435897435896	0.00003636594527061938
0.00512820512820511	0.15897435897435896	0.00003636594527061939
0.015384615384615385	0.15897435897435896	0.00003474990203373536
0.02564102564102566	0.15897435897435896	0.00003185027525986295
0.03589743589743591	0.15897435897435896	0.000028013979418458487
0.046153846153846184	0.15897435897435896	0.00002358792897897826
0.056410256410256376	0.15897435897435896	0.00001891903841087865
0.06666666666666665	0.15897435897435896	0.000014354222183615902
0.07692307692307693	0.15897435897435896	0.000010240394766646374
0.0871794871794872	0.15897435897435896	6.898028037643373e-6
0.09743589743589748	0.15897435897435896	4.374610732870264e-6
0.1076923076923077	0.15897435897435896	2.556586182658347e-6
0.11794871794871797	0.15897435897435896	1.328316230522165e-6
0.1282051282051282	0.15897435897435896	5.741627199762908e-7
0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
0.14871794871794874	0.15897435897435896	2.56523977136866e-8
0.15897435897435896	0.15897435897435896	1.9273026080907447e-11
0.16923076923076924	0.15897435897435896	0.0
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	0.0
-0.158974358974359	0.16923076923076924	0.0
-0.14871794871794874	0.16923076923076924	0.0
-0.13846153846153847	0.16923076923076924	0.0
-0.1282051282051282	0.16923076923076924	0.0
-0.11794871794871796	0.16923076923076924	0.0
-0.1076923076923077	0.16923076923076924	0.0
-0.09743589743589745	0.16923076923076924	0.0
-0.08717948717948718	0.16923076923076924	0.0
-0.07692307692307691	0.16923076923076924	0.0
-0.06666666666666668	0.16923076923076924	0.0
-0.056410256410256404	0.16923076923076924	0.0
-0.046153846153846156	0.16923076923076924	0.0
-0.03589743589743591	0.16923076923076924	0.0
-0.025641025641025633	0.16923076923076924	0.0
-0.015384615384615385	0.16923076923076924	0.0
-0.005128205128205138	0.16923076923076924	0.0
0.00512820512820511	0.16923076923076924	0.0
0.015384615384615385	0.16923076923076924	0.0
0.02564102564102566	0.16923076923076924	0.0
0.03589743589743591	0.16923076923076924	0.0
0.046153846153846184	0.16923076923076924	0.0
0.056410256410256376	0.16923076923076924	0.0
0.06666666666666665	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.0871794871794872	0.16923076923076924	0.0
0.09743589743589748	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.11794871794871797	0.16923076923076924	0.0
0.1282051282051282	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.14871794871794874	0.16923076923076924	0.0
0.15897435897435896	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results_final_redo/pointsource2d_fast/stats.json <==
{
  "ssnr": 3.7963299082467366,
  "noise_ratio": 0.64592709814217,
  "when": "2026-07-19T20:31:34.563879Z"
}

==> results_final_redo/pointsource2d_fast/valuerange.json <==
{
  "ini": 7.507479167416982,
  "min": 5.246043938140188
}

==> results_final_redo/pointsource2d_tv_fast/b_hat.txt <==
0.029411764705882353	0.029411764705882353	0.0030507010567884223
0.09215686274509804	0.029411764705882353	0.036638789185058064
0.15490196078431373	0.029411764705882353	0.06932579017376472
0.2176470588235294	0.029411764705882353	0.028658095258243574
0.2803921568627451	0.029411764705882353	0.0015798895001965906
0.3431372549019608	0.029411764705882353	0.0
0.4058823529411764	0.029411764705882353	0.0
0.46862745098039216	0.029411764705882353	0.0
0.5313725490196078	0.029411764705882353	0.0
0.5941176470588235	0.029411764705882353	0.0
0.6568627450980392	0.029411764705882353	0.0
0.7196078431372549	0.029411764705882353	0.0
0.7823529411764705	0.029411764705882353	0.0
0.8450980392156863	0.029411764705882353	0.0
0.907843137254902	0.029411764705882353	0.0
0.9705882352941176	0.029411764705882353	0.0
0.029411764705882353	0.09215686274509804	0.036638789185058064
0.09215686274509804	0.09215686274509804	0.4400302907294099
0.15490196078431373	0.09215686274509804	0.8325997742755216
0.2176470588235294	0.09215686274509804	0.34418249807716894
0.2803921568627451	0.09215686274509804	0.018974405310734514
0.3431372549019608	0.09215686274509804	0.0
0.4058823529411764	0.09215686274509804	0.0
0.46862745098039216	0.09215686274509804	0.0
0.5313725490196078	0.09215686274509804	0.0
0.5941176470588235	0.09215686274509804	0.0
0.6568627450980392	0.09215686274509804	0.0
0.7196078431372549	0.09215686274509804	0.0
0.7823529411764705	0.09215686274509804	0.0
0.8450980392156863	0.09215686274509804	0.0
0.907843137254902	0.09215686274509804	0.0
0.9705882352941176	0.09215686274509804	0.0
0.029411764705882353	0.15490196078431373	0.06932579017376472
0.09215686274509804	0.15490196078431373	0.8325997742755216
0.15490196078431373	0.15490196078431373	1.5753969640920384
0.2176470588235294	0.15490196078431373	1.6512421445660332
0.2803921568627451	0.15490196078431373	1.0359022683473502
0.3431372549019608	0.15490196078431373	1.0
0.4058823529411764	0.15490196078431373	1.0
0.46862745098039216	0.15490196078431373	0.0
0.5313725490196078	0.15490196078431373	0.0
0.5941176470588235	0.15490196078431373	0.0
0.6568627450980392	0.15490196078431373	0.0
0.7196078431372549	0.15490196078431373	0.0
0.7823529411764705	0.15490196078431373	0.0
0.8450980392156863	0.15490196078431373	0.0
0.907843137254902	0.15490196078431373	0.0
0.9705882352941176	0.15490196078431373	0.0
0.029411764705882353	0.2176470588235294	0.028658095258243574
0.09215686274509804	0.2176470588235294	0.34418249807716894
0.15490196078431373	0.2176470588235294	1.6512421445660332
0.2176470588235294	0.2176470588235294	1.2692123575999148
0.2803921568627451	0.2176470588235294	1.0148413833251158
0.3431372549019608	0.2176470588235294	1.0
0.4058823529411764	0.2176470588235294	1.0
0.46862745098039216	0.2176470588235294	1.0
0.5313725490196078	0.2176470588235294	0.0
0.5941176470588235	0.2176470588235294	0.0
0.6568627450980392	0.2176470588235294	0.0
0.7196078431372549	0.2176470588235294	0.0
0.7823529411764705	0.2176470588235294	0.0
0.8450980392156863	0.2176470588235294	0.0
0.907843137254902	0.2176470588235294	0.0
0.9705882352941176	0.2176470588235294	0.0
0.029411764705882353	0.2803921568627451	0.0015798895001965906
0.09215686274509804	0.2803921568627451	0.018974405310734514
0.15490196078431373	0.2803921568627451	1.0359022683473502
0.2176470588235294	0.2803921568627451	1.0148413833251158
0.2803921568627451	0.2803921568627451	1.000818189257606
0.3431372549019608	0.2803921568627451	1.0
0.4058823529411764	0.2803921568627451	1.0
0.46862745098039216	0.2803921568627451	1.0
0.5313725490196078	0.2803921568627451	0.0
0.5941176470588235	0.2803921568627451	8.350464789339726e-8
0.6568627450980392	0.2803921568627451	7.90664398448658e-6
0.7196078431372549	0.2803921568627451	0.00003823859871664227
0.7823529411764705	0.2803921568627451	0.00003735564954541188
0.8450980392156863	0.2803921568627451	7.289657633611947e-6
0.907843137254902	0.2803921568627451	6.318353614874456e-8
0.9705882352941176	0.2803921568627451	0.0
0.029411764705882353	0.3431372549019608	0.0
0.09215686274509804	0.3431372549019608	0.0
0.15490196078431373	0.3431372549019608	1.0
0.2176470588235294	0.3431372549019608	1.0
0.2803921568627451	0.3431372549019608	1.0
0.3431372549019608	0.3431372549019608	1.0
0.4058823529411764	0.3431372549019608	1.0
0.46862745098039216	0.3431372549019608	1.5
0.5313725490196078	0.3431372549019608	0.5
0.5941176470588235	0.3431372549019608	0.5000545231091311
0.6568627450980392	0.3431372549019608	0.5051704928760924
0.7196078431372549	0.3431372549019608	0.525251115577836
0.7823529411764705	0.3431372549019608	0.02534981318550992
0.8450980392156863	0.3431372549019608	0.0054505655385066725
0.907843137254902	0.3431372549019608	0.0001317917258730699
0.9705882352941176	0.3431372549019608	1.1192140767747837e-7
0.029411764705882353	0.4058823529411764	0.0
0.09215686274509804	0.4058823529411764	0.0
0.15490196078431373	0.4058823529411764	1.0
0.2176470588235294	0.4058823529411764	1.0
0.2803921568627451	0.4058823529411764	1.0
0.3431372549019608	0.4058823529411764	1.0
0.4058823529411764	0.4058823529411764	1.5
0.46862745098039216	0.4058823529411764	1.5
0.5313725490196078	0.4058823529411764	0.5
0.5941176470588235	0.4058823529411764	0.5004028881076148
0.6568627450980392	0.4058823529411764	0.5389785211779438
0.7196078431372549	0.4058823529411764	0.7140895259889061
0.7823529411764705	0.4058823529411764	0.7802497851260874
0.8450980392156863	0.4058823529411764	0.10722699028053134
0.907843137254902	0.4058823529411764	0.00974735085655708
0.9705882352941176	0.4058823529411764	0.000011672784167402356
0.029411764705882353	0.46862745098039216	0.0
0.09215686274509804	0.46862745098039216	0.0
0.15490196078431373	0.46862745098039216	0.0
0.2176470588235294	0.46862745098039216	1.0
0.2803921568627451	0.46862745098039216	1.0
0.3431372549019608	0.46862745098039216	1.5
0.4058823529411764	0.46862745098039216	1.5
0.46862745098039216	0.46862745098039216	0.5
0.5313725490196078	0.46862745098039216	0.5
0.5941176470588235	0.46862745098039216	0.5005462250149881
0.6568627450980392	0.46862745098039216	0.5558560414753002
0.7196078431372549	0.46862745098039216	0.8974620737071118
0.7823529411764705	0.46862745098039216	1.242223064656308
0.8450980392156863	0.46862745098039216	0.9063639197918989
0.907843137254902	0.46862745098039216	0.04741602528173392
0.9705882352941176	0.46862745098039216	0.00005810455686396455
0.029411764705882353	0.5313725490196078	0.0
0.09215686274509804	0.5313725490196078	0.0
0.15490196078431373	0.5313725490196078	9.424748554599212e-7
0.2176470588235294	0.5313725490196078	0.00003802681336474832
0.2803921568627451	0.5313725490196078	0.00013554280413057717
0.3431372549019608	0.5313725490196078	0.5001023526204739
0.4058823529411764	0.5313725490196078	0.5000143002917135
0.46862745098039216	0.5313725490196078	0.5000000267151747
0.5313725490196078	0.5313725490196078	0.5
0.5941176470588235	0.5313725490196078	0.5001573994179103
0.6568627450980392	0.5313725490196078	0.519040060021496
0.7196078431372549	0.5313725490196078	0.7194103561979446
0.7823529411764705	0.5313725490196078	1.0682826540905732
0.8450980392156863	0.5313725490196078	0.8724208333483696
0.907843137254902	0.5313725490196078	0.04712182158423571
0.9705882352941176	0.5313725490196078	0.00005810455686396455
0.029411764705882353	0.5941176470588235	0.0
0.09215686274509804	0.5941176470588235	0.0
0.15490196078431373	0.5941176470588235	0.0005044947476324365
0.2176470588235294	0.5941176470588235	0.020355267305622333
0.2803921568627451	0.5941176470588235	0.07255433114964009
0.3431372549019608	0.5941176470588235	0.5547880499265955
0.4058823529411764	0.5941176470588235	0.5076547634318909
0.46862745098039216	0.5941176470588235	0.5000143002917135
0.5313725490196078	0.5941176470588235	0.5
0.5941176470588235	0.5941176470588235	0.500004155815508
0.6568627450980392	0.5941176470588235	0.5012245235462001
0.7196078431372549	0.5941176470588235	0.5315013168546795
0.7823529411764705	0.5941176470588235	0.6018776328909687
0.8450980392156863	0.5941176470588235	0.5724190847297571
0.907843137254902	0.5941176470588235	0.00944565128859815
0.9705882352941176	0.5941176470588235	0.00001167278416740239
0.029411764705882353	0.6568627450980392	0.0
0.09215686274509804	0.6568627450980392	0.0
0.15490196078431373	0.6568627450980392	0.0036108605663550284
0.2176470588235294	0.6568627450980392	0.14569038107218893
0.2803921568627451	0.6568627450980392	0.5192989114276667
0.3431372549019608	0.6568627450980392	0.8921388873042735
0.4058823529411764	0.6568627450980392	0.5547880499265955
0.46862745098039216	0.6568627450980392	0.5001023526204739
0.5313725490196078	0.6568627450980392	0.5
0.5941176470588235	0.6568627450980392	0.5
0.6568627450980392	0.6568627450980392	0.5000079681100734
0.7196078431372549	0.6568627450980392	0.5002837952735634
0.7823529411764705	0.6568627450980392	0.5009590013180099
0.8450980392156863	0.6568627450980392	0.5006908927692306
0.907843137254902	0.6568627450980392	0.00009053698229127339
0.9705882352941176	0.6568627450980392	1.1192140767747837e-7
0.029411764705882353	0.7196078431372549	0.0
0.09215686274509804	0.7196078431372549	0.0
0.15490196078431373	0.7196078431372549	0.004781764885180305
0.2176470588235294	0.7196078431372549	0.19293382713549878
0.2803921568627451	0.7196078431372549	0.6876934885590991
0.3431372549019608	0.7196078431372549	1.0192989114276658
0.4058823529411764	0.7196078431372549	0.57255433114964
0.46862745098039216	0.7196078431372549	0.5001355428041305
0.5313725490196078	0.7196078431372549	0.5
0.5941176470588235	0.7196078431372549	0.5
0.6568627450980392	0.7196078431372549	0.5
0.7196078431372549	0.7196078431372549	0.5
0.7823529411764705	0.7196078431372549	0.5
0.8450980392156863	0.7196078431372549	0.5
0.907843137254902	0.7196078431372549	0.0
0.9705882352941176	0.7196078431372549	0.0
0.029411764705882353	0.7823529411764705	0.0
0.09215686274509804	0.7823529411764705	0.0
0.15490196078431373	0.7823529411764705	0.0013415340047686012
0.2176470588235294	0.7823529411764705	0.05412798328386635
0.2803921568627451	0.7823529411764705	0.19293382713549945
0.3431372549019608	0.7823529411764705	0.14569038107218923
0.4058823529411764	0.7823529411764705	0.5203552673056224
0.46862745098039216	0.7823529411764705	0.5000380268133647
0.5313725490196078	0.7823529411764705	0.5
0.5941176470588235	0.7823529411764705	0.5
0.6568627450980392	0.7823529411764705	0.5
0.7196078431372549	0.7823529411764705	0.5
0.7823529411764705	0.7823529411764705	0.5
0.8450980392156863	0.7823529411764705	0.0
0.907843137254902	0.7823529411764705	0.0
0.9705882352941176	0.7823529411764705	0.0
0.029411764705882353	0.8450980392156863	0.0
0.09215686274509804	0.8450980392156863	0.0
0.15490196078431373	0.8450980392156863	0.00003324922483278436
0.2176470588235294	0.8450980392156863	0.0013415340047685897
0.2803921568627451	0.8450980392156863	0.004781764885180282
0.3431372549019608	0.8450980392156863	0.0036108605663550063
0.4058823529411764	0.8450980392156863	0.0005044947476324339
0.46862745098039216	0.8450980392156863	0.5000009424748555
0.5313725490196078	0.8450980392156863	0.5
0.5941176470588235	0.8450980392156863	0.5
0.6568627450980392	0.8450980392156863	0.5
0.7196078431372549	0.8450980392156863	0.5
0.7823529411764705	0.8450980392156863	0.0
0.8450980392156863	0.8450980392156863	0.0
0.907843137254902	0.8450980392156863	0.0
0.9705882352941176	0.8450980392156863	0.0
0.029411764705882353	0.907843137254902	0.0
0.09215686274509804	0.907843137254902	0.0
0.15490196078431373	0.907843137254902	0.0
0.2176470588235294	0.907843137254902	0.0
0.2803921568627451	0.907843137254902	0.0
0.3431372549019608	0.907843137254902	0.0
0.4058823529411764	0.907843137254902	0.0
0.46862745098039216	0.907843137254902	0.0
0.5313725490196078	0.907843137254902	0.0
0.5941176470588235	0.907843137254902	0.0
0.6568627450980392	0.907843137254902	0.0
0.7196078431372549	0.907843137254902	0.0
0.7823529411764705	0.907843137254902	0.0
0.8450980392156863	0.907843137254902	0.0
0.907843137254902	0.907843137254902	0.0
0.9705882352941176	0.907843137254902	0.0
0.029411764705882353	0.9705882352941176	0.0
0.09215686274509804	0.9705882352941176	0.0
0.15490196078431373	0.9705882352941176	0.0
0.2176470588235294	0.9705882352941176	0.0
0.2803921568627451	0.9705882352941176	0.0
0.3431372549019608	0.9705882352941176	0.0
0.4058823529411764	0.9705882352941176	0.0
0.46862745098039216	0.9705882352941176	0.0
0.5313725490196078	0.9705882352941176	0.0
0.5941176470588235	0.9705882352941176	0.0
0.6568627450980392	0.9705882352941176	0.0
0.7196078431372549	0.9705882352941176	0.0
0.7823529411764705	0.9705882352941176	0.0
0.8450980392156863	0.9705882352941176	0.0
0.907843137254902	0.9705882352941176	0.0
0.9705882352941176	0.9705882352941176	0.0


==> results_final_redo/pointsource2d_tv_fast/b_noisy.txt <==
0.029411764705882353	0.029411764705882353	-0.08653568672787898
0.09215686274509804	0.029411764705882353	-0.03725831737409877
0.15490196078431373	0.029411764705882353	0.16558694495065263
0.2176470588235294	0.029411764705882353	-0.2906538257550402
0.2803921568627451	0.029411764705882353	0.07399106266375077
0.3431372549019608	0.029411764705882353	0.22072300398924619
0.4058823529411764	0.029411764705882353	-0.06035856917040184
0.46862745098039216	0.029411764705882353	-0.14663745846186485
0.5313725490196078	0.029411764705882353	0.02148612992562943
0.5941176470588235	0.029411764705882353	-0.39257835698539356
0.6568627450980392	0.029411764705882353	-0.6204744521483929
0.7196078431372549	0.029411764705882353	-0.15382200461730283
0.7823529411764705	0.029411764705882353	0.11683381226024774
0.8450980392156863	0.029411764705882353	-0.12828711984552546
0.907843137254902	0.029411764705882353	0.18315724461440674
0.9705882352941176	0.029411764705882353	0.05945389037032084
0.029411764705882353	0.09215686274509804	0.0840358136576563
0.09215686274509804	0.09215686274509804	0.3715510990114551
0.15490196078431373	0.09215686274509804	0.8370416510625974
0.2176470588235294	0.09215686274509804	0.2972626069024725
0.2803921568627451	0.09215686274509804	-0.04575808232107801
0.3431372549019608	0.09215686274509804	0.13515137084756437
0.4058823529411764	0.09215686274509804	-0.13562026813417363
0.46862745098039216	0.09215686274509804	0.14145460167467128
0.5313725490196078	0.09215686274509804	0.11217750861618436
0.5941176470588235	0.09215686274509804	-0.1353833504194677
0.6568627450980392	0.09215686274509804	0.3095390420932706
0.7196078431372549	0.09215686274509804	0.2592297094228147
0.7823529411764705	0.09215686274509804	0.26553815007668524
0.8450980392156863	0.09215686274509804	0.20353896110697423
0.907843137254902	0.09215686274509804	0.019150634542189616
0.9705882352941176	0.09215686274509804	0.3329793211566076
0.029411764705882353	0.15490196078431373	0.2405391786888161
0.09215686274509804	0.15490196078431373	0.4614742708466411
0.15490196078431373	0.15490196078431373	1.4632096378149102
0.2176470588235294	0.15490196078431373	1.4404136398224152
0.2803921568627451	0.15490196078431373	0.8110745073827369
0.3431372549019608	0.15490196078431373	0.9273953956013152
0.4058823529411764	0.15490196078431373	1.204845511675817
0.46862745098039216	0.15490196078431373	-0.010408129441224231
0.5313725490196078	0.15490196078431373	0.06420215207178784
0.5941176470588235	0.15490196078431373	0.061406226572269865
0.6568627450980392	0.15490196078431373	0.04743635877430929
0.7196078431372549	0.15490196078431373	0.0025487366137235466
0.7823529411764705	0.15490196078431373	-0.09541072386536198
0.8450980392156863	0.15490196078431373	-0.12520469172305468
0.907843137254902	0.15490196078431373	0.2686320332827337
0.9705882352941176	0.15490196078431373	0.02628087488898571
0.029411764705882353	0.2176470588235294	0.06289585464516129
0.09215686274509804	0.2176470588235294	0.5480163813898031
0.15490196078431373	0.2176470588235294	1.4302038247269766
0.2176470588235294	0.2176470588235294	1.2029527572811998
0.2803921568627451	0.2176470588235294	1.1201502191328323
0.3431372549019608	0.2176470588235294	1.0118301130132628
0.4058823529411764	0.2176470588235294	1.1459443742460163
0.46862745098039216	0.2176470588235294	1.059373280717053
0.5313725490196078	0.2176470588235294	0.014314843764275978
0.5941176470588235	0.2176470588235294	-0.120328619272012
0.6568627450980392	0.2176470588235294	0.1665765265822458
0.7196078431372549	0.2176470588235294	0.07421183246895767
0.7823529411764705	0.2176470588235294	-0.1480062514969778
0.8450980392156863	0.2176470588235294	0.190072038486525
0.907843137254902	0.2176470588235294	-0.1081371513903302
0.9705882352941176	0.2176470588235294	0.14509750352569703
0.029411764705882353	0.2803921568627451	0.010491144260448558
0.09215686274509804	0.2803921568627451	-0.08481071924282124
0.15490196078431373	0.2803921568627451	0.9825808297197721
0.2176470588235294	0.2803921568627451	0.7427823558241753
0.2803921568627451	0.2803921568627451	0.9224052077703749
0.3431372549019608	0.2803921568627451	0.7849922236508475
0.4058823529411764	0.2803921568627451	1.1278150354413032
0.46862745098039216	0.2803921568627451	1.1748176742312217
0.5313725490196078	0.2803921568627451	0.004024225061798258
0.5941176470588235	0.2803921568627451	-0.24546873426325572
0.6568627450980392	0.2803921568627451	-0.054095339409905456
0.7196078431372549	0.2803921568627451	-0.30373012694655277
0.7823529411764705	0.2803921568627451	0.23246271165697482
0.8450980392156863	0.2803921568627451	0.14144712104965804
0.907843137254902	0.2803921568627451	-0.17379671001850658
0.9705882352941176	0.2803921568627451	0.04827564335453314
0.029411764705882353	0.3431372549019608	-0.17572713133992088
0.09215686274509804	0.3431372549019608	0.13037784183473788
0.15490196078431373	0.3431372549019608	1.1130295452586136
0.2176470588235294	0.3431372549019608	0.804490745389058
0.2803921568627451	0.3431372549019608	1.1373939629869596
0.3431372549019608	0.3431372549019608	0.9938040572647839
0.4058823529411764	0.3431372549019608	1.0607869126749347
0.46862745098039216	0.3431372549019608	1.3110112136724068
0.5313725490196078	0.3431372549019608	0.7234126214717922
0.5941176470588235	0.3431372549019608	0.39783213212082286
0.6568627450980392	0.3431372549019608	0.3356331146960932
0.7196078431372549	0.3431372549019608	0.6251002878230294
0.7823529411764705	0.3431372549019608	-0.013425480062324677
0.8450980392156863	0.3431372549019608	-0.19141658467261358
0.907843137254902	0.3431372549019608	-0.07006625780925836
0.9705882352941176	0.3431372549019608	0.09046163412562121
0.029411764705882353	0.4058823529411764	-0.15079960908147536
0.09215686274509804	0.4058823529411764	0.12327581172056389
0.15490196078431373	0.4058823529411764	1.130235939560247
0.2176470588235294	0.4058823529411764	0.9359279993309347
0.2803921568627451	0.4058823529411764	0.8904099022702784
0.3431372549019608	0.4058823529411764	0.9894196427434162
0.4058823529411764	0.4058823529411764	1.408004124494258
0.46862745098039216	0.4058823529411764	1.3648507645921721
0.5313725490196078	0.4058823529411764	0.3037836847913308
0.5941176470588235	0.4058823529411764	0.5553074861370768
0.6568627450980392	0.4058823529411764	0.5720674154426115
0.7196078431372549	0.4058823529411764	0.9648395542158807
0.7823529411764705	0.4058823529411764	1.1112372970075444
0.8450980392156863	0.4058823529411764	0.030514291492937246
0.907843137254902	0.4058823529411764	0.03564855919889605
0.9705882352941176	0.4058823529411764	-0.10690823604878522
0.029411764705882353	0.46862745098039216	-0.021118548825875938
0.09215686274509804	0.46862745098039216	-0.07458746591530974
0.15490196078431373	0.46862745098039216	-0.2234141947153673
0.2176470588235294	0.46862745098039216	0.9506993783411909
0.2803921568627451	0.46862745098039216	0.9920077392827563
0.3431372549019608	0.46862745098039216	1.2585452652489424
0.4058823529411764	0.46862745098039216	1.744059990195914
0.46862745098039216	0.46862745098039216	0.33854000365736836
0.5313725490196078	0.46862745098039216	0.45412870160292074
0.5941176470588235	0.46862745098039216	0.23003714805963638
0.6568627450980392	0.46862745098039216	0.6958328806817512
0.7196078431372549	0.46862745098039216	0.9314086572413266
0.7823529411764705	0.46862745098039216	1.0725573070462957
0.8450980392156863	0.46862745098039216	1.040446655876604
0.907843137254902	0.46862745098039216	0.11608072573109585
0.9705882352941176	0.46862745098039216	0.12602384950603093
0.029411764705882353	0.5313725490196078	0.03149773666976673
0.09215686274509804	0.5313725490196078	0.04658215883242655
0.15490196078431373	0.5313725490196078	-0.017114717256199345
0.2176470588235294	0.5313725490196078	0.14343492042680814
0.2803921568627451	0.5313725490196078	-0.0763946564816593
0.3431372549019608	0.5313725490196078	0.36565705981988905
0.4058823529411764	0.5313725490196078	0.5744786076310932
0.46862745098039216	0.5313725490196078	0.4196815404541147
0.5313725490196078	0.5313725490196078	0.42579403599864774
0.5941176470588235	0.5313725490196078	0.4972475064697351
0.6568627450980392	0.5313725490196078	0.33909767216383535
0.7196078431372549	0.5313725490196078	0.5498643956324647
0.7823529411764705	0.5313725490196078	0.7841816758034629
0.8450980392156863	0.5313725490196078	0.939996998238811
0.907843137254902	0.5313725490196078	-0.0287107162717824
0.9705882352941176	0.5313725490196078	0.015026305534077918
0.029411764705882353	0.5941176470588235	-0.02842263104426255
0.09215686274509804	0.5941176470588235	0.1341497888069657
0.15490196078431373	0.5941176470588235	0.1003537761896942
0.2176470588235294	0.5941176470588235	0.008078077342533995
0.2803921568627451	0.5941176470588235	-0.14011352121810122
0.3431372549019608	0.5941176470588235	0.5183477917694325
0.4058823529411764	0.5941176470588235	0.4263174814320354
0.46862745098039216	0.5941176470588235	0.3556059762299435
0.5313725490196078	0.5941176470588235	0.42083993250255247
0.5941176470588235	0.5941176470588235	0.41509752921851373
0.6568627450980392	0.5941176470588235	0.20314618009643576
0.7196078431372549	0.5941176470588235	0.5926633106582051
0.7823529411764705	0.5941176470588235	0.4864421362774294
0.8450980392156863	0.5941176470588235	0.4742706200063498
0.907843137254902	0.5941176470588235	-0.14146449242584727
0.9705882352941176	0.5941176470588235	0.0025978259834682346
0.029411764705882353	0.6568627450980392	-0.09950098885437793
0.09215686274509804	0.6568627450980392	0.2295338790709497
0.15490196078431373	0.6568627450980392	0.11189899959685831
0.2176470588235294	0.6568627450980392	0.2614457938743438
0.2803921568627451	0.6568627450980392	0.49571258146392505
0.3431372549019608	0.6568627450980392	1.1454701050786371
0.4058823529411764	0.6568627450980392	0.8321735326660678
0.46862745098039216	0.6568627450980392	0.49417855016568124
0.5313725490196078	0.6568627450980392	0.47332208928941233
0.5941176470588235	0.6568627450980392	0.6661418660221633
0.6568627450980392	0.6568627450980392	0.4184446327016297
0.7196078431372549	0.6568627450980392	0.7139561087650572
0.7823529411764705	0.6568627450980392	0.27681393440513613
0.8450980392156863	0.6568627450980392	0.2520725417899154
0.907843137254902	0.6568627450980392	-0.06670859153412165
0.9705882352941176	0.6568627450980392	-0.24388850148513933
0.029411764705882353	0.7196078431372549	-0.17590290646564974
0.09215686274509804	0.7196078431372549	-0.02646500241329815
0.15490196078431373	0.7196078431372549	-0.0369589632206627
0.2176470588235294	0.7196078431372549	0.13010605577074047
0.2803921568627451	0.7196078431372549	0.5968700490074899
0.3431372549019608	0.7196078431372549	1.2702519954433842
0.4058823529411764	0.7196078431372549	0.44279365139132104
0.46862745098039216	0.7196078431372549	0.43340435983604786
0.5313725490196078	0.7196078431372549	0.6556444100699649
0.5941176470588235	0.7196078431372549	0.5086685778524234
0.6568627450980392	0.7196078431372549	0.5069377882856985
0.7196078431372549	0.7196078431372549	0.42512922533069236
0.7823529411764705	0.7196078431372549	0.5174642033486382
0.8450980392156863	0.7196078431372549	0.40169181629726675
0.907843137254902	0.7196078431372549	0.12424349091152172
0.9705882352941176	0.7196078431372549	0.09655583527607044
0.029411764705882353	0.7823529411764705	-0.23246499080066585
0.09215686274509804	0.7823529411764705	-0.13016686126338936
0.15490196078431373	0.7823529411764705	0.03375466055649194
0.2176470588235294	0.7823529411764705	0.011630556754051675
0.2803921568627451	0.7823529411764705	0.14609665469076763
0.3431372549019608	0.7823529411764705	0.5464531578476647
0.4058823529411764	0.7823529411764705	0.6615191213911779
0.46862745098039216	0.7823529411764705	0.3811897438029497
0.5313725490196078	0.7823529411764705	0.1765275381208134
0.5941176470588235	0.7823529411764705	0.5180617445187324
0.6568627450980392	0.7823529411764705	0.455582005172768
0.7196078431372549	0.7823529411764705	0.5868374793322145
0.7823529411764705	0.7823529411764705	0.474073214323709
0.8450980392156863	0.7823529411764705	-0.0388803455177075
0.907843137254902	0.7823529411764705	-0.051749826694345566
0.9705882352941176	0.7823529411764705	0.31067725441545574
0.029411764705882353	0.8450980392156863	0.18677194508918124
0.09215686274509804	0.8450980392156863	0.012972076136388429
0.15490196078431373	0.8450980392156863	-0.21747246980379972
0.2176470588235294	0.8450980392156863	-0.07545882268148144
0.2803921568627451	0.8450980392156863	-0.2063962845338822
0.3431372549019608	0.8450980392156863	0.195458758134574
0.4058823529411764	0.8450980392156863	0.08711188227657234
0.46862745098039216	0.8450980392156863	0.46888075375645055
0.5313725490196078	0.8450980392156863	0.4122210523480592
0.5941176470588235	0.8450980392156863	0.16303730745735528
0.6568627450980392	0.8450980392156863	0.44526737647802894
0.7196078431372549	0.8450980392156863	0.39007396663221444
0.7823529411764705	0.8450980392156863	-0.064885993790287
0.8450980392156863	0.8450980392156863	0.07250613501538633
0.907843137254902	0.8450980392156863	0.03564943944981242
0.9705882352941176	0.8450980392156863	-0.09285312514619366
0.029411764705882353	0.907843137254902	0.12242427921743189
0.09215686274509804	0.907843137254902	-0.22568982913335514
0.15490196078431373	0.907843137254902	0.02288537012984013
0.2176470588235294	0.907843137254902	-0.18515581336608877
0.2803921568627451	0.907843137254902	0.11628623657464036
0.3431372549019608	0.907843137254902	0.39146192853464057
0.4058823529411764	0.907843137254902	0.037690147611961815
0.46862745098039216	0.907843137254902	0.012797836918185871
0.5313725490196078	0.907843137254902	0.02513836265225851
0.5941176470588235	0.907843137254902	-0.05285110866328117
0.6568627450980392	0.907843137254902	-0.2089696571186763
0.7196078431372549	0.907843137254902	0.07224674057745803
0.7823529411764705	0.907843137254902	0.017824146223202896
0.8450980392156863	0.907843137254902	-0.14765162215609048
0.907843137254902	0.907843137254902	-0.09419668884428577
0.9705882352941176	0.907843137254902	0.1995268486901602
0.029411764705882353	0.9705882352941176	-0.10253701739779483
0.09215686274509804	0.9705882352941176	-0.05337895010017905
0.15490196078431373	0.9705882352941176	0.13299260250243874
0.2176470588235294	0.9705882352941176	-0.2243712230334672
0.2803921568627451	0.9705882352941176	-0.07866663377378509
0.3431372549019608	0.9705882352941176	-0.08763465949636869
0.4058823529411764	0.9705882352941176	-0.15820752199625499
0.46862745098039216	0.9705882352941176	0.12708691429946395
0.5313725490196078	0.9705882352941176	0.1397176942738189
0.5941176470588235	0.9705882352941176	0.10733526450498153
0.6568627450980392	0.9705882352941176	0.1277585279920676
0.7196078431372549	0.9705882352941176	0.14940488716580638
0.7823529411764705	0.9705882352941176	0.06647479977722473
0.8450980392156863	0.9705882352941176	-0.16780705369676727
0.907843137254902	0.9705882352941176	-0.01635194698480756
0.9705882352941176	0.9705882352941176	-0.011708820351898077


==> results_final_redo/pointsource2d_tv_fast/base_sensor.txt <==
x	y	f
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	8.827717847727486e-13
-0.16923076923076924	-0.1794871794871795	5.910103237544667e-11
-0.158974358974359	-0.1794871794871795	4.3848907070190783e-10
-0.14871794871794874	-0.1794871794871795	1.6562289192018062e-9
-0.13846153846153847	-0.1794871794871795	4.4833342826748354e-9
-0.1282051282051282	-0.1794871794871795	9.942613129847692e-9
-0.11794871794871796	-0.1794871794871795	1.923806034946651e-8
-0.1076923076923077	-0.1794871794871795	3.3606968120421543e-8
-0.09743589743589745	-0.1794871794871795	5.427425050527892e-8
-0.08717948717948718	-0.1794871794871795	8.212932129193649e-8
-0.07692307692307691	-0.1794871794871795	1.1715294223648751e-7
-0.06666666666666668	-0.1794871794871795	1.5831074927405675e-7
-0.056410256410256404	-0.1794871794871795	2.0355305165032095e-7
-0.046153846153846156	-0.1794871794871795	2.498382435150592e-7
-0.03589743589743591	-0.1794871794871795	2.9352481851212613e-7
-0.025641025641025633	-0.1794871794871795	3.3090050355509214e-7
-0.015384615384615385	-0.1794871794871795	3.58302030166853e-7
-0.005128205128205138	-0.1794871794871795	3.7276428800567406e-7
0.00512820512820511	-0.1794871794871795	3.727642880056741e-7
0.015384615384615385	-0.1794871794871795	3.58302030166853e-7
0.02564102564102566	-0.1794871794871795	3.30900503555092e-7
0.03589743589743591	-0.1794871794871795	2.9352481851212613e-7
0.046153846153846184	-0.1794871794871795	2.498382435150591e-7
0.056410256410256376	-0.1794871794871795	2.0355305165032114e-7
0.06666666666666665	-0.1794871794871795	1.5831074927405683e-7
0.07692307692307693	-0.1794871794871795	1.1715294223648751e-7
0.0871794871794872	-0.1794871794871795	8.212932129193641e-8
0.09743589743589748	-0.1794871794871795	5.427425050527886e-8
0.1076923076923077	-0.1794871794871795	3.3606968120421543e-8
0.11794871794871797	-0.1794871794871795	1.9238060349466487e-8
0.1282051282051282	-0.1794871794871795	9.942613129847692e-9
0.13846153846153847	-0.1794871794871795	4.4833342826748354e-9
0.14871794871794874	-0.1794871794871795	1.6562289192018062e-9
0.15897435897435896	-0.1794871794871795	4.3848907070191026e-10
0.16923076923076924	-0.1794871794871795	5.910103237544667e-11
0.17948717948717952	-0.1794871794871795	8.827717847727255e-13
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	5.910103237544667e-11
-0.16923076923076924	-0.16923076923076924	3.956778057584587e-9
-0.158974358974359	-0.16923076923076924	2.9356575743417425e-8
-0.14871794871794874	-0.16923076923076924	1.1088351560771217e-7
-0.13846153846153847	-0.16923076923076924	3.001564947598845e-7
-0.1282051282051282	-0.16923076923076924	6.656518826493077e-7
-0.11794871794871796	-0.16923076923076924	1.2879764024711228e-6
-0.1076923076923077	-0.16923076923076924	2.2499660106795845e-6
-0.09743589743589745	-0.16923076923076924	3.63362795639344e-6
-0.08717948717948718	-0.16923076923076924	5.498507950044805e-6
-0.07692307692307691	-0.16923076923076924	7.843318002942161e-6
-0.06666666666666668	-0.16923076923076924	0.000010598808072049837
-0.056410256410256404	-0.16923076923076924	0.000013627752611965857
-0.046153846153846156	-0.16923076923076924	0.00001672651796682578
-0.03589743589743591	-0.16923076923076924	0.000019651307507917305
-0.025641025641025633	-0.16923076923076924	0.00002215358681711326
-0.015384615384615385	-0.16923076923076924	0.000023988102304981098
-0.005128205128205138	-0.16923076923076924	0.000024956341643276504
0.00512820512820511	-0.16923076923076924	0.000024956341643276508
0.015384615384615385	-0.16923076923076924	0.000023988102304981098
0.02564102564102566	-0.16923076923076924	0.00002215358681711325
0.03589743589743591	-0.16923076923076924	0.000019651307507917305
0.046153846153846184	-0.16923076923076924	0.000016726517966825774
0.056410256410256376	-0.16923076923076924	0.00001362775261196587
0.06666666666666665	-0.16923076923076924	0.000010598808072049842
0.07692307692307693	-0.16923076923076924	7.843318002942161e-6
0.0871794871794872	-0.16923076923076924	5.4985079500448e-6
0.09743589743589748	-0.16923076923076924	3.633627956393436e-6
0.1076923076923077	-0.16923076923076924	2.2499660106795845e-6
0.11794871794871797	-0.16923076923076924	1.2879764024711214e-6
0.1282051282051282	-0.16923076923076924	6.656518826493077e-7
0.13846153846153847	-0.16923076923076924	3.001564947598845e-7
0.14871794871794874	-0.16923076923076924	1.1088351560771217e-7
0.15897435897435896	-0.16923076923076924	2.9356575743417587e-8
0.16923076923076924	-0.16923076923076924	3.956778057584587e-9
0.17948717948717952	-0.16923076923076924	5.910103237544513e-11
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	4.3848907070190783e-10
-0.16923076923076924	-0.158974358974359	2.9356575743417425e-8
-0.158974358974359	-0.158974358974359	2.17805630449006e-7
-0.14871794871794874	-0.158974358974359	8.226795330090667e-7
-0.13846153846153847	-0.158974358974359	2.226955049047214e-6
-0.1282051282051282	-0.158974358974359	4.9386798115413535e-6
-0.11794871794871796	-0.158974358974359	9.555900347354647e-6
-0.1076923076923077	-0.158974358974359	0.00001669320256313566
-0.09743589743589745	-0.158974358974359	0.000026959023926244745
-0.08717948717948718	-0.158974358974359	0.00004079515271316742
-0.07692307692307691	-0.158974358974359	0.00005819203293238005
-0.06666666666666668	-0.158974358974359	0.00007863587682423946
-0.056410256410256404	-0.158974358974359	0.00010110856508589448
-0.046153846153846156	-0.158974358974359	0.00012409927584275588
-0.03589743589743591	-0.158974358974359	0.00014579920554490922
-0.025641025641025633	-0.158974358974359	0.00016436439949881016
-0.015384615384615385	-0.158974358974359	0.0001779752445066144
-0.005128205128205138	-0.158974358974359	0.00018515891542743857
0.00512820512820511	-0.158974358974359	0.0001851589154274386
0.015384615384615385	-0.158974358974359	0.0001779752445066144
0.02564102564102566	-0.158974358974359	0.00016436439949881008
0.03589743589743591	-0.158974358974359	0.00014579920554490922
0.046153846153846184	-0.158974358974359	0.00012409927584275583
0.056410256410256376	-0.158974358974359	0.00010110856508589456
0.06666666666666665	-0.158974358974359	0.0000786358768242395
0.07692307692307693	-0.158974358974359	0.00005819203293238005
0.0871794871794872	-0.158974358974359	0.00004079515271316739
0.09743589743589748	-0.158974358974359	0.00002695902392624471
0.1076923076923077	-0.158974358974359	0.00001669320256313566
0.11794871794871797	-0.158974358974359	9.555900347354637e-6
0.1282051282051282	-0.158974358974359	4.9386798115413535e-6
0.13846153846153847	-0.158974358974359	2.226955049047214e-6
0.14871794871794874	-0.158974358974359	8.226795330090667e-7
0.15897435897435896	-0.158974358974359	2.178056304490072e-7
0.16923076923076924	-0.158974358974359	2.9356575743417425e-8
0.17948717948717952	-0.158974358974359	4.384890707018964e-10
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	1.6562289192018062e-9
-0.16923076923076924	-0.14871794871794874	1.1088351560771217e-7
-0.158974358974359	-0.14871794871794874	8.226795330090667e-7
-0.14871794871794874	-0.14871794871794874	3.1073650972052035e-6
-0.13846153846153847	-0.14871794871794874	8.411492099655712e-6
-0.1282051282051282	-0.14871794871794874	0.000018654020984968935
-0.11794871794871796	-0.14871794871794874	0.000036093849452085076
-0.1076923076923077	-0.14871794871794874	0.00006305234653831179
-0.09743589743589745	-0.14871794871794874	0.00010182765784475844
-0.08717948717948718	-0.14871794871794874	0.00015408847380995382
-0.07692307692307691	-0.14871794871794874	0.00021979870024006138
-0.06666666666666668	-0.14871794871794874	0.00029701769550291736
-0.056410256410256404	-0.14871794871794874	0.0003818998936648477
-0.046153846153846156	-0.14871794871794874	0.00046873872859308214
-0.03589743589743591	-0.14871794871794874	0.0005507021195159662
-0.025641025641025633	-0.14871794871794874	0.0006208252153272741
-0.015384615384615385	-0.14871794871794874	0.0006722351058420226
-0.005128205128205138	-0.14871794871794874	0.0006993687434171913
0.00512820512820511	-0.14871794871794874	0.0006993687434171913
0.015384615384615385	-0.14871794871794874	0.0006722351058420226
0.02564102564102566	-0.14871794871794874	0.0006208252153272738
0.03589743589743591	-0.14871794871794874	0.0005507021195159662
0.046153846153846184	-0.14871794871794874	0.000468738728593082
0.056410256410256376	-0.14871794871794874	0.000381899893664848
0.06666666666666665	-0.14871794871794874	0.0002970176955029175
0.07692307692307693	-0.14871794871794874	0.00021979870024006138
0.0871794871794872	-0.14871794871794874	0.00015408847380995368
0.09743589743589748	-0.14871794871794874	0.00010182765784475832
0.1076923076923077	-0.14871794871794874	0.00006305234653831179
0.11794871794871797	-0.14871794871794874	0.000036093849452085035
0.1282051282051282	-0.14871794871794874	0.000018654020984968935
0.13846153846153847	-0.14871794871794874	8.411492099655712e-6
0.14871794871794874	-0.14871794871794874	3.1073650972052035e-6
0.15897435897435896	-0.14871794871794874	8.226795330090714e-7
0.16923076923076924	-0.14871794871794874	1.1088351560771217e-7
0.17948717948717952	-0.14871794871794874	1.656228919201763e-9
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	4.4833342826748354e-9
-0.16923076923076924	-0.13846153846153847	3.001564947598845e-7
-0.158974358974359	-0.13846153846153847	2.226955049047214e-6
-0.14871794871794874	-0.13846153846153847	8.411492099655712e-6
-0.13846153846153847	-0.13846153846153847	0.000022769516014132558
-0.1282051282051282	-0.13846153846153847	0.00005049556303602781
-0.11794871794871796	-0.13846153846153847	0.00009770436366986297
-0.1076923076923077	-0.13846153846153847	0.00017067975541360715
-0.09743589743589745	-0.13846153846153847	0.0002756427110087566
-0.08717948717948718	-0.13846153846153847	0.0004171102974884319
-0.07692307692307691	-0.13846153846153847	0.0005949848095567308
-0.06666666666666668	-0.13846153846153847	0.0008040130210086314
-0.056410256410256404	-0.13846153846153847	0.0010337851645789682
-0.046153846153846156	-0.13846153846153847	0.0012688538324349338
-0.03589743589743591	-0.13846153846153847	0.0014907249012156563
-0.025641025641025633	-0.13846153846153847	0.0016805448444694197
-0.015384615384615385	-0.13846153846153847	0.0018197090155215782
-0.005128205128205138	-0.13846153846153847	0.001893158504383936
0.00512820512820511	-0.13846153846153847	0.0018931585043839361
0.015384615384615385	-0.13846153846153847	0.0018197090155215782
0.02564102564102566	-0.13846153846153847	0.001680544844469419
0.03589743589743591	-0.13846153846153847	0.0014907249012156563
0.046153846153846184	-0.13846153846153847	0.0012688538324349334
0.056410256410256376	-0.13846153846153847	0.0010337851645789691
0.06666666666666665	-0.13846153846153847	0.0008040130210086318
0.07692307692307693	-0.13846153846153847	0.0005949848095567308
0.0871794871794872	-0.13846153846153847	0.0004171102974884315
0.09743589743589748	-0.13846153846153847	0.0002756427110087562
0.1076923076923077	-0.13846153846153847	0.00017067975541360715
0.11794871794871797	-0.13846153846153847	0.00009770436366986284
0.1282051282051282	-0.13846153846153847	0.00005049556303602781
0.13846153846153847	-0.13846153846153847	0.000022769516014132558
0.14871794871794874	-0.13846153846153847	8.411492099655712e-6
0.15897435897435896	-0.13846153846153847	2.2269550490472267e-6
0.16923076923076924	-0.13846153846153847	3.001564947598845e-7
0.17948717948717952	-0.13846153846153847	4.483334282674718e-9
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	9.942613129847692e-9
-0.16923076923076924	-0.1282051282051282	6.656518826493077e-7
-0.158974358974359	-0.1282051282051282	4.9386798115413535e-6
-0.14871794871794874	-0.1282051282051282	0.000018654020984968935
-0.13846153846153847	-0.1282051282051282	0.00005049556303602781
-0.1282051282051282	-0.1282051282051282	0.00011198313941951379
-0.11794871794871796	-0.1282051282051282	0.00021667728253531372
-0.1076923076923077	-0.1282051282051282	0.00037851355044666934
-0.09743589743589745	-0.1282051282051282	0.0006112880871304071
-0.08717948717948718	-0.1282051282051282	0.0009250183142553645
-0.07692307692307691	-0.1282051282051282	0.0013194875524716102
-0.06666666666666668	-0.1282051282051282	0.0017830458126088188
-0.056410256410256404	-0.1282051282051282	0.0022926075333049357
-0.046153846153846156	-0.1282051282051282	0.002813915264578125
-0.03589743589743591	-0.1282051282051282	0.0033059549079563176
-0.025641025641025633	-0.1282051282051282	0.003726915322930285
-0.015384615384615385	-0.1282051282051282	0.004035537305380822
-0.005128205128205138	-0.1282051282051282	0.0041984249702969835
0.00512820512820511	-0.1282051282051282	0.004198424970296984
0.015384615384615385	-0.1282051282051282	0.004035537305380822
0.02564102564102566	-0.1282051282051282	0.003726915322930283
0.03589743589743591	-0.1282051282051282	0.0033059549079563176
0.046153846153846184	-0.1282051282051282	0.002813915264578124
0.056410256410256376	-0.1282051282051282	0.0022926075333049374
0.06666666666666665	-0.1282051282051282	0.0017830458126088197
0.07692307692307693	-0.1282051282051282	0.0013194875524716102
0.0871794871794872	-0.1282051282051282	0.0009250183142553636
0.09743589743589748	-0.1282051282051282	0.0006112880871304064
0.1076923076923077	-0.1282051282051282	0.00037851355044666934
0.11794871794871797	-0.1282051282051282	0.00021667728253531348
0.1282051282051282	-0.1282051282051282	0.00011198313941951379
0.13846153846153847	-0.1282051282051282	0.00005049556303602781
0.14871794871794874	-0.1282051282051282	0.000018654020984968935
0.15897435897435896	-0.1282051282051282	4.938679811541381e-6
0.16923076923076924	-0.1282051282051282	6.656518826493077e-7
0.17948717948717952	-0.1282051282051282	9.942613129847434e-9
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	1.923806034946651e-8
-0.16923076923076924	-0.11794871794871796	1.2879764024711228e-6
-0.158974358974359	-0.11794871794871796	9.555900347354647e-6
-0.14871794871794874	-0.11794871794871796	0.000036093849452085076
-0.13846153846153847	-0.11794871794871796	0.00009770436366986297
-0.1282051282051282	-0.11794871794871796	0.00021667728253531372
-0.11794871794871796	-0.11794871794871796	0.0004192510141281768
-0.1076923076923077	-0.11794871794871796	0.0007323896073883958
-0.09743589743589745	-0.11794871794871796	0.0011827873575630979
-0.08717948717948718	-0.11794871794871796	0.0017898270727827346
-0.07692307692307691	-0.11794871794871796	0.002553089498032953
-0.06666666666666668	-0.11794871794871796	0.0034500329541995844
-0.056410256410256404	-0.11794871794871796	0.0044359889605840004
-0.046153846153846156	-0.11794871794871796	0.005444672438850918
-0.03589743589743591	-0.11794871794871796	0.006396724804764974
-0.025641025641025633	-0.11794871794871796	0.0072112452695806155
-0.015384615384615385	-0.11794871794871796	0.007808400991724898
-0.005128205128205138	-0.11794871794871796	0.008123573943434504
0.00512820512820511	-0.11794871794871796	0.008123573943434506
0.015384615384615385	-0.11794871794871796	0.007808400991724898
0.02564102564102566	-0.11794871794871796	0.007211245269580612
0.03589743589743591	-0.11794871794871796	0.006396724804764974
0.046153846153846184	-0.11794871794871796	0.005444672438850915
0.056410256410256376	-0.11794871794871796	0.004435988960584005
0.06666666666666665	-0.11794871794871796	0.003450032954199586
0.07692307692307693	-0.11794871794871796	0.002553089498032953
0.0871794871794872	-0.11794871794871796	0.001789827072782733
0.09743589743589748	-0.11794871794871796	0.0011827873575630966
0.1076923076923077	-0.11794871794871796	0.0007323896073883958
0.11794871794871797	-0.11794871794871796	0.0004192510141281763
0.1282051282051282	-0.11794871794871796	0.00021667728253531372
0.13846153846153847	-0.11794871794871796	0.00009770436366986297
0.14871794871794874	-0.11794871794871796	0.000036093849452085076
0.15897435897435896	-0.11794871794871796	9.555900347354701e-6
0.16923076923076924	-0.11794871794871796	1.2879764024711228e-6
0.17948717948717952	-0.11794871794871796	1.9238060349466007e-8
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	3.3606968120421543e-8
-0.16923076923076924	-0.1076923076923077	2.2499660106795845e-6
-0.158974358974359	-0.1076923076923077	0.00001669320256313566
-0.14871794871794874	-0.1076923076923077	0.00006305234653831179
-0.13846153846153847	-0.1076923076923077	0.00017067975541360715
-0.1282051282051282	-0.1076923076923077	0.00037851355044666934
-0.11794871794871796	-0.1076923076923077	0.0007323896073883958
-0.1076923076923077	-0.1076923076923077	0.001279411424027081
-0.09743589743589745	-0.1076923076923077	0.0020662112654180843
-0.08717948717948718	-0.1076923076923077	0.003126648959584162
-0.07692307692307691	-0.1076923076923077	0.004459992109929932
-0.06666666666666668	-0.1076923076923077	0.006026862656629751
-0.056410256410256404	-0.1076923076923077	0.007749229229599675
-0.046153846153846156	-0.1076923076923077	0.009511298423787033
-0.03589743589743591	-0.1076923076923077	0.011174438726345281
-0.025641025641025633	-0.1076923076923077	0.012597324547329272
-0.015384615384615385	-0.1076923076923077	0.013640495893737213
-0.005128205128205138	-0.1076923076923077	0.014191071531203579
0.00512820512820511	-0.1076923076923077	0.01419107153120358
0.015384615384615385	-0.1076923076923077	0.013640495893737213
0.02564102564102566	-0.1076923076923077	0.012597324547329267
0.03589743589743591	-0.1076923076923077	0.011174438726345281
0.046153846153846184	-0.1076923076923077	0.00951129842378703
0.056410256410256376	-0.1076923076923077	0.007749229229599682
0.06666666666666665	-0.1076923076923077	0.006026862656629754
0.07692307692307693	-0.1076923076923077	0.004459992109929932
0.0871794871794872	-0.1076923076923077	0.0031266489595841588
0.09743589743589748	-0.1076923076923077	0.002066211265418082
0.1076923076923077	-0.1076923076923077	0.001279411424027081
0.11794871794871797	-0.1076923076923077	0.000732389607388395
0.1282051282051282	-0.1076923076923077	0.00037851355044666934
0.13846153846153847	-0.1076923076923077	0.00017067975541360715
0.14871794871794874	-0.1076923076923077	0.00006305234653831179
0.15897435897435896	-0.1076923076923077	0.00001669320256313575
0.16923076923076924	-0.1076923076923077	2.2499660106795845e-6
0.17948717948717952	-0.1076923076923077	3.360696812042067e-8
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	5.427425050527892e-8
-0.16923076923076924	-0.09743589743589745	3.63362795639344e-6
-0.158974358974359	-0.09743589743589745	0.000026959023926244745
-0.14871794871794874	-0.09743589743589745	0.00010182765784475844
-0.13846153846153847	-0.09743589743589745	0.0002756427110087566
-0.1282051282051282	-0.09743589743589745	0.0006112880871304071
-0.11794871794871796	-0.09743589743589745	0.0011827873575630979
-0.1076923076923077	-0.09743589743589745	0.0020662112654180843
-0.09743589743589745	-0.09743589743589745	0.003336869527007003
-0.08717948717948718	-0.09743589743589745	0.005049444754030729
-0.07692307692307691	-0.09743589743589745	0.007202754147846298
-0.06666666666666668	-0.09743589743589745	0.009733203317084318
-0.056410256410256404	-0.09743589743589745	0.012514773927926909
-0.046153846153846156	-0.09743589743589745	0.015360463087100009
-0.03589743589743591	-0.09743589743589745	0.018046385038852066
-0.025641025641025633	-0.09743589743589745	0.020344303173322743
-0.015384615384615385	-0.09743589743589745	0.02202899376403597
-0.005128205128205138	-0.09743589743589745	0.022918156986462903
0.00512820512820511	-0.09743589743589745	0.022918156986462906
0.015384615384615385	-0.09743589743589745	0.02202899376403597
0.02564102564102566	-0.09743589743589745	0.020344303173322732
0.03589743589743591	-0.09743589743589745	0.018046385038852066
0.046153846153846184	-0.09743589743589745	0.015360463087100002
0.056410256410256376	-0.09743589743589745	0.01251477392792692
0.06666666666666665	-0.09743589743589745	0.009733203317084322
0.07692307692307693	-0.09743589743589745	0.007202754147846298
0.0871794871794872	-0.09743589743589745	0.005049444754030723
0.09743589743589748	-0.09743589743589745	0.0033368695270069985
0.1076923076923077	-0.09743589743589745	0.0020662112654180843
0.11794871794871797	-0.09743589743589745	0.0011827873575630966
0.1282051282051282	-0.09743589743589745	0.0006112880871304071
0.13846153846153847	-0.09743589743589745	0.0002756427110087566
0.14871794871794874	-0.09743589743589745	0.00010182765784475844
0.15897435897435896	-0.09743589743589745	0.000026959023926244894
0.16923076923076924	-0.09743589743589745	3.63362795639344e-6
0.17948717948717952	-0.09743589743589745	5.427425050527751e-8
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	8.212932129193649e-8
-0.16923076923076924	-0.08717948717948718	5.498507950044805e-6
-0.158974358974359	-0.08717948717948718	0.00004079515271316742
-0.14871794871794874	-0.08717948717948718	0.00015408847380995382
-0.13846153846153847	-0.08717948717948718	0.0004171102974884319
-0.1282051282051282	-0.08717948717948718	0.0009250183142553645
-0.11794871794871796	-0.08717948717948718	0.0017898270727827346
-0.1076923076923077	-0.08717948717948718	0.003126648959584162
-0.09743589743589745	-0.08717948717948718	0.005049444754030729
-0.08717948717948718	-0.08717948717948718	0.007640961721052912
-0.07692307692307691	-0.08717948717948718	0.010899410016500546
-0.06666666666666668	-0.08717948717948718	0.014728556819975045
-0.056410256410256404	-0.08717948717948718	0.018937707646882906
-0.046153846153846156	-0.08717948717948718	0.023243884463234818
-0.03589743589743591	-0.08717948717948718	0.02730829705091402
-0.025641025641025633	-0.08717948717948718	0.030785571357081605
-0.015384615384615385	-0.08717948717948718	0.03333489250871559
-0.005128205128205138	-0.08717948717948718	0.03468039928763596
0.00512820512820511	-0.08717948717948718	0.034680399287635964
0.015384615384615385	-0.08717948717948718	0.03333489250871559
0.02564102564102566	-0.08717948717948718	0.03078557135708159
0.03589743589743591	-0.08717948717948718	0.02730829705091402
0.046153846153846184	-0.08717948717948718	0.02324388446323481
0.056410256410256376	-0.08717948717948718	0.018937707646882924
0.06666666666666665	-0.08717948717948718	0.014728556819975052
0.07692307692307693	-0.08717948717948718	0.010899410016500546
0.0871794871794872	-0.08717948717948718	0.007640961721052905
0.09743589743589748	-0.08717948717948718	0.0050494447540307226
0.1076923076923077	-0.08717948717948718	0.003126648959584162
0.11794871794871797	-0.08717948717948718	0.0017898270727827327
0.1282051282051282	-0.08717948717948718	0.0009250183142553645
0.13846153846153847	-0.08717948717948718	0.0004171102974884319
0.14871794871794874	-0.08717948717948718	0.00015408847380995382
0.15897435897435896	-0.08717948717948718	0.00004079515271316765
0.16923076923076924	-0.08717948717948718	5.498507950044805e-6
0.17948717948717952	-0.08717948717948718	8.212932129193435e-8
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	1.1715294223648751e-7
-0.16923076923076924	-0.07692307692307691	7.843318002942161e-6
-0.158974358974359	-0.07692307692307691	0.00005819203293238005
-0.14871794871794874	-0.07692307692307691	0.00021979870024006138
-0.13846153846153847	-0.07692307692307691	0.0005949848095567308
-0.1282051282051282	-0.07692307692307691	0.0013194875524716102
-0.11794871794871796	-0.07692307692307691	0.002553089498032953
-0.1076923076923077	-0.07692307692307691	0.004459992109929932
-0.09743589743589745	-0.07692307692307691	0.007202754147846298
-0.08717948717948718	-0.07692307692307691	0.010899410016500546
-0.07692307692307691	-0.07692307692307691	0.015547406602034693
-0.06666666666666668	-0.07692307692307691	0.021009473099429726
-0.056410256410256404	-0.07692307692307691	0.027013594355181716
-0.046153846153846156	-0.07692307692307691	0.03315611782780303
-0.03589743589743591	-0.07692307692307691	0.038953777976692916
-0.025641025641025633	-0.07692307692307691	0.04391391778453119
-0.015384615384615385	-0.07692307692307691	0.04755038365228158
-0.005128205128205138	-0.07692307692307691	0.049469674783269364
0.00512820512820511	-0.07692307692307691	0.04946967478326937
0.015384615384615385	-0.07692307692307691	0.04755038365228158
0.02564102564102566	-0.07692307692307691	0.043913917784531166
0.03589743589743591	-0.07692307692307691	0.038953777976692916
0.046153846153846184	-0.07692307692307691	0.03315611782780302
0.056410256410256376	-0.07692307692307691	0.02701359435518174
0.06666666666666665	-0.07692307692307691	0.021009473099429736
0.07692307692307693	-0.07692307692307691	0.015547406602034693
0.0871794871794872	-0.07692307692307691	0.010899410016500535
0.09743589743589748	-0.07692307692307691	0.0072027541478462895
0.1076923076923077	-0.07692307692307691	0.004459992109929932
0.11794871794871797	-0.07692307692307691	0.00255308949803295
0.1282051282051282	-0.07692307692307691	0.0013194875524716102
0.13846153846153847	-0.07692307692307691	0.0005949848095567308
0.14871794871794874	-0.07692307692307691	0.00021979870024006138
0.15897435897435896	-0.07692307692307691	0.000058192032932380375
0.16923076923076924	-0.07692307692307691	7.843318002942161e-6
0.17948717948717952	-0.07692307692307691	1.1715294223648447e-7
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	1.5831074927405675e-7
-0.16923076923076924	-0.06666666666666668	0.000010598808072049837
-0.158974358974359	-0.06666666666666668	0.00007863587682423946
-0.14871794871794874	-0.06666666666666668	0.00029701769550291736
-0.13846153846153847	-0.06666666666666668	0.0008040130210086314
-0.1282051282051282	-0.06666666666666668	0.0017830458126088188
-0.11794871794871796	-0.06666666666666668	0.0034500329541995844
-0.1076923076923077	-0.06666666666666668	0.006026862656629751
-0.09743589743589745	-0.06666666666666668	0.009733203317084318
-0.08717948717948718	-0.06666666666666668	0.014728556819975045
-0.07692307692307691	-0.06666666666666668	0.021009473099429726
-0.06666666666666668	-0.06666666666666668	0.028390455798454225
-0.056410256410256404	-0.06666666666666668	0.03650392624644053
-0.046153846153846156	-0.06666666666666668	0.04480442194736111
-0.03589743589743591	-0.06666666666666668	0.05263889801501583
-0.025641025641025633	-0.06666666666666668	0.05934161870211426
-0.015384615384615385	-0.06666666666666668	0.06425563644032004
-0.005128205128205138	-0.06666666666666668	0.06684920695780976
0.00512820512820511	-0.06666666666666668	0.06684920695780976
0.015384615384615385	-0.06666666666666668	0.06425563644032004
0.02564102564102566	-0.06666666666666668	0.059341618702114234
0.03589743589743591	-0.06666666666666668	0.05263889801501583
0.046153846153846184	-0.06666666666666668	0.04480442194736109
0.056410256410256376	-0.06666666666666668	0.03650392624644056
0.06666666666666665	-0.06666666666666668	0.02839045579845424
0.07692307692307693	-0.06666666666666668	0.021009473099429726
0.0871794871794872	-0.06666666666666668	0.014728556819975031
0.09743589743589748	-0.06666666666666668	0.009733203317084306
0.1076923076923077	-0.06666666666666668	0.006026862656629751
0.11794871794871797	-0.06666666666666668	0.00345003295419958
0.1282051282051282	-0.06666666666666668	0.0017830458126088188
0.13846153846153847	-0.06666666666666668	0.0008040130210086314
0.14871794871794874	-0.06666666666666668	0.00029701769550291736
0.15897435897435896	-0.06666666666666668	0.00007863587682423989
0.16923076923076924	-0.06666666666666668	0.000010598808072049837
0.17948717948717952	-0.06666666666666668	1.5831074927405265e-7
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	2.0355305165032095e-7
-0.16923076923076924	-0.056410256410256404	0.000013627752611965857
-0.158974358974359	-0.056410256410256404	0.00010110856508589448
-0.14871794871794874	-0.056410256410256404	0.0003818998936648477
-0.13846153846153847	-0.056410256410256404	0.0010337851645789682
-0.1282051282051282	-0.056410256410256404	0.0022926075333049357
-0.11794871794871796	-0.056410256410256404	0.0044359889605840004
-0.1076923076923077	-0.056410256410256404	0.007749229229599675
-0.09743589743589745	-0.056410256410256404	0.012514773927926909
-0.08717948717948718	-0.056410256410256404	0.018937707646882906
-0.07692307692307691	-0.056410256410256404	0.027013594355181716
-0.06666666666666668	-0.056410256410256404	0.03650392624644053
-0.056410256410256404	-0.056410256410256404	0.04693607742212164
-0.046153846153846156	-0.056410256410256404	0.057608702230484136
-0.03589743589743591	-0.056410256410256404	0.0676821275598775
-0.025641025641025633	-0.056410256410256404	0.0763003626227205
-0.015384615384615385	-0.056410256410256404	0.08261871631040349
-0.005128205128205138	-0.056410256410256404	0.08595348161172499
0.00512820512820511	-0.056410256410256404	0.085953481611725
0.015384615384615385	-0.056410256410256404	0.08261871631040349
0.02564102564102566	-0.056410256410256404	0.07630036262272046
0.03589743589743591	-0.056410256410256404	0.0676821275598775
0.046153846153846184	-0.056410256410256404	0.057608702230484116
0.056410256410256376	-0.056410256410256404	0.046936077422121684
0.06666666666666665	-0.056410256410256404	0.03650392624644055
0.07692307692307693	-0.056410256410256404	0.027013594355181716
0.0871794871794872	-0.056410256410256404	0.01893770764688289
0.09743589743589748	-0.056410256410256404	0.012514773927926893
0.1076923076923077	-0.056410256410256404	0.007749229229599675
0.11794871794871797	-0.056410256410256404	0.004435988960583995
0.1282051282051282	-0.056410256410256404	0.0022926075333049357
0.13846153846153847	-0.056410256410256404	0.0010337851645789682
0.14871794871794874	-0.056410256410256404	0.0003818998936648477
0.15897435897435896	-0.056410256410256404	0.00010110856508589504
0.16923076923076924	-0.056410256410256404	0.000013627752611965857
0.17948717948717952	-0.056410256410256404	2.0355305165031566e-7
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	2.498382435150592e-7
-0.16923076923076924	-0.046153846153846156	0.00001672651796682578
-0.158974358974359	-0.046153846153846156	0.00012409927584275588
-0.14871794871794874	-0.046153846153846156	0.00046873872859308214
-0.13846153846153847	-0.046153846153846156	0.0012688538324349338
-0.1282051282051282	-0.046153846153846156	0.002813915264578125
-0.11794871794871796	-0.046153846153846156	0.005444672438850918
-0.1076923076923077	-0.046153846153846156	0.009511298423787033
-0.09743589743589745	-0.046153846153846156	0.015360463087100009
-0.08717948717948718	-0.046153846153846156	0.023243884463234818
-0.07692307692307691	-0.046153846153846156	0.03315611782780303
-0.06666666666666668	-0.046153846153846156	0.04480442194736111
-0.056410256410256404	-0.046153846153846156	0.057608702230484136
-0.046153846153846156	-0.046153846153846156	0.07070813657547804
-0.03589743589743591	-0.046153846153846156	0.08307212164016363
-0.025641025641025633	-0.046153846153846156	0.09365002598914614
-0.015384615384615385	-0.046153846153846156	0.10140508725911618
-0.005128205128205138	-0.046153846153846156	0.10549813277556652
0.00512820512820511	-0.046153846153846156	0.10549813277556654
0.015384615384615385	-0.046153846153846156	0.10140508725911618
0.02564102564102566	-0.046153846153846156	0.0936500259891461
0.03589743589743591	-0.046153846153846156	0.08307212164016363
0.046153846153846184	-0.046153846153846156	0.070708136575478
0.056410256410256376	-0.046153846153846156	0.05760870223048419
0.06666666666666665	-0.046153846153846156	0.04480442194736113
0.07692307692307693	-0.046153846153846156	0.03315611782780303
0.0871794871794872	-0.046153846153846156	0.023243884463234797
0.09743589743589748	-0.046153846153846156	0.015360463087099992
0.1076923076923077	-0.046153846153846156	0.009511298423787033
0.11794871794871797	-0.046153846153846156	0.005444672438850912
0.1282051282051282	-0.046153846153846156	0.002813915264578125
0.13846153846153847	-0.046153846153846156	0.0012688538324349338
0.14871794871794874	-0.046153846153846156	0.00046873872859308214
0.15897435897435896	-0.046153846153846156	0.00012409927584275656
0.16923076923076924	-0.046153846153846156	0.00001672651796682578
0.17948717948717952	-0.046153846153846156	2.498382435150527e-7
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	2.9352481851212613e-7
-0.16923076923076924	-0.03589743589743591	0.000019651307507917305
-0.158974358974359	-0.03589743589743591	0.00014579920554490922
-0.14871794871794874	-0.03589743589743591	0.0005507021195159662
-0.13846153846153847	-0.03589743589743591	0.0014907249012156563
-0.1282051282051282	-0.03589743589743591	0.0033059549079563176
-0.11794871794871796	-0.03589743589743591	0.006396724804764974
-0.1076923076923077	-0.03589743589743591	0.011174438726345281
-0.09743589743589745	-0.03589743589743591	0.018046385038852066
-0.08717948717948718	-0.03589743589743591	0.02730829705091402
-0.07692307692307691	-0.03589743589743591	0.038953777976692916
-0.06666666666666668	-0.03589743589743591	0.05263889801501583
-0.056410256410256404	-0.03589743589743591	0.0676821275598775
-0.046153846153846156	-0.03589743589743591	0.08307212164016363
-0.03589743589743591	-0.03589743589743591	0.09759806619188206
-0.025641025641025633	-0.03589743589743591	0.1100256169566895
-0.015384615384615385	-0.03589743589743591	0.11913672388648654
-0.005128205128205138	-0.03589743589743591	0.12394547704402921
0.00512820512820511	-0.03589743589743591	0.12394547704402924
0.015384615384615385	-0.03589743589743591	0.11913672388648654
0.02564102564102566	-0.03589743589743591	0.11002561695668944
0.03589743589743591	-0.03589743589743591	0.09759806619188206
0.046153846153846184	-0.03589743589743591	0.0830721216401636
0.056410256410256376	-0.03589743589743591	0.06768212755987756
0.06666666666666665	-0.03589743589743591	0.05263889801501585
0.07692307692307693	-0.03589743589743591	0.038953777976692916
0.0871794871794872	-0.03589743589743591	0.02730829705091399
0.09743589743589748	-0.03589743589743591	0.018046385038852045
0.1076923076923077	-0.03589743589743591	0.011174438726345281
0.11794871794871797	-0.03589743589743591	0.006396724804764966
0.1282051282051282	-0.03589743589743591	0.0033059549079563176
0.13846153846153847	-0.03589743589743591	0.0014907249012156563
0.14871794871794874	-0.03589743589743591	0.0005507021195159662
0.15897435897435896	-0.03589743589743591	0.00014579920554491004
0.16923076923076924	-0.03589743589743591	0.000019651307507917305
0.17948717948717952	-0.03589743589743591	2.935248185121185e-7
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	3.3090050355509214e-7
-0.16923076923076924	-0.025641025641025633	0.00002215358681711326
-0.158974358974359	-0.025641025641025633	0.00016436439949881016
-0.14871794871794874	-0.025641025641025633	0.0006208252153272741
-0.13846153846153847	-0.025641025641025633	0.0016805448444694197
-0.1282051282051282	-0.025641025641025633	0.003726915322930285
-0.11794871794871796	-0.025641025641025633	0.0072112452695806155
-0.1076923076923077	-0.025641025641025633	0.012597324547329272
-0.09743589743589745	-0.025641025641025633	0.020344303173322743
-0.08717948717948718	-0.025641025641025633	0.030785571357081605
-0.07692307692307691	-0.025641025641025633	0.04391391778453119
-0.06666666666666668	-0.025641025641025633	0.05934161870211426
-0.056410256410256404	-0.025641025641025633	0.0763003626227205
-0.046153846153846156	-0.025641025641025633	0.09365002598914614
-0.03589743589743591	-0.025641025641025633	0.1100256169566895
-0.025641025641025633	-0.025641025641025633	0.12403561729286673
-0.015384615384615385	-0.025641025641025633	0.1343068777821721
-0.005128205128205138	-0.025641025641025633	0.1397279486455113
0.00512820512820511	-0.025641025641025633	0.1397279486455113
0.015384615384615385	-0.025641025641025633	0.1343068777821721
0.02564102564102566	-0.025641025641025633	0.12403561729286668
0.03589743589743591	-0.025641025641025633	0.1100256169566895
0.046153846153846184	-0.025641025641025633	0.0936500259891461
0.056410256410256376	-0.025641025641025633	0.07630036262272057
0.06666666666666665	-0.025641025641025633	0.05934161870211429
0.07692307692307693	-0.025641025641025633	0.04391391778453119
0.0871794871794872	-0.025641025641025633	0.030785571357081574
0.09743589743589748	-0.025641025641025633	0.02034430317332272
0.1076923076923077	-0.025641025641025633	0.012597324547329272
0.11794871794871797	-0.025641025641025633	0.007211245269580607
0.1282051282051282	-0.025641025641025633	0.003726915322930285
0.13846153846153847	-0.025641025641025633	0.0016805448444694197
0.14871794871794874	-0.025641025641025633	0.0006208252153272741
0.15897435897435896	-0.025641025641025633	0.00016436439949881108
0.16923076923076924	-0.025641025641025633	0.00002215358681711326
0.17948717948717952	-0.025641025641025633	3.3090050355508356e-7
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	3.58302030166853e-7
-0.16923076923076924	-0.015384615384615385	0.000023988102304981098
-0.158974358974359	-0.015384615384615385	0.0001779752445066144
-0.14871794871794874	-0.015384615384615385	0.0006722351058420226
-0.13846153846153847	-0.015384615384615385	0.0018197090155215782
-0.1282051282051282	-0.015384615384615385	0.004035537305380822
-0.11794871794871796	-0.015384615384615385	0.007808400991724898
-0.1076923076923077	-0.015384615384615385	0.013640495893737213
-0.09743589743589745	-0.015384615384615385	0.02202899376403597
-0.08717948717948718	-0.015384615384615385	0.03333489250871559
-0.07692307692307691	-0.015384615384615385	0.04755038365228158
-0.06666666666666668	-0.015384615384615385	0.06425563644032004
-0.056410256410256404	-0.015384615384615385	0.08261871631040349
-0.046153846153846156	-0.015384615384615385	0.10140508725911618
-0.03589743589743591	-0.015384615384615385	0.11913672388648654
-0.025641025641025633	-0.015384615384615385	0.1343068777821721
-0.015384615384615385	-0.015384615384615385	0.1454286906720034
-0.005128205128205138	-0.015384615384615385	0.15129867477642292
0.00512820512820511	-0.015384615384615385	0.15129867477642295
0.015384615384615385	-0.015384615384615385	0.1454286906720034
0.02564102564102566	-0.015384615384615385	0.13430687778217204
0.03589743589743591	-0.015384615384615385	0.11913672388648654
0.046153846153846184	-0.015384615384615385	0.10140508725911614
0.056410256410256376	-0.015384615384615385	0.08261871631040356
0.06666666666666665	-0.015384615384615385	0.06425563644032008
0.07692307692307693	-0.015384615384615385	0.04755038365228158
0.0871794871794872	-0.015384615384615385	0.03333489250871556
0.09743589743589748	-0.015384615384615385	0.022028993764035946
0.1076923076923077	-0.015384615384615385	0.013640495893737213
0.11794871794871797	-0.015384615384615385	0.007808400991724888
0.1282051282051282	-0.015384615384615385	0.004035537305380822
0.13846153846153847	-0.015384615384615385	0.0018197090155215782
0.14871794871794874	-0.015384615384615385	0.0006722351058420226
0.15897435897435896	-0.015384615384615385	0.0001779752445066154
0.16923076923076924	-0.015384615384615385	0.000023988102304981098
0.17948717948717952	-0.015384615384615385	3.5830203016684366e-7
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	3.7276428800567406e-7
-0.16923076923076924	-0.005128205128205138	0.000024956341643276504
-0.158974358974359	-0.005128205128205138	0.00018515891542743857
-0.14871794871794874	-0.005128205128205138	0.0006993687434171913
-0.13846153846153847	-0.005128205128205138	0.001893158504383936
-0.1282051282051282	-0.005128205128205138	0.0041984249702969835
-0.11794871794871796	-0.005128205128205138	0.008123573943434504
-0.1076923076923077	-0.005128205128205138	0.014191071531203579
-0.09743589743589745	-0.005128205128205138	0.022918156986462903
-0.08717948717948718	-0.005128205128205138	0.03468039928763596
-0.07692307692307691	-0.005128205128205138	0.049469674783269364
-0.06666666666666668	-0.005128205128205138	0.06684920695780976
-0.056410256410256404	-0.005128205128205138	0.08595348161172499
-0.046153846153846156	-0.005128205128205138	0.10549813277556652
-0.03589743589743591	-0.005128205128205138	0.12394547704402921
-0.025641025641025633	-0.005128205128205138	0.1397279486455113
-0.015384615384615385	-0.005128205128205138	0.15129867477642292
-0.005128205128205138	-0.005128205128205138	0.15740559090042483
0.00512820512820511	-0.005128205128205138	0.15740559090042486
0.015384615384615385	-0.005128205128205138	0.15129867477642292
0.02564102564102566	-0.005128205128205138	0.13972794864551122
0.03589743589743591	-0.005128205128205138	0.12394547704402921
0.046153846153846184	-0.005128205128205138	0.10549813277556647
0.056410256410256376	-0.005128205128205138	0.08595348161172506
0.06666666666666665	-0.005128205128205138	0.06684920695780978
0.07692307692307693	-0.005128205128205138	0.049469674783269364
0.0871794871794872	-0.005128205128205138	0.03468039928763592
0.09743589743589748	-0.005128205128205138	0.022918156986462875
0.1076923076923077	-0.005128205128205138	0.014191071531203579
0.11794871794871797	-0.005128205128205138	0.008123573943434496
0.1282051282051282	-0.005128205128205138	0.0041984249702969835
0.13846153846153847	-0.005128205128205138	0.001893158504383936
0.14871794871794874	-0.005128205128205138	0.0006993687434171913
0.15897435897435896	-0.005128205128205138	0.0001851589154274396
0.16923076923076924	-0.005128205128205138	0.000024956341643276504
0.17948717948717952	-0.005128205128205138	3.727642880056644e-7
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	3.727642880056741e-7
-0.16923076923076924	0.00512820512820511	0.000024956341643276508
-0.158974358974359	0.00512820512820511	0.0001851589154274386
-0.14871794871794874	0.00512820512820511	0.0006993687434171913
-0.13846153846153847	0.00512820512820511	0.0018931585043839361
-0.1282051282051282	0.00512820512820511	0.004198424970296984
-0.11794871794871796	0.00512820512820511	0.008123573943434506
-0.1076923076923077	0.00512820512820511	0.01419107153120358
-0.09743589743589745	0.00512820512820511	0.022918156986462906
-0.08717948717948718	0.00512820512820511	0.034680399287635964
-0.07692307692307691	0.00512820512820511	0.04946967478326937
-0.06666666666666668	0.00512820512820511	0.06684920695780976
-0.056410256410256404	0.00512820512820511	0.085953481611725
-0.046153846153846156	0.00512820512820511	0.10549813277556654
-0.03589743589743591	0.00512820512820511	0.12394547704402924
-0.025641025641025633	0.00512820512820511	0.1397279486455113
-0.015384615384615385	0.00512820512820511	0.15129867477642295
-0.005128205128205138	0.00512820512820511	0.15740559090042486
0.00512820512820511	0.00512820512820511	0.15740559090042489
0.015384615384615385	0.00512820512820511	0.15129867477642295
0.02564102564102566	0.00512820512820511	0.13972794864551125
0.03589743589743591	0.00512820512820511	0.12394547704402924
0.046153846153846184	0.00512820512820511	0.1054981327755665
0.056410256410256376	0.00512820512820511	0.08595348161172507
0.06666666666666665	0.00512820512820511	0.0668492069578098
0.07692307692307693	0.00512820512820511	0.04946967478326937
0.0871794871794872	0.00512820512820511	0.03468039928763593
0.09743589743589748	0.00512820512820511	0.02291815698646288
0.1076923076923077	0.00512820512820511	0.01419107153120358
0.11794871794871797	0.00512820512820511	0.008123573943434496
0.1282051282051282	0.00512820512820511	0.004198424970296984
0.13846153846153847	0.00512820512820511	0.0018931585043839361
0.14871794871794874	0.00512820512820511	0.0006993687434171913
0.15897435897435896	0.00512820512820511	0.00018515891542743963
0.16923076923076924	0.00512820512820511	0.000024956341643276508
0.17948717948717952	0.00512820512820511	3.7276428800566443e-7
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	3.58302030166853e-7
-0.16923076923076924	0.015384615384615385	0.000023988102304981098
-0.158974358974359	0.015384615384615385	0.0001779752445066144
-0.14871794871794874	0.015384615384615385	0.0006722351058420226
-0.13846153846153847	0.015384615384615385	0.0018197090155215782
-0.1282051282051282	0.015384615384615385	0.004035537305380822
-0.11794871794871796	0.015384615384615385	0.007808400991724898
-0.1076923076923077	0.015384615384615385	0.013640495893737213
-0.09743589743589745	0.015384615384615385	0.02202899376403597
-0.08717948717948718	0.015384615384615385	0.03333489250871559
-0.07692307692307691	0.015384615384615385	0.04755038365228158
-0.06666666666666668	0.015384615384615385	0.06425563644032004
-0.056410256410256404	0.015384615384615385	0.08261871631040349
-0.046153846153846156	0.015384615384615385	0.10140508725911618
-0.03589743589743591	0.015384615384615385	0.11913672388648654
-0.025641025641025633	0.015384615384615385	0.1343068777821721
-0.015384615384615385	0.015384615384615385	0.1454286906720034
-0.005128205128205138	0.015384615384615385	0.15129867477642292
0.00512820512820511	0.015384615384615385	0.15129867477642295
0.015384615384615385	0.015384615384615385	0.1454286906720034
0.02564102564102566	0.015384615384615385	0.13430687778217204
0.03589743589743591	0.015384615384615385	0.11913672388648654
0.046153846153846184	0.015384615384615385	0.10140508725911614
0.056410256410256376	0.015384615384615385	0.08261871631040356
0.06666666666666665	0.015384615384615385	0.06425563644032008
0.07692307692307693	0.015384615384615385	0.04755038365228158
0.0871794871794872	0.015384615384615385	0.03333489250871556
0.09743589743589748	0.015384615384615385	0.022028993764035946
0.1076923076923077	0.015384615384615385	0.013640495893737213
0.11794871794871797	0.015384615384615385	0.007808400991724888
0.1282051282051282	0.015384615384615385	0.004035537305380822
0.13846153846153847	0.015384615384615385	0.0018197090155215782
0.14871794871794874	0.015384615384615385	0.0006722351058420226
0.15897435897435896	0.015384615384615385	0.0001779752445066154
0.16923076923076924	0.015384615384615385	0.000023988102304981098
0.17948717948717952	0.015384615384615385	3.5830203016684366e-7
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	3.30900503555092e-7
-0.16923076923076924	0.02564102564102566	0.00002215358681711325
-0.158974358974359	0.02564102564102566	0.00016436439949881008
-0.14871794871794874	0.02564102564102566	0.0006208252153272738
-0.13846153846153847	0.02564102564102566	0.001680544844469419
-0.1282051282051282	0.02564102564102566	0.003726915322930283
-0.11794871794871796	0.02564102564102566	0.007211245269580612
-0.1076923076923077	0.02564102564102566	0.012597324547329267
-0.09743589743589745	0.02564102564102566	0.020344303173322732
-0.08717948717948718	0.02564102564102566	0.03078557135708159
-0.07692307692307691	0.02564102564102566	0.043913917784531166
-0.06666666666666668	0.02564102564102566	0.059341618702114234
-0.056410256410256404	0.02564102564102566	0.07630036262272046
-0.046153846153846156	0.02564102564102566	0.0936500259891461
-0.03589743589743591	0.02564102564102566	0.11002561695668944
-0.025641025641025633	0.02564102564102566	0.12403561729286668
-0.015384615384615385	0.02564102564102566	0.13430687778217204
-0.005128205128205138	0.02564102564102566	0.13972794864551122
0.00512820512820511	0.02564102564102566	0.13972794864551125
0.015384615384615385	0.02564102564102566	0.13430687778217204
0.02564102564102566	0.02564102564102566	0.1240356172928666
0.03589743589743591	0.02564102564102566	0.11002561695668944
0.046153846153846184	0.02564102564102566	0.09365002598914605
0.056410256410256376	0.02564102564102566	0.07630036262272052
0.06666666666666665	0.02564102564102566	0.05934161870211426
0.07692307692307693	0.02564102564102566	0.043913917784531166
0.0871794871794872	0.02564102564102566	0.03078557135708156
0.09743589743589748	0.02564102564102566	0.020344303173322708
0.1076923076923077	0.02564102564102566	0.012597324547329267
0.11794871794871797	0.02564102564102566	0.007211245269580603
0.1282051282051282	0.02564102564102566	0.003726915322930283
0.13846153846153847	0.02564102564102566	0.001680544844469419
0.14871794871794874	0.02564102564102566	0.0006208252153272738
0.15897435897435896	0.02564102564102566	0.000164364399498811
0.16923076923076924	0.02564102564102566	0.00002215358681711325
0.17948717948717952	0.02564102564102566	3.309005035550834e-7
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	2.9352481851212613e-7
-0.16923076923076924	0.03589743589743591	0.000019651307507917305
-0.158974358974359	0.03589743589743591	0.00014579920554490922
-0.14871794871794874	0.03589743589743591	0.0005507021195159662
-0.13846153846153847	0.03589743589743591	0.0014907249012156563
-0.1282051282051282	0.03589743589743591	0.0033059549079563176
-0.11794871794871796	0.03589743589743591	0.006396724804764974
-0.1076923076923077	0.03589743589743591	0.011174438726345281
-0.09743589743589745	0.03589743589743591	0.018046385038852066
-0.08717948717948718	0.03589743589743591	0.02730829705091402
-0.07692307692307691	0.03589743589743591	0.038953777976692916
-0.06666666666666668	0.03589743589743591	0.05263889801501583
-0.056410256410256404	0.03589743589743591	0.0676821275598775
-0.046153846153846156	0.03589743589743591	0.08307212164016363
-0.03589743589743591	0.03589743589743591	0.09759806619188206
-0.025641025641025633	0.03589743589743591	0.1100256169566895
-0.015384615384615385	0.03589743589743591	0.11913672388648654
-0.005128205128205138	0.03589743589743591	0.12394547704402921
0.00512820512820511	0.03589743589743591	0.12394547704402924
0.015384615384615385	0.03589743589743591	0.11913672388648654
0.02564102564102566	0.03589743589743591	0.11002561695668944
0.03589743589743591	0.03589743589743591	0.09759806619188206
0.046153846153846184	0.03589743589743591	0.0830721216401636
0.056410256410256376	0.03589743589743591	0.06768212755987756
0.06666666666666665	0.03589743589743591	0.05263889801501585
0.07692307692307693	0.03589743589743591	0.038953777976692916
0.0871794871794872	0.03589743589743591	0.02730829705091399
0.09743589743589748	0.03589743589743591	0.018046385038852045
0.1076923076923077	0.03589743589743591	0.011174438726345281
0.11794871794871797	0.03589743589743591	0.006396724804764966
0.1282051282051282	0.03589743589743591	0.0033059549079563176
0.13846153846153847	0.03589743589743591	0.0014907249012156563
0.14871794871794874	0.03589743589743591	0.0005507021195159662
0.15897435897435896	0.03589743589743591	0.00014579920554491004
0.16923076923076924	0.03589743589743591	0.000019651307507917305
0.17948717948717952	0.03589743589743591	2.935248185121185e-7
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	2.498382435150591e-7
-0.16923076923076924	0.046153846153846184	0.000016726517966825774
-0.158974358974359	0.046153846153846184	0.00012409927584275583
-0.14871794871794874	0.046153846153846184	0.000468738728593082
-0.13846153846153847	0.046153846153846184	0.0012688538324349334
-0.1282051282051282	0.046153846153846184	0.002813915264578124
-0.11794871794871796	0.046153846153846184	0.005444672438850915
-0.1076923076923077	0.046153846153846184	0.00951129842378703
-0.09743589743589745	0.046153846153846184	0.015360463087100002
-0.08717948717948718	0.046153846153846184	0.02324388446323481
-0.07692307692307691	0.046153846153846184	0.03315611782780302
-0.06666666666666668	0.046153846153846184	0.04480442194736109
-0.056410256410256404	0.046153846153846184	0.057608702230484116
-0.046153846153846156	0.046153846153846184	0.070708136575478
-0.03589743589743591	0.046153846153846184	0.0830721216401636
-0.025641025641025633	0.046153846153846184	0.0936500259891461
-0.015384615384615385	0.046153846153846184	0.10140508725911614
-0.005128205128205138	0.046153846153846184	0.10549813277556647
0.00512820512820511	0.046153846153846184	0.1054981327755665
0.015384615384615385	0.046153846153846184	0.10140508725911614
0.02564102564102566	0.046153846153846184	0.09365002598914605
0.03589743589743591	0.046153846153846184	0.0830721216401636
0.046153846153846184	0.046153846153846184	0.07070813657547798
0.056410256410256376	0.046153846153846184	0.057608702230484164
0.06666666666666665	0.046153846153846184	0.04480442194736111
0.07692307692307693	0.046153846153846184	0.03315611782780302
0.0871794871794872	0.046153846153846184	0.023243884463234787
0.09743589743589748	0.046153846153846184	0.015360463087099985
0.1076923076923077	0.046153846153846184	0.00951129842378703
0.11794871794871797	0.046153846153846184	0.005444672438850909
0.1282051282051282	0.046153846153846184	0.002813915264578124
0.13846153846153847	0.046153846153846184	0.0012688538324349334
0.14871794871794874	0.046153846153846184	0.000468738728593082
0.15897435897435896	0.046153846153846184	0.00012409927584275653
0.16923076923076924	0.046153846153846184	0.000016726517966825774
0.17948717948717952	0.046153846153846184	2.4983824351505257e-7
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	2.0355305165032114e-7
-0.16923076923076924	0.056410256410256376	0.00001362775261196587
-0.158974358974359	0.056410256410256376	0.00010110856508589456
-0.14871794871794874	0.056410256410256376	0.000381899893664848
-0.13846153846153847	0.056410256410256376	0.0010337851645789691
-0.1282051282051282	0.056410256410256376	0.0022926075333049374
-0.11794871794871796	0.056410256410256376	0.004435988960584005
-0.1076923076923077	0.056410256410256376	0.007749229229599682
-0.09743589743589745	0.056410256410256376	0.01251477392792692
-0.08717948717948718	0.056410256410256376	0.018937707646882924
-0.07692307692307691	0.056410256410256376	0.02701359435518174
-0.06666666666666668	0.056410256410256376	0.03650392624644056
-0.056410256410256404	0.056410256410256376	0.046936077422121684
-0.046153846153846156	0.056410256410256376	0.05760870223048419
-0.03589743589743591	0.056410256410256376	0.06768212755987756
-0.025641025641025633	0.056410256410256376	0.07630036262272057
-0.015384615384615385	0.056410256410256376	0.08261871631040356
-0.005128205128205138	0.056410256410256376	0.08595348161172506
0.00512820512820511	0.056410256410256376	0.08595348161172507
0.015384615384615385	0.056410256410256376	0.08261871631040356
0.02564102564102566	0.056410256410256376	0.07630036262272052
0.03589743589743591	0.056410256410256376	0.06768212755987756
0.046153846153846184	0.056410256410256376	0.057608702230484164
0.056410256410256376	0.056410256410256376	0.046936077422121726
0.06666666666666665	0.056410256410256376	0.03650392624644058
0.07692307692307693	0.056410256410256376	0.02701359435518174
0.0871794871794872	0.056410256410256376	0.018937707646882906
0.09743589743589748	0.056410256410256376	0.012514773927926904
0.1076923076923077	0.056410256410256376	0.007749229229599682
0.11794871794871797	0.056410256410256376	0.004435988960584
0.1282051282051282	0.056410256410256376	0.0022926075333049374
0.13846153846153847	0.056410256410256376	0.0010337851645789691
0.14871794871794874	0.056410256410256376	0.000381899893664848
0.15897435897435896	0.056410256410256376	0.00010110856508589513
0.16923076923076924	0.056410256410256376	0.00001362775261196587
0.17948717948717952	0.056410256410256376	2.0355305165031584e-7
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	1.5831074927405683e-7
-0.16923076923076924	0.06666666666666665	0.000010598808072049842
-0.158974358974359	0.06666666666666665	0.0000786358768242395
-0.14871794871794874	0.06666666666666665	0.0002970176955029175
-0.13846153846153847	0.06666666666666665	0.0008040130210086318
-0.1282051282051282	0.06666666666666665	0.0017830458126088197
-0.11794871794871796	0.06666666666666665	0.003450032954199586
-0.1076923076923077	0.06666666666666665	0.006026862656629754
-0.09743589743589745	0.06666666666666665	0.009733203317084322
-0.08717948717948718	0.06666666666666665	0.014728556819975052
-0.07692307692307691	0.06666666666666665	0.021009473099429736
-0.06666666666666668	0.06666666666666665	0.02839045579845424
-0.056410256410256404	0.06666666666666665	0.03650392624644055
-0.046153846153846156	0.06666666666666665	0.04480442194736113
-0.03589743589743591	0.06666666666666665	0.05263889801501585
-0.025641025641025633	0.06666666666666665	0.05934161870211429
-0.015384615384615385	0.06666666666666665	0.06425563644032008
-0.005128205128205138	0.06666666666666665	0.06684920695780978
0.00512820512820511	0.06666666666666665	0.0668492069578098
0.015384615384615385	0.06666666666666665	0.06425563644032008
0.02564102564102566	0.06666666666666665	0.05934161870211426
0.03589743589743591	0.06666666666666665	0.05263889801501585
0.046153846153846184	0.06666666666666665	0.04480442194736111
0.056410256410256376	0.06666666666666665	0.03650392624644058
0.06666666666666665	0.06666666666666665	0.028390455798454253
0.07692307692307693	0.06666666666666665	0.021009473099429736
0.0871794871794872	0.06666666666666665	0.014728556819975038
0.09743589743589748	0.06666666666666665	0.009733203317084311
0.1076923076923077	0.06666666666666665	0.006026862656629754
0.11794871794871797	0.06666666666666665	0.0034500329541995818
0.1282051282051282	0.06666666666666665	0.0017830458126088197
0.13846153846153847	0.06666666666666665	0.0008040130210086318
0.14871794871794874	0.06666666666666665	0.0002970176955029175
0.15897435897435896	0.06666666666666665	0.00007863587682423993
0.16923076923076924	0.06666666666666665	0.000010598808072049842
0.17948717948717952	0.06666666666666665	1.5831074927405273e-7
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	1.1715294223648751e-7
-0.16923076923076924	0.07692307692307693	7.843318002942161e-6
-0.158974358974359	0.07692307692307693	0.00005819203293238005
-0.14871794871794874	0.07692307692307693	0.00021979870024006138
-0.13846153846153847	0.07692307692307693	0.0005949848095567308
-0.1282051282051282	0.07692307692307693	0.0013194875524716102
-0.11794871794871796	0.07692307692307693	0.002553089498032953
-0.1076923076923077	0.07692307692307693	0.004459992109929932
-0.09743589743589745	0.07692307692307693	0.007202754147846298
-0.08717948717948718	0.07692307692307693	0.010899410016500546
-0.07692307692307691	0.07692307692307693	0.015547406602034693
-0.06666666666666668	0.07692307692307693	0.021009473099429726
-0.056410256410256404	0.07692307692307693	0.027013594355181716
-0.046153846153846156	0.07692307692307693	0.03315611782780303
-0.03589743589743591	0.07692307692307693	0.038953777976692916
-0.025641025641025633	0.07692307692307693	0.04391391778453119
-0.015384615384615385	0.07692307692307693	0.04755038365228158
-0.005128205128205138	0.07692307692307693	0.049469674783269364
0.00512820512820511	0.07692307692307693	0.04946967478326937
0.015384615384615385	0.07692307692307693	0.04755038365228158
0.02564102564102566	0.07692307692307693	0.043913917784531166
0.03589743589743591	0.07692307692307693	0.038953777976692916
0.046153846153846184	0.07692307692307693	0.03315611782780302
0.056410256410256376	0.07692307692307693	0.02701359435518174
0.06666666666666665	0.07692307692307693	0.021009473099429736
0.07692307692307693	0.07692307692307693	0.015547406602034693
0.0871794871794872	0.07692307692307693	0.010899410016500535
0.09743589743589748	0.07692307692307693	0.0072027541478462895
0.1076923076923077	0.07692307692307693	0.004459992109929932
0.11794871794871797	0.07692307692307693	0.00255308949803295
0.1282051282051282	0.07692307692307693	0.0013194875524716102
0.13846153846153847	0.07692307692307693	0.0005949848095567308
0.14871794871794874	0.07692307692307693	0.00021979870024006138
0.15897435897435896	0.07692307692307693	0.000058192032932380375
0.16923076923076924	0.07692307692307693	7.843318002942161e-6
0.17948717948717952	0.07692307692307693	1.1715294223648447e-7
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	8.212932129193641e-8
-0.16923076923076924	0.0871794871794872	5.4985079500448e-6
-0.158974358974359	0.0871794871794872	0.00004079515271316739
-0.14871794871794874	0.0871794871794872	0.00015408847380995368
-0.13846153846153847	0.0871794871794872	0.0004171102974884315
-0.1282051282051282	0.0871794871794872	0.0009250183142553636
-0.11794871794871796	0.0871794871794872	0.001789827072782733
-0.1076923076923077	0.0871794871794872	0.0031266489595841588
-0.09743589743589745	0.0871794871794872	0.005049444754030723
-0.08717948717948718	0.0871794871794872	0.007640961721052905
-0.07692307692307691	0.0871794871794872	0.010899410016500535
-0.06666666666666668	0.0871794871794872	0.014728556819975031
-0.056410256410256404	0.0871794871794872	0.01893770764688289
-0.046153846153846156	0.0871794871794872	0.023243884463234797
-0.03589743589743591	0.0871794871794872	0.02730829705091399
-0.025641025641025633	0.0871794871794872	0.030785571357081574
-0.015384615384615385	0.0871794871794872	0.03333489250871556
-0.005128205128205138	0.0871794871794872	0.03468039928763592
0.00512820512820511	0.0871794871794872	0.03468039928763593
0.015384615384615385	0.0871794871794872	0.03333489250871556
0.02564102564102566	0.0871794871794872	0.03078557135708156
0.03589743589743591	0.0871794871794872	0.02730829705091399
0.046153846153846184	0.0871794871794872	0.023243884463234787
0.056410256410256376	0.0871794871794872	0.018937707646882906
0.06666666666666665	0.0871794871794872	0.014728556819975038
0.07692307692307693	0.0871794871794872	0.010899410016500535
0.0871794871794872	0.0871794871794872	0.007640961721052898
0.09743589743589748	0.0871794871794872	0.005049444754030717
0.1076923076923077	0.0871794871794872	0.0031266489595841588
0.11794871794871797	0.0871794871794872	0.001789827072782731
0.1282051282051282	0.0871794871794872	0.0009250183142553636
0.13846153846153847	0.0871794871794872	0.0004171102974884315
0.14871794871794874	0.0871794871794872	0.00015408847380995368
0.15897435897435896	0.0871794871794872	0.00004079515271316761
0.16923076923076924	0.0871794871794872	5.4985079500448e-6
0.17948717948717952	0.0871794871794872	8.212932129193427e-8
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	5.427425050527886e-8
-0.16923076923076924	0.09743589743589748	3.633627956393436e-6
-0.158974358974359	0.09743589743589748	0.00002695902392624471
-0.14871794871794874	0.09743589743589748	0.00010182765784475832
-0.13846153846153847	0.09743589743589748	0.0002756427110087562
-0.1282051282051282	0.09743589743589748	0.0006112880871304064
-0.11794871794871796	0.09743589743589748	0.0011827873575630966
-0.1076923076923077	0.09743589743589748	0.002066211265418082
-0.09743589743589745	0.09743589743589748	0.0033368695270069985
-0.08717948717948718	0.09743589743589748	0.0050494447540307226
-0.07692307692307691	0.09743589743589748	0.0072027541478462895
-0.06666666666666668	0.09743589743589748	0.009733203317084306
-0.056410256410256404	0.09743589743589748	0.012514773927926893
-0.046153846153846156	0.09743589743589748	0.015360463087099992
-0.03589743589743591	0.09743589743589748	0.018046385038852045
-0.025641025641025633	0.09743589743589748	0.02034430317332272
-0.015384615384615385	0.09743589743589748	0.022028993764035946
-0.005128205128205138	0.09743589743589748	0.022918156986462875
0.00512820512820511	0.09743589743589748	0.02291815698646288
0.015384615384615385	0.09743589743589748	0.022028993764035946
0.02564102564102566	0.09743589743589748	0.020344303173322708
0.03589743589743591	0.09743589743589748	0.018046385038852045
0.046153846153846184	0.09743589743589748	0.015360463087099985
0.056410256410256376	0.09743589743589748	0.012514773927926904
0.06666666666666665	0.09743589743589748	0.009733203317084311
0.07692307692307693	0.09743589743589748	0.0072027541478462895
0.0871794871794872	0.09743589743589748	0.005049444754030717
0.09743589743589748	0.09743589743589748	0.0033368695270069946
0.1076923076923077	0.09743589743589748	0.002066211265418082
0.11794871794871797	0.09743589743589748	0.001182787357563095
0.1282051282051282	0.09743589743589748	0.0006112880871304064
0.13846153846153847	0.09743589743589748	0.0002756427110087562
0.14871794871794874	0.09743589743589748	0.00010182765784475832
0.15897435897435896	0.09743589743589748	0.000026959023926244863
0.16923076923076924	0.09743589743589748	3.633627956393436e-6
0.17948717948717952	0.09743589743589748	5.427425050527744e-8
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	3.3606968120421543e-8
-0.16923076923076924	0.1076923076923077	2.2499660106795845e-6
-0.158974358974359	0.1076923076923077	0.00001669320256313566
-0.14871794871794874	0.1076923076923077	0.00006305234653831179
-0.13846153846153847	0.1076923076923077	0.00017067975541360715
-0.1282051282051282	0.1076923076923077	0.00037851355044666934
-0.11794871794871796	0.1076923076923077	0.0007323896073883958
-0.1076923076923077	0.1076923076923077	0.001279411424027081
-0.09743589743589745	0.1076923076923077	0.0020662112654180843
-0.08717948717948718	0.1076923076923077	0.003126648959584162
-0.07692307692307691	0.1076923076923077	0.004459992109929932
-0.06666666666666668	0.1076923076923077	0.006026862656629751
-0.056410256410256404	0.1076923076923077	0.007749229229599675
-0.046153846153846156	0.1076923076923077	0.009511298423787033
-0.03589743589743591	0.1076923076923077	0.011174438726345281
-0.025641025641025633	0.1076923076923077	0.012597324547329272
-0.015384615384615385	0.1076923076923077	0.013640495893737213
-0.005128205128205138	0.1076923076923077	0.014191071531203579
0.00512820512820511	0.1076923076923077	0.01419107153120358
0.015384615384615385	0.1076923076923077	0.013640495893737213
0.02564102564102566	0.1076923076923077	0.012597324547329267
0.03589743589743591	0.1076923076923077	0.011174438726345281
0.046153846153846184	0.1076923076923077	0.00951129842378703
0.056410256410256376	0.1076923076923077	0.007749229229599682
0.06666666666666665	0.1076923076923077	0.006026862656629754
0.07692307692307693	0.1076923076923077	0.004459992109929932
0.0871794871794872	0.1076923076923077	0.0031266489595841588
0.09743589743589748	0.1076923076923077	0.002066211265418082
0.1076923076923077	0.1076923076923077	0.001279411424027081
0.11794871794871797	0.1076923076923077	0.000732389607388395
0.1282051282051282	0.1076923076923077	0.00037851355044666934
0.13846153846153847	0.1076923076923077	0.00017067975541360715
0.14871794871794874	0.1076923076923077	0.00006305234653831179
0.15897435897435896	0.1076923076923077	0.00001669320256313575
0.16923076923076924	0.1076923076923077	2.2499660106795845e-6
0.17948717948717952	0.1076923076923077	3.360696812042067e-8
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	1.9238060349466487e-8
-0.16923076923076924	0.11794871794871797	1.2879764024711214e-6
-0.158974358974359	0.11794871794871797	9.555900347354637e-6
-0.14871794871794874	0.11794871794871797	0.000036093849452085035
-0.13846153846153847	0.11794871794871797	0.00009770436366986284
-0.1282051282051282	0.11794871794871797	0.00021667728253531348
-0.11794871794871796	0.11794871794871797	0.0004192510141281763
-0.1076923076923077	0.11794871794871797	0.000732389607388395
-0.09743589743589745	0.11794871794871797	0.0011827873575630966
-0.08717948717948718	0.11794871794871797	0.0017898270727827327
-0.07692307692307691	0.11794871794871797	0.00255308949803295
-0.06666666666666668	0.11794871794871797	0.00345003295419958
-0.056410256410256404	0.11794871794871797	0.004435988960583995
-0.046153846153846156	0.11794871794871797	0.005444672438850912
-0.03589743589743591	0.11794871794871797	0.006396724804764966
-0.025641025641025633	0.11794871794871797	0.007211245269580607
-0.015384615384615385	0.11794871794871797	0.007808400991724888
-0.005128205128205138	0.11794871794871797	0.008123573943434496
0.00512820512820511	0.11794871794871797	0.008123573943434496
0.015384615384615385	0.11794871794871797	0.007808400991724888
0.02564102564102566	0.11794871794871797	0.007211245269580603
0.03589743589743591	0.11794871794871797	0.006396724804764966
0.046153846153846184	0.11794871794871797	0.005444672438850909
0.056410256410256376	0.11794871794871797	0.004435988960584
0.06666666666666665	0.11794871794871797	0.0034500329541995818
0.07692307692307693	0.11794871794871797	0.00255308949803295
0.0871794871794872	0.11794871794871797	0.001789827072782731
0.09743589743589748	0.11794871794871797	0.001182787357563095
0.1076923076923077	0.11794871794871797	0.000732389607388395
0.11794871794871797	0.11794871794871797	0.00041925101412817583
0.1282051282051282	0.11794871794871797	0.00021667728253531348
0.13846153846153847	0.11794871794871797	0.00009770436366986284
0.14871794871794874	0.11794871794871797	0.000036093849452085035
0.15897435897435896	0.11794871794871797	9.555900347354689e-6
0.16923076923076924	0.11794871794871797	1.2879764024711214e-6
0.17948717948717952	0.11794871794871797	1.9238060349465987e-8
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	9.942613129847692e-9
-0.16923076923076924	0.1282051282051282	6.656518826493077e-7
-0.158974358974359	0.1282051282051282	4.9386798115413535e-6
-0.14871794871794874	0.1282051282051282	0.000018654020984968935
-0.13846153846153847	0.1282051282051282	0.00005049556303602781
-0.1282051282051282	0.1282051282051282	0.00011198313941951379
-0.11794871794871796	0.1282051282051282	0.00021667728253531372
-0.1076923076923077	0.1282051282051282	0.00037851355044666934
-0.09743589743589745	0.1282051282051282	0.0006112880871304071
-0.08717948717948718	0.1282051282051282	0.0009250183142553645
-0.07692307692307691	0.1282051282051282	0.0013194875524716102
-0.06666666666666668	0.1282051282051282	0.0017830458126088188
-0.056410256410256404	0.1282051282051282	0.0022926075333049357
-0.046153846153846156	0.1282051282051282	0.002813915264578125
-0.03589743589743591	0.1282051282051282	0.0033059549079563176
-0.025641025641025633	0.1282051282051282	0.003726915322930285
-0.015384615384615385	0.1282051282051282	0.004035537305380822
-0.005128205128205138	0.1282051282051282	0.0041984249702969835
0.00512820512820511	0.1282051282051282	0.004198424970296984
0.015384615384615385	0.1282051282051282	0.004035537305380822
0.02564102564102566	0.1282051282051282	0.003726915322930283
0.03589743589743591	0.1282051282051282	0.0033059549079563176
0.046153846153846184	0.1282051282051282	0.002813915264578124
0.056410256410256376	0.1282051282051282	0.0022926075333049374
0.06666666666666665	0.1282051282051282	0.0017830458126088197
0.07692307692307693	0.1282051282051282	0.0013194875524716102
0.0871794871794872	0.1282051282051282	0.0009250183142553636
0.09743589743589748	0.1282051282051282	0.0006112880871304064
0.1076923076923077	0.1282051282051282	0.00037851355044666934
0.11794871794871797	0.1282051282051282	0.00021667728253531348
0.1282051282051282	0.1282051282051282	0.00011198313941951379
0.13846153846153847	0.1282051282051282	0.00005049556303602781
0.14871794871794874	0.1282051282051282	0.000018654020984968935
0.15897435897435896	0.1282051282051282	4.938679811541381e-6
0.16923076923076924	0.1282051282051282	6.656518826493077e-7
0.17948717948717952	0.1282051282051282	9.942613129847434e-9
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	4.4833342826748354e-9
-0.16923076923076924	0.13846153846153847	3.001564947598845e-7
-0.158974358974359	0.13846153846153847	2.226955049047214e-6
-0.14871794871794874	0.13846153846153847	8.411492099655712e-6
-0.13846153846153847	0.13846153846153847	0.000022769516014132558
-0.1282051282051282	0.13846153846153847	0.00005049556303602781
-0.11794871794871796	0.13846153846153847	0.00009770436366986297
-0.1076923076923077	0.13846153846153847	0.00017067975541360715
-0.09743589743589745	0.13846153846153847	0.0002756427110087566
-0.08717948717948718	0.13846153846153847	0.0004171102974884319
-0.07692307692307691	0.13846153846153847	0.0005949848095567308
-0.06666666666666668	0.13846153846153847	0.0008040130210086314
-0.056410256410256404	0.13846153846153847	0.0010337851645789682
-0.046153846153846156	0.13846153846153847	0.0012688538324349338
-0.03589743589743591	0.13846153846153847	0.0014907249012156563
-0.025641025641025633	0.13846153846153847	0.0016805448444694197
-0.015384615384615385	0.13846153846153847	0.0018197090155215782
-0.005128205128205138	0.13846153846153847	0.001893158504383936
0.00512820512820511	0.13846153846153847	0.0018931585043839361
0.015384615384615385	0.13846153846153847	0.0018197090155215782
0.02564102564102566	0.13846153846153847	0.001680544844469419
0.03589743589743591	0.13846153846153847	0.0014907249012156563
0.046153846153846184	0.13846153846153847	0.0012688538324349334
0.056410256410256376	0.13846153846153847	0.0010337851645789691
0.06666666666666665	0.13846153846153847	0.0008040130210086318
0.07692307692307693	0.13846153846153847	0.0005949848095567308
0.0871794871794872	0.13846153846153847	0.0004171102974884315
0.09743589743589748	0.13846153846153847	0.0002756427110087562
0.1076923076923077	0.13846153846153847	0.00017067975541360715
0.11794871794871797	0.13846153846153847	0.00009770436366986284
0.1282051282051282	0.13846153846153847	0.00005049556303602781
0.13846153846153847	0.13846153846153847	0.000022769516014132558
0.14871794871794874	0.13846153846153847	8.411492099655712e-6
0.15897435897435896	0.13846153846153847	2.2269550490472267e-6
0.16923076923076924	0.13846153846153847	3.001564947598845e-7
0.17948717948717952	0.13846153846153847	4.483334282674718e-9
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	1.6562289192018062e-9
-0.16923076923076924	0.14871794871794874	1.1088351560771217e-7
-0.158974358974359	0.14871794871794874	8.226795330090667e-7
-0.14871794871794874	0.14871794871794874	3.1073650972052035e-6
-0.13846153846153847	0.14871794871794874	8.411492099655712e-6
-0.1282051282051282	0.14871794871794874	0.000018654020984968935
-0.11794871794871796	0.14871794871794874	0.000036093849452085076
-0.1076923076923077	0.14871794871794874	0.00006305234653831179
-0.09743589743589745	0.14871794871794874	0.00010182765784475844
-0.08717948717948718	0.14871794871794874	0.00015408847380995382
-0.07692307692307691	0.14871794871794874	0.00021979870024006138
-0.06666666666666668	0.14871794871794874	0.00029701769550291736
-0.056410256410256404	0.14871794871794874	0.0003818998936648477
-0.046153846153846156	0.14871794871794874	0.00046873872859308214
-0.03589743589743591	0.14871794871794874	0.0005507021195159662
-0.025641025641025633	0.14871794871794874	0.0006208252153272741
-0.015384615384615385	0.14871794871794874	0.0006722351058420226
-0.005128205128205138	0.14871794871794874	0.0006993687434171913
0.00512820512820511	0.14871794871794874	0.0006993687434171913
0.015384615384615385	0.14871794871794874	0.0006722351058420226
0.02564102564102566	0.14871794871794874	0.0006208252153272738
0.03589743589743591	0.14871794871794874	0.0005507021195159662
0.046153846153846184	0.14871794871794874	0.000468738728593082
0.056410256410256376	0.14871794871794874	0.000381899893664848
0.06666666666666665	0.14871794871794874	0.0002970176955029175
0.07692307692307693	0.14871794871794874	0.00021979870024006138
0.0871794871794872	0.14871794871794874	0.00015408847380995368
0.09743589743589748	0.14871794871794874	0.00010182765784475832
0.1076923076923077	0.14871794871794874	0.00006305234653831179
0.11794871794871797	0.14871794871794874	0.000036093849452085035
0.1282051282051282	0.14871794871794874	0.000018654020984968935
0.13846153846153847	0.14871794871794874	8.411492099655712e-6
0.14871794871794874	0.14871794871794874	3.1073650972052035e-6
0.15897435897435896	0.14871794871794874	8.226795330090714e-7
0.16923076923076924	0.14871794871794874	1.1088351560771217e-7
0.17948717948717952	0.14871794871794874	1.656228919201763e-9
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	4.3848907070191026e-10
-0.16923076923076924	0.15897435897435896	2.9356575743417587e-8
-0.158974358974359	0.15897435897435896	2.178056304490072e-7
-0.14871794871794874	0.15897435897435896	8.226795330090714e-7
-0.13846153846153847	0.15897435897435896	2.2269550490472267e-6
-0.1282051282051282	0.15897435897435896	4.938679811541381e-6
-0.11794871794871796	0.15897435897435896	9.555900347354701e-6
-0.1076923076923077	0.15897435897435896	0.00001669320256313575
-0.09743589743589745	0.15897435897435896	0.000026959023926244894
-0.08717948717948718	0.15897435897435896	0.00004079515271316765
-0.07692307692307691	0.15897435897435896	0.000058192032932380375
-0.06666666666666668	0.15897435897435896	0.00007863587682423989
-0.056410256410256404	0.15897435897435896	0.00010110856508589504
-0.046153846153846156	0.15897435897435896	0.00012409927584275656
-0.03589743589743591	0.15897435897435896	0.00014579920554491004
-0.025641025641025633	0.15897435897435896	0.00016436439949881108
-0.015384615384615385	0.15897435897435896	0.0001779752445066154
-0.005128205128205138	0.15897435897435896	0.0001851589154274396
0.00512820512820511	0.15897435897435896	0.00018515891542743963
0.015384615384615385	0.15897435897435896	0.0001779752445066154
0.02564102564102566	0.15897435897435896	0.000164364399498811
0.03589743589743591	0.15897435897435896	0.00014579920554491004
0.046153846153846184	0.15897435897435896	0.00012409927584275653
0.056410256410256376	0.15897435897435896	0.00010110856508589513
0.06666666666666665	0.15897435897435896	0.00007863587682423993
0.07692307692307693	0.15897435897435896	0.000058192032932380375
0.0871794871794872	0.15897435897435896	0.00004079515271316761
0.09743589743589748	0.15897435897435896	0.000026959023926244863
0.1076923076923077	0.15897435897435896	0.00001669320256313575
0.11794871794871797	0.15897435897435896	9.555900347354689e-6
0.1282051282051282	0.15897435897435896	4.938679811541381e-6
0.13846153846153847	0.15897435897435896	2.2269550490472267e-6
0.14871794871794874	0.15897435897435896	8.226795330090714e-7
0.15897435897435896	0.15897435897435896	2.178056304490084e-7
0.16923076923076924	0.15897435897435896	2.9356575743417587e-8
0.17948717948717952	0.15897435897435896	4.3848907070189883e-10
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	5.910103237544667e-11
-0.16923076923076924	0.16923076923076924	3.956778057584587e-9
-0.158974358974359	0.16923076923076924	2.9356575743417425e-8
-0.14871794871794874	0.16923076923076924	1.1088351560771217e-7
-0.13846153846153847	0.16923076923076924	3.001564947598845e-7
-0.1282051282051282	0.16923076923076924	6.656518826493077e-7
-0.11794871794871796	0.16923076923076924	1.2879764024711228e-6
-0.1076923076923077	0.16923076923076924	2.2499660106795845e-6
-0.09743589743589745	0.16923076923076924	3.63362795639344e-6
-0.08717948717948718	0.16923076923076924	5.498507950044805e-6
-0.07692307692307691	0.16923076923076924	7.843318002942161e-6
-0.06666666666666668	0.16923076923076924	0.000010598808072049837
-0.056410256410256404	0.16923076923076924	0.000013627752611965857
-0.046153846153846156	0.16923076923076924	0.00001672651796682578
-0.03589743589743591	0.16923076923076924	0.000019651307507917305
-0.025641025641025633	0.16923076923076924	0.00002215358681711326
-0.015384615384615385	0.16923076923076924	0.000023988102304981098
-0.005128205128205138	0.16923076923076924	0.000024956341643276504
0.00512820512820511	0.16923076923076924	0.000024956341643276508
0.015384615384615385	0.16923076923076924	0.000023988102304981098
0.02564102564102566	0.16923076923076924	0.00002215358681711325
0.03589743589743591	0.16923076923076924	0.000019651307507917305
0.046153846153846184	0.16923076923076924	0.000016726517966825774
0.056410256410256376	0.16923076923076924	0.00001362775261196587
0.06666666666666665	0.16923076923076924	0.000010598808072049842
0.07692307692307693	0.16923076923076924	7.843318002942161e-6
0.0871794871794872	0.16923076923076924	5.4985079500448e-6
0.09743589743589748	0.16923076923076924	3.633627956393436e-6
0.1076923076923077	0.16923076923076924	2.2499660106795845e-6
0.11794871794871797	0.16923076923076924	1.2879764024711214e-6
0.1282051282051282	0.16923076923076924	6.656518826493077e-7
0.13846153846153847	0.16923076923076924	3.001564947598845e-7
0.14871794871794874	0.16923076923076924	1.1088351560771217e-7
0.15897435897435896	0.16923076923076924	2.9356575743417587e-8
0.16923076923076924	0.16923076923076924	3.956778057584587e-9
0.17948717948717952	0.16923076923076924	5.910103237544513e-11
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	8.827717847727255e-13
-0.16923076923076924	0.17948717948717952	5.910103237544513e-11
-0.158974358974359	0.17948717948717952	4.384890707018964e-10
-0.14871794871794874	0.17948717948717952	1.656228919201763e-9
-0.13846153846153847	0.17948717948717952	4.483334282674718e-9
-0.1282051282051282	0.17948717948717952	9.942613129847434e-9
-0.11794871794871796	0.17948717948717952	1.9238060349466007e-8
-0.1076923076923077	0.17948717948717952	3.360696812042067e-8
-0.09743589743589745	0.17948717948717952	5.427425050527751e-8
-0.08717948717948718	0.17948717948717952	8.212932129193435e-8
-0.07692307692307691	0.17948717948717952	1.1715294223648447e-7
-0.06666666666666668	0.17948717948717952	1.5831074927405265e-7
-0.056410256410256404	0.17948717948717952	2.0355305165031566e-7
-0.046153846153846156	0.17948717948717952	2.498382435150527e-7
-0.03589743589743591	0.17948717948717952	2.935248185121185e-7
-0.025641025641025633	0.17948717948717952	3.3090050355508356e-7
-0.015384615384615385	0.17948717948717952	3.5830203016684366e-7
-0.005128205128205138	0.17948717948717952	3.727642880056644e-7
0.00512820512820511	0.17948717948717952	3.7276428800566443e-7
0.015384615384615385	0.17948717948717952	3.5830203016684366e-7
0.02564102564102566	0.17948717948717952	3.309005035550834e-7
0.03589743589743591	0.17948717948717952	2.935248185121185e-7
0.046153846153846184	0.17948717948717952	2.4983824351505257e-7
0.056410256410256376	0.17948717948717952	2.0355305165031584e-7
0.06666666666666665	0.17948717948717952	1.5831074927405273e-7
0.07692307692307693	0.17948717948717952	1.1715294223648447e-7
0.0871794871794872	0.17948717948717952	8.212932129193427e-8
0.09743589743589748	0.17948717948717952	5.427425050527744e-8
0.1076923076923077	0.17948717948717952	3.360696812042067e-8
0.11794871794871797	0.17948717948717952	1.9238060349465987e-8
0.1282051282051282	0.17948717948717952	9.942613129847434e-9
0.13846153846153847	0.17948717948717952	4.483334282674718e-9
0.14871794871794874	0.17948717948717952	1.656228919201763e-9
0.15897435897435896	0.17948717948717952	4.3848907070189883e-10
0.16923076923076924	0.17948717948717952	5.910103237544513e-11
0.17948717948717952	0.17948717948717952	8.827717847727026e-13
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results_final_redo/pointsource2d_tv_fast/bias.txt <==
0.029411764705882353	0.029411764705882353	0.0
0.09215686274509804	0.029411764705882353	0.0
0.15490196078431373	0.029411764705882353	0.0
0.2176470588235294	0.029411764705882353	0.0
0.2803921568627451	0.029411764705882353	0.0
0.3431372549019608	0.029411764705882353	0.0
0.4058823529411764	0.029411764705882353	0.0
0.46862745098039216	0.029411764705882353	0.0
0.5313725490196078	0.029411764705882353	0.0
0.5941176470588235	0.029411764705882353	0.0
0.6568627450980392	0.029411764705882353	0.0
0.7196078431372549	0.029411764705882353	0.0
0.7823529411764705	0.029411764705882353	0.0
0.8450980392156863	0.029411764705882353	0.0
0.907843137254902	0.029411764705882353	0.0
0.9705882352941176	0.029411764705882353	0.0
0.029411764705882353	0.09215686274509804	0.0
0.09215686274509804	0.09215686274509804	0.0
0.15490196078431373	0.09215686274509804	0.0
0.2176470588235294	0.09215686274509804	0.0
0.2803921568627451	0.09215686274509804	0.0
0.3431372549019608	0.09215686274509804	0.0
0.4058823529411764	0.09215686274509804	0.0
0.46862745098039216	0.09215686274509804	0.0
0.5313725490196078	0.09215686274509804	0.0
0.5941176470588235	0.09215686274509804	0.0
0.6568627450980392	0.09215686274509804	0.0
0.7196078431372549	0.09215686274509804	0.0
0.7823529411764705	0.09215686274509804	0.0
0.8450980392156863	0.09215686274509804	0.0
0.907843137254902	0.09215686274509804	0.0
0.9705882352941176	0.09215686274509804	0.0
0.029411764705882353	0.15490196078431373	0.0
0.09215686274509804	0.15490196078431373	0.0
0.15490196078431373	0.15490196078431373	0.0
0.2176470588235294	0.15490196078431373	1.0
0.2803921568627451	0.15490196078431373	1.0
0.3431372549019608	0.15490196078431373	1.0
0.4058823529411764	0.15490196078431373	1.0
0.46862745098039216	0.15490196078431373	0.0
0.5313725490196078	0.15490196078431373	0.0
0.5941176470588235	0.15490196078431373	0.0
0.6568627450980392	0.15490196078431373	0.0
0.7196078431372549	0.15490196078431373	0.0
0.7823529411764705	0.15490196078431373	0.0
0.8450980392156863	0.15490196078431373	0.0
0.907843137254902	0.15490196078431373	0.0
0.9705882352941176	0.15490196078431373	0.0
0.029411764705882353	0.2176470588235294	0.0
0.09215686274509804	0.2176470588235294	0.0
0.15490196078431373	0.2176470588235294	1.0
0.2176470588235294	0.2176470588235294	1.0
0.2803921568627451	0.2176470588235294	1.0
0.3431372549019608	0.2176470588235294	1.0
0.4058823529411764	0.2176470588235294	1.0
0.46862745098039216	0.2176470588235294	1.0
0.5313725490196078	0.2176470588235294	0.0
0.5941176470588235	0.2176470588235294	0.0
0.6568627450980392	0.2176470588235294	0.0
0.7196078431372549	0.2176470588235294	0.0
0.7823529411764705	0.2176470588235294	0.0
0.8450980392156863	0.2176470588235294	0.0
0.907843137254902	0.2176470588235294	0.0
0.9705882352941176	0.2176470588235294	0.0
0.029411764705882353	0.2803921568627451	0.0
0.09215686274509804	0.2803921568627451	0.0
0.15490196078431373	0.2803921568627451	1.0
0.2176470588235294	0.2803921568627451	1.0
0.2803921568627451	0.2803921568627451	1.0
0.3431372549019608	0.2803921568627451	1.0
0.4058823529411764	0.2803921568627451	1.0
0.46862745098039216	0.2803921568627451	1.0
0.5313725490196078	0.2803921568627451	0.0
0.5941176470588235	0.2803921568627451	0.0
0.6568627450980392	0.2803921568627451	0.0
0.7196078431372549	0.2803921568627451	0.0
0.7823529411764705	0.2803921568627451	0.0
0.8450980392156863	0.2803921568627451	0.0
0.907843137254902	0.2803921568627451	0.0
0.9705882352941176	0.2803921568627451	0.0
0.029411764705882353	0.3431372549019608	0.0
0.09215686274509804	0.3431372549019608	0.0
0.15490196078431373	0.3431372549019608	1.0
0.2176470588235294	0.3431372549019608	1.0
0.2803921568627451	0.3431372549019608	1.0
0.3431372549019608	0.3431372549019608	1.0
0.4058823529411764	0.3431372549019608	1.0
0.46862745098039216	0.3431372549019608	1.5
0.5313725490196078	0.3431372549019608	0.5
0.5941176470588235	0.3431372549019608	0.5
0.6568627450980392	0.3431372549019608	0.5
0.7196078431372549	0.3431372549019608	0.5
0.7823529411764705	0.3431372549019608	0.0
0.8450980392156863	0.3431372549019608	0.0
0.907843137254902	0.3431372549019608	0.0
0.9705882352941176	0.3431372549019608	0.0
0.029411764705882353	0.4058823529411764	0.0
0.09215686274509804	0.4058823529411764	0.0
0.15490196078431373	0.4058823529411764	1.0
0.2176470588235294	0.4058823529411764	1.0
0.2803921568627451	0.4058823529411764	1.0
0.3431372549019608	0.4058823529411764	1.0
0.4058823529411764	0.4058823529411764	1.5
0.46862745098039216	0.4058823529411764	1.5
0.5313725490196078	0.4058823529411764	0.5
0.5941176470588235	0.4058823529411764	0.5
0.6568627450980392	0.4058823529411764	0.5
0.7196078431372549	0.4058823529411764	0.5
0.7823529411764705	0.4058823529411764	0.5
0.8450980392156863	0.4058823529411764	0.0
0.907843137254902	0.4058823529411764	0.0
0.9705882352941176	0.4058823529411764	0.0
0.029411764705882353	0.46862745098039216	0.0
0.09215686274509804	0.46862745098039216	0.0
0.15490196078431373	0.46862745098039216	0.0
0.2176470588235294	0.46862745098039216	1.0
0.2803921568627451	0.46862745098039216	1.0
0.3431372549019608	0.46862745098039216	1.5
0.4058823529411764	0.46862745098039216	1.5
0.46862745098039216	0.46862745098039216	0.5
0.5313725490196078	0.46862745098039216	0.5
0.5941176470588235	0.46862745098039216	0.5
0.6568627450980392	0.46862745098039216	0.5
0.7196078431372549	0.46862745098039216	0.5
0.7823529411764705	0.46862745098039216	0.5
0.8450980392156863	0.46862745098039216	0.5
0.907843137254902	0.46862745098039216	0.0
0.9705882352941176	0.46862745098039216	0.0
0.029411764705882353	0.5313725490196078	0.0
0.09215686274509804	0.5313725490196078	0.0
0.15490196078431373	0.5313725490196078	0.0
0.2176470588235294	0.5313725490196078	0.0
0.2803921568627451	0.5313725490196078	0.0
0.3431372549019608	0.5313725490196078	0.5
0.4058823529411764	0.5313725490196078	0.5
0.46862745098039216	0.5313725490196078	0.5
0.5313725490196078	0.5313725490196078	0.5
0.5941176470588235	0.5313725490196078	0.5
0.6568627450980392	0.5313725490196078	0.5
0.7196078431372549	0.5313725490196078	0.5
0.7823529411764705	0.5313725490196078	0.5
0.8450980392156863	0.5313725490196078	0.5
0.907843137254902	0.5313725490196078	0.0
0.9705882352941176	0.5313725490196078	0.0
0.029411764705882353	0.5941176470588235	0.0
0.09215686274509804	0.5941176470588235	0.0
0.15490196078431373	0.5941176470588235	0.0
0.2176470588235294	0.5941176470588235	0.0
0.2803921568627451	0.5941176470588235	0.0
0.3431372549019608	0.5941176470588235	0.5
0.4058823529411764	0.5941176470588235	0.5
0.46862745098039216	0.5941176470588235	0.5
0.5313725490196078	0.5941176470588235	0.5
0.5941176470588235	0.5941176470588235	0.5
0.6568627450980392	0.5941176470588235	0.5
0.7196078431372549	0.5941176470588235	0.5
0.7823529411764705	0.5941176470588235	0.5
0.8450980392156863	0.5941176470588235	0.5
0.907843137254902	0.5941176470588235	0.0
0.9705882352941176	0.5941176470588235	0.0
0.029411764705882353	0.6568627450980392	0.0
0.09215686274509804	0.6568627450980392	0.0
0.15490196078431373	0.6568627450980392	0.0
0.2176470588235294	0.6568627450980392	0.0
0.2803921568627451	0.6568627450980392	0.0
0.3431372549019608	0.6568627450980392	0.5
0.4058823529411764	0.6568627450980392	0.5
0.46862745098039216	0.6568627450980392	0.5
0.5313725490196078	0.6568627450980392	0.5
0.5941176470588235	0.6568627450980392	0.5
0.6568627450980392	0.6568627450980392	0.5
0.7196078431372549	0.6568627450980392	0.5
0.7823529411764705	0.6568627450980392	0.5
0.8450980392156863	0.6568627450980392	0.5
0.907843137254902	0.6568627450980392	0.0
0.9705882352941176	0.6568627450980392	0.0
0.029411764705882353	0.7196078431372549	0.0
0.09215686274509804	0.7196078431372549	0.0
0.15490196078431373	0.7196078431372549	0.0
0.2176470588235294	0.7196078431372549	0.0
0.2803921568627451	0.7196078431372549	0.0
0.3431372549019608	0.7196078431372549	0.5
0.4058823529411764	0.7196078431372549	0.5
0.46862745098039216	0.7196078431372549	0.5
0.5313725490196078	0.7196078431372549	0.5
0.5941176470588235	0.7196078431372549	0.5
0.6568627450980392	0.7196078431372549	0.5
0.7196078431372549	0.7196078431372549	0.5
0.7823529411764705	0.7196078431372549	0.5
0.8450980392156863	0.7196078431372549	0.5
0.907843137254902	0.7196078431372549	0.0
0.9705882352941176	0.7196078431372549	0.0
0.029411764705882353	0.7823529411764705	0.0
0.09215686274509804	0.7823529411764705	0.0
0.15490196078431373	0.7823529411764705	0.0
0.2176470588235294	0.7823529411764705	0.0
0.2803921568627451	0.7823529411764705	0.0
0.3431372549019608	0.7823529411764705	0.0
0.4058823529411764	0.7823529411764705	0.5
0.46862745098039216	0.7823529411764705	0.5
0.5313725490196078	0.7823529411764705	0.5
0.5941176470588235	0.7823529411764705	0.5
0.6568627450980392	0.7823529411764705	0.5
0.7196078431372549	0.7823529411764705	0.5
0.7823529411764705	0.7823529411764705	0.5
0.8450980392156863	0.7823529411764705	0.0
0.907843137254902	0.7823529411764705	0.0
0.9705882352941176	0.7823529411764705	0.0
0.029411764705882353	0.8450980392156863	0.0
0.09215686274509804	0.8450980392156863	0.0
0.15490196078431373	0.8450980392156863	0.0
0.2176470588235294	0.8450980392156863	0.0
0.2803921568627451	0.8450980392156863	0.0
0.3431372549019608	0.8450980392156863	0.0
0.4058823529411764	0.8450980392156863	0.0
0.46862745098039216	0.8450980392156863	0.5
0.5313725490196078	0.8450980392156863	0.5
0.5941176470588235	0.8450980392156863	0.5
0.6568627450980392	0.8450980392156863	0.5
0.7196078431372549	0.8450980392156863	0.5
0.7823529411764705	0.8450980392156863	0.0
0.8450980392156863	0.8450980392156863	0.0
0.907843137254902	0.8450980392156863	0.0
0.9705882352941176	0.8450980392156863	0.0
0.029411764705882353	0.907843137254902	0.0
0.09215686274509804	0.907843137254902	0.0
0.15490196078431373	0.907843137254902	0.0
0.2176470588235294	0.907843137254902	0.0
0.2803921568627451	0.907843137254902	0.0
0.3431372549019608	0.907843137254902	0.0
0.4058823529411764	0.907843137254902	0.0
0.46862745098039216	0.907843137254902	0.0
0.5313725490196078	0.907843137254902	0.0
0.5941176470588235	0.907843137254902	0.0
0.6568627450980392	0.907843137254902	0.0
0.7196078431372549	0.907843137254902	0.0
0.7823529411764705	0.907843137254902	0.0
0.8450980392156863	0.907843137254902	0.0
0.907843137254902	0.907843137254902	0.0
0.9705882352941176	0.907843137254902	0.0
0.029411764705882353	0.9705882352941176	0.0
0.09215686274509804	0.9705882352941176	0.0
0.15490196078431373	0.9705882352941176	0.0
0.2176470588235294	0.9705882352941176	0.0
0.2803921568627451	0.9705882352941176	0.0
0.3431372549019608	0.9705882352941176	0.0
0.4058823529411764	0.9705882352941176	0.0
0.46862745098039216	0.9705882352941176	0.0
0.5313725490196078	0.9705882352941176	0.0
0.5941176470588235	0.9705882352941176	0.0
0.6568627450980392	0.9705882352941176	0.0
0.7196078431372549	0.9705882352941176	0.0
0.7823529411764705	0.9705882352941176	0.0
0.8450980392156863	0.9705882352941176	0.0
0.907843137254902	0.9705882352941176	0.0
0.9705882352941176	0.9705882352941176	0.0


==> results_final_redo/pointsource2d_tv_fast/config.json <==
{
  "max_iter": 4000,
  "quiet": false,
  "algorithm": [],
  "saved_algorithm": [],
  "plot": "Data",
  "outdir": "pointsource/results_final_redo",
  "max_threads": 4,
  "load_valuerange": false
}

==> results_final_redo/pointsource2d_tv_fast/experiment.json <==
{
  "name": "pointsource2d_tv_fast",
  "base": {
    "domain": [
      [
        0.0,
        1.0
      ],
      [
        0.0,
        1.0
      ]
    ],
    "sensor_count": [
      16,
      16
    ],
    "noise_distr": {
      "mean": 0.0,
      "std_dev": 0.15
    },
    "noise_seed": 4708094527773085368,
    "sensor": {
      "r": 0.025,
      "exponent": null
    },
    "spread": {
      "radius": 0.16
    },
    "kernel": {
      "radius": 0.16
    },
    "μ_hat": [
      {
        "x0": 0.15,
        "x1": 0.15,
        "weight": 10.0
      },
      {
        "x0": 0.75,
        "x1": 0.45,
        "weight": 2.0
      },
      {
        "x0": 0.8,
        "x1": 0.5,
        "weight": 4.0
      },
      {
        "x0": 0.3,
        "x1": 0.7,
        "weight": 5.0
      }
    ],
    "regularisation": {
      "NonnegRadon": 0.06
    },
    "kernel_plot_width": 0.2,
    "dataterm": "L222",
    "algorithm_overrides": {
      "RadonSlidingPDPS": {
        "sigma0": 0.15,
        "transport_tolerance": 10000.0,
        "gradv_lipest_mult": 0.04
      },
      "SlidingPDPS": {
        "transport_tolerance": 100.0,
        "gradv_lipest_mult": 0.04
      },
      "RadonFB": {
        "sigma0": 0.15,
        "transport_tolerance": 10000.0,
        "gradv_lipest_mult": 0.04
      },
      "SlidingFB": {
        "transport_tolerance": 100.0,
        "gradv_lipest_mult": 0.04
      },
      "ForwardPDPS": {
        "transport_tolerance": 100.0,
        "gradv_lipest_mult": 0.04
      },
      "RadonSlidingFB": {
        "sigma0": 0.15,
        "transport_tolerance": 10000.0,
        "gradv_lipest_mult": 0.04
      }
    },
    "default_merge_radius": 0.01
  },
  "λ": 0.005,
  "bias": [
    {
      "weight": 1.0,
      "base_fn": {
        "center": [
          0.3,
          0.3
        ],
        "radius": 0.2
      }
    },
    {
      "weight": 0.5,
      "base_fn": {
        "center": [
          0.6,
          0.6
        ],
        "radius": 0.3
      }
    }
  ]
}

==> results_final_redo/pointsource2d_tv_fast/forward_pdps_config.json <==
{
  "name": "forward_pdps",
  "ForwardPDPS": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "σd0": 0.05,
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "SSN",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": false,
          "interp": true,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": false,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      }
    },
    "Wave"
  ]
}

==> results_final_redo/pointsource2d_tv_fast/forward_pdps_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	9e-6	35.35783537817341	1.0	0	0	0	0	0	5.939999999999999
1	0.386193	22.133850871499593	0.5466235367754749	1	2	0	0	1	5.939999999999999
2	0.875616	14.843064570099418	0.29666325394344056	2	4	0	0	1	4.6018525646355375
3	1.86744	10.91228043352686	0.1618986518948719	3	4	0	0	1	3.708576098868411
4	2.276433	8.87879520931385	0.09218181741826259	4	4	0	0	1	3.0762276348436743
5	2.521618	7.821432210593933	0.05593075432436824	5	4	0	0	1	2.608584670757242
6	2.753273	7.276646633030161	0.03725310401050543	6	4	0	0	1	2.2508391012679407
7	2.944383	7.001594551427079	0.027823106576916886	7	4	0	0	1	1.9696755403681523
8	3.149931	6.855078182938682	0.022799879809202006	8	4	0	0	1	1.7437760422141113
9	3.36553	6.770679189200855	0.0199063103815266	9	4	0	0	1	1.5589197451518912
10	3.624481	6.710569728374618	0.017845493179118422	10	4	0	0	1	1.4052875578048387
20	7.100035	6.440787764343266	0.008596178599796885	14	37	0	3	10	0.660767558866966
30	10.934885	6.319021262795889	0.004421486336439173	17	29	0	1	10	0.40576442422543885
40	16.067867	6.270293711487161	0.0027508911491268004	15	32	0	6	10	0.2828203816373491
50	19.155222	6.250048267317549	0.0020567881070825455	13	28	0	4	10	0.21232111553020397
60	22.179798	6.2351330967224	0.001545430332169369	13	23	0	1	10	0.16737573127126656
70	24.82506	6.225245034851685	0.001206423997367061	9	23	0	4	10	0.13659035803889075
80	28.262492	6.217599047883264	0.0009442858704013185	9	23	0	1	10	0.11438088449213546
90	32.401638	6.210808112728705	0.000711462687584708	9	23	0	1	10	0.09771594941375232
100	35.441452	6.20698257358922	0.000580306347821046	9	20	0	0	10	0.08481990389221435
200	102.32502	6.1937344292193774	0.00012610157802146757	10	214	0	4	100	0.03302647453226314
300	186.190397	6.191399252647555	0.000046041434680908084	8	208	0	4	100	0.01889389223741053
400	338.413449	6.190923103930553	0.00002971695841020455	9	214	0	4	100	0.012688507475924026
500	440.052176	6.190422186147993	0.000012543289421961024	9	200	0	0	100	0.009309828913336291
600	577.930907	6.190352844452956	0.000010165950546993778	9	200	0	0	100	0.007225913143497939
700	763.378808	6.19032976769162	9.374777475659584e-6	9	200	0	0	100	0.0058309957952858
800	986.170544	6.190340972277142	9.758920042790308e-6	9	209	0	3	100	0.00484156740792056
900	1173.515909	6.190211212554265	5.310184928406081e-6	9	200	0	0	100	0.004108739889278885
1000	1407.835509	6.1901981988002	4.864016091131297e-6	9	200	0	0	100	0.0035474579246292143
1100	1631.969677	6.190207888586114	5.196224652394833e-6	9	207	0	2	100	0.003105901999375734
1200	1851.499987	6.190254204850986	6.784150314812824e-6	10	202	0	0	100	0.0027508529123796426
1300	2064.028656	6.190144779504196	3.0325672204968412e-6	10	200	0	0	100	0.00246011734563244
1400	2302.149191	6.190138133586862	2.8047158875979597e-6	10	200	0	0	100	0.0022183522073605526
1500	2547.538387	6.190133234184584	2.636742787248525e-6	10	200	0	0	100	0.002014640129064534
1600	2795.465688	6.190130123589423	2.5300978776217946e-6	10	200	0	0	100	0.0018410193006231496
1700	3039.707139	6.190172532893781	3.984075716749329e-6	9	204	0	2	100	0.0016915585103028257
1800	3284.470624	6.190108857888591	1.801015941200794e-6	8	201	0	1	100	0.0015617564367679084
1900	3530.700027	6.190138728324007	2.8251060977612677e-6	8	206	0	2	100	0.0014481405993851258
2000	3770.003827	6.1900907041109114	1.1786244438222624e-6	8	200	0	0	100	0.0013479930311109775
2100	4012.403981	6.190089893759618	1.150842030489365e-6	8	200	0	0	100	0.001259158557492156
2200	4261.240699	6.190089737982083	1.145501290126713e-6	8	200	0	0	100	0.0011799082147977169
2300	4509.032029	6.190089688645564	1.1438098168478438e-6	8	182	0	0	100	0.0011088402610026139
2400	4757.299606	6.19008967523507	1.1433500460156284e-6	8	110	0	0	100	0.0010448073097674006
2500	5006.223713	6.190089674351955	1.1433197689447224e-6	8	100	0	0	100	0.0009868619325081917
2600	5251.49687	6.190089673841772	1.1433022776230127e-6	8	100	0	0	100	0.0009342155228136487
2700	5504.640661	6.190089673443323	1.143288617026062e-6	8	100	0	0	100	0.0008862068219523679
2800	5757.471198	6.190089673127277	1.143277781581389e-6	8	100	0	0	100	0.0008422775749108856
2900	6012.910022	6.190094831396822	1.3201259926040405e-6	7	205	0	4	100	0.00080195351306244
3000	6260.95366	6.190078630600809	7.646913129759501e-7	7	200	0	0	100	0.0007648293604491428
3100	6510.745918	6.190077402284437	7.225792149277635e-7	7	200	0	0	100	0.0007305569108925889
3200	6758.997918	6.1900772027753295	7.157391635290652e-7	7	194	0	0	100	0.0006988354713055911
3300	7011.81965	6.190077156398507	7.141491616883407e-7	7	104	0	0	100	0.0006694041445842717
3400	7266.074906	6.19015198542105	3.2796178046571846e-6	9	112	0	0	100	0.0006420355546145244
3500	7514.636976	6.190081645529521	8.680563551566688e-7	9	200	0	0	100	0.0006165307106417627
3600	7768.125815	6.190074922646589	6.375663024421421e-7	9	200	0	0	100	0.0005927147784079406
3700	8024.200694	6.190073393593149	5.851436124050957e-7	9	200	0	0	100	0.0005704335779116824
3800	8283.317276	6.190072664799481	5.601573538770188e-7	9	200	0	0	100	0.0005495506672092061
3900	8539.430605	6.190072208424112	5.445107951248172e-7	9	200	0	0	100	0.0005299449017609148
4000	8797.835566	6.190071925207855	5.348008937623209e-7	9	200	0	0	100	0.0005115083818891175


==> results_final_redo/pointsource2d_tv_fast/forward_pdps_reco.txt <==
x0	x1	weight
0.46793837591735093	0.3471092403636259	0.3341543561717686
0.3972681426880971	0.448867945951574	1.9910808947386025
0.16920391307157634	0.1702727496194294	3.036411890231113
0.3307232136500031	0.6951837084852603	4.554901883641016
0.7479627106591619	0.4322686906543615	2.8190196334970374
0.8198800751371946	0.4887462398599817	2.2688014047724847


==> results_final_redo/pointsource2d_tv_fast/forward_pdps_stats.json <==
{
  "cpu_time": 8797.838411,
  "elapsed": 2582.015351875
}

==> results_final_redo/pointsource2d_tv_fast/forward_pdps_z.txt <==
0.029411764705882353	0.029411764705882353	0.057350043901853
0.09215686274509804	0.029411764705882353	0.05735004391004273
0.15490196078431373	0.029411764705882353	0.08108878126273304
0.2176470588235294	0.029411764705882353	-0.05364364347433729
0.2803921568627451	0.029411764705882353	0.0932174219182405
0.3431372549019608	0.029411764705882353	0.0932174219008099
0.4058823529411764	0.029411764705882353	0.01964143082959816
0.46862745098039216	0.029411764705882353	0.01742433573188229
0.5313725490196078	0.029411764705882353	0.017424335731882293
0.5941176470588235	0.029411764705882353	-0.3125783569853935
0.6568627450980392	0.029411764705882353	-0.3804744521483928
0.7196078431372549	0.029411764705882353	-0.0738220046173028
0.7823529411764705	0.029411764705882353	0.07427334620736115
0.8450980392156863	0.029411764705882353	0.07427334620736115
0.907843137254902	0.029411764705882353	0.0882800600442646
0.9705882352941176	0.029411764705882353	0.0882800600442646
0.029411764705882353	0.09215686274509804	0.15905325176139593
0.09215686274509804	0.09215686274509804	0.3112923445923568
0.15490196078431373	0.09215686274509804	0.5372591746074046
0.2176470588235294	0.09215686274509804	0.20435266543561167
0.2803921568627451	0.09215686274509804	0.09321742196418101
0.3431372549019608	0.09215686274509804	0.09321742191623357
0.4058823529411764	0.09215686274509804	0.02437973186582636
0.46862745098039216	0.09215686274509804	0.02722629445572599
0.5313725490196078	0.09215686274509804	0.027226307425667198
0.5941176470588235	0.09215686274509804	0.024616649580532297
0.6568627450980392	0.09215686274509804	0.0882800600442646
0.7196078431372549	0.09215686274509804	0.0882800600442646
0.7823529411764705	0.09215686274509804	0.0882800600442646
0.8450980392156863	0.09215686274509804	0.0882800600442646
0.907843137254902	0.09215686274509804	0.0882800600442646
0.9705882352941176	0.09215686274509804	0.09297932115660765
0.029411764705882353	0.15490196078431373	0.15905325178103588
0.09215686274509804	0.15490196078431373	0.31129234518214716
0.15490196078431373	0.15490196078431373	0.9472064821664369
0.2176470588235294	0.15490196078431373	0.9472064813798091
0.2803921568627451	0.15490196078431373	0.9319322519153599
0.3431372549019608	0.15490196078431373	0.931932251714034
0.4058823529411764	0.15490196078431373	1.0294201208822538
0.46862745098039216	0.15490196078431373	0.027226307425667194
0.5313725490196078	0.15490196078431373	0.027226346126597058
0.5941176470588235	0.15490196078431373	0.027226424696260357
0.6568627450980392	0.15490196078431373	0.027226519136434365
0.7196078431372549	0.15490196078431373	0.027226628113400667
0.7823529411764705	0.15490196078431373	0.0272267345997598
0.8450980392156863	0.15490196078431373	0.02722677584063723
0.907843137254902	0.15490196078431373	0.0882800600442646
0.9705882352941176	0.15490196078431373	0.0882800600442646
0.029411764705882353	0.2176470588235294	0.139539934767889
0.09215686274509804	0.2176470588235294	0.3112923452133109
0.15490196078431373	0.2176470588235294	0.9472064814247275
0.2176470588235294	0.2176470588235294	0.9472064807989796
0.2803921568627451	0.2176470588235294	0.9472064808932525
0.3431372549019608	0.2176470588235294	0.9472064815951186
0.4058823529411764	0.2176470588235294	1.0294201215332273
0.46862745098039216	0.2176470588235294	1.0294201222051118
0.5313725490196078	0.2176470588235294	0.027226370066466863
0.5941176470588235	0.2176470588235294	0.027226432671647156
0.6568627450980392	0.2176470588235294	0.027226526928976032
0.7196078431372549	0.2176470588235294	0.027226651182478228
0.7823529411764705	0.2176470588235294	0.027226818712189103
0.8450980392156863	0.2176470588235294	0.027226835286029625
0.907843137254902	0.2176470588235294	0.02722681775470424
0.9705882352941176	0.2176470588235294	0.065097503525697
0.029411764705882353	0.2803921568627451	0.061751097891819845
0.09215686274509804	0.2803921568627451	0.061751097922310504
0.15490196078431373	0.2803921568627451	0.9391765164164043
0.2176470588235294	0.2803921568627451	0.9391765164048123
0.2803921568627451	0.2803921568627451	0.9472064836400852
0.3431372549019608	0.2803921568627451	0.9472064858688358
0.4058823529411764	0.2803921568627451	1.038060996405051
0.46862745098039216	0.2803921568627451	1.038060998630747
0.5313725490196078	0.2803921568627451	0.02722635552158359
0.5941176470588235	0.2803921568627451	0.011525409782153736
0.6568627450980392	0.2803921568627451	0.011525412076517246
0.7196078431372549	0.2803921568627451	0.01152541582319066
0.7823529411764705	0.2803921568627451	0.027227071293755026
0.8450980392156863	0.2803921568627451	0.02722694608466626
0.907843137254902	0.2803921568627451	0.01361204367210974
0.9705882352941176	0.2803921568627451	0.013612031113213678
0.029411764705882353	0.3431372549019608	-0.0032635125332526257
0.09215686274509804	0.3431372549019608	0.0617510978499113
0.15490196078431373	0.3431372549019608	0.9391765163236785
0.2176470588235294	0.3431372549019608	0.9391765164316082
0.2803921568627451	0.3431372549019608	0.9472064877054016
0.3431372549019608	0.3431372549019608	0.9472064951541963
0.4058823529411764	0.3431372549019608	1.0380610038367286
0.46862745098039216	0.3431372549019608	1.0655163664153058
0.5313725490196078	0.3431372549019608	0.5385235150455294
0.5941176470588235	0.3431372549019608	0.4202909718523772
0.6568627450980392	0.3431372549019608	0.42029116123767657
0.7196078431372549	0.3431372549019608	0.4202914347359469
0.7823529411764705	0.3431372549019608	0.02722745653773971
0.8450980392156863	0.3431372549019608	0.013612204916837962
0.907843137254902	0.3431372549019608	0.01361212551616214
0.9705882352941176	0.3431372549019608	0.013612088047757596
0.029411764705882353	0.4058823529411764	-0.0032635125332542946
0.09215686274509804	0.4058823529411764	0.06175109781334489
0.15490196078431373	0.4058823529411764	0.9391765164450058
0.2176470588235294	0.4058823529411764	0.9391765168865657
0.2803921568627451	0.4058823529411764	0.9391765177203363
0.3431372549019608	0.4058823529411764	0.9472065121505022
0.4058823529411764	0.4058823529411764	1.065516341234097
0.46862745098039216	0.4058823529411764	1.0655163510909849
0.5313725490196078	0.4058823529411764	0.44197189391383485
0.5941176470588235	0.4058823529411764	0.44197189377831664
0.6568627450980392	0.4058823529411764	0.4839008325660169
0.7196078431372549	0.4058823529411764	0.49228185220012743
0.7823529411764705	0.4058823529411764	0.4922817747585801
0.8450980392156863	0.4058823529411764	0.013612304912226505
0.907843137254902	0.4058823529411764	0.01361223908395267
0.9705882352941176	0.4058823529411764	0.013612176168874888
0.029411764705882353	0.46862745098039216	0.016203190143508663
0.09215686274509804	0.46862745098039216	0.0162031901435087
0.15490196078431373	0.46862745098039216	0.016203190143508735
0.2176470588235294	0.46862745098039216	0.9391765172619484
0.2803921568627451	0.46862745098039216	0.9391765179435337
0.3431372549019608	0.46862745098039216	0.9472065218230756
0.4058823529411764	0.46862745098039216	1.133002935494109
0.46862745098039216	0.46862745098039216	0.441971881592472
0.5313725490196078	0.46862745098039216	0.4419718851976872
0.5941176470588235	0.46862745098039216	0.4419718904163112
0.6568627450980392	0.46862745098039216	0.48390080912231387
0.7196078431372549	0.46862745098039216	0.49228189131204264
0.7823529411764705	0.46862745098039216	0.49228196382511297
0.8450980392156863	0.46862745098039216	0.49228173436403616
0.907843137254902	0.46862745098039216	0.013612414613011324
0.9705882352941176	0.46862745098039216	0.013612267550725376
0.029411764705882353	0.5313725490196078	0.016203190143508652
0.09215686274509804	0.5313725490196078	0.01620319014350872
0.15490196078431373	0.5313725490196078	0.016203190143508826
0.2176470588235294	0.5313725490196078	0.05562191175062402
0.2803921568627451	0.5313725490196078	0.05562191210961584
0.3431372549019608	0.5313725490196078	0.4419718636614595
0.4058823529411764	0.5313725490196078	0.44197186650372455
0.46862745098039216	0.5313725490196078	0.441971871964875
0.5313725490196078	0.5313725490196078	0.4419718777413525
0.5941176470588235	0.5313725490196078	0.4419718905423624
0.6568627450980392	0.5313725490196078	0.4419719225784382
0.7196078431372549	0.5313725490196078	0.4823591270677883
0.7823529411764705	0.5313725490196078	0.49228189472767997
0.8450980392156863	0.5313725490196078	0.49228189359923263
0.907843137254902	0.5313725490196078	0.007505523063761094
0.9705882352941176	0.5313725490196078	0.007505319969129212
0.029411764705882353	0.5941176470588235	0.01620319014350862
0.09215686274509804	0.5941176470588235	0.05562191044507365
0.15490196078431373	0.5941176470588235	0.05562191075458903
0.2176470588235294	0.5941176470588235	0.05562191157431184
0.2803921568627451	0.5941176470588235	0.05562191229872432
0.3431372549019608	0.5941176470588235	0.4419718619154189
0.4058823529411764	0.5941176470588235	0.44197186240391795
0.46862745098039216	0.5941176470588235	0.44197186423402846
0.5313725490196078	0.5941176470588235	0.441971867549793
0.5941176470588235	0.5941176470588235	0.4419718745987491
0.6568627450980392	0.5941176470588235	0.44197188516812036
0.7196078431372549	0.5941176470588235	0.48235877914126307
0.7823529411764705	0.5941176470588235	0.4583858188057439
0.8450980392156863	0.5941176470588235	0.4420356063481952
0.907843137254902	0.5941176470588235	0.007505307815367628
0.9705882352941176	0.5941176470588235	0.00750524466266297
0.029411764705882353	0.6568627450980392	-0.01950098885437793
0.09215686274509804	0.6568627450980392	0.055621910341306535
0.15490196078431373	0.6568627450980392	0.055621910445008076
0.2176470588235294	0.6568627450980392	0.07532553199705325
0.2803921568627451	0.6568627450980392	0.09763500913893512
0.3431372549019608	0.6568627450980392	0.4419718624161288
0.4058823529411764	0.6568627450980392	0.44197186078712475
0.46862745098039216	0.6568627450980392	0.4419718595462425
0.5313725490196078	0.6568627450980392	0.44197185818629403
0.5941176470588235	0.6568627450980392	0.4419718595826387
0.6568627450980392	0.6568627450980392	0.4419718620175453
0.7196078431372549	0.6568627450980392	0.4823585717515831
0.7823529411764705	0.6568627450980392	0.4227646667873576
0.8450980392156863	0.6568627450980392	0.3268489662437263
0.907843137254902	0.6568627450980392	0.007505166447694328
0.9705882352941176	0.6568627450980392	-0.003888765830423148
0.029411764705882353	0.7196078431372549	-0.04418394863315779
0.09215686274509804	0.7196078431372549	-0.026465002413298144
0.15490196078431373	0.7196078431372549	-0.001609457409402031
0.2176470588235294	0.7196078431372549	0.07532553189460506
0.2803921568627451	0.7196078431372549	0.09763500826988937
0.3431372549019608	0.7196078431372549	0.44197186219182377
0.4058823529411764	0.7196078431372549	0.4189642952252637
0.46862745098039216	0.7196078431372549	0.42528350129019193
0.5313725490196078	0.7196078431372549	0.4419718507856703
0.5941176470588235	0.7196078431372549	0.44197184822826996
0.6568627450980392	0.7196078431372549	0.44197184596307026
0.7196078431372549	0.7196078431372549	0.4419718388229109
0.7823529411764705	0.7196078431372549	0.4227646646880679
0.8450980392156863	0.7196078431372549	0.3268489643950486
0.907843137254902	0.7196078431372549	0.07039966309379608
0.9705882352941176	0.7196078431372549	0.07039966309379608
0.029411764705882353	0.7823529411764705	-0.04418394863315779
0.09215686274509804	0.7823529411764705	-0.03136992968590332
0.15490196078431373	0.7823529411764705	-0.0016094574093267516
0.2176470588235294	0.7823529411764705	0.0008789109733036342
0.2803921568627451	0.7823529411764705	0.048116021968908566
0.3431372549019608	0.7823529411764705	0.39216308438364217
0.4058823529411764	0.7823529411764705	0.4189642943349854
0.46862745098039216	0.7823529411764705	0.3791965132889806
0.5313725490196078	0.7823529411764705	0.3525313940247139
0.5941176470588235	0.7823529411764705	0.4419718414692742
0.6568627450980392	0.7823529411764705	0.4419718397100148
0.7196078431372549	0.7823529411764705	0.44197183672706
0.7823529411764705	0.7823529411764705	0.42276466362990334
0.8450980392156863	0.7823529411764705	0.042623564223028085
0.907843137254902	0.7823529411764705	0.042623564223028085
0.9705882352941176	0.7823529411764705	0.07067725441545578
0.029411764705882353	0.8450980392156863	-0.0054018878466934395
0.09215686274509804	0.8450980392156863	-0.031369929688614524
0.15490196078431373	0.8450980392156863	-0.031369929694612574
0.2176470588235294	0.8450980392156863	-0.03136992970581503
0.2803921568627451	0.8450980392156863	-0.03136992972248726
0.3431372549019608	0.8450980392156863	0.17012781403258947
0.4058823529411764	0.8450980392156863	0.17012781403926008
0.46862745098039216	0.8450980392156863	0.3525313940241765
0.5313725490196078	0.8450980392156863	0.3525313940245338
0.5941176470588235	0.8450980392156863	0.3230373074573552
0.6568627450980392	0.8450980392156863	0.3376706715551217
0.7196078431372549	0.8450980392156863	0.3376706715551217
0.7823529411764705	0.8450980392156863	0.042623564223028106
0.8450980392156863	0.8450980392156863	0.0426235642230281
0.907843137254902	0.8450980392156863	0.04262356422302808
0.9705882352941176	0.8450980392156863	0.04262356422302808
0.029411764705882353	0.907843137254902	-0.005401887846693437
0.09215686274509804	0.907843137254902	-0.03136992968799457
0.15490196078431373	0.907843137254902	-0.03136992969197464
0.2176470588235294	0.907843137254902	-0.03136992969829289
0.2803921568627451	0.907843137254902	-0.03136992970445475
0.3431372549019608	0.907843137254902	0.170127814056459
0.4058823529411764	0.907843137254902	0.07066869183764048
0.46862745098039216	0.907843137254902	0.07066869183764048
0.5313725490196078	0.907843137254902	0.07066869183764048
0.5941176470588235	0.907843137254902	0.07066869183764046
0.6568627450980392	0.907843137254902	0.07066869183764046
0.7196078431372549	0.907843137254902	0.07066869183764046
0.7823529411764705	0.907843137254902	0.042623564223028106
0.8450980392156863	0.907843137254902	0.008456773593230172
0.907843137254902	0.907843137254902	0.00845677359323017
0.9705882352941176	0.907843137254902	0.04262356422302808
0.029411764705882353	0.9705882352941176	-0.03136992968331803
0.09215686274509804	0.9705882352941176	-0.03136992968607154
0.15490196078431373	0.9705882352941176	-0.03136992968961048
0.2176470588235294	0.9705882352941176	-0.03136992969343581
0.2803921568627451	0.9705882352941176	-0.031369929694992076
0.3431372549019608	0.9705882352941176	-0.03136992968964824
0.4058823529411764	0.9705882352941176	-0.031369929686954304
0.46862745098039216	0.9705882352941176	0.07066869183764048
0.5313725490196078	0.9705882352941176	0.07066869183764048
0.5941176470588235	0.9705882352941176	0.07066869183764046
0.6568627450980392	0.9705882352941176	0.07066869183764046
0.7196078431372549	0.9705882352941176	0.07066869183764046
0.7823529411764705	0.9705882352941176	0.042623564223028106
0.8450980392156863	0.9705882352941176	0.008456773593230169
0.907843137254902	0.9705882352941176	0.008456773593230176
0.9705882352941176	0.9705882352941176	0.008456773593230174


==> results_final_redo/pointsource2d_tv_fast/kernel.txt <==
x	y	f
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	0.0
-0.158974358974359	-0.16923076923076924	0.0
-0.14871794871794874	-0.16923076923076924	0.0
-0.13846153846153847	-0.16923076923076924	0.0
-0.1282051282051282	-0.16923076923076924	0.0
-0.11794871794871796	-0.16923076923076924	0.0
-0.1076923076923077	-0.16923076923076924	0.0
-0.09743589743589745	-0.16923076923076924	0.0
-0.08717948717948718	-0.16923076923076924	0.0
-0.07692307692307691	-0.16923076923076924	0.0
-0.06666666666666668	-0.16923076923076924	0.0
-0.056410256410256404	-0.16923076923076924	0.0
-0.046153846153846156	-0.16923076923076924	0.0
-0.03589743589743591	-0.16923076923076924	0.0
-0.025641025641025633	-0.16923076923076924	0.0
-0.015384615384615385	-0.16923076923076924	0.0
-0.005128205128205138	-0.16923076923076924	0.0
0.00512820512820511	-0.16923076923076924	0.0
0.015384615384615385	-0.16923076923076924	0.0
0.02564102564102566	-0.16923076923076924	0.0
0.03589743589743591	-0.16923076923076924	0.0
0.046153846153846184	-0.16923076923076924	0.0
0.056410256410256376	-0.16923076923076924	0.0
0.06666666666666665	-0.16923076923076924	0.0
0.07692307692307693	-0.16923076923076924	0.0
0.0871794871794872	-0.16923076923076924	0.0
0.09743589743589748	-0.16923076923076924	0.0
0.1076923076923077	-0.16923076923076924	0.0
0.11794871794871797	-0.16923076923076924	0.0
0.1282051282051282	-0.16923076923076924	0.0
0.13846153846153847	-0.16923076923076924	0.0
0.14871794871794874	-0.16923076923076924	0.0
0.15897435897435896	-0.16923076923076924	0.0
0.16923076923076924	-0.16923076923076924	0.0
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	0.0
-0.158974358974359	-0.158974358974359	1.9273026080903444e-11
-0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
-0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
-0.1282051282051282	-0.158974358974359	5.741627199762312e-7
-0.11794871794871796	-0.158974358974359	1.3283162305220286e-6
-0.1076923076923077	-0.158974358974359	2.5565861826580818e-6
-0.09743589743589745	-0.158974358974359	4.374610732869816e-6
-0.08717948717948718	-0.158974358974359	6.898028037642666e-6
-0.07692307692307691	-0.158974358974359	0.000010240394766645316
-0.06666666666666668	-0.158974358974359	0.000014354222183614402
-0.056410256410256404	-0.158974358974359	0.000018919038410876672
-0.046153846153846156	-0.158974358974359	0.000023587928978975823
-0.03589743589743591	-0.158974358974359	0.000028013979418455576
-0.025641025641025633	-0.158974358974359	0.00003185027525985965
-0.015384615384615385	-0.158974358974359	0.000034749902033731755
-0.005128205128205138	-0.158974358974359	0.0000363659452706156
0.00512820512820511	-0.158974358974359	0.000036365945270615615
0.015384615384615385	-0.158974358974359	0.000034749902033731755
0.02564102564102566	-0.158974358974359	0.000031850275259859646
0.03589743589743591	-0.158974358974359	0.000028013979418455576
0.046153846153846184	-0.158974358974359	0.00002358792897897581
0.056410256410256376	-0.158974358974359	0.000018919038410876686
0.06666666666666665	-0.158974358974359	0.00001435422218361441
0.07692307692307693	-0.158974358974359	0.00001024039476664531
0.0871794871794872	-0.158974358974359	6.898028037642656e-6
0.09743589743589748	-0.158974358974359	4.374610732869809e-6
0.1076923076923077	-0.158974358974359	2.5565861826580818e-6
0.11794871794871797	-0.158974358974359	1.3283162305220269e-6
0.1282051282051282	-0.158974358974359	5.741627199762312e-7
0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
0.15897435897435896	-0.158974358974359	1.9273026080905447e-11
0.16923076923076924	-0.158974358974359	0.0
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	0.0
-0.158974358974359	-0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	-0.14871794871794874	0.00003414334135691525
-0.13846153846153847	-0.14871794871794874	0.00023756685522644165
-0.1282051282051282	-0.14871794871794874	0.0007642105802884069
-0.11794871794871796	-0.14871794871794874	0.0017679889028249201
-0.1076923076923077	-0.14871794871794874	0.003402816209118099
-0.09743589743589745	-0.14871794871794874	0.0058226068854500546
-0.08717948717948718	-0.14871794871794874	0.009181275318102908
-0.07692307692307691	-0.14871794871794874	0.013629965434405684
-0.06666666666666668	-0.14871794871794874	0.019105469726391853
-0.056410256410256404	-0.14871794871794874	0.025181240124878282
-0.046153846153846156	-0.14871794871794874	0.031395533471018595
-0.03589743589743591	-0.14871794871794874	0.03728660660596648
-0.025641025641025633	-0.14871794871794874	0.04239271637087559
-0.015384615384615385	-0.14871794871794874	0.04625211960689959
-0.005128205128205138	-0.14871794871794874	0.048403073155192114
0.00512820512820511	-0.14871794871794874	0.04840307315519212
0.015384615384615385	-0.14871794871794874	0.04625211960689959
0.02564102564102566	-0.14871794871794874	0.042392716370875584
0.03589743589743591	-0.14871794871794874	0.03728660660596648
0.046153846153846184	-0.14871794871794874	0.03139553347101858
0.056410256410256376	-0.14871794871794874	0.025181240124878292
0.06666666666666665	-0.14871794871794874	0.01910546972639186
0.07692307692307693	-0.14871794871794874	0.01362996543440568
0.0871794871794872	-0.14871794871794874	0.009181275318102896
0.09743589743589748	-0.14871794871794874	0.005822606885450045
0.1076923076923077	-0.14871794871794874	0.003402816209118099
0.11794871794871797	-0.14871794871794874	0.001767988902824918
0.1282051282051282	-0.14871794871794874	0.0007642105802884069
0.13846153846153847	-0.14871794871794874	0.00023756685522644165
0.14871794871794874	-0.14871794871794874	0.00003414334135691525
0.15897435897435896	-0.14871794871794874	2.56523977136866e-8
0.16923076923076924	-0.14871794871794874	0.0
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.0
-0.158974358974359	-0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	-0.13846153846153847	0.00023756685522644165
-0.13846153846153847	-0.13846153846153847	0.0016529726868911253
-0.1282051282051282	-0.13846153846153847	0.005317320949700206
-0.11794871794871796	-0.13846153846153847	0.01230153661086527
-0.1076923076923077	-0.13846153846153847	0.023676544637597958
-0.09743589743589745	-0.13846153846153847	0.04051326999710988
-0.08717948717948718	-0.13846153846153847	0.06388263765661269
-0.07692307692307691	-0.13846153846153847	0.09483629593390815
-0.06666666666666668	-0.13846153846153847	0.13293445164246123
-0.056410256410256404	-0.13846153846153847	0.17520921472313974
-0.046153846153846156	-0.13846153846153847	0.21844781027430865
-0.03589743589743591	-0.13846153846153847	0.25943746339433316
-0.025641025641025633	-0.13846153846153847	0.2949653991815785
-0.015384615384615385	-0.13846153846153847	0.3218188427344097
-0.005128205128205138	-0.13846153846153847	0.33678501915119197
0.00512820512820511	-0.13846153846153847	0.336785019151192
0.015384615384615385	-0.13846153846153847	0.3218188427344097
0.02564102564102566	-0.13846153846153847	0.29496539918157844
0.03589743589743591	-0.13846153846153847	0.25943746339433316
0.046153846153846184	-0.13846153846153847	0.21844781027430848
0.056410256410256376	-0.13846153846153847	0.17520921472313986
0.06666666666666665	-0.13846153846153847	0.13293445164246132
0.07692307692307693	-0.13846153846153847	0.0948362959339081
0.0871794871794872	-0.13846153846153847	0.0638826376566126
0.09743589743589748	-0.13846153846153847	0.040513269997109816
0.1076923076923077	-0.13846153846153847	0.023676544637597958
0.11794871794871797	-0.13846153846153847	0.012301536610865254
0.1282051282051282	-0.13846153846153847	0.005317320949700206
0.13846153846153847	-0.13846153846153847	0.0016529726868911253
0.14871794871794874	-0.13846153846153847	0.00023756685522644165
0.15897435897435896	-0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	-0.13846153846153847	0.0
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.0
-0.158974358974359	-0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	-0.1282051282051282	0.0007642105802884069
-0.13846153846153847	-0.1282051282051282	0.005317320949700206
-0.1282051282051282	-0.1282051282051282	0.017104881590812998
-0.11794871794871796	-0.1282051282051282	0.039571868823484284
-0.1076923076923077	-0.1282051282051282	0.07616325896757177
-0.09743589743589745	-0.1282051282051282	0.13032402834293302
-0.08717948717948718	-0.1282051282051282	0.2054991532694258
-0.07692307692307691	-0.1282051282051282	0.3050716004931501
-0.06666666666666668	-0.1282051282051282	0.427626633072084
-0.056410256410256404	-0.1282051282051282	0.5636170732984631
-0.046153846153846156	-0.1282051282051282	0.7027079922127137
-0.03589743589743591	-0.1282051282051282	0.8345644608552634
-0.025641025641025633	-0.1282051282051282	0.9488515502665394
-0.015384615384615385	-0.1282051282051282	1.035234331486969
-0.005128205128205138	-0.1282051282051282	1.0833778755569787
0.00512820512820511	-0.1282051282051282	1.083377875556979
0.015384615384615385	-0.1282051282051282	1.035234331486969
0.02564102564102566	-0.1282051282051282	0.9488515502665393
0.03589743589743591	-0.1282051282051282	0.8345644608552634
0.046153846153846184	-0.1282051282051282	0.7027079922127132
0.056410256410256376	-0.1282051282051282	0.5636170732984634
0.06666666666666665	-0.1282051282051282	0.42762663307208426
0.07692307692307693	-0.1282051282051282	0.30507160049314996
0.0871794871794872	-0.1282051282051282	0.20549915326942553
0.09743589743589748	-0.1282051282051282	0.1303240283429328
0.1076923076923077	-0.1282051282051282	0.07616325896757177
0.11794871794871797	-0.1282051282051282	0.03957186882348424
0.1282051282051282	-0.1282051282051282	0.017104881590812998
0.13846153846153847	-0.1282051282051282	0.005317320949700206
0.14871794871794874	-0.1282051282051282	0.0007642105802884069
0.15897435897435896	-0.1282051282051282	5.741627199762908e-7
0.16923076923076924	-0.1282051282051282	0.0
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.0
-0.158974358974359	-0.11794871794871796	1.3283162305220286e-6
-0.14871794871794874	-0.11794871794871796	0.0017679889028249201
-0.13846153846153847	-0.11794871794871796	0.01230153661086527
-0.1282051282051282	-0.11794871794871796	0.039571868823484284
-0.11794871794871796	-0.11794871794871796	0.09154888292381441
-0.1076923076923077	-0.11794871794871796	0.17620247629498856
-0.09743589743589745	-0.11794871794871796	0.30150254632013934
-0.08717948717948718	-0.11794871794871796	0.47541899038239965
-0.07692307692307691	-0.11794871794871796	0.7057782477120055
-0.06666666666666668	-0.11794871794871796	0.9893073471169497
-0.056410256410256404	-0.11794871794871796	1.3039190463161123
-0.046153846153846156	-0.11794871794871796	1.6257036531600935
-0.03589743589743591	-0.11794871794871796	1.9307514754994963
-0.025641025641025633	-0.11794871794871796	2.195152821184923
-0.015384615384615385	-0.11794871794871796	2.394997998066975
-0.005128205128205138	-0.11794871794871796	2.506377313996254
0.00512820512820511	-0.11794871794871796	2.5063773139962544
0.015384615384615385	-0.11794871794871796	2.394997998066975
0.02564102564102566	-0.11794871794871796	2.1951528211849225
0.03589743589743591	-0.11794871794871796	1.9307514754994963
0.046153846153846184	-0.11794871794871796	1.6257036531600924
0.056410256410256376	-0.11794871794871796	1.303919046316113
0.06666666666666665	-0.11794871794871796	0.9893073471169502
0.07692307692307693	-0.11794871794871796	0.7057782477120053
0.0871794871794872	-0.11794871794871796	0.475418990382399
0.09743589743589748	-0.11794871794871796	0.3015025463201388
0.1076923076923077	-0.11794871794871796	0.17620247629498856
0.11794871794871797	-0.11794871794871796	0.09154888292381431
0.1282051282051282	-0.11794871794871796	0.039571868823484284
0.13846153846153847	-0.11794871794871796	0.01230153661086527
0.14871794871794874	-0.11794871794871796	0.0017679889028249201
0.15897435897435896	-0.11794871794871796	1.3283162305221667e-6
0.16923076923076924	-0.11794871794871796	0.0
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.0
-0.158974358974359	-0.1076923076923077	2.5565861826580818e-6
-0.14871794871794874	-0.1076923076923077	0.003402816209118099
-0.13846153846153847	-0.1076923076923077	0.023676544637597958
-0.1282051282051282	-0.1076923076923077	0.07616325896757177
-0.11794871794871796	-0.1076923076923077	0.17620247629498856
-0.1076923076923077	-0.1076923076923077	0.3391337137157982
-0.09743589743589745	-0.1076923076923077	0.58029648832595
-0.08717948717948718	-0.1076923076923077	0.915030317221394
-0.07692307692307691	-0.1076923076923077	1.358398606190352
-0.06666666666666668	-0.1076923076923077	1.9041019268787525
-0.056410256410256404	-0.1076923076923077	2.509629364241358
-0.046153846153846156	-0.1076923076923077	3.1289623669903164
-0.03589743589743591	-0.1076923076923077	3.7160823838377812
-0.025641025641025633	-0.1076923076923077	4.224970863495905
-0.015384615384615385	-0.1076923076923077	4.609609254676838
-0.005128205128205138	-0.1076923076923077	4.82397900609273
0.00512820512820511	-0.1076923076923077	4.823979006092731
0.015384615384615385	-0.1076923076923077	4.609609254676838
0.02564102564102566	-0.1076923076923077	4.224970863495904
0.03589743589743591	-0.1076923076923077	3.7160823838377812
0.046153846153846184	-0.1076923076923077	3.128962366990314
0.056410256410256376	-0.1076923076923077	2.5096293642413596
0.06666666666666665	-0.1076923076923077	1.9041019268787538
0.07692307692307693	-0.1076923076923077	1.3583986061903517
0.0871794871794872	-0.1076923076923077	0.9150303172213928
0.09743589743589748	-0.1076923076923077	0.580296488325949
0.1076923076923077	-0.1076923076923077	0.3391337137157982
0.11794871794871797	-0.1076923076923077	0.17620247629498836
0.1282051282051282	-0.1076923076923077	0.07616325896757177
0.13846153846153847	-0.1076923076923077	0.023676544637597958
0.14871794871794874	-0.1076923076923077	0.003402816209118099
0.15897435897435896	-0.1076923076923077	2.556586182658347e-6
0.16923076923076924	-0.1076923076923077	0.0
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0
-0.158974358974359	-0.09743589743589745	4.374610732869816e-6
-0.14871794871794874	-0.09743589743589745	0.0058226068854500546
-0.13846153846153847	-0.09743589743589745	0.04051326999710988
-0.1282051282051282	-0.09743589743589745	0.13032402834293302
-0.11794871794871796	-0.09743589743589745	0.30150254632013934
-0.1076923076923077	-0.09743589743589745	0.58029648832595
-0.09743589743589745	-0.09743589743589745	0.9929535187575855
-0.08717948717948718	-0.09743589743589745	1.5657213020122673
-0.07692307692307691	-0.09743589743589745	2.3243750445280646
-0.06666666666666668	-0.09743589743589745	3.2581357054591833
-0.056410256410256404	-0.09743589743589745	4.294262257539465
-0.046153846153846156	-0.09743589743589745	5.354011707577245
-0.03589743589743591	-0.09743589743589745	6.358641062380861
-0.025641025641025633	-0.09743589743589745	7.229407328758652
-0.015384615384615385	-0.09743589743589745	7.887567513518959
-0.005128205128205138	-0.09743589743589745	8.254378623470114
0.00512820512820511	-0.09743589743589745	8.254378623470116
0.015384615384615385	-0.09743589743589745	7.887567513518959
0.02564102564102566	-0.09743589743589745	7.2294073287586516
0.03589743589743591	-0.09743589743589745	6.358641062380861
0.046153846153846184	-0.09743589743589745	5.35401170757724
0.056410256410256376	-0.09743589743589745	4.294262257539469
0.06666666666666665	-0.09743589743589745	3.2581357054591855
0.07692307692307693	-0.09743589743589745	2.3243750445280638
0.0871794871794872	-0.09743589743589745	1.5657213020122653
0.09743589743589748	-0.09743589743589745	0.9929535187575838
0.1076923076923077	-0.09743589743589745	0.58029648832595
0.11794871794871797	-0.09743589743589745	0.30150254632013895
0.1282051282051282	-0.09743589743589745	0.13032402834293302
0.13846153846153847	-0.09743589743589745	0.04051326999710988
0.14871794871794874	-0.09743589743589745	0.0058226068854500546
0.15897435897435896	-0.09743589743589745	4.3746107328702704e-6
0.16923076923076924	-0.09743589743589745	0.0
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.0
-0.158974358974359	-0.08717948717948718	6.898028037642666e-6
-0.14871794871794874	-0.08717948717948718	0.009181275318102908
-0.13846153846153847	-0.08717948717948718	0.06388263765661269
-0.1282051282051282	-0.08717948717948718	0.2054991532694258
-0.11794871794871796	-0.08717948717948718	0.47541899038239965
-0.1076923076923077	-0.08717948717948718	0.915030317221394
-0.09743589743589745	-0.08717948717948718	1.5657213020122673
-0.08717948717948718	-0.08717948717948718	2.4688801129808797
-0.07692307692307691	-0.08717948717948718	3.665149931325021
-0.06666666666666668	-0.08717948717948718	5.137534015959938
-0.056410256410256404	-0.08717948717948718	6.7713319566757075
-0.046153846153846156	-0.08717948717948718	8.442379248794747
-0.03589743589743591	-0.08717948717948718	10.026511387639484
-0.025641025641025633	-0.08717948717948718	11.399563868532343
-0.015384615384615385	-0.08717948717948718	12.437372186795749
-0.005128205128205138	-0.08717948717948718	13.01577183775212
0.00512820512820511	-0.08717948717948718	13.015771837752121
0.015384615384615385	-0.08717948717948718	12.437372186795749
0.02564102564102566	-0.08717948717948718	11.399563868532342
0.03589743589743591	-0.08717948717948718	10.026511387639484
0.046153846153846184	-0.08717948717948718	8.442379248794742
0.056410256410256376	-0.08717948717948718	6.771331956675712
0.06666666666666665	-0.08717948717948718	5.137534015959941
0.07692307692307693	-0.08717948717948718	3.66514993132502
0.0871794871794872	-0.08717948717948718	2.468880112980876
0.09743589743589748	-0.08717948717948718	1.5657213020122644
0.1076923076923077	-0.08717948717948718	0.915030317221394
0.11794871794871797	-0.08717948717948718	0.47541899038239915
0.1282051282051282	-0.08717948717948718	0.2054991532694258
0.13846153846153847	-0.08717948717948718	0.06388263765661269
0.14871794871794874	-0.08717948717948718	0.009181275318102908
0.15897435897435896	-0.08717948717948718	6.898028037643382e-6
0.16923076923076924	-0.08717948717948718	0.0
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0
-0.158974358974359	-0.07692307692307691	0.000010240394766645316
-0.14871794871794874	-0.07692307692307691	0.013629965434405684
-0.13846153846153847	-0.07692307692307691	0.09483629593390815
-0.1282051282051282	-0.07692307692307691	0.3050716004931501
-0.11794871794871796	-0.07692307692307691	0.7057782477120055
-0.1076923076923077	-0.07692307692307691	1.358398606190352
-0.09743589743589745	-0.07692307692307691	2.3243750445280646
-0.08717948717948718	-0.07692307692307691	3.665149931325021
-0.07692307692307691	-0.07692307692307691	5.441059672546298
-0.06666666666666668	-0.07692307692307691	7.626871935486872
-0.056410256410256404	-0.07692307692307691	10.05230943596697
-0.046153846153846156	-0.07692307692307691	12.53304506818695
-0.03589743589743591	-0.07692307692307691	14.884751726347195
-0.025641025641025633	-0.07692307692307691	16.923102304648072
-0.015384615384615385	-0.07692307692307691	18.46376969728996
-0.005128205128205138	-0.07692307692307691	19.32242679847322
0.00512820512820511	-0.07692307692307691	19.322426798473224
0.015384615384615385	-0.07692307692307691	18.46376969728996
0.02564102564102566	-0.07692307692307691	16.923102304648072
0.03589743589743591	-0.07692307692307691	14.884751726347195
0.046153846153846184	-0.07692307692307691	12.533045068186944
0.056410256410256376	-0.07692307692307691	10.052309435966977
0.06666666666666665	-0.07692307692307691	7.626871935486878
0.07692307692307693	-0.07692307692307691	5.441059672546296
0.0871794871794872	-0.07692307692307691	3.665149931325017
0.09743589743589748	-0.07692307692307691	2.3243750445280607
0.1076923076923077	-0.07692307692307691	1.358398606190352
0.11794871794871797	-0.07692307692307691	0.7057782477120047
0.1282051282051282	-0.07692307692307691	0.3050716004931501
0.13846153846153847	-0.07692307692307691	0.09483629593390815
0.14871794871794874	-0.07692307692307691	0.013629965434405684
0.15897435897435896	-0.07692307692307691	0.000010240394766646378
0.16923076923076924	-0.07692307692307691	0.0
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0
-0.158974358974359	-0.06666666666666668	0.000014354222183614402
-0.14871794871794874	-0.06666666666666668	0.019105469726391853
-0.13846153846153847	-0.06666666666666668	0.13293445164246123
-0.1282051282051282	-0.06666666666666668	0.427626633072084
-0.11794871794871796	-0.06666666666666668	0.9893073471169497
-0.1076923076923077	-0.06666666666666668	1.9041019268787525
-0.09743589743589745	-0.06666666666666668	3.2581357054591833
-0.08717948717948718	-0.06666666666666668	5.137534015959938
-0.07692307692307691	-0.06666666666666668	7.626871935486872
-0.06666666666666668	-0.06666666666666668	10.69078066057955
-0.056410256410256404	-0.06666666666666668	14.090578184768841
-0.046153846153846156	-0.06666666666666668	17.567888508749643
-0.03589743589743591	-0.06666666666666668	20.8643356332169
-0.025641025641025633	-0.06666666666666668	23.721543558865527
-0.015384615384615385	-0.06666666666666668	25.88113628639045
-0.005128205128205138	-0.06666666666666668	27.084737816486587
0.00512820512820511	-0.06666666666666668	27.08473781648659
0.015384615384615385	-0.06666666666666668	25.88113628639045
0.02564102564102566	-0.06666666666666668	23.721543558865523
0.03589743589743591	-0.06666666666666668	20.8643356332169
0.046153846153846184	-0.06666666666666668	17.567888508749633
0.056410256410256376	-0.06666666666666668	14.09057818476885
0.06666666666666665	-0.06666666666666668	10.690780660579557
0.07692307692307693	-0.06666666666666668	7.62687193548687
0.0871794871794872	-0.06666666666666668	5.13753401595993
0.09743589743589748	-0.06666666666666668	3.258135705459178
0.1076923076923077	-0.06666666666666668	1.9041019268787525
0.11794871794871797	-0.06666666666666668	0.9893073471169485
0.1282051282051282	-0.06666666666666668	0.427626633072084
0.13846153846153847	-0.06666666666666668	0.13293445164246123
0.14871794871794874	-0.06666666666666668	0.019105469726391853
0.15897435897435896	-0.06666666666666668	0.000014354222183615893
0.16923076923076924	-0.06666666666666668	0.0
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.0
-0.158974358974359	-0.056410256410256404	0.000018919038410876672
-0.14871794871794874	-0.056410256410256404	0.025181240124878282
-0.13846153846153847	-0.056410256410256404	0.17520921472313974
-0.1282051282051282	-0.056410256410256404	0.5636170732984631
-0.11794871794871796	-0.056410256410256404	1.3039190463161123
-0.1076923076923077	-0.056410256410256404	2.509629364241358
-0.09743589743589745	-0.056410256410256404	4.294262257539465
-0.08717948717948718	-0.056410256410256404	6.7713319566757075
-0.07692307692307691	-0.056410256410256404	10.05230943596697
-0.06666666666666668	-0.056410256410256404	14.090578184768841
-0.056410256410256404	-0.056410256410256404	18.571552432385268
-0.046153846153846156	-0.056410256410256404	23.154689487420423
-0.03589743589743591	-0.056410256410256404	27.499446658478526
-0.025641025641025633	-0.056410256410256404	31.265281254163767
-0.015384615384615385	-0.056410256410256404	34.11165058308034
-0.005128205128205138	-0.056410256410256404	35.69801195383245
0.00512820512820511	-0.056410256410256404	35.69801195383245
0.015384615384615385	-0.056410256410256404	34.11165058308034
0.02564102564102566	-0.056410256410256404	31.26528125416376
0.03589743589743591	-0.056410256410256404	27.499446658478526
0.046153846153846184	-0.056410256410256404	23.154689487420413
0.056410256410256376	-0.056410256410256404	18.57155243238528
0.06666666666666665	-0.056410256410256404	14.09057818476885
0.07692307692307693	-0.056410256410256404	10.052309435966968
0.0871794871794872	-0.056410256410256404	6.771331956675698
0.09743589743589748	-0.056410256410256404	4.294262257539458
0.1076923076923077	-0.056410256410256404	2.509629364241358
0.11794871794871797	-0.056410256410256404	1.3039190463161106
0.1282051282051282	-0.056410256410256404	0.5636170732984631
0.13846153846153847	-0.056410256410256404	0.17520921472313974
0.14871794871794874	-0.056410256410256404	0.025181240124878282
0.15897435897435896	-0.056410256410256404	0.000018919038410878637
0.16923076923076924	-0.056410256410256404	0.0
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.0
-0.158974358974359	-0.046153846153846156	0.000023587928978975823
-0.14871794871794874	-0.046153846153846156	0.031395533471018595
-0.13846153846153847	-0.046153846153846156	0.21844781027430865
-0.1282051282051282	-0.046153846153846156	0.7027079922127137
-0.11794871794871796	-0.046153846153846156	1.6257036531600935
-0.1076923076923077	-0.046153846153846156	3.1289623669903164
-0.09743589743589745	-0.046153846153846156	5.354011707577245
-0.08717948717948718	-0.046153846153846156	8.442379248794747
-0.07692307692307691	-0.046153846153846156	12.53304506818695
-0.06666666666666668	-0.046153846153846156	17.567888508749643
-0.056410256410256404	-0.046153846153846156	23.154689487420423
-0.046153846153846156	-0.046153846153846156	28.868865282577673
-0.03589743589743591	-0.046153846153846156	34.28583317259981
-0.025641025641025633	-0.046153846153846156	38.981010435865244
-0.015384615384615385	-0.046153846153846156	42.52981435075238
-0.005128205128205138	-0.046153846153846156	44.507662195639625
0.00512820512820511	-0.046153846153846156	44.50766219563963
0.015384615384615385	-0.046153846153846156	42.52981435075238
0.02564102564102566	-0.046153846153846156	38.98101043586524
0.03589743589743591	-0.046153846153846156	34.28583317259981
0.046153846153846184	-0.046153846153846156	28.868865282577655
0.056410256410256376	-0.046153846153846156	23.15468948742044
0.06666666666666665	-0.046153846153846156	17.567888508749654
0.07692307692307693	-0.046153846153846156	12.533045068186949
0.0871794871794872	-0.046153846153846156	8.442379248794737
0.09743589743589748	-0.046153846153846156	5.354011707577235
0.1076923076923077	-0.046153846153846156	3.1289623669903164
0.11794871794871797	-0.046153846153846156	1.6257036531600917
0.1282051282051282	-0.046153846153846156	0.7027079922127137
0.13846153846153847	-0.046153846153846156	0.21844781027430865
0.14871794871794874	-0.046153846153846156	0.031395533471018595
0.15897435897435896	-0.046153846153846156	0.000023587928978978273
0.16923076923076924	-0.046153846153846156	0.0
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.0
-0.158974358974359	-0.03589743589743591	0.000028013979418455576
-0.14871794871794874	-0.03589743589743591	0.03728660660596648
-0.13846153846153847	-0.03589743589743591	0.25943746339433316
-0.1282051282051282	-0.03589743589743591	0.8345644608552634
-0.11794871794871796	-0.03589743589743591	1.9307514754994963
-0.1076923076923077	-0.03589743589743591	3.7160823838377812
-0.09743589743589745	-0.03589743589743591	6.358641062380861
-0.08717948717948718	-0.03589743589743591	10.026511387639484
-0.07692307692307691	-0.03589743589743591	14.884751726347195
-0.06666666666666668	-0.03589743589743591	20.8643356332169
-0.056410256410256404	-0.03589743589743591	27.499446658478526
-0.046153846153846156	-0.03589743589743591	34.28583317259981
-0.03589743589743591	-0.03589743589743591	40.71924354604853
-0.025641025641025633	-0.03589743589743591	46.295426149292474
-0.015384615384615385	-0.03589743589743591	50.51012935279938
-0.005128205128205138	-0.03589743589743591	52.859101527037026
0.00512820512820511	-0.03589743589743591	52.85910152703703
0.015384615384615385	-0.03589743589743591	50.51012935279938
0.02564102564102566	-0.03589743589743591	46.29542614929247
0.03589743589743591	-0.03589743589743591	40.71924354604853
0.046153846153846184	-0.03589743589743591	34.28583317259979
0.056410256410256376	-0.03589743589743591	27.499446658478544
0.06666666666666665	-0.03589743589743591	20.86433563321691
0.07692307692307693	-0.03589743589743591	14.884751726347192
0.0871794871794872	-0.03589743589743591	10.026511387639472
0.09743589743589748	-0.03589743589743591	6.358641062380849
0.1076923076923077	-0.03589743589743591	3.7160823838377812
0.11794871794871797	-0.03589743589743591	1.9307514754994943
0.1282051282051282	-0.03589743589743591	0.8345644608552634
0.13846153846153847	-0.03589743589743591	0.25943746339433316
0.14871794871794874	-0.03589743589743591	0.03728660660596648
0.15897435897435896	-0.03589743589743591	0.000028013979418458487
0.16923076923076924	-0.03589743589743591	0.0
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.0
-0.158974358974359	-0.025641025641025633	0.00003185027525985965
-0.14871794871794874	-0.025641025641025633	0.04239271637087559
-0.13846153846153847	-0.025641025641025633	0.2949653991815785
-0.1282051282051282	-0.025641025641025633	0.9488515502665394
-0.11794871794871796	-0.025641025641025633	2.195152821184923
-0.1076923076923077	-0.025641025641025633	4.224970863495905
-0.09743589743589745	-0.025641025641025633	7.229407328758652
-0.08717948717948718	-0.025641025641025633	11.399563868532343
-0.07692307692307691	-0.025641025641025633	16.923102304648072
-0.06666666666666668	-0.025641025641025633	23.721543558865527
-0.056410256410256404	-0.025641025641025633	31.265281254163767
-0.046153846153846156	-0.025641025641025633	38.981010435865244
-0.03589743589743591	-0.025641025641025633	46.295426149292474
-0.025641025641025633	-0.025641025641025633	52.635223439767934
-0.015384615384615385	-0.025641025641025633	57.427097352614126
-0.005128205128205138	-0.025641025641025633	60.09774293315352
0.00512820512820511	-0.025641025641025633	60.097742933153526
0.015384615384615385	-0.025641025641025633	57.427097352614126
0.02564102564102566	-0.025641025641025633	52.63522343976793
0.03589743589743591	-0.025641025641025633	46.295426149292474
0.046153846153846184	-0.025641025641025633	38.98101043586522
0.056410256410256376	-0.025641025641025633	31.265281254163785
0.06666666666666665	-0.025641025641025633	23.72154355886554
0.07692307692307693	-0.025641025641025633	16.92310230464807
0.0871794871794872	-0.025641025641025633	11.39956386853233
0.09743589743589748	-0.025641025641025633	7.229407328758639
0.1076923076923077	-0.025641025641025633	4.224970863495905
0.11794871794871797	-0.025641025641025633	2.1951528211849203
0.1282051282051282	-0.025641025641025633	0.9488515502665394
0.13846153846153847	-0.025641025641025633	0.2949653991815785
0.14871794871794874	-0.025641025641025633	0.04239271637087559
0.15897435897435896	-0.025641025641025633	0.00003185027525986296
0.16923076923076924	-0.025641025641025633	0.0
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.0
-0.158974358974359	-0.015384615384615385	0.000034749902033731755
-0.14871794871794874	-0.015384615384615385	0.04625211960689959
-0.13846153846153847	-0.015384615384615385	0.3218188427344097
-0.1282051282051282	-0.015384615384615385	1.035234331486969
-0.11794871794871796	-0.015384615384615385	2.394997998066975
-0.1076923076923077	-0.015384615384615385	4.609609254676838
-0.09743589743589745	-0.015384615384615385	7.887567513518959
-0.08717948717948718	-0.015384615384615385	12.437372186795749
-0.07692307692307691	-0.015384615384615385	18.46376969728996
-0.06666666666666668	-0.015384615384615385	25.88113628639045
-0.056410256410256404	-0.015384615384615385	34.11165058308034
-0.046153846153846156	-0.015384615384615385	42.52981435075238
-0.03589743589743591	-0.015384615384615385	50.51012935279938
-0.025641025641025633	-0.015384615384615385	57.427097352614126
-0.015384615384615385	-0.015384615384615385	62.655220113589394
-0.005128205128205138	-0.015384615384615385	65.56899939911798
0.00512820512820511	-0.015384615384615385	65.56899939911798
0.015384615384615385	-0.015384615384615385	62.655220113589394
0.02564102564102566	-0.015384615384615385	57.42709735261411
0.03589743589743591	-0.015384615384615385	50.51012935279938
0.046153846153846184	-0.015384615384615385	42.52981435075235
0.056410256410256376	-0.015384615384615385	34.11165058308036
0.06666666666666665	-0.015384615384615385	25.881136286390465
0.07692307692307693	-0.015384615384615385	18.463769697289955
0.0871794871794872	-0.015384615384615385	12.437372186795733
0.09743589743589748	-0.015384615384615385	7.8875675135189445
0.1076923076923077	-0.015384615384615385	4.609609254676838
0.11794871794871797	-0.015384615384615385	2.3949979980669722
0.1282051282051282	-0.015384615384615385	1.035234331486969
0.13846153846153847	-0.015384615384615385	0.3218188427344097
0.14871794871794874	-0.015384615384615385	0.04625211960689959
0.15897435897435896	-0.015384615384615385	0.00003474990203373536
0.16923076923076924	-0.015384615384615385	0.0
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0
-0.158974358974359	-0.005128205128205138	0.0000363659452706156
-0.14871794871794874	-0.005128205128205138	0.048403073155192114
-0.13846153846153847	-0.005128205128205138	0.33678501915119197
-0.1282051282051282	-0.005128205128205138	1.0833778755569787
-0.11794871794871796	-0.005128205128205138	2.506377313996254
-0.1076923076923077	-0.005128205128205138	4.82397900609273
-0.09743589743589745	-0.005128205128205138	8.254378623470114
-0.08717948717948718	-0.005128205128205138	13.01577183775212
-0.07692307692307691	-0.005128205128205138	19.32242679847322
-0.06666666666666668	-0.005128205128205138	27.084737816486587
-0.056410256410256404	-0.005128205128205138	35.69801195383245
-0.046153846153846156	-0.005128205128205138	44.507662195639625
-0.03589743589743591	-0.005128205128205138	52.859101527037026
-0.025641025641025633	-0.005128205128205138	60.09774293315352
-0.015384615384615385	-0.005128205128205138	65.56899939911798
-0.005128205128205138	-0.005128205128205138	68.61828391005928
0.00512820512820511	-0.005128205128205138	68.61828391005929
0.015384615384615385	-0.005128205128205138	65.56899939911798
0.02564102564102566	-0.005128205128205138	60.0977429331535
0.03589743589743591	-0.005128205128205138	52.859101527037026
0.046153846153846184	-0.005128205128205138	44.5076621956396
0.056410256410256376	-0.005128205128205138	35.69801195383247
0.06666666666666665	-0.005128205128205138	27.084737816486605
0.07692307692307693	-0.005128205128205138	19.322426798473213
0.0871794871794872	-0.005128205128205138	13.015771837752101
0.09743589743589748	-0.005128205128205138	8.2543786234701
0.1076923076923077	-0.005128205128205138	4.82397900609273
0.11794871794871797	-0.005128205128205138	2.5063773139962504
0.1282051282051282	-0.005128205128205138	1.0833778755569787
0.13846153846153847	-0.005128205128205138	0.33678501915119197
0.14871794871794874	-0.005128205128205138	0.048403073155192114
0.15897435897435896	-0.005128205128205138	0.00003636594527061938
0.16923076923076924	-0.005128205128205138	0.0
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.0
-0.158974358974359	0.00512820512820511	0.000036365945270615615
-0.14871794871794874	0.00512820512820511	0.04840307315519212
-0.13846153846153847	0.00512820512820511	0.336785019151192
-0.1282051282051282	0.00512820512820511	1.083377875556979
-0.11794871794871796	0.00512820512820511	2.5063773139962544
-0.1076923076923077	0.00512820512820511	4.823979006092731
-0.09743589743589745	0.00512820512820511	8.254378623470116
-0.08717948717948718	0.00512820512820511	13.015771837752121
-0.07692307692307691	0.00512820512820511	19.322426798473224
-0.06666666666666668	0.00512820512820511	27.08473781648659
-0.056410256410256404	0.00512820512820511	35.69801195383245
-0.046153846153846156	0.00512820512820511	44.50766219563963
-0.03589743589743591	0.00512820512820511	52.85910152703703
-0.025641025641025633	0.00512820512820511	60.097742933153526
-0.015384615384615385	0.00512820512820511	65.56899939911798
-0.005128205128205138	0.00512820512820511	68.61828391005929
0.00512820512820511	0.00512820512820511	68.6182839100593
0.015384615384615385	0.00512820512820511	65.56899939911798
0.02564102564102566	0.00512820512820511	60.09774293315352
0.03589743589743591	0.00512820512820511	52.85910152703703
0.046153846153846184	0.00512820512820511	44.5076621956396
0.056410256410256376	0.00512820512820511	35.69801195383248
0.06666666666666665	0.00512820512820511	27.08473781648661
0.07692307692307693	0.00512820512820511	19.322426798473217
0.0871794871794872	0.00512820512820511	13.015771837752105
0.09743589743589748	0.00512820512820511	8.254378623470101
0.1076923076923077	0.00512820512820511	4.823979006092731
0.11794871794871797	0.00512820512820511	2.506377313996251
0.1282051282051282	0.00512820512820511	1.083377875556979
0.13846153846153847	0.00512820512820511	0.336785019151192
0.14871794871794874	0.00512820512820511	0.04840307315519212
0.15897435897435896	0.00512820512820511	0.00003636594527061939
0.16923076923076924	0.00512820512820511	0.0
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.0
-0.158974358974359	0.015384615384615385	0.000034749902033731755
-0.14871794871794874	0.015384615384615385	0.04625211960689959
-0.13846153846153847	0.015384615384615385	0.3218188427344097
-0.1282051282051282	0.015384615384615385	1.035234331486969
-0.11794871794871796	0.015384615384615385	2.394997998066975
-0.1076923076923077	0.015384615384615385	4.609609254676838
-0.09743589743589745	0.015384615384615385	7.887567513518959
-0.08717948717948718	0.015384615384615385	12.437372186795749
-0.07692307692307691	0.015384615384615385	18.46376969728996
-0.06666666666666668	0.015384615384615385	25.88113628639045
-0.056410256410256404	0.015384615384615385	34.11165058308034
-0.046153846153846156	0.015384615384615385	42.52981435075238
-0.03589743589743591	0.015384615384615385	50.51012935279938
-0.025641025641025633	0.015384615384615385	57.427097352614126
-0.015384615384615385	0.015384615384615385	62.655220113589394
-0.005128205128205138	0.015384615384615385	65.56899939911798
0.00512820512820511	0.015384615384615385	65.56899939911798
0.015384615384615385	0.015384615384615385	62.655220113589394
0.02564102564102566	0.015384615384615385	57.42709735261411
0.03589743589743591	0.015384615384615385	50.51012935279938
0.046153846153846184	0.015384615384615385	42.52981435075235
0.056410256410256376	0.015384615384615385	34.11165058308036
0.06666666666666665	0.015384615384615385	25.881136286390465
0.07692307692307693	0.015384615384615385	18.463769697289955
0.0871794871794872	0.015384615384615385	12.437372186795733
0.09743589743589748	0.015384615384615385	7.8875675135189445
0.1076923076923077	0.015384615384615385	4.609609254676838
0.11794871794871797	0.015384615384615385	2.3949979980669722
0.1282051282051282	0.015384615384615385	1.035234331486969
0.13846153846153847	0.015384615384615385	0.3218188427344097
0.14871794871794874	0.015384615384615385	0.04625211960689959
0.15897435897435896	0.015384615384615385	0.00003474990203373536
0.16923076923076924	0.015384615384615385	0.0
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.0
-0.158974358974359	0.02564102564102566	0.000031850275259859646
-0.14871794871794874	0.02564102564102566	0.042392716370875584
-0.13846153846153847	0.02564102564102566	0.29496539918157844
-0.1282051282051282	0.02564102564102566	0.9488515502665393
-0.11794871794871796	0.02564102564102566	2.1951528211849225
-0.1076923076923077	0.02564102564102566	4.224970863495904
-0.09743589743589745	0.02564102564102566	7.2294073287586516
-0.08717948717948718	0.02564102564102566	11.399563868532342
-0.07692307692307691	0.02564102564102566	16.923102304648072
-0.06666666666666668	0.02564102564102566	23.721543558865523
-0.056410256410256404	0.02564102564102566	31.26528125416376
-0.046153846153846156	0.02564102564102566	38.98101043586524
-0.03589743589743591	0.02564102564102566	46.29542614929247
-0.025641025641025633	0.02564102564102566	52.63522343976793
-0.015384615384615385	0.02564102564102566	57.42709735261411
-0.005128205128205138	0.02564102564102566	60.0977429331535
0.00512820512820511	0.02564102564102566	60.09774293315352
0.015384615384615385	0.02564102564102566	57.42709735261411
0.02564102564102566	0.02564102564102566	52.63522343976792
0.03589743589743591	0.02564102564102566	46.29542614929247
0.046153846153846184	0.02564102564102566	38.98101043586521
0.056410256410256376	0.02564102564102566	31.26528125416378
0.06666666666666665	0.02564102564102566	23.721543558865537
0.07692307692307693	0.02564102564102566	16.923102304648065
0.0871794871794872	0.02564102564102566	11.399563868532328
0.09743589743589748	0.02564102564102566	7.229407328758638
0.1076923076923077	0.02564102564102566	4.224970863495904
0.11794871794871797	0.02564102564102566	2.1951528211849203
0.1282051282051282	0.02564102564102566	0.9488515502665393
0.13846153846153847	0.02564102564102566	0.29496539918157844
0.14871794871794874	0.02564102564102566	0.042392716370875584
0.15897435897435896	0.02564102564102566	0.00003185027525986295
0.16923076923076924	0.02564102564102566	0.0
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.0
-0.158974358974359	0.03589743589743591	0.000028013979418455576
-0.14871794871794874	0.03589743589743591	0.03728660660596648
-0.13846153846153847	0.03589743589743591	0.25943746339433316
-0.1282051282051282	0.03589743589743591	0.8345644608552634
-0.11794871794871796	0.03589743589743591	1.9307514754994963
-0.1076923076923077	0.03589743589743591	3.7160823838377812
-0.09743589743589745	0.03589743589743591	6.358641062380861
-0.08717948717948718	0.03589743589743591	10.026511387639484
-0.07692307692307691	0.03589743589743591	14.884751726347195
-0.06666666666666668	0.03589743589743591	20.8643356332169
-0.056410256410256404	0.03589743589743591	27.499446658478526
-0.046153846153846156	0.03589743589743591	34.28583317259981
-0.03589743589743591	0.03589743589743591	40.71924354604853
-0.025641025641025633	0.03589743589743591	46.295426149292474
-0.015384615384615385	0.03589743589743591	50.51012935279938
-0.005128205128205138	0.03589743589743591	52.859101527037026
0.00512820512820511	0.03589743589743591	52.85910152703703
0.015384615384615385	0.03589743589743591	50.51012935279938
0.02564102564102566	0.03589743589743591	46.29542614929247
0.03589743589743591	0.03589743589743591	40.71924354604853
0.046153846153846184	0.03589743589743591	34.28583317259979
0.056410256410256376	0.03589743589743591	27.499446658478544
0.06666666666666665	0.03589743589743591	20.86433563321691
0.07692307692307693	0.03589743589743591	14.884751726347192
0.0871794871794872	0.03589743589743591	10.026511387639472
0.09743589743589748	0.03589743589743591	6.358641062380849
0.1076923076923077	0.03589743589743591	3.7160823838377812
0.11794871794871797	0.03589743589743591	1.9307514754994943
0.1282051282051282	0.03589743589743591	0.8345644608552634
0.13846153846153847	0.03589743589743591	0.25943746339433316
0.14871794871794874	0.03589743589743591	0.03728660660596648
0.15897435897435896	0.03589743589743591	0.000028013979418458487
0.16923076923076924	0.03589743589743591	0.0
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.0
-0.158974358974359	0.046153846153846184	0.00002358792897897581
-0.14871794871794874	0.046153846153846184	0.03139553347101858
-0.13846153846153847	0.046153846153846184	0.21844781027430848
-0.1282051282051282	0.046153846153846184	0.7027079922127132
-0.11794871794871796	0.046153846153846184	1.6257036531600924
-0.1076923076923077	0.046153846153846184	3.128962366990314
-0.09743589743589745	0.046153846153846184	5.35401170757724
-0.08717948717948718	0.046153846153846184	8.442379248794742
-0.07692307692307691	0.046153846153846184	12.533045068186944
-0.06666666666666668	0.046153846153846184	17.567888508749633
-0.056410256410256404	0.046153846153846184	23.154689487420413
-0.046153846153846156	0.046153846153846184	28.868865282577655
-0.03589743589743591	0.046153846153846184	34.28583317259979
-0.025641025641025633	0.046153846153846184	38.98101043586522
-0.015384615384615385	0.046153846153846184	42.52981435075235
-0.005128205128205138	0.046153846153846184	44.5076621956396
0.00512820512820511	0.046153846153846184	44.5076621956396
0.015384615384615385	0.046153846153846184	42.52981435075235
0.02564102564102566	0.046153846153846184	38.98101043586521
0.03589743589743591	0.046153846153846184	34.28583317259979
0.046153846153846184	0.046153846153846184	28.868865282577637
0.056410256410256376	0.046153846153846184	23.154689487420423
0.06666666666666665	0.046153846153846184	17.567888508749643
0.07692307692307693	0.046153846153846184	12.53304506818694
0.0871794871794872	0.046153846153846184	8.442379248794731
0.09743589743589748	0.046153846153846184	5.354011707577231
0.1076923076923077	0.046153846153846184	3.128962366990314
0.11794871794871797	0.046153846153846184	1.6257036531600906
0.1282051282051282	0.046153846153846184	0.7027079922127132
0.13846153846153847	0.046153846153846184	0.21844781027430848
0.14871794871794874	0.046153846153846184	0.03139553347101858
0.15897435897435896	0.046153846153846184	0.00002358792897897826
0.16923076923076924	0.046153846153846184	0.0
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.0
-0.158974358974359	0.056410256410256376	0.000018919038410876686
-0.14871794871794874	0.056410256410256376	0.025181240124878292
-0.13846153846153847	0.056410256410256376	0.17520921472313986
-0.1282051282051282	0.056410256410256376	0.5636170732984634
-0.11794871794871796	0.056410256410256376	1.303919046316113
-0.1076923076923077	0.056410256410256376	2.5096293642413596
-0.09743589743589745	0.056410256410256376	4.294262257539469
-0.08717948717948718	0.056410256410256376	6.771331956675712
-0.07692307692307691	0.056410256410256376	10.052309435966977
-0.06666666666666668	0.056410256410256376	14.09057818476885
-0.056410256410256404	0.056410256410256376	18.57155243238528
-0.046153846153846156	0.056410256410256376	23.15468948742044
-0.03589743589743591	0.056410256410256376	27.499446658478544
-0.025641025641025633	0.056410256410256376	31.265281254163785
-0.015384615384615385	0.056410256410256376	34.11165058308036
-0.005128205128205138	0.056410256410256376	35.69801195383247
0.00512820512820511	0.056410256410256376	35.69801195383248
0.015384615384615385	0.056410256410256376	34.11165058308036
0.02564102564102566	0.056410256410256376	31.26528125416378
0.03589743589743591	0.056410256410256376	27.499446658478544
0.046153846153846184	0.056410256410256376	23.154689487420423
0.056410256410256376	0.056410256410256376	18.571552432385293
0.06666666666666665	0.056410256410256376	14.090578184768859
0.07692307692307693	0.056410256410256376	10.052309435966974
0.0871794871794872	0.056410256410256376	6.771331956675702
0.09743589743589748	0.056410256410256376	4.294262257539461
0.1076923076923077	0.056410256410256376	2.5096293642413596
0.11794871794871797	0.056410256410256376	1.3039190463161114
0.1282051282051282	0.056410256410256376	0.5636170732984634
0.13846153846153847	0.056410256410256376	0.17520921472313986
0.14871794871794874	0.056410256410256376	0.025181240124878292
0.15897435897435896	0.056410256410256376	0.00001891903841087865
0.16923076923076924	0.056410256410256376	0.0
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0
-0.158974358974359	0.06666666666666665	0.00001435422218361441
-0.14871794871794874	0.06666666666666665	0.01910546972639186
-0.13846153846153847	0.06666666666666665	0.13293445164246132
-0.1282051282051282	0.06666666666666665	0.42762663307208426
-0.11794871794871796	0.06666666666666665	0.9893073471169502
-0.1076923076923077	0.06666666666666665	1.9041019268787538
-0.09743589743589745	0.06666666666666665	3.2581357054591855
-0.08717948717948718	0.06666666666666665	5.137534015959941
-0.07692307692307691	0.06666666666666665	7.626871935486878
-0.06666666666666668	0.06666666666666665	10.690780660579557
-0.056410256410256404	0.06666666666666665	14.09057818476885
-0.046153846153846156	0.06666666666666665	17.567888508749654
-0.03589743589743591	0.06666666666666665	20.86433563321691
-0.025641025641025633	0.06666666666666665	23.72154355886554
-0.015384615384615385	0.06666666666666665	25.881136286390465
-0.005128205128205138	0.06666666666666665	27.084737816486605
0.00512820512820511	0.06666666666666665	27.08473781648661
0.015384615384615385	0.06666666666666665	25.881136286390465
0.02564102564102566	0.06666666666666665	23.721543558865537
0.03589743589743591	0.06666666666666665	20.86433563321691
0.046153846153846184	0.06666666666666665	17.567888508749643
0.056410256410256376	0.06666666666666665	14.090578184768859
0.06666666666666665	0.06666666666666665	10.690780660579566
0.07692307692307693	0.06666666666666665	7.626871935486874
0.0871794871794872	0.06666666666666665	5.137534015959933
0.09743589743589748	0.06666666666666665	3.2581357054591797
0.1076923076923077	0.06666666666666665	1.9041019268787538
0.11794871794871797	0.06666666666666665	0.9893073471169491
0.1282051282051282	0.06666666666666665	0.42762663307208426
0.13846153846153847	0.06666666666666665	0.13293445164246132
0.14871794871794874	0.06666666666666665	0.01910546972639186
0.15897435897435896	0.06666666666666665	0.000014354222183615902
0.16923076923076924	0.06666666666666665	0.0
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0
-0.158974358974359	0.07692307692307693	0.00001024039476664531
-0.14871794871794874	0.07692307692307693	0.01362996543440568
-0.13846153846153847	0.07692307692307693	0.0948362959339081
-0.1282051282051282	0.07692307692307693	0.30507160049314996
-0.11794871794871796	0.07692307692307693	0.7057782477120053
-0.1076923076923077	0.07692307692307693	1.3583986061903517
-0.09743589743589745	0.07692307692307693	2.3243750445280638
-0.08717948717948718	0.07692307692307693	3.66514993132502
-0.07692307692307691	0.07692307692307693	5.441059672546296
-0.06666666666666668	0.07692307692307693	7.62687193548687
-0.056410256410256404	0.07692307692307693	10.052309435966968
-0.046153846153846156	0.07692307692307693	12.533045068186949
-0.03589743589743591	0.07692307692307693	14.884751726347192
-0.025641025641025633	0.07692307692307693	16.92310230464807
-0.015384615384615385	0.07692307692307693	18.463769697289955
-0.005128205128205138	0.07692307692307693	19.322426798473213
0.00512820512820511	0.07692307692307693	19.322426798473217
0.015384615384615385	0.07692307692307693	18.463769697289955
0.02564102564102566	0.07692307692307693	16.923102304648065
0.03589743589743591	0.07692307692307693	14.884751726347192
0.046153846153846184	0.07692307692307693	12.53304506818694
0.056410256410256376	0.07692307692307693	10.052309435966974
0.06666666666666665	0.07692307692307693	7.626871935486874
0.07692307692307693	0.07692307692307693	5.441059672546294
0.0871794871794872	0.07692307692307693	3.6651499313250158
0.09743589743589748	0.07692307692307693	2.3243750445280598
0.1076923076923077	0.07692307692307693	1.3583986061903517
0.11794871794871797	0.07692307692307693	0.7057782477120044
0.1282051282051282	0.07692307692307693	0.30507160049314996
0.13846153846153847	0.07692307692307693	0.0948362959339081
0.14871794871794874	0.07692307692307693	0.01362996543440568
0.15897435897435896	0.07692307692307693	0.000010240394766646374
0.16923076923076924	0.07692307692307693	0.0
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.0
-0.158974358974359	0.0871794871794872	6.898028037642656e-6
-0.14871794871794874	0.0871794871794872	0.009181275318102896
-0.13846153846153847	0.0871794871794872	0.0638826376566126
-0.1282051282051282	0.0871794871794872	0.20549915326942553
-0.11794871794871796	0.0871794871794872	0.475418990382399
-0.1076923076923077	0.0871794871794872	0.9150303172213928
-0.09743589743589745	0.0871794871794872	1.5657213020122653
-0.08717948717948718	0.0871794871794872	2.468880112980876
-0.07692307692307691	0.0871794871794872	3.665149931325017
-0.06666666666666668	0.0871794871794872	5.13753401595993
-0.056410256410256404	0.0871794871794872	6.771331956675698
-0.046153846153846156	0.0871794871794872	8.442379248794737
-0.03589743589743591	0.0871794871794872	10.026511387639472
-0.025641025641025633	0.0871794871794872	11.39956386853233
-0.015384615384615385	0.0871794871794872	12.437372186795733
-0.005128205128205138	0.0871794871794872	13.015771837752101
0.00512820512820511	0.0871794871794872	13.015771837752105
0.015384615384615385	0.0871794871794872	12.437372186795733
0.02564102564102566	0.0871794871794872	11.399563868532328
0.03589743589743591	0.0871794871794872	10.026511387639472
0.046153846153846184	0.0871794871794872	8.442379248794731
0.056410256410256376	0.0871794871794872	6.771331956675702
0.06666666666666665	0.0871794871794872	5.137534015959933
0.07692307692307693	0.0871794871794872	3.6651499313250158
0.0871794871794872	0.0871794871794872	2.468880112980873
0.09743589743589748	0.0871794871794872	1.5657213020122627
0.1076923076923077	0.0871794871794872	0.9150303172213928
0.11794871794871797	0.0871794871794872	0.47541899038239843
0.1282051282051282	0.0871794871794872	0.20549915326942553
0.13846153846153847	0.0871794871794872	0.0638826376566126
0.14871794871794874	0.0871794871794872	0.009181275318102896
0.15897435897435896	0.0871794871794872	6.898028037643373e-6
0.16923076923076924	0.0871794871794872	0.0
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0
-0.158974358974359	0.09743589743589748	4.374610732869809e-6
-0.14871794871794874	0.09743589743589748	0.005822606885450045
-0.13846153846153847	0.09743589743589748	0.040513269997109816
-0.1282051282051282	0.09743589743589748	0.1303240283429328
-0.11794871794871796	0.09743589743589748	0.3015025463201388
-0.1076923076923077	0.09743589743589748	0.580296488325949
-0.09743589743589745	0.09743589743589748	0.9929535187575838
-0.08717948717948718	0.09743589743589748	1.5657213020122644
-0.07692307692307691	0.09743589743589748	2.3243750445280607
-0.06666666666666668	0.09743589743589748	3.258135705459178
-0.056410256410256404	0.09743589743589748	4.294262257539458
-0.046153846153846156	0.09743589743589748	5.354011707577235
-0.03589743589743591	0.09743589743589748	6.358641062380849
-0.025641025641025633	0.09743589743589748	7.229407328758639
-0.015384615384615385	0.09743589743589748	7.8875675135189445
-0.005128205128205138	0.09743589743589748	8.2543786234701
0.00512820512820511	0.09743589743589748	8.254378623470101
0.015384615384615385	0.09743589743589748	7.8875675135189445
0.02564102564102566	0.09743589743589748	7.229407328758638
0.03589743589743591	0.09743589743589748	6.358641062380849
0.046153846153846184	0.09743589743589748	5.354011707577231
0.056410256410256376	0.09743589743589748	4.294262257539461
0.06666666666666665	0.09743589743589748	3.2581357054591797
0.07692307692307693	0.09743589743589748	2.3243750445280598
0.0871794871794872	0.09743589743589748	1.5657213020122627
0.09743589743589748	0.09743589743589748	0.9929535187575821
0.1076923076923077	0.09743589743589748	0.580296488325949
0.11794871794871797	0.09743589743589748	0.30150254632013845
0.1282051282051282	0.09743589743589748	0.1303240283429328
0.13846153846153847	0.09743589743589748	0.040513269997109816
0.14871794871794874	0.09743589743589748	0.005822606885450045
0.15897435897435896	0.09743589743589748	4.374610732870264e-6
0.16923076923076924	0.09743589743589748	0.0
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.0
-0.158974358974359	0.1076923076923077	2.5565861826580818e-6
-0.14871794871794874	0.1076923076923077	0.003402816209118099
-0.13846153846153847	0.1076923076923077	0.023676544637597958
-0.1282051282051282	0.1076923076923077	0.07616325896757177
-0.11794871794871796	0.1076923076923077	0.17620247629498856
-0.1076923076923077	0.1076923076923077	0.3391337137157982
-0.09743589743589745	0.1076923076923077	0.58029648832595
-0.08717948717948718	0.1076923076923077	0.915030317221394
-0.07692307692307691	0.1076923076923077	1.358398606190352
-0.06666666666666668	0.1076923076923077	1.9041019268787525
-0.056410256410256404	0.1076923076923077	2.509629364241358
-0.046153846153846156	0.1076923076923077	3.1289623669903164
-0.03589743589743591	0.1076923076923077	3.7160823838377812
-0.025641025641025633	0.1076923076923077	4.224970863495905
-0.015384615384615385	0.1076923076923077	4.609609254676838
-0.005128205128205138	0.1076923076923077	4.82397900609273
0.00512820512820511	0.1076923076923077	4.823979006092731
0.015384615384615385	0.1076923076923077	4.609609254676838
0.02564102564102566	0.1076923076923077	4.224970863495904
0.03589743589743591	0.1076923076923077	3.7160823838377812
0.046153846153846184	0.1076923076923077	3.128962366990314
0.056410256410256376	0.1076923076923077	2.5096293642413596
0.06666666666666665	0.1076923076923077	1.9041019268787538
0.07692307692307693	0.1076923076923077	1.3583986061903517
0.0871794871794872	0.1076923076923077	0.9150303172213928
0.09743589743589748	0.1076923076923077	0.580296488325949
0.1076923076923077	0.1076923076923077	0.3391337137157982
0.11794871794871797	0.1076923076923077	0.17620247629498836
0.1282051282051282	0.1076923076923077	0.07616325896757177
0.13846153846153847	0.1076923076923077	0.023676544637597958
0.14871794871794874	0.1076923076923077	0.003402816209118099
0.15897435897435896	0.1076923076923077	2.556586182658347e-6
0.16923076923076924	0.1076923076923077	0.0
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.0
-0.158974358974359	0.11794871794871797	1.3283162305220269e-6
-0.14871794871794874	0.11794871794871797	0.001767988902824918
-0.13846153846153847	0.11794871794871797	0.012301536610865254
-0.1282051282051282	0.11794871794871797	0.03957186882348424
-0.11794871794871796	0.11794871794871797	0.09154888292381431
-0.1076923076923077	0.11794871794871797	0.17620247629498836
-0.09743589743589745	0.11794871794871797	0.30150254632013895
-0.08717948717948718	0.11794871794871797	0.47541899038239915
-0.07692307692307691	0.11794871794871797	0.7057782477120047
-0.06666666666666668	0.11794871794871797	0.9893073471169485
-0.056410256410256404	0.11794871794871797	1.3039190463161106
-0.046153846153846156	0.11794871794871797	1.6257036531600917
-0.03589743589743591	0.11794871794871797	1.9307514754994943
-0.025641025641025633	0.11794871794871797	2.1951528211849203
-0.015384615384615385	0.11794871794871797	2.3949979980669722
-0.005128205128205138	0.11794871794871797	2.5063773139962504
0.00512820512820511	0.11794871794871797	2.506377313996251
0.015384615384615385	0.11794871794871797	2.3949979980669722
0.02564102564102566	0.11794871794871797	2.1951528211849203
0.03589743589743591	0.11794871794871797	1.9307514754994943
0.046153846153846184	0.11794871794871797	1.6257036531600906
0.056410256410256376	0.11794871794871797	1.3039190463161114
0.06666666666666665	0.11794871794871797	0.9893073471169491
0.07692307692307693	0.11794871794871797	0.7057782477120044
0.0871794871794872	0.11794871794871797	0.47541899038239843
0.09743589743589748	0.11794871794871797	0.30150254632013845
0.1076923076923077	0.11794871794871797	0.17620247629498836
0.11794871794871797	0.11794871794871797	0.09154888292381419
0.1282051282051282	0.11794871794871797	0.03957186882348424
0.13846153846153847	0.11794871794871797	0.012301536610865254
0.14871794871794874	0.11794871794871797	0.001767988902824918
0.15897435897435896	0.11794871794871797	1.328316230522165e-6
0.16923076923076924	0.11794871794871797	0.0
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.0
-0.158974358974359	0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	0.1282051282051282	0.0007642105802884069
-0.13846153846153847	0.1282051282051282	0.005317320949700206
-0.1282051282051282	0.1282051282051282	0.017104881590812998
-0.11794871794871796	0.1282051282051282	0.039571868823484284
-0.1076923076923077	0.1282051282051282	0.07616325896757177
-0.09743589743589745	0.1282051282051282	0.13032402834293302
-0.08717948717948718	0.1282051282051282	0.2054991532694258
-0.07692307692307691	0.1282051282051282	0.3050716004931501
-0.06666666666666668	0.1282051282051282	0.427626633072084
-0.056410256410256404	0.1282051282051282	0.5636170732984631
-0.046153846153846156	0.1282051282051282	0.7027079922127137
-0.03589743589743591	0.1282051282051282	0.8345644608552634
-0.025641025641025633	0.1282051282051282	0.9488515502665394
-0.015384615384615385	0.1282051282051282	1.035234331486969
-0.005128205128205138	0.1282051282051282	1.0833778755569787
0.00512820512820511	0.1282051282051282	1.083377875556979
0.015384615384615385	0.1282051282051282	1.035234331486969
0.02564102564102566	0.1282051282051282	0.9488515502665393
0.03589743589743591	0.1282051282051282	0.8345644608552634
0.046153846153846184	0.1282051282051282	0.7027079922127132
0.056410256410256376	0.1282051282051282	0.5636170732984634
0.06666666666666665	0.1282051282051282	0.42762663307208426
0.07692307692307693	0.1282051282051282	0.30507160049314996
0.0871794871794872	0.1282051282051282	0.20549915326942553
0.09743589743589748	0.1282051282051282	0.1303240283429328
0.1076923076923077	0.1282051282051282	0.07616325896757177
0.11794871794871797	0.1282051282051282	0.03957186882348424
0.1282051282051282	0.1282051282051282	0.017104881590812998
0.13846153846153847	0.1282051282051282	0.005317320949700206
0.14871794871794874	0.1282051282051282	0.0007642105802884069
0.15897435897435896	0.1282051282051282	5.741627199762908e-7
0.16923076923076924	0.1282051282051282	0.0
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.0
-0.158974358974359	0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	0.13846153846153847	0.00023756685522644165
-0.13846153846153847	0.13846153846153847	0.0016529726868911253
-0.1282051282051282	0.13846153846153847	0.005317320949700206
-0.11794871794871796	0.13846153846153847	0.01230153661086527
-0.1076923076923077	0.13846153846153847	0.023676544637597958
-0.09743589743589745	0.13846153846153847	0.04051326999710988
-0.08717948717948718	0.13846153846153847	0.06388263765661269
-0.07692307692307691	0.13846153846153847	0.09483629593390815
-0.06666666666666668	0.13846153846153847	0.13293445164246123
-0.056410256410256404	0.13846153846153847	0.17520921472313974
-0.046153846153846156	0.13846153846153847	0.21844781027430865
-0.03589743589743591	0.13846153846153847	0.25943746339433316
-0.025641025641025633	0.13846153846153847	0.2949653991815785
-0.015384615384615385	0.13846153846153847	0.3218188427344097
-0.005128205128205138	0.13846153846153847	0.33678501915119197
0.00512820512820511	0.13846153846153847	0.336785019151192
0.015384615384615385	0.13846153846153847	0.3218188427344097
0.02564102564102566	0.13846153846153847	0.29496539918157844
0.03589743589743591	0.13846153846153847	0.25943746339433316
0.046153846153846184	0.13846153846153847	0.21844781027430848
0.056410256410256376	0.13846153846153847	0.17520921472313986
0.06666666666666665	0.13846153846153847	0.13293445164246132
0.07692307692307693	0.13846153846153847	0.0948362959339081
0.0871794871794872	0.13846153846153847	0.0638826376566126
0.09743589743589748	0.13846153846153847	0.040513269997109816
0.1076923076923077	0.13846153846153847	0.023676544637597958
0.11794871794871797	0.13846153846153847	0.012301536610865254
0.1282051282051282	0.13846153846153847	0.005317320949700206
0.13846153846153847	0.13846153846153847	0.0016529726868911253
0.14871794871794874	0.13846153846153847	0.00023756685522644165
0.15897435897435896	0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	0.13846153846153847	0.0
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	0.0
-0.158974358974359	0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	0.14871794871794874	0.00003414334135691525
-0.13846153846153847	0.14871794871794874	0.00023756685522644165
-0.1282051282051282	0.14871794871794874	0.0007642105802884069
-0.11794871794871796	0.14871794871794874	0.0017679889028249201
-0.1076923076923077	0.14871794871794874	0.003402816209118099
-0.09743589743589745	0.14871794871794874	0.0058226068854500546
-0.08717948717948718	0.14871794871794874	0.009181275318102908
-0.07692307692307691	0.14871794871794874	0.013629965434405684
-0.06666666666666668	0.14871794871794874	0.019105469726391853
-0.056410256410256404	0.14871794871794874	0.025181240124878282
-0.046153846153846156	0.14871794871794874	0.031395533471018595
-0.03589743589743591	0.14871794871794874	0.03728660660596648
-0.025641025641025633	0.14871794871794874	0.04239271637087559
-0.015384615384615385	0.14871794871794874	0.04625211960689959
-0.005128205128205138	0.14871794871794874	0.048403073155192114
0.00512820512820511	0.14871794871794874	0.04840307315519212
0.015384615384615385	0.14871794871794874	0.04625211960689959
0.02564102564102566	0.14871794871794874	0.042392716370875584
0.03589743589743591	0.14871794871794874	0.03728660660596648
0.046153846153846184	0.14871794871794874	0.03139553347101858
0.056410256410256376	0.14871794871794874	0.025181240124878292
0.06666666666666665	0.14871794871794874	0.01910546972639186
0.07692307692307693	0.14871794871794874	0.01362996543440568
0.0871794871794872	0.14871794871794874	0.009181275318102896
0.09743589743589748	0.14871794871794874	0.005822606885450045
0.1076923076923077	0.14871794871794874	0.003402816209118099
0.11794871794871797	0.14871794871794874	0.001767988902824918
0.1282051282051282	0.14871794871794874	0.0007642105802884069
0.13846153846153847	0.14871794871794874	0.00023756685522644165
0.14871794871794874	0.14871794871794874	0.00003414334135691525
0.15897435897435896	0.14871794871794874	2.56523977136866e-8
0.16923076923076924	0.14871794871794874	0.0
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	0.0
-0.158974358974359	0.15897435897435896	1.9273026080905447e-11
-0.14871794871794874	0.15897435897435896	2.56523977136866e-8
-0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
-0.1282051282051282	0.15897435897435896	5.741627199762908e-7
-0.11794871794871796	0.15897435897435896	1.3283162305221667e-6
-0.1076923076923077	0.15897435897435896	2.556586182658347e-6
-0.09743589743589745	0.15897435897435896	4.3746107328702704e-6
-0.08717948717948718	0.15897435897435896	6.898028037643382e-6
-0.07692307692307691	0.15897435897435896	0.000010240394766646378
-0.06666666666666668	0.15897435897435896	0.000014354222183615893
-0.056410256410256404	0.15897435897435896	0.000018919038410878637
-0.046153846153846156	0.15897435897435896	0.000023587928978978273
-0.03589743589743591	0.15897435897435896	0.000028013979418458487
-0.025641025641025633	0.15897435897435896	0.00003185027525986296
-0.015384615384615385	0.15897435897435896	0.00003474990203373536
-0.005128205128205138	0.15897435897435896	0.00003636594527061938
0.00512820512820511	0.15897435897435896	0.00003636594527061939
0.015384615384615385	0.15897435897435896	0.00003474990203373536
0.02564102564102566	0.15897435897435896	0.00003185027525986295
0.03589743589743591	0.15897435897435896	0.000028013979418458487
0.046153846153846184	0.15897435897435896	0.00002358792897897826
0.056410256410256376	0.15897435897435896	0.00001891903841087865
0.06666666666666665	0.15897435897435896	0.000014354222183615902
0.07692307692307693	0.15897435897435896	0.000010240394766646374
0.0871794871794872	0.15897435897435896	6.898028037643373e-6
0.09743589743589748	0.15897435897435896	4.374610732870264e-6
0.1076923076923077	0.15897435897435896	2.556586182658347e-6
0.11794871794871797	0.15897435897435896	1.328316230522165e-6
0.1282051282051282	0.15897435897435896	5.741627199762908e-7
0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
0.14871794871794874	0.15897435897435896	2.56523977136866e-8
0.15897435897435896	0.15897435897435896	1.9273026080907447e-11
0.16923076923076924	0.15897435897435896	0.0
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	0.0
-0.158974358974359	0.16923076923076924	0.0
-0.14871794871794874	0.16923076923076924	0.0
-0.13846153846153847	0.16923076923076924	0.0
-0.1282051282051282	0.16923076923076924	0.0
-0.11794871794871796	0.16923076923076924	0.0
-0.1076923076923077	0.16923076923076924	0.0
-0.09743589743589745	0.16923076923076924	0.0
-0.08717948717948718	0.16923076923076924	0.0
-0.07692307692307691	0.16923076923076924	0.0
-0.06666666666666668	0.16923076923076924	0.0
-0.056410256410256404	0.16923076923076924	0.0
-0.046153846153846156	0.16923076923076924	0.0
-0.03589743589743591	0.16923076923076924	0.0
-0.025641025641025633	0.16923076923076924	0.0
-0.015384615384615385	0.16923076923076924	0.0
-0.005128205128205138	0.16923076923076924	0.0
0.00512820512820511	0.16923076923076924	0.0
0.015384615384615385	0.16923076923076924	0.0
0.02564102564102566	0.16923076923076924	0.0
0.03589743589743591	0.16923076923076924	0.0
0.046153846153846184	0.16923076923076924	0.0
0.056410256410256376	0.16923076923076924	0.0
0.06666666666666665	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.0871794871794872	0.16923076923076924	0.0
0.09743589743589748	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.11794871794871797	0.16923076923076924	0.0
0.1282051282051282	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.14871794871794874	0.16923076923076924	0.0
0.15897435897435896	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results_final_redo/pointsource2d_tv_fast/omega_b_functions.csv <==
x	y	g	omega
0.0	0.0	-0.006657306104215335	0.004561740890083201
0.02564102564102564	0.0	-0.005549642451819932	0.00989537517891873
0.05128205128205128	0.0	0.0009476337738812358	0.01807472056597074
0.07692307692307693	0.0	0.013446132183104998	0.028425888165099746
0.10256410256410256	0.0	0.02840598576379836	0.038923544255115884
0.1282051282051282	0.0	0.038209349741227805	0.04659666910198749
0.15384615384615385	0.0	0.03584389500558809	0.04897280678284928
0.1794871794871795	0.0	0.02125572137657631	0.04505119451255409
0.20512820512820512	0.0	0.0034037166276524775	0.036367032991807324
0.23076923076923078	0.0	-0.006044044947191089	0.02570346423004093
0.2564102564102564	0.0	-0.0015113940039585287	0.01591645669564925
0.28205128205128205	0.0	0.012875264808664433	0.008658762113980386
0.3076923076923077	0.0	0.027111297806733152	0.004170938627940288
0.3333333333333333	0.0	0.03243557815363934	0.0019292051667617275
0.358974358974359	0.0	0.025855211395332568	0.0009962298220283548
0.38461538461538464	0.0	0.010935483018947588	0.0006669695782526189
0.41025641025641024	0.0	-0.005120020358273189	0.0004966066726163482
0.4358974358974359	0.0	-0.01576658553138736	0.0003415634129627499
0.46153846153846156	0.0	-0.01903803109222337	0.00020052952461164584
0.48717948717948717	0.0	-0.018723991289938482	0.00009246840709928164
0.5128205128205128	0.0	-0.022107512938321063	0.00003105316624219614
0.5384615384615384	0.0	-0.03539091394031757	6.4124430049447055e-6
0.5641025641025641	0.0	-0.05866822807519526	4.367561493952793e-7
0.5897435897435898	0.0	-0.08570053082451085	1.428052350532134e-12
0.6153846153846154	0.0	-0.10621711677695937	0.0
0.6410256410256411	0.0	-0.11205599198511466	0.0
0.6666666666666666	0.0	-0.10019878329025723	0.0
0.6923076923076923	0.0	-0.07399234296440094	0.0
0.717948717948718	0.0	-0.04167439789902865	0.0
0.7435897435897436	0.0	-0.012671550061162128	0.0
0.7692307692307693	0.0	0.00560475228733183	0.0
0.7948717948717948	0.0	0.011980348643348324	0.0
0.8205128205128205	0.0	0.011365303586294822	0.0
0.8461538461538461	0.0	0.011524293542599278	0.0
0.8717948717948718	0.0	0.016833545204329364	0.0
0.8974358974358975	0.0	0.025632350887468736	0.0
0.9230769230769231	0.0	0.03248457814159504	0.0
0.9487179487179487	0.0	0.033307535275386685	0.0
0.9743589743589743	0.0	0.028032447998867	0.0
1.0	0.0	0.019505668915319314	0.0
0.0	0.02564102564102564	-0.0020648503588360785	0.009895375178918732
0.02564102564102564	0.02564102564102564	0.003981363820857084	0.02146514944424539
0.05128205128205128	0.02564102564102564	0.018444288381300643	0.039208851684993835
0.07692307692307693	0.02564102564102564	0.041974115072462445	0.061693030733772046
0.10256410256410256	0.02564102564102564	0.06921841105899958	0.08462673231616631
0.1282051282051282	0.02564102564102564	0.08866095296746128	0.1017295761922152
0.15384615384615385	0.02564102564102564	0.08930836715108524	0.10778170164693243
0.1794871794871795	0.02564102564102564	0.06947030428917184	0.10054640237685743
0.20512820512820512	0.02564102564102564	0.04078494428476232	0.08307923131908054
0.23076923076923078	0.02564102564102564	0.019852860786761118	0.06106829623667579
0.2564102564102564	0.02564102564102564	0.01654354779618268	0.04051674391270674
0.28205128205128205	0.02564102564102564	0.027963285730096196	0.02507545655633857
0.3076923076923077	0.02564102564102564	0.04216726969137813	0.015412751763589437
0.3333333333333333	0.02564102564102564	0.04738743216750215	0.010518135822547472
0.358974358974359	0.02564102564102564	0.038527567508756175	0.008282788353068633
0.38461538461538464	0.02564102564102564	0.019518683545308564	0.00702234114801693
0.41025641025641024	0.02564102564102564	-0.00041154257912385525	0.005666309135387116
0.4358974358974359	0.02564102564102564	-0.01291922972810094	0.004002795459868845
0.46153846153846156	0.02564102564102564	-0.015991221859640494	0.002358384673105864
0.48717948717948717	0.02564102564102564	-0.015223409527320405	0.0010875029943823104
0.5128205128205128	0.02564102564102564	-0.020070144369168624	0.0003652102629731828
0.5384615384615384	0.02564102564102564	-0.03763820136825978	0.00007541549798404003
0.5641025641025641	0.02564102564102564	-0.06666219291892533	5.136604329868941e-6
0.5897435897435898	0.02564102564102564	-0.09806225096772521	1.679504661166005e-11
0.6153846153846154	0.02564102564102564	-0.11913825261573638	0.0
0.6410256410256411	0.02564102564102564	-0.12134541758131175	0.0
0.6666666666666666	0.02564102564102564	-0.10312709993473083	0.0
0.6923076923076923	0.02564102564102564	-0.06983107080734725	0.0
0.717948717948718	0.02564102564102564	-0.03113528160508398	0.0
0.7435897435897436	0.02564102564102564	0.002573826854949946	0.0
0.7692307692307693	0.02564102564102564	0.023238225128584204	0.0
0.7948717948717948	0.02564102564102564	0.029529976093536598	0.0
0.8205128205128205	0.02564102564102564	0.027098881148420826	0.0
0.8461538461538461	0.02564102564102564	0.02529354032377026	0.0
0.8717948717948718	0.02564102564102564	0.029932174805428095	0.0
0.8974358974358975	0.02564102564102564	0.03996897488689093	0.0
0.9230769230769231	0.02564102564102564	0.04906644357446731	0.0
0.9487179487179487	0.02564102564102564	0.051325842942916755	0.0
0.9743589743589743	0.02564102564102564	0.04504481468968116	0.0
1.0	0.02564102564102564	0.032821803008054554	0.0
0.0	0.05128205128205128	0.009703679272062877	0.01807472056597074
0.02564102564102564	0.05128205128205128	0.02432967645214513	0.039208851684993835
0.05128205128205128	0.05128205128205128	0.0505359217145523	0.07162632194024614
0.07692307692307693	0.05128205128205128	0.08905146195108106	0.11280250576950565
0.10256410256410256	0.05128205128205128	0.13309503108701462	0.15522942314170865
0.1282051282051282	0.05128205128205128	0.16749840169558033	0.18796039937837583
0.15384615384615385	0.05128205128205128	0.1769282636850507	0.2019162663901565
0.1794871794871795	0.05128205128205128	0.15629148013305144	0.19279541469886943
0.20512820512820512	0.05128205128205128	0.11774407467537742	0.16529672735216688
0.23076923076923078	0.05128205128205128	0.0814402696450648	0.1286912971710624
0.2564102564102564	0.05128205128205128	0.06257184453368636	0.09333052727484989
0.28205128205128205	0.05128205128205128	0.06257742176375584	0.06609582233537457
0.3076923076923077	0.05128205128205128	0.07072936111052527	0.04867820804200855
0.3333333333333333	0.05128205128205128	0.07393219590288287	0.039635799064863815
0.358974358974359	0.05128205128205128	0.06424258362683899	0.0348738714982738
0.38461538461538464	0.05128205128205128	0.04387066003227877	0.030818274154025386
0.41025641025641024	0.05128205128205128	0.02179804884909294	0.025173674692221586
0.4358974358974359	0.05128205128205128	0.006886032686595656	0.01786987646629728
0.46153846153846156	0.05128205128205128	0.0015726302412511239	0.010558567568324836
0.48717948717948717	0.05128205128205128	-2.817887003945192e-6	0.004892288792321086
0.5128205128205128	0.05128205128205128	-0.007423025441809242	0.0016613073737231682
0.5384615384615384	0.05128205128205128	-0.027208879397958338	0.0003550265331912056
0.5641025641025641	0.05128205128205128	-0.05657085598540604	0.00003059842222169597
0.5897435897435898	0.05128205128205128	-0.08477906565802333	2.0738859483890444e-6
0.6153846153846154	0.05128205128205128	-0.09931468464412445	2.6691614995886784e-7
0.6410256410256411	0.05128205128205128	-0.09401632924693164	3.147068596218465e-9
0.6666666666666666	0.05128205128205128	-0.07065236536807366	0.0
0.6923076923076923	0.05128205128205128	-0.03640737523340711	0.0
0.717948717948718	0.05128205128205128	-0.00015748688485754138	0.0
0.7435897435897436	0.05128205128205128	0.029710844147508624	0.0
0.7692307692307693	0.05128205128205128	0.04694518482468471	0.0
0.7948717948717948	0.05128205128205128	0.05058714142208828	0.0
0.8205128205128205	0.05128205128205128	0.04583146065641949	0.0
0.8461538461538461	0.05128205128205128	0.041695076729270884	0.0
0.8717948717948718	0.05128205128205128	0.04439797443912747	0.0
0.8974358974358975	0.05128205128205128	0.053995792394160316	0.0
0.9230769230769231	0.05128205128205128	0.06436420238987779	0.0
0.9487179487179487	0.05128205128205128	0.06826521161677422	0.0
0.9743589743589743	0.05128205128205128	0.06181169242873335	0.0
1.0	0.05128205128205128	0.046531463465935015	0.0
0.0	0.07692307692307693	0.027293778596812365	0.028425888165099743
0.02564102564102564	0.07692307692307693	0.05292498833246526	0.06169303073377204
0.05128205128205128	0.07692307692307693	0.09309280334472335	0.11280250576950565
0.07692307692307693	0.07692307692307693	0.14902460163828513	0.17804912577798634
0.10256410256410256	0.07692307692307693	0.21349501005767296	0.24632240280707235
0.1282051282051282	0.07692307692307693	0.26852442750060607	0.3013930188421865
0.15384615384615385	0.07692307692307693	0.29443367377845336	0.32976246594673464
0.1794871794871795	0.07692307692307693	0.28088345633974815	0.32409427638592353
0.20512820512820512	0.07692307692307693	0.23784297776003396	0.2899683602325514
0.23076923076923078	0.07692307692307693	0.18679345225044486	0.2397542898465599
0.2564102564102564	0.07692307692307693	0.14839108651287228	0.18856282244846906
0.28205128205128205	0.07692307692307693	0.13109871708726983	0.14769860043875468
0.3076923076923077	0.07692307692307693	0.12871927004585068	0.12077463632447466
0.3333333333333333	0.07692307692307693	0.1290853257890746	0.10635194737235654
0.358974358974359	0.07692307692307693	0.1206842007011363	0.09749133907380647
0.38461538461538464	0.07692307692307693	0.1011277649686451	0.08756344219667349
0.41025641025641024	0.07692307692307693	0.0758933687393919	0.07223905892571286
0.4358974358974359	0.07692307692307693	0.05312054018700075	0.0519727983439988
0.46153846153846156	0.07692307692307693	0.03758378931727763	0.031434287175002865
0.48717948717948717	0.07692307692307693	0.026568063620507596	0.015243951584994657
0.5128205128205128	0.07692307692307693	0.013321687149490424	0.005704279972863377
0.5384615384615384	0.07692307692307693	-0.007290350665351705	0.0015593408839243454
0.5641025641025641	0.07692307692307693	-0.0323011397650984	0.0003107157792872305
0.5897435897435898	0.07692307692307693	-0.05179063235478339	0.00006608881025619037
0.6153846153846154	0.07692307692307693	-0.05607462203793203	8.506133447160794e-6
0.6410256410256411	0.07692307692307693	-0.04302376599007878	1.0029136659931762e-7
0.6666666666666666	0.07692307692307693	-0.01814356444588321	0.0
0.6923076923076923	0.07692307692307693	0.010414789807598829	0.0
0.717948717948718	0.07692307692307693	0.03631764702145163	0.0
0.7435897435897436	0.07692307692307693	0.05518108385409364	0.0
0.7692307692307693	0.07692307692307693	0.06429087439614066	0.0
0.7948717948717948	0.07692307692307693	0.0637138851145455	0.0
0.8205128205128205	0.07692307692307693	0.057586418129550676	0.0
0.8461538461538461	0.07692307692307693	0.05302839914646334	0.0
0.8717948717948718	0.07692307692307693	0.05515236593459096	0.0
0.8974358974358975	0.07692307692307693	0.06438899238432845	0.0
0.9230769230769231	0.07692307692307693	0.07516177660394939	0.0
0.9487179487179487	0.07692307692307693	0.07981766884337767	0.0
0.9743589743589743	0.07692307692307693	0.07313407367576573	0.0
1.0	0.07692307692307693	0.05579793477942889	0.0
0.0	0.10256410256410256	0.04626999438375097	0.03892354425511589
0.02564102564102564	0.10256410256410256	0.08296974437823722	0.08462673231616633
0.05128205128205128	0.10256410256410256	0.1368866034849913	0.15522942314170865
0.07692307692307693	0.10256410256410256	0.21037451789964315	0.24632240280707232
0.10256410256410256	0.10256410256410256	0.29686583960806334	0.3437718489929771
0.1282051282051282	0.10256410256410256	0.3765622207856885	0.4264169568906151
0.15384615384615385	0.10256410256410256	0.4257826936670218	0.47629424436726076
0.1794871794871795	0.10256410256410256	0.4278961467618195	0.4820407503329123
0.20512820512820512	0.10256410256410256	0.38872580873723284	0.44870278943397063
0.23076923076923078	0.10256410256410256	0.3289583252433378	0.3903751229312282
0.2564102564102564	0.10256410256410256	0.27368137983464536	0.3264252679868879
0.28205128205128205	0.10256410256410256	0.23920468664101377	0.2732024303140385
0.3076923076923077	0.10256410256410256	0.22572088794070455	0.2369772643157326
0.3333333333333333	0.10256410256410256	0.22398982605816478	0.2169678386053195
0.358974358974359	0.10256410256410256	0.21878546445719343	0.20295084861786106
0.38461538461538464	0.10256410256410256	0.20084518371571025	0.18445093320655587
0.41025641025641024	0.10256410256410256	0.1691909928127419	0.15442391417107598
0.4358974358974359	0.10256410256410256	0.13025849451437616	0.1139717910056163
0.46153846153846156	0.10256410256410256	0.09352868934554315	0.07209917239530904
0.48717948717948717	0.10256410256410256	0.0632088912507024	0.037873152934109894
0.5128205128205128	0.10256410256410256	0.038302765261801285	0.016332689465503647
0.5384615384615384	0.10256410256410256	0.015252329380717489	0.005728996118740232
0.5641025641025641	0.10256410256410256	-0.004795012949616293	0.001653624531322912
0.5897435897435898	0.10256410256410256	-0.015393906130852342	0.00040828559121736455
0.6153846153846154	0.10256410256410256	-0.011363544449976648	0.00005254958844152094
0.6410256410256411	0.10256410256410256	0.005527285501920205	6.196052498751004e-7
0.6666666666666666	0.10256410256410256	0.027276642895600552	3.472896471540892e-11
0.6923076923076923	0.10256410256410256	0.045954482130763454	5.0246016454590943e-11
0.717948717948718	0.10256410256410256	0.058143508947153165	6.335416075024364e-11
0.7435897435897436	0.10256410256410256	0.06356192605814565	6.98056865527444e-11
0.7692307692307693	0.10256410256410256	0.0632929859157225	6.759903284030316e-11
0.7948717948717948	0.10256410256410256	0.05898111933179359	5.738854966835981e-11
0.8205128205128205	0.10256410256410256	0.053913917813214286	4.2514935572652106e-11
0.8461538461538461	0.10256410256410256	0.052644178282004746	2.7335985759706135e-11
0.8717948717948718	0.10256410256410256	0.05774374494314986	1.507519530873693e-11
0.8974358974358975	0.10256410256410256	0.06839083503445362	7.130347137301494e-12
0.9230769230769231	0.10256410256410256	0.0790891728579554	2.8225263687755515e-12
0.9487179487179487	0.10256410256410256	0.08288068194144729	9.177274551931937e-13
0.9743589743589743	0.10256410256410256	0.07516733666888219	2.2138953902156806e-13
1.0	0.10256410256410256	0.056960223672321786	2.862965571407677e-14
0.0	0.1282051282051282	0.06106678904506121	0.046596669101987495
0.02564102564102564	0.1282051282051282	0.1065673671898431	0.1017295761922152
0.05128205128205128	0.1282051282051282	0.17188301195703276	0.1879603993783759
0.07692307692307693	0.1282051282051282	0.26080762250370165	0.30139301884218656
0.10256410256410256	0.1282051282051282	0.3678863640501827	0.426416956890615
0.1282051282051282	0.1282051282051282	0.47215788755678006	0.5379289228106389
0.15384615384615385	0.1282051282051282	0.5467148210387626	0.61348948201858
0.1794871794871795	0.1282051282051282	0.5692190235217492	0.636914928733675
0.20512820512820512	0.1282051282051282	0.5412257943718661	0.6115748131270308
0.23076923076923078	0.1282051282051282	0.48151329591067743	0.5522163282186967
0.2564102564102564	0.1282051282051282	0.41758844765581243	0.48152595843638346
0.28205128205128205	0.1282051282051282	0.3718738097198425	0.42041005932579273
0.3076923076923077	0.1282051282051282	0.35040352632225225	0.3776315996521386
0.3333333333333333	0.1282051282051282	0.3479355498886079	0.3534802192829008
0.358974358974359	0.1282051282051282	0.3466916712759992	0.33496060310033127
0.38461538461538464	0.1282051282051282	0.3306422060061268	0.30820967765613216
0.41025641025641024	0.1282051282051282	0.2912839600619661	0.2634358916748712
0.4358974358974359	0.1282051282051282	0.23224126445742704	0.20164044741425122
0.46153846153846156	0.1282051282051282	0.16790405126731073	0.1354080919266495
0.48717948717948717	0.1282051282051282	0.11066526273123763	0.07802927904320765
0.5128205128205128	0.1282051282051282	0.06702946805002033	0.03838150978844978
0.5384615384615384	0.1282051282051282	0.035871456006981696	0.01586543345777994
0.5641025641025641	0.1282051282051282	0.016182330358002286	0.005337745626878802
0.5897435897435898	0.1282051282051282	0.009820543292669516	0.001375735780871147
0.6153846153846154	0.1282051282051282	0.017013478180535963	0.00017707252877925084
0.6410256410256411	0.1282051282051282	0.03295849216368179	2.096778858260346e-6
0.6666666666666666	0.1282051282051282	0.04863310719447774	1.5216897050858174e-8
0.6923076923076923	0.1282051282051282	0.057041481854706	2.201587251076319e-8
0.717948717948718	0.1282051282051282	0.05694295496205347	2.7759357348542995e-8
0.7435897435897436	0.1282051282051282	0.05104275701553388	3.058616790169637e-8
0.7692307692307693	0.1282051282051282	0.04349130238690181	2.9619297088118284e-8
0.7948717948717948	0.1282051282051282	0.03767254739665331	2.514545594312023e-8
0.8205128205128205	0.1282051282051282	0.036323886843437236	1.862841011917269e-8
0.8461538461538461	0.1282051282051282	0.041272443602306155	1.1977577923726927e-8
0.8717948717948718	0.1282051282051282	0.05184125664277665	6.605370960938789e-9
0.8974358974358975	0.1282051282051282	0.0650020489811488	3.1242439621892007e-9
0.9230769230769231	0.1282051282051282	0.07519245120292953	1.2367225320118326e-9
0.9487179487179487	0.1282051282051282	0.07707921917641249	4.021128853352993e-10
0.9743589743589743	0.1282051282051282	0.0681693122564559	9.700438383449468e-11
1.0	0.1282051282051282	0.05058320381853923	1.2544414357659321e-11
0.0	0.15384615384615385	0.067714421679848	0.048972806782849265
0.02564102564102564	0.15384615384615385	0.1183769059366106	0.10778170164693243
0.05128205128205128	0.15384615384615385	0.19162315874787542	0.2019162663901565
0.07692307692307693	0.15384615384615385	0.29246862585821354	0.3297624659467347
0.10256410256410256	0.15384615384615385	0.4161009059037001	0.47629424436726076
0.1282051282051282	0.15384615384615385	0.5404326534173263	0.61348948201858
0.15384615384615385	0.15384615384615385	0.636282230785598	0.7139999287231595
0.1794871794871795	0.15384615384615385	0.6776652781240914	0.7563506727885834
0.20512820512820512	0.15384615384615385	0.6636468187685908	0.7421100489805926
0.23076923076923078	0.15384615384615385	0.611390882369198	0.6868828998125496
0.2564102564102564	0.15384615384615385	0.5485902447137965	0.6159507163626327
0.28205128205128205	0.15384615384615385	0.5001757368795549	0.5531881300749635
0.3076923076923077	0.15384615384615385	0.47540686003624966	0.5085097168837658
0.3333333333333333	0.15384615384615385	0.4730297398841742	0.4831289529527493
0.358974358974359	0.15384615384615385	0.47526401167297727	0.46280041000464084
0.38461538461538464	0.15384615384615385	0.46234196558876595	0.43222137210948813
0.41025641025641024	0.15384615384615385	0.4195844798308107	0.3796599715006535
0.4358974358974359	0.15384615384615385	0.34614368351593666	0.30423611170289716
0.46153846153846156	0.15384615384615385	0.257737253868953	0.21866254646519434
0.48717948717948717	0.15384615384615385	0.17206342118077914	0.137899222566608
0.5128205128205128	0.15384615384615385	0.10320823633983518	0.07526535666195676
0.5384615384615384	0.15384615384615385	0.05505152930471374	0.03442127379206971
0.5641025641025641	0.15384615384615385	0.02732375950746829	0.012467118434437596
0.5897435897435898	0.15384615384615385	0.018739594349829882	0.0032712486308944647
0.6153846153846154	0.15384615384615385	0.024885672753797695	0.00042107989790529757
0.6410256410256411	0.15384615384615385	0.03797986024303485	5.055426705874408e-6
0.6666666666666666	0.15384615384615385	0.04810167180084218	1.5318303345231828e-7
0.6923076923076923	0.15384615384615385	0.04897177354797303	2.2162587576341785e-7
0.717948717948718	0.15384615384615385	0.04066606935988769	2.7944347333919224e-7
0.7435897435897436	0.15384615384615385	0.02791642705804215	3.078999591838303e-7
0.7692307692307693	0.15384615384615385	0.01706958212220226	2.9816681820999104e-7
0.7948717948717948	0.15384615384615385	0.012691314441297842	2.531302673623301e-7
0.8205128205128205	0.15384615384615385	0.016452811889467553	1.8752550936708912e-7
0.8461538461538461	0.15384615384615385	0.027230195026211206	1.2057397205460738e-7
0.8717948717948718	0.15384615384615385	0.04157830634820751	6.649389540408272e-8
0.8974358974358975	0.15384615384615385	0.05537926172012882	3.1450641071810483e-8
0.9230769230769231	0.15384615384615385	0.06419974854113243	1.2449641234953377e-8
0.9487179487179487	0.15384615384615385	0.06477012788569264	4.047925891859245e-9
0.9743589743589743	0.15384615384615385	0.05627127513943274	9.765082673739263e-10
1.0	0.15384615384615385	0.041145415596002176	1.2628011070632164e-10
0.0	0.1794871794871795	0.06470365780331698	0.04505119451255409
0.02564102564102564	0.1794871794871795	0.11577005353041606	0.10054640237685743
0.05128205128205128	0.1794871794871795	0.19191890254653432	0.19279541469886943
0.07692307692307693	0.1794871794871795	0.29904446894486897	0.32409427638592353
0.10256410256410256	0.1794871794871795	0.4323355188207571	0.4820407503329123
0.1282051282051282	0.1794871794871795	0.5685317675885938	0.6369149287336751
0.15384615384615385	0.1794871794871795	0.6771446445850222	0.7563506727885836
0.1794871794871795	0.1794871794871795	0.7311204454203775	0.8139030495443006
0.20512820512820512	0.1794871794871795	0.7295012472141941	0.8099957955198989
0.23076923076923078	0.1794871794871795	0.6889042858983252	0.7619080764654779
0.2564102564102564	0.1794871794871795	0.635314792366528	0.6967330300872245
0.28205128205128205	0.1794871794871795	0.5921489588514248	0.638985696824427
0.3076923076923077	0.1794871794871795	0.5685787764009318	0.5977689743026853
0.3333333333333333	0.1794871794871795	0.5665949721738648	0.5746757790211017
0.358974358974359	0.1794871794871795	0.5715040271371188	0.556250595969972
0.38461538461538464	0.1794871794871795	0.5643544399489804	0.5284579414894909
0.41025641025641024	0.1794871794871795	0.5271750540036996	0.47901352138212866
0.4358974358974359	0.1794871794871795	0.452885486264724	0.40320175030293187
0.46153846153846156	0.1794871794871795	0.3526772710526715	0.3092859766259858
0.48717948717948717	0.1794871794871795	0.24397343951901884	0.21015375193437896
0.5128205128205128	0.1794871794871795	0.14704605935185025	0.12334836045986056
0.5384615384615384	0.1794871794871795	0.0740472151436555	0.059910334581373764
0.5641025641025641	0.1794871794871795	0.030194985963698316	0.022588862945724653
0.5897435897435898	0.1794871794871795	0.01416455433328452	0.006040333678973684
0.6153846153846154	0.1794871794871795	0.017602078063092334	0.0008514702121663526
0.6410256410256411	0.1794871794871795	0.028933629932776903	0.0000943153296018389
0.6666666666666666	0.1794871794871795	0.03631263106124855	0.00008421603845553943
0.6923076923076923	0.1794871794871795	0.03357483622517774	0.00007930248794545347
0.717948717948718	0.1794871794871795	0.021881145440897493	0.0000686291975018496
0.7435897435897436	0.1794871794871795	0.007624738617216544	0.00005232212527360687
0.7692307692307693	0.1794871794871795	-0.001669178059542446	0.000034137995099395336
0.7948717948717948	0.1794871794871795	-0.0017795161257864562	0.000018528776065289536
0.8205128205128205	0.1794871794871795	0.006564534470102833	8.333181770087195e-6
0.8461538461538461	0.1794871794871795	0.019214725804754612	3.2583462032432393e-6
0.8717948717948718	0.1794871794871795	0.03167630859341018	1.2480530428292098e-6
0.8974358974358975	0.1794871794871795	0.04159438161090195	5.439126749758988e-7
0.9230769230769231	0.1794871794871795	0.04775284647039507	2.2233881395106892e-7
0.9487179487179487	0.1794871794871795	0.04879867690623473	7.589771478514322e-8
0.9743589743589743	0.1794871794871795	0.04354836716576533	2.010393856727652e-8
1.0	0.1794871794871795	0.03275510314115525	3.503087031810979e-9
0.0	0.20512820512820512	0.05360522878528888	0.03636703299180731
0.02564102564102564	0.20512820512820512	0.09994988413771701	0.08307923131908056
0.05128205128205128	0.20512820512820512	0.17288855558228303	0.1652967273521669
0.07692307692307693	0.20512820512820512	0.27944799600476433	0.28996836023255135
0.10256410256410256	0.20512820512820512	0.4149507162363814	0.4487027894339705
0.1282051282051282	0.20512820512820512	0.5551703809470864	0.6115748131270305
0.15384615384615385	0.20512820512820512	0.6686833270260605	0.7421100489805927
0.1794871794871795	0.20512820512820512	0.7288973106390152	0.8099957955198989
0.20512820512820512	0.20512820512820512	0.7364906774414529	0.8150569355336185
0.23076923076923078	0.20512820512820512	0.7086571924022418	0.7763722394333785
0.2564102564102564	0.20512820512820512	0.6687741995038926	0.7216903287253639
0.28205128205128205	0.20512820512820512	0.6360298215050584	0.6740909248292789
0.3076923076923077	0.20512820512820512	0.6170549209252623	0.6404288779728887
0.3333333333333333	0.20512820512820512	0.6160980071389949	0.6222524231448562
0.358974358974359	0.20512820512820512	0.6236518822508714	0.608494059952341
0.38461538461538464	0.20512820512820512	0.6250831719624742	0.5884263922448506
0.41025641025641024	0.20512820512820512	0.6017653582314912	0.5504570440084544
0.4358974358974359	0.20512820512820512	0.5395441782617353	0.48506858813479026
0.46153846153846156	0.20512820512820512	0.4406304198261902	0.39308336785347503
0.48717948717948717	0.20512820512820512	0.317435321272966	0.28260524364057726
0.5128205128205128	0.20512820512820512	0.19438349813168576	0.1745501976675215
0.5384615384615384	0.20512820512820512	0.09361963988387408	0.08868683482452626
0.5641025641025641	0.20512820512820512	0.029275353966062213	0.035267167919576174
0.5897435897435898	0.20512820512820512	0.002770920546797046	0.010832556778266538
0.6153846153846154	0.20512820512820512	0.0028421778294063496	0.003127752942108852
0.6410256410256411	0.20512820512820512	0.013670149583081305	0.002006777144131493
0.6666666666666666	0.20512820512820512	0.020730610085737424	0.0019630669121461454
0.6923076923076923	0.20512820512820512	0.01777974684038499	0.001841816938317524
0.717948717948718	0.20512820512820512	0.0073218583975035185	0.0015863209422685915
0.7435897435897436	0.20512820512820512	-0.002981102493602381	0.0012011609167864791
0.7692307692307693	0.20512820512820512	-0.006031225299446637	0.0007752649370811704
0.7948717948717948	0.20512820512820512	-0.00007554930156034154	0.0004128602312133001
0.8205128205128205	0.20512820512820512	0.010647664766481975	0.0001792862011461196
0.8461538461538461	0.20512820512820512	0.019819067521077014	0.00006600176086825801
0.8717948717948718	0.20512820512820512	0.024298063648633142	0.000023518166865474923
0.8974358974358975	0.20512820512820512	0.026180576468867293	0.000010034888244287675
0.9230769230769231	0.20512820512820512	0.028776937579389605	4.137320105050454e-6
0.9487179487179487	0.20512820512820512	0.03195133271871552	1.4298397764138657e-6
0.9743589743589743	0.20512820512820512	0.03213840815904934	3.870456326250048e-7
1.0	0.20512820512820512	0.026748716813093	7.125005726747857e-8
0.0	0.23076923076923078	0.037316816866093616	0.025703464230040936
0.02564102564102564	0.23076923076923078	0.07443692796727243	0.06106829623667579
0.05128205128205128	0.23076923076923078	0.1382413360435836	0.1286912971710624
0.07692307692307693	0.23076923076923078	0.23769206943772456	0.2397542898465599
0.10256410256410256	0.23076923076923078	0.3691949032167113	0.3903751229312282
0.1282051282051282	0.23076923076923078	0.508152604785512	0.5522163282186966
0.15384615384615385	0.23076923076923078	0.6221215385392665	0.6868828998125494
0.1794871794871795	0.23076923076923078	0.6851398957898046	0.761908076465478
0.20512820512820512	0.23076923076923078	0.699758980219615	0.7763722394333786
0.23076923076923078	0.23076923076923078	0.684262086933754	0.7498519194519521
0.2564102564102564	0.23076923076923078	0.6593732388413956	0.7090610849910247
0.28205128205128205	0.23076923076923078	0.6392036410823388	0.6743889356288736
0.3076923076923077	0.23076923076923078	0.626917789774145	0.6501640176141691
0.3333333333333333	0.23076923076923078	0.6281544817649554	0.6379248374957256
0.358974358974359	0.23076923076923078	0.6389783966969943	0.6296902982468501
0.38461538461538464	0.23076923076923078	0.6502028757404681	0.6187269505012317
0.41025641025641024	0.23076923076923078	0.6440373350868233	0.594854469099282
0.4358974358974359	0.23076923076923078	0.6000946722134743	0.5442556739750518
0.46153846153846156	0.23076923076923078	0.5109531387946573	0.46017569979820605
0.48717948717948717	0.23076923076923078	0.3823575062638853	0.3453085441558381
0.5128205128205128	0.23076923076923078	0.24069299390435966	0.2226603597875617
0.5384615384615384	0.23076923076923078	0.11667460964536985	0.11958373972683473
0.5641025641025641	0.23076923076923078	0.033182125465049075	0.0532695769059696
0.5897435897435898	0.23076923076923078	-0.004562635061587423	0.02243026569890157
0.6153846153846154	0.23076923076923078	-0.009246182488769239	0.0126896502199958
0.6410256410256411	0.23076923076923078	0.00020681089397777585	0.011287504549218773
0.6666666666666666	0.23076923076923078	0.0072602286374874175	0.011097006530250421
0.6923076923076923	0.23076923076923078	0.0059062663282502415	0.010408985111446637
0.717948717948718	0.23076923076923078	-0.00014047147848373164	0.008962358740314218
0.7435897435897436	0.23076923076923078	-0.0030758567054118124	0.006783615481551945
0.7692307692307693	0.23076923076923078	0.0019439835693978282	0.004375745164031464
0.7948717948717948	0.23076923076923078	0.012852337006508889	0.0023278441553793816
0.8205128205128205	0.23076923076923078	0.02233060257706264	0.001008873696330125
0.8461538461538461	0.23076923076923078	0.0238742395837956	0.0003700431229788499
0.8717948717948718	0.23076923076923078	0.017619114417758604	0.00013121259700096986
0.8974358974358975	0.23076923076923078	0.010703405103634865	0.00005589455294030109
0.9230769230769231	0.23076923076923078	0.010205326346613744	0.000023065601567152476
0.9487179487179487	0.23076923076923078	0.016168397558018008	7.989751041809984e-6
0.9743589743589743	0.23076923076923078	0.022051280938536783	2.1739996524193693e-6
1.0	0.23076923076923078	0.02188128404687818	4.053196845633264e-7
0.0	0.2564102564102564	0.01911829378755636	0.01591645669564925
0.02564102564102564	0.2564102564102564	0.045080538756768915	0.04051674391270674
0.05128205128205128	0.2564102564102564	0.09713209308224954	0.09333052727484989
0.07692307692307693	0.2564102564102564	0.1866472594026225	0.18856282244846906
0.10256410256410256	0.2564102564102564	0.3117221119345477	0.3264252679868878
0.1282051282051282	0.2564102564102564	0.4477596575902691	0.4815259584363834
0.15384615384615385	0.2564102564102564	0.5611169503728729	0.6159507163626327
0.1794871794871795	0.2564102564102564	0.6260491264354381	0.6967330300872246
0.20512820512820512	0.2564102564102564	0.6464990372014083	0.7216903287253638
0.23076923076923078	0.2564102564102564	0.641866418983052	0.7090610849910248
0.2564102564102564	0.2564102564102564	0.6307326120471927	0.6830649481235866
0.28205128205128205	0.2564102564102564	0.622700431294304	0.6611891532090632
0.3076923076923077	0.2564102564102564	0.6176564430280983	0.6459151064365717
0.3333333333333333	0.2564102564102564	0.621882026118509	0.6391551591581783
0.358974358974359	0.2564102564102564	0.6359704041300979	0.6359148643008239
0.38461538461538464	0.2564102564102564	0.6554884020802241	0.633048324392202
0.41025641025641024	0.2564102564102564	0.6641870330447796	0.6219714095483517
0.4358974358974359	0.2564102564102564	0.6377910420512589	0.5858784580888907
0.46153846153846156	0.2564102564102564	0.561876260370589	0.5121737225401011
0.48717948717948717	0.2564102564102564	0.4364644610997019	0.3989297620210797
0.5128205128205128	0.2564102564102564	0.2876881575163047	0.2698798389632667
0.5384615384615384	0.2564102564102564	0.15081953230176579	0.15737222145773247
0.5641025641025641	0.2564102564102564	0.054222216149252586	0.08348153978880042
0.5897435897435898	0.2564102564102564	0.00642159535055064	0.048847368498279725
0.6153846153846154	0.2564102564102564	-0.004819895335103575	0.03794377380114021
0.6410256410256411	0.2564102564102564	0.0011112238631571035	0.03644393547201699
0.6666666666666666	0.2564102564102564	0.007347498801029372	0.03592130387310534
0.6923076923076923	0.2564102564102564	0.008065511329499672	0.03379449700967685
0.717948717948718	0.2564102564102564	0.006779878884317403	0.02925575561404597
0.7435897435897436	0.2564102564102564	0.009627900562841138	0.022357611040055368
0.7692307692307693	0.2564102564102564	0.01847746349437575	0.014668875768808636
0.7948717948717948	0.2564102564102564	0.028457763527229316	0.008046443486949306
0.8205128205128205	0.2564102564102564	0.03169704597937091	0.0036851698158286545
0.8461538461538461	0.2564102564102564	0.02386017292086349	0.0014784110105530326
0.8717948717948718	0.2564102564102564	0.008685235039253815	0.0005786130865379919
0.8974358974358975	0.2564102564102564	-0.003667085034726177	0.00025234569496907937
0.9230769230769231	0.2564102564102564	-0.005029217618295887	0.00010398349411497162
0.9487179487179487	0.2564102564102564	0.003684607746788546	0.000037279122460879456
0.9743589743589743	0.2564102564102564	0.013799863583805244	0.000011159217352125845
1.0	0.2564102564102564	0.017438562985136994	2.5454304424447515e-6
0.0	0.28205128205128205	0.0015671222607877456	0.008658762113980388
0.02564102564102564	0.28205128205128205	0.017927874334334543	0.025075456556338572
0.05128205128205128	0.28205128205128205	0.06063489074872872	0.06609582233537457
0.07692307692307693	0.28205128205128205	0.1429118392767273	0.14769860043875468
0.10256410256410256	0.28205128205128205	0.2638247847764493	0.27320243031403846
0.1282051282051282	0.28205128205128205	0.39839358896173965	0.42041005932579273
0.15384615384615385	0.28205128205128205	0.5118212219808416	0.5531881300749635
0.1794871794871795	0.28205128205128205	0.5785012060790754	0.6389856968244271
0.20512820512820512	0.28205128205128205	0.6035132632622074	0.674090924829279
0.23076923076923078	0.28205128205128205	0.6073059325342358	0.6743889356288736
0.2564102564102564	0.28205128205128205	0.6070518069339728	0.6611891532090632
0.28205128205128205	0.28205128205128205	0.6090246697433349	0.6496897837014977
0.3076923076923077	0.28205128205128205	0.6104215519728512	0.6415148130884148
0.3333333333333333	0.28205128205128205	0.61750711014065	0.6394012475008652
0.358974358974359	0.28205128205128205	0.6337897379776007	0.6408772101081626
0.38461538461538464	0.28205128205128205	0.6583490696122536	0.6455245525602991
0.41025641025641024	0.28205128205128205	0.6769579943121081	0.6460574948227814
0.4358974358974359	0.28205128205128205	0.6641453978848001	0.623637713247761
0.46153846153846156	0.28205128205128205	0.6020330597110155	0.5615792203403884
0.48717948717948717	0.28205128205128205	0.486685802695082	0.4543121594655891
0.5128205128205128	0.28205128205128205	0.3422080378589958	0.3253705668725948
0.5384615384615384	0.28205128205128205	0.20414691181155262	0.2098784172727666
0.5641025641025641	0.28205128205128205	0.1023348721619478	0.1329064016907416
0.5897435897435898	0.28205128205128205	0.04744755232830366	0.09676936953121701
0.6153846153846154	0.28205128205128205	0.029294085010687337	0.08556998335290347
0.6410256410256411	0.28205128205128205	0.03088031820364868	0.08434043529812121
0.6666666666666666	0.28205128205128205	0.03656292615672144	0.0835454236699417
0.6923076923076923	0.28205128205128205	0.03970651723433177	0.0792756334802913
0.717948717948718	0.28205128205128205	0.041028316515656485	0.06968360373991163
0.7435897435897436	0.28205128205128205	0.04304612486226085	0.05466894364884187
0.7692307692307693	0.28205128205128205	0.04563118238707084	0.037486357963840075
0.7948717948717948	0.28205128205128205	0.04450161415724136	0.02212433610467212
0.8205128205128205	0.28205128205128205	0.03514059344710684	0.01136732231935988
0.8461538461538461	0.28205128205128205	0.017290276734030666	0.005308986689416971
0.8717948717948718	0.28205128205128205	-0.002913070501230383	0.0023718702180580723
0.8974358974358975	0.28205128205128205	-0.015698272790231362	0.001063276678074189
0.9230769230769231	0.28205128205128205	-0.01508966132620101	0.000437324868517123
0.9487179487179487	0.28205128205128205	-0.003941431333238113	0.0001626503750556247
0.9743589743589743	0.28205128205128205	0.008296596599911608	0.000053274552945049684
1.0	0.28205128205128205	0.013775427078432614	0.000014060683505192187
0.0	0.3076923076923077	-0.013387327011116052	0.004170938627940288
0.02564102564102564	0.3076923076923077	-0.002825125991950023	0.015412751763589437
0.05128205128205128	0.3076923076923077	0.0359029193951134	0.04867820804200855
0.07692307692307693	0.3076923076923077	0.11645919147289516	0.12077463632447466
0.10256410256410256	0.3076923076923077	0.2372529515305394	0.23697726431573254
0.1282051282051282	0.3076923076923077	0.37224141040844133	0.3776315996521386
0.15384615384615385	0.3076923076923077	0.4859956484100397	0.5085097168837659
0.1794871794871795	0.3076923076923077	0.5535272869431949	0.5977689743026853
0.20512820512820512	0.3076923076923077	0.5810647367062315	0.6404288779728887
0.23076923076923078	0.3076923076923077	0.5899205652683543	0.6501640176141694
0.2564102564102564	0.3076923076923077	0.5965886877359474	0.6459151064365717
0.28205128205128205	0.3076923076923077	0.6054481829626641	0.641514813088415
0.3076923076923077	0.3076923076923077	0.6118441512922825	0.6385949173362893
0.3333333333333333	0.3076923076923077	0.6214957100825598	0.6410453321122451
0.358974358974359	0.3076923076923077	0.6391186962957779	0.6483118675091218
0.38461538461538464	0.3076923076923077	0.6659342093454418	0.6615510532648862
0.41025641025641024	0.3076923076923077	0.6898584598853719	0.6739134593072137
0.4358974358974359	0.3076923076923077	0.6861958455628631	0.6647831762184638
0.46153846153846156	0.3076923076923077	0.6364468423309444	0.6146761299057588
0.48717948717948717	0.3076923076923077	0.5344940132355837	0.5154230866428878
0.5128205128205128	0.3076923076923077	0.4018440844748738	0.3901392983823262
0.5384615384615384	0.3076923076923077	0.27175930579434454	0.2754327369430573
0.5641025641025641	0.3076923076923077	0.17257755118360046	0.19812139102088488
0.5897435897435898	0.3076923076923077	0.11570559096567856	0.16200228375129377
0.6153846153846154	0.3076923076923077	0.09343003941798857	0.1512863177337138
0.6410256410256411	0.3076923076923077	0.09282157181448619	0.15102223278145394
0.6666666666666666	0.3076923076923077	0.10035493609453314	0.1507765704654612
0.6923076923076923	0.3076923076923077	0.10743843592944985	0.14507148366098474
0.717948717948718	0.3076923076923077	0.10965010442257678	0.13060831993990712
0.7435897435897436	0.3076923076923077	0.10435093041354451	0.10655297565611
0.7692307692307693	0.3076923076923077	0.09080881132390513	0.0776233202677928
0.7948717948717948	0.3076923076923077	0.06872677083397497	0.050044598202059885
0.8205128205128205	0.3076923076923077	0.04037332536331699	0.028848586478432595
0.8461538461538461	0.3076923076923077	0.010895646984918479	0.015197119235629053
0.8717948717948718	0.3076923076923077	-0.012459497388775673	0.007396247713194899
0.8974358974358975	0.3076923076923077	-0.023028743052727133	0.0033867743982451707
0.9230769230769231	0.3076923076923077	-0.01941815067348656	0.0013998795746278786
0.9487179487179487	0.3076923076923077	-0.006960877647805074	0.0005314597466259504
0.9743589743589743	0.3076923076923077	0.005234054175306986	0.0001809257363992791
1.0	0.3076923076923077	0.010777594808991963	0.000050336874830160605
0.0	0.3333333333333333	-0.024177782509956038	0.0019292051667617275
0.02564102564102564	0.3333333333333333	-0.015634847281608435	0.010518135822547469
0.05128205128205128	0.3333333333333333	0.023770675570554848	0.039635799064863815
0.07692307692307693	0.3333333333333333	0.10691650601900488	0.10635194737235654
0.10256410256410256	0.3333333333333333	0.23044114969272572	0.2169678386053195
0.1282051282051282	0.3333333333333333	0.3670962219443533	0.3534802192829008
0.15384615384615385	0.3333333333333333	0.48157003563316664	0.4831289529527493
0.1794871794871795	0.3333333333333333	0.549763953599442	0.5746757790211016
0.20512820512820512	0.3333333333333333	0.5785587146241152	0.6222524231448561
0.23076923076923078	0.3333333333333333	0.5895059614966522	0.6379248374957255
0.2564102564102564	0.3333333333333333	0.5990964289147097	0.6391551591581784
0.28205128205128205	0.3333333333333333	0.6116560206844396	0.6394012475008651
0.3076923076923077	0.3333333333333333	0.6221026074665006	0.6410453321122449
0.3333333333333333	0.3333333333333333	0.6354794109043557	0.6493171534243031
0.358974358974359	0.3333333333333333	0.6558988708763944	0.6646398134221744
0.38461538461538464	0.3333333333333333	0.6846626171366063	0.6880032678771267
0.41025641025641024	0.3333333333333333	0.7107424938402461	0.7114723244617157
0.4358974358974359	0.3333333333333333	0.7108281693957611	0.7126388447637813
0.46153846153846156	0.3333333333333333	0.6678174291302585	0.6708787592936148
0.48717948717948717	0.3333333333333333	0.575727867504233	0.5773106605060889
0.5128205128205128	0.3333333333333333	0.4549468272660662	0.4553373618158943
0.5384615384615384	0.3333333333333333	0.3364477500203003	0.342342018371897
0.5641025641025641	0.3333333333333333	0.2457719204968371	0.2658167112951671
0.5897435897435898	0.3333333333333333	0.1933785779596054	0.23057612433298344
0.6153846153846154	0.3333333333333333	0.17278729515800922	0.22111530303035531
0.6410256410256411	0.3333333333333333	0.17482530596946613	0.22296426628280766
0.6666666666666666	0.3333333333333333	0.18828764766185133	0.22525605087395326
0.6923076923076923	0.3333333333333333	0.20254398774222426	0.22122873720297143
0.717948717948718	0.3333333333333333	0.20758653873194588	0.20601769167818204
0.7435897435897436	0.3333333333333333	0.19487944686726785	0.1769763387705686
0.7692307692307693	0.3333333333333333	0.16301814649106808	0.13865355547059907
0.7948717948717948	0.3333333333333333	0.1162048242395807	0.09817968048797109
0.8205128205128205	0.3333333333333333	0.0645398595300019	0.06293967334593294
0.8461538461538461	0.3333333333333333	0.019519575866602964	0.03666840435709963
0.8717948717948718	0.3333333333333333	-0.010262356292421065	0.019291958998120164
0.8974358974358975	0.3333333333333333	-0.021509854269212435	0.009243493328128757
0.9230769230769231	0.3333333333333333	-0.017854805705607803	0.003947203607738881
0.9487179487179487	0.3333333333333333	-0.006961396866169184	0.0015272342378684712
0.9743589743589743	0.3333333333333333	0.002948060755017639	0.0005210708359713577
1.0	0.3333333333333333	0.0073709960028850025	0.00014507913372679773
0.0	0.358974358974359	-0.029908355793310984	0.000996229822048539
0.02564102564102564	0.358974358974359	-0.021705720924788438	0.008282788353306016
0.05128205128205128	0.358974358974359	0.018766454120173946	0.0348738714994484
0.07692307692307693	0.358974358974359	0.10305048600170462	0.09749133908053428
0.10256410256410256	0.358974358974359	0.22649653530943617	0.20295084864714166
0.1282051282051282	0.358974358974359	0.3622655930888684	0.3349606031910972
0.15384615384615385	0.358974358974359	0.4768481286291154	0.46280041023274937
0.1794871794871795	0.358974358974359	0.5471757662136062	0.5562505964464438
0.20512820512820512	0.358974358974359	0.5790630651851864	0.6084940608058291
0.23076923076923078	0.358974358974359	0.592305038361135	0.6296902995672704
0.2564102564102564	0.358974358974359	0.6031855069025529	0.6359148660725018
0.28205128205128205	0.358974358974359	0.6178103262021633	0.640877212184106
0.3076923076923077	0.358974358974359	0.6327375158088372	0.6483118696358721
0.3333333333333333	0.358974358974359	0.6527144767330504	0.6646398153369864
0.358974358974359	0.358974358974359	0.6794074606164043	0.6898009855582926
0.38461538461538464	0.358974358974359	0.7113227720338205	0.7224271306481416
0.41025641025641024	0.358974358974359	0.7363357670092014	0.752077455883902
0.4358974358974359	0.358974358974359	0.7326048081568484	0.7555499578955984
0.46153846153846156	0.358974358974359	0.6867243604329207	0.7141943645634895
0.48717948717948717	0.358974358974359	0.5961701169011646	0.621488590727751
0.5128205128205128	0.358974358974359	0.4827566617337858	0.5019143008460375
0.5384615384615384	0.358974358974359	0.3760204158082842	0.3920945527699313
0.5641025641025641	0.358974358974359	0.2980356701887273	0.31822792938592775
0.5897435897435898	0.358974358974359	0.25660245969756573	0.2851575373922179
0.6153846153846154	0.358974358974359	0.24453681058842566	0.27796223177967777
0.6410256410256411	0.358974358974359	0.25479491846436525	0.28336044970774016
0.6666666666666666	0.358974358974359	0.2782470050599133	0.2909906376667968
0.6923076923076923	0.358974358974359	0.3034428429628844	0.2936455437111495
0.717948717948718	0.358974358974359	0.3166657074139628	0.28516994612292046
0.7435897435897436	0.358974358974359	0.30399186903615255	0.259891675113053
0.7692307692307693	0.358974358974359	0.2617324563457571	0.21960198030943504
0.7948717948717948	0.358974358974359	0.19567396366019227	0.16976297239240323
0.8205128205128205	0.358974358974359	0.12157287570118773	0.11925218659080006
0.8461538461538461	0.358974358974359	0.05715481544111561	0.07571345651095389
0.8717948717948718	0.358974358974359	0.013878289259881419	0.04295680488346139
0.8974358974358975	0.358974358974359	-0.005958388795726261	0.021841294964826754
0.9230769230769231	0.358974358974359	-0.009119866287792168	0.0097563186926601
0.9487179487179487	0.358974358974359	-0.004490434826090882	0.003835045464211066
0.9743589743589743	0.358974358974359	0.0006658682071855368	0.0012876670681042429
1.0	0.358974358974359	0.003152727398234197	0.00034990113577164594
0.0	0.38461538461538464	-0.030529333665793586	0.0006669695799645274
0.02564102564102564	0.38461538461538464	-0.023111896830207746	0.0070223411681503535
0.05128205128205128	0.38461538461538464	0.014755900027640722	0.030818274253648213
0.07692307692307693	0.38461538461538464	0.09318643387972185	0.08756344276728953
0.10256410256410256	0.38461538461538464	0.20806761051131695	0.18445093568996784
0.1282051282051282	0.38461538461538464	0.3363288846590918	0.3082096853543759
0.15384615384615385	0.38461538461538464	0.44920959404721156	0.4322213914563297
0.1794871794871795	0.38461538461538464	0.5251475092730364	0.5284579819010793
0.20512820512820512	0.38461538461538464	0.5662361983100024	0.5884264646327747
0.23076923076923078	0.38461538461538464	0.5870069123391296	0.6187270624916343
0.2564102564102564	0.38461538461538464	0.6018683222461877	0.6330484746556664
0.28205128205128205	0.38461538461538464	0.6197538236417525	0.6455247286298178
0.3076923076923077	0.38461538461538464	0.6409500866235094	0.6615512336435393
0.3333333333333333	0.38461538461538464	0.6706631147124139	0.6880034302804097
0.358974358974359	0.38461538461538464	0.7066194563429032	0.7224272576362182
0.38461538461538464	0.38461538461538464	0.7416609191364629	0.7592015756870163
0.41025641025641024	0.38461538461538464	0.7604649868997159	0.7851668103905485
0.4358974358974359	0.38461538461538464	0.7433515762433123	0.7789864746317514
0.46153846153846156	0.38461538461538464	0.6838162030281472	0.728280718343043
0.48717948717948717	0.38461538461538464	0.5864839074761531	0.6322166716960798
0.5128205128205128	0.38461538461538464	0.4762883274678483	0.5163087937773779
0.5384615384615384	0.38461538461538464	0.3808580883479905	0.41358414813482863
0.5641025641025641	0.38461538461538464	0.3177608359969164	0.3460234751512069
0.5897435897435898	0.38461538461538464	0.2912007294609575	0.3172063938435912
0.6153846153846154	0.38461538461538464	0.2923854548923099	0.31341883768983536
0.6410256410256411	0.38461538461538464	0.3147946674754332	0.32360799565336823
0.6666666666666666	0.38461538461538464	0.3506104129532814	0.33909629835643845
0.6923076923076923	0.38461538461538464	0.38886088069407865	0.3532111322903324
0.717948717948718	0.38461538461538464	0.41508401430641984	0.3590263675851466
0.7435897435897436	0.38461538461538464	0.41199362672696066	0.347148906169769
0.7692307692307693	0.38461538461538464	0.37245619946206215	0.3144693687325743
0.7948717948717948	0.38461538461538464	0.2998485656168985	0.2621524279731616
0.8205128205128205	0.38461538461538464	0.2110083672153492	0.19875693193055316
0.8461538461538461	0.38461538461538464	0.1275225456278411	0.13583138818046442
0.8717948717948718	0.38461538461538464	0.06459919990419091	0.08255177414775004
0.8974358974358975	0.38461538461538464	0.027170277503047402	0.04445842437407649
0.9230769230769231	0.38461538461538464	0.00916455275535107	0.02069571039468498
0.9487179487179487	0.38461538461538464	0.002528963925297629	0.008228892524633602
0.9743589743589743	0.38461538461538464	0.0006515732876252852	0.002711616005076805
1.0	0.38461538461538464	0.00028327231198254775	0.0007158547360844193
0.0	0.41025641025641024	-0.026980992033757853	0.0004966066859177808
0.02564102564102564	0.41025641025641024	-0.021742327476146753	0.005666309291822685
0.05128205128205128	0.41025641025641024	0.008317491565140344	0.025173675466285298
0.07692307692307693	0.41025641025641024	0.07169455871250498	0.07223906335936742
0.10256410256410256	0.41025641025641024	0.16679577680335228	0.15442393346704694
0.1282051282051282	0.41025641025641024	0.27820180963309743	0.2634359514897903
0.15384615384615385	0.41025641025641024	0.3855769104592613	0.37966012182452147
0.1794871794871795	0.41025641025641024	0.4701035624487013	0.4790138353778904
0.20512820512820512	0.41025641025641024	0.5277779175982156	0.5504576064585426
0.23076923076923078	0.41025641025641024	0.564012950496264	0.5948553392583903
0.2564102564102564	0.41025641025641024	0.588648732072601	0.6219725770869844
0.28205128205128205	0.41025641025641024	0.6131992159364129	0.6460588628729832
0.3076923076923077	0.41025641025641024	0.6428728698286059	0.6739148608391072
0.3333333333333333	0.41025641025641024	0.6839308527234436	0.711473586325923
0.358974358974359	0.41025641025641024	0.7294409548088813	0.7520784500181603
0.38461538461538464	0.41025641025641024	0.7650089201338364	0.785167441773595
0.41025641025641024	0.41025641025641024	0.7714589449163237	0.7964238867393539
0.4358974358974359	0.41025641025641024	0.733054734480327	0.7701014483818166
0.46153846153846156	0.41025641025641024	0.6535119365848828	0.7039325487096839
0.48717948717948717	0.41025641025641024	0.5470538908093887	0.6047277502371541
0.5128205128205128	0.41025641025641024	0.44104101403403645	0.49760832544502603
0.5384615384615384	0.41025641025641024	0.3585195944748253	0.4085224762350011
0.5641025641025641	0.41025641025641024	0.31089373042777	0.3522898056214178
0.5897435897435898	0.41025641025641024	0.29908932411782846	0.33022885148085074
0.6153846153846154	0.41025641025641024	0.3137979443806883	0.33076031635057507
0.6410256410256411	0.41025641025641024	0.3486485612253716	0.34622043924264856
0.6666666666666666	0.41025641025641024	0.39619150768934663	0.3706253299985162
0.6923076923076923	0.41025641025641024	0.44628701560428596	0.3985213979022213
0.717948717948718	0.41025641025641024	0.4861041642902653	0.42277496608790643
0.7435897435897436	0.41025641025641024	0.4980006226091021	0.43052898959810715
0.7692307692307693	0.41025641025641024	0.47230419802522056	0.41322362056367534
0.7948717948717948	0.41025641025641024	0.40763990693880303	0.3662237007723072
0.8205128205128205	0.41025641025641024	0.3168636450143713	0.29551178651135757
0.8461538461538461	0.41025641025641024	0.22073093351857143	0.21474365962827058
0.8717948717948718	0.41025641025641024	0.13695952296283306	0.13825901312258268
0.8974358974358975	0.41025641025641024	0.07616817677672522	0.0780641436965478
0.9230769230769231	0.41025641025641024	0.037505210733691376	0.037510799040510155
0.9487179487179487	0.41025641025641024	0.016263844663281003	0.015032390093853352
0.9743589743589743	0.41025641025641024	0.0059921510069397875	0.00487919176735324
1.0	0.41025641025641024	0.0017389192993272665	0.0012573517590528734
0.0	0.4358974358974359	-0.020584482326852248	0.00034156368273522596
0.02564102564102564	0.4358974358974359	-0.018293687420842957	0.0040027986326105925
0.05128205128205128	0.4358974358974359	0.0006335439203710568	0.01786989216543959
0.07692307692307693	0.4358974358974359	0.042677400635670146	0.05197288826498663
0.10256410256410256	0.4358974358974359	0.1096363719428458	0.11397218235608225
0.1282051282051282	0.4358974358974359	0.19592049457112895	0.20164166054809565
0.15384615384615385	0.4358974358974359	0.29197626949075056	0.30423916048991334
0.1794871794871795	0.4358974358974359	0.38318356282656885	0.40320811858726013
0.20512820512820512	0.4358974358974359	0.45894146624077997	0.4850799952966016
0.23076923076923078	0.4358974358974359	0.5139112878423829	0.544273321259462
0.2564102564102564	0.4358974358974359	0.5516245693767474	0.5859021345840913
0.28205128205128205	0.4358974358974359	0.5850323452576885	0.6236654507442946
0.3076923076923077	0.4358974358974359	0.6239043076321669	0.6648115804721082
0.3333333333333333	0.4358974358974359	0.6753139449652676	0.7126643941866407
0.358974358974359	0.4358974358974359	0.7279278397859649	0.7555700571675037
0.38461538461538464	0.4358974358974359	0.7607723924628599	0.7790001990258323
0.41025641025641024	0.4358974358974359	0.7521691278832836	0.7701093227302088
0.4358974358974359	0.4358974358974359	0.6921773336608276	0.721568366969488
0.46153846153846156	0.4358974358974359	0.5958305963322881	0.6422949344091217
0.48717948717948717	0.4358974358974359	0.4863931434542162	0.5460071564390195
0.5128205128205128	0.4358974358974359	0.3908768864940142	0.45510528296944647
0.5384615384615384	0.4358974358974359	0.3246276651531102	0.3860984509616159
0.5641025641025641	0.4358974358974359	0.2917046947022272	0.34530170130949844
0.5897435897435898	0.4358974358974359	0.2909301202458692	0.3316611797418082
0.6153846153846154	0.4358974358974359	0.3146525288559191	0.3365790147725007
0.6410256410256411	0.4358974358974359	0.35757364631011024	0.3564877517649561
0.6666666666666666	0.4358974358974359	0.4123184125991021	0.388541929503166
0.6923076923076923	0.4358974358974359	0.46939926952854216	0.42877032734310294
0.717948717948718	0.4358974358974359	0.5186894791037767	0.47037594683947337
0.7435897435897436	0.4358974358974359	0.5448939155490513	0.49822739494855717
0.7692307692307693	0.4358974358974359	0.5381397374240567	0.4994608654094874
0.7948717948717948	0.4358974358974359	0.4923500475762111	0.46374685049374614
0.8205128205128205	0.4358974358974359	0.41281690547744737	0.39268560817836856
0.8461538461538461	0.4358974358974359	0.31436887534082864	0.29927700126548684
0.8717948717948718	0.4358974358974359	0.21441249749108365	0.20127906853930083
0.8974358974358975	0.4358974358974359	0.1304447838596146	0.11761705746698466
0.9230769230769231	0.4358974358974359	0.0701976200741514	0.0577650533259967
0.9487179487179487	0.4358974358974359	0.03429785328822672	0.023270111453630074
0.9743589743589743	0.4358974358974359	0.016066096071603763	0.007476387764225468
1.0	0.4358974358974359	0.007622691806487329	0.0018945069632384653
0.0	0.46153846153846156	-0.012920409202519793	0.0002005328811177969
0.02564102564102564	0.46153846153846156	-0.012853590209381234	0.0023584241483234486
0.05128205128205128	0.46153846153846156	-0.004277247703261923	0.01055876289687906
0.07692307692307693	0.46153846153846156	0.017006813985754755	0.03143540597093464
0.10256410256410256	0.46153846153846156	0.05541251776546166	0.07210404157345932
0.1282051282051282	0.46153846153846156	0.11397199608732067	0.13542318572435166
0.15384615384615385	0.46153846153846156	0.19293475509314142	0.2187004794382231
0.1794871794871795	0.46153846153846156	0.28241495989109844	0.3093652107305111
0.20512820512820512	0.46153846153846156	0.3673119024894785	0.39322529530423384
0.23076923076923078	0.46153846153846156	0.4340368310388244	0.4603952652939437
0.2564102564102564	0.46153846153846156	0.4809707851860651	0.5124682987496476
0.28205128205128205	0.46153846153846156	0.5215001248053196	0.561924310790667
0.3076923076923077	0.46153846153846156	0.5681234732292744	0.6150294885858735
0.3333333333333333	0.46153846153846156	0.6273230774992725	0.6711965485455779
0.358974358974359	0.46153846153846156	0.6842433445702076	0.7144442743152074
0.38461538461538464	0.46153846153846156	0.7139177189741366	0.7284515393683058
0.41025641025641024	0.46153846153846156	0.694805160264506	0.7040326484136445
0.4358974358974359	0.46153846153846156	0.6231579524616194	0.6423425104685974
0.46153846153846156	0.46153846153846156	0.5225778720613554	0.560681146663098
0.48717948717948717	0.46153846153846156	0.4215051020215027	0.47634324613512774
0.5128205128205128	0.46153846153846156	0.3436280850149557	0.4070931812852521
0.5384615384615384	0.46153846153846156	0.29578067821580656	0.3604252243778482
0.5641025641025641	0.46153846153846156	0.27530841380074067	0.3355106934308868
0.5897435897435898	0.46153846153846156	0.28007417942477875	0.3298546552685821
0.6153846153846154	0.46153846153846156	0.305497013253623	0.3380651731168925
0.6410256410256411	0.46153846153846156	0.3487321013571122	0.3604051947743651
0.6666666666666666	0.46153846153846156	0.4034311894428169	0.39685993562009886
0.6923076923076923	0.46153846153846156	0.4610526768305027	0.44488874677070295
0.717948717948718	0.46153846153846156	0.5140748003094443	0.49851293468234575
0.7435897435897436	0.46153846153846156	0.5505037720347378	0.5418679228919715
0.7692307692307693	0.46153846153846156	0.5619193645288952	0.5597165360456741
0.7948717948717948	0.46153846153846156	0.5388322895715509	0.5373150222263241
0.8205128205128205	0.46153846153846156	0.47805978076202466	0.47128475851676155
0.8461538461538461	0.46153846153846156	0.38576237444973965	0.3717887426059383
0.8717948717948718	0.46153846153846156	0.2767131558813381	0.2578277613236709
0.8974358974358975	0.46153846153846156	0.17461862458706123	0.1541937515202012
0.9230769230769231	0.46153846153846156	0.09664296999338637	0.07680382679776412
0.9487179487179487	0.46153846153846156	0.04929646145643694	0.03103464374188672
0.9743589743589743	0.46153846153846156	0.025514328066804644	0.009901797198595814
1.0	0.46153846153846156	0.014122814741326354	0.0024799224001138018
0.0	0.48717948717948717	-0.005482753466805818	0.00009248443491501922
0.02564102564102564	0.48717948717948717	-0.005773812144319466	0.001087691494413346
0.05128205128205128	0.48717948717948717	-0.003330694366884144	0.00489322151519853
0.07692307692307693	0.48717948717948717	0.0038035389981118184	0.015249294001851767
0.10256410256410256	0.48717948717948717	0.020668701801986492	0.03789640398346566
0.1282051282051282	0.48717948717948717	0.054866125939767425	0.07810135417000824
0.15384615384615385	0.48717948717948717	0.11245881073912953	0.1380803581449574
0.1794871794871795	0.48717948717948717	0.18767206699596456	0.2105321064694495
0.20512820512820512	0.48717948717948717	0.26483477504220393	0.28328296668799546
0.23076923076923078	0.48717948717948717	0.3279422137070405	0.3463569930630572
0.2564102564102564	0.48717948717948717	0.3740044181385834	0.4003363752154989
0.28205128205128205	0.48717948717948717	0.416418289013638	0.4559599226096392
0.3076923076923077	0.48717948717948717	0.46775594742118276	0.5171101942251509
0.3333333333333333	0.48717948717948717	0.5316919244523259	0.5788276691418724
0.358974358974359	0.48717948717948717	0.5908873578912157	0.6226810969775659
0.38461538461538464	0.48717948717948717	0.6198643712704633	0.6330311255162833
0.41025641025641024	0.48717948717948717	0.6001468943220131	0.6052044167640469
0.4358974358974359	0.48717948717948717	0.5329590633686302	0.546239559336327
0.46153846153846156	0.48717948717948717	0.4447993715130734	0.47642941963684365
0.48717948717948717	0.48717948717948717	0.3635917561668643	0.4122343653445113
0.5128205128205128	0.48717948717948717	0.3078127446317112	0.36601169425733554
0.5384615384615384	0.48717948717948717	0.27786570512314507	0.33910027011422395
0.5641025641025641	0.48717948717948717	0.2667937463211896	0.3268769456874279
0.5897435897435898	0.48717948717948717	0.272086894561907	0.32687006961929665
0.6153846153846154	0.48717948717948717	0.2921101429380225	0.336407310047233
0.6410256410256411	0.48717948717948717	0.3274714058494131	0.3584202478108741
0.6666666666666666	0.48717948717948717	0.374668501414482	0.3948471345038781
0.6923076923076923	0.48717948717948717	0.42710990365206664	0.4443965727459304
0.717948717948718	0.48717948717948717	0.4791011150708811	0.5023313675601798
0.7435897435897436	0.48717948717948717	0.5210007257399004	0.5535388247523287
0.7692307692307693	0.48717948717948717	0.5458159054234818	0.5823535512157009
0.7948717948717948	0.48717948717948717	0.5421247326664552	0.5715087027904793
0.8205128205128205	0.48717948717948717	0.5000230970454709	0.5133965413988177
0.8461538461538461	0.48717948717948717	0.4177279319765986	0.41451735607863377
0.8717948717948718	0.48717948717948717	0.3067324829243199	0.29326289297606994
0.8974358974358975	0.48717948717948717	0.1948575267221223	0.17794143459780737
0.9230769230769231	0.48717948717948717	0.10675034526496943	0.0893513487201459
0.9487179487179487	0.48717948717948717	0.05365217671494406	0.03612473351837151
0.9743589743589743	0.48717948717948717	0.028205674024281403	0.011448818390633043
1.0	0.48717948717948717	0.016552936959426685	0.002835638015158495
0.0	0.5128205128205128	0.00016738979935098305	0.00003110753357294584
0.02564102564102564	0.5128205128205128	0.0014711038642155584	0.0003658496666013149
0.05128205128205128	0.5128205128205128	0.0031315182266114685	0.0016644712267400786
0.07692307692307693	0.5128205128205128	0.005164614759594567	0.005722401777420464
0.10256410256410256	0.5128205128205128	0.01109044562653923	0.01641155844618407
0.1282051282051282	0.5128205128205128	0.028408352058360772	0.03862599300131333
0.15384615384615385	0.5128205128205128	0.06428272803378596	0.07587977938345095
0.1794871794871795	0.5128205128205128	0.11579027971252319	0.12463175848758644
0.20512820512820512	0.5128205128205128	0.17048313535633097	0.17684900944024265
0.23076923076923078	0.5128205128205128	0.21593741083840534	0.2262163968445764
0.2564102564102564	0.5128205128205128	0.25188021368135066	0.2746498519396057
0.28205128205128205	0.5128205128205128	0.29166820295915036	0.33095599992558244
0.3076923076923077	0.5128205128205128	0.345452447004153	0.39585256623011955
0.3333333333333333	0.5128205128205128	0.412049608883474	0.4604634278717889
0.358974358974359	0.5128205128205128	0.4723233733996378	0.5059245394832445
0.38461538461538464	0.5128205128205128	0.503116824248039	0.5190185272017244
0.41025641025641024	0.5128205128205128	0.491142841789794	0.4991549693677266
0.4358974358974359	0.5128205128205128	0.44089014437297125	0.45581326957191853
0.46153846153846156	0.5128205128205128	0.37647063392923913	0.4073199127289648
0.48717948717948717	0.5128205128205128	0.3206375220045272	0.3660194732196339
0.5128205128205128	0.5128205128205128	0.28630811999172245	0.33942282774490823
0.5384615384615384	0.5128205128205128	0.2707534686082914	0.3262962669146031
0.5641025641025641	0.5128205128205128	0.26556071288693184	0.3216759950871996
0.5897435897435898	0.5128205128205128	0.2680311188235685	0.3242617384352055
0.6153846153846154	0.5128205128205128	0.27845637559281017	0.33310836066025945
0.6410256410256411	0.5128205128205128	0.3011226276046892	0.35228497269045494
0.6666666666666666	0.5128205128205128	0.3367082188234796	0.38457435298626463
0.6923076923076923	0.5128205128205128	0.38122376294711635	0.4296365941685597
0.717948717948718	0.5128205128205128	0.4295176423863292	0.48420135765637756
0.7435897435897436	0.5128205128205128	0.4723683481659586	0.535016519230439
0.7692307692307693	0.5128205128205128	0.5033051647870372	0.5675781267941852
0.7948717948717948	0.5128205128205128	0.5105287343985685	0.5640882241549087
0.8205128205128205	0.5128205128205128	0.48088186515950043	0.5142909704817984
0.8461538461538461	0.5128205128205128	0.4078064609665139	0.4213235825113608
0.8717948717948718	0.5128205128205128	0.3002464628649122	0.3017219993897009
0.8974358974358975	0.5128205128205128	0.18745081402192842	0.18455108982902846
0.9230769230769231	0.5128205128205128	0.09791253856859683	0.09295264658783645
0.9487179487179487	0.5128205128205128	0.04534915914319341	0.037457508707535905
0.9743589743589743	0.5128205128205128	0.02225388950430332	0.011744268790785469
1.0	0.5128205128205128	0.013243274786108586	0.0028578499637324705
0.0	0.5384615384615384	0.0029405227521181834	6.565615532930542e-6
0.02564102564102564	0.5384615384615384	0.006928741958912566	0.00007721693036583564
0.05128205128205128	0.5384615384615384	0.011772071714038098	0.0003639402568942657
0.07692307692307693	0.5384615384615384	0.015814776424218184	0.0016103965928840754
0.10256410256410256	0.5384615384615384	0.01967017971029296	0.005951198698325983
0.1282051282051282	0.5384615384615384	0.027779042612232487	0.016554231411968764
0.15384615384615385	0.5384615384615384	0.04556507671893481	0.03615232485051251
0.1794871794871795	0.5384615384615384	0.07205098047127502	0.0635261169088813
0.20512820512820512	0.5384615384615384	0.10004662243890106	0.09516312977755892
0.23076923076923078	0.5384615384615384	0.12383105738483825	0.1296007693517116
0.2564102564102564	0.5384615384615384	0.14777507692109365	0.1708053044381792
0.28205128205128205	0.5384615384615384	0.1849049436581941	0.22559743390625328
0.3076923076923077	0.5384615384615384	0.2412806874068613	0.2914870124404039
0.3333333333333333	0.5384615384615384	0.30979966010748267	0.3566967046402943
0.358974358974359	0.5384615384615384	0.36973399990593614	0.40323871171453535
0.38461538461538464	0.5384615384615384	0.4015867529246243	0.42098399156632266
0.41025641025641024	0.5384615384615384	0.3982022580245936	0.4125685373977198
0.4358974358974359	0.5384615384615384	0.3665401444569319	0.387730696114613
0.46153846153846156	0.5384615384615384	0.32626113625536307	0.360693931762809
0.48717948717948717	0.5384615384615384	0.2933370493800691	0.33879408798376803
0.5128205128205128	0.5384615384615384	0.2758172877235193	0.32592922349726156
0.5384615384615384	0.5384615384615384	0.27005601603204515	0.32061312248541446
0.5641025641025641	0.5384615384615384	0.2678636260054319	0.31934295708761995
0.5897435897435898	0.5384615384615384	0.26637999713086996	0.3222528861942196
0.6153846153846154	0.5384615384615384	0.26693183048402813	0.3291163348127226
0.6410256410256411	0.5384615384615384	0.27703798901024573	0.343923280627811
0.6666666666666666	0.5384615384615384	0.30146436392363024	0.3693705644014443
0.6923076923076923	0.5384615384615384	0.33828301186609505	0.4056882278285299
0.717948717948718	0.5384615384615384	0.3814083548145478	0.4510475446574151
0.7435897435897436	0.5384615384615384	0.4204854136243748	0.4947335324165323
0.7692307692307693	0.5384615384615384	0.44920657724484403	0.5245930169130482
0.7948717948717948	0.5384615384615384	0.4572701846258458	0.5240184933564864
0.8205128205128205	0.5384615384615384	0.4320166930878824	0.4817241177923578
0.8461538461538461	0.5384615384615384	0.3655689627775752	0.3981243610998868
0.8717948717948718	0.5384615384615384	0.2651717217562007	0.2871139961853678
0.8974358974358975	0.5384615384615384	0.15883791215076162	0.1762145901071481
0.9230769230769231	0.5384615384615384	0.0751386454350856	0.08860240714873098
0.9487179487179487	0.5384615384615384	0.028010316381766456	0.03537604345112984
0.9743589743589743	0.5384615384615384	0.01002623888367584	0.010866557662324087
1.0	0.5384615384615384	0.0055551139661958225	0.002554127172104951
0.0	0.5641025641025641	0.0025355341786301834	7.936509922947523e-7
0.02564102564102564	0.5641025641025641	0.009247202135829035	9.333975329415403e-6
0.05128205128205128	0.5641025641025641	0.01899078024900772	0.000051367564459441906
0.07692307692307693	0.5641025641025641	0.028583013499615745	0.0004296765320273626
0.10256410256410256	0.5641025641025641	0.03537018403700373	0.0021713606795220287
0.1282051282051282	0.5641025641025641	0.040122631623843746	0.006942657448610495
0.15384615384615385	0.5641025641025641	0.04621530940621603	0.016500497226468284
0.1794871794871795	0.5641025641025641	0.05441234613279131	0.031013664905552987
0.20512820512820512	0.5641025641025641	0.0627952731925217	0.050356368664105686
0.23076923076923078	0.5641025641025641	0.07196447542640183	0.07660564805790832
0.2564102564102564	0.5641025641025641	0.09007940277819936	0.11476730529177281
0.28205128205128205	0.5641025641025641	0.12900458803999018	0.1694914881442715
0.3076923076923077	0.5641025641025641	0.18999280376481437	0.23542850018469094
0.3333333333333333	0.5641025641025641	0.2602683106476854	0.2990556229025152
0.358974358974359	0.5641025641025641	0.31761905820856084	0.34382496550847574
0.38461538461538464	0.5641025641025641	0.3462749163530319	0.36269961013993435
0.41025641025641024	0.5641025641025641	0.3450848776281344	0.3609588641814869
0.4358974358974359	0.5641025641025641	0.3237041133660208	0.34821184357334534
0.46153846153846156	0.5641025641025641	0.29853443257826023	0.33520650072718267
0.48717948717948717	0.5641025641025641	0.280070431096221	0.32530464398064607
0.5128205128205128	0.5641025641025641	0.27276398066811464	0.3200372627692416
0.5384615384615384	0.5641025641025641	0.2726313614572611	0.3182680593473057
0.5641025641025641	0.5641025641025641	0.27186980950733897	0.3179566881830208
0.5897435897435898	0.5641025641025641	0.26732600621799174	0.32018170867640694
0.6153846153846154	0.5641025641025641	0.2607823128972912	0.3247132049065008
0.6410256410256411	0.5641025641025641	0.26203388452459936	0.3348338233006508
0.6666666666666666	0.5641025641025641	0.2785672797673572	0.3526005924746665
0.6923076923076923	0.5641025641025641	0.30910834045850333	0.37842152347173064
0.717948717948718	0.5641025641025641	0.3455538918306317	0.411659405722456
0.7435897435897436	0.5641025641025641	0.3759764227250082	0.4443447658532862
0.7692307692307693	0.5641025641025641	0.39487521281453786	0.46735908262657644
0.7948717948717948	0.5641025641025641	0.3953568848025336	0.4664389452971592
0.8205128205128205	0.5641025641025641	0.368113658123132	0.4304463270914458
0.8461538461538461	0.5641025641025641	0.306236143908419	0.3576488549474065
0.8717948717948718	0.5641025641025641	0.21545430857993522	0.25893625581984175
0.8974358974358975	0.5641025641025641	0.12029248506839521	0.1589311707722919
0.9230769230769231	0.5641025641025641	0.046561456500290054	0.079408805810074
0.9487179487179487	0.5641025641025641	0.007015767632371545	0.031170527207280575
0.9743589743589743	0.5641025641025641	-0.005150492907746559	0.009237297090686138
1.0	0.5641025641025641	-0.00461345049100517	0.0020337678941167586
0.0	0.5897435897435898	-0.0006801597756003261	7.06740228447579e-7
0.02564102564102564	0.5897435897435898	0.008077070152848765	8.311834698979596e-6
0.05128205128205128	0.5897435897435898	0.02266704674647279	0.000043201851124610164
0.07692307692307693	0.5897435897435898	0.03846961171408671	0.0003016601034770218
0.10256410256410256	0.5897435897435898	0.049931750860367385	0.0014335293881082335
0.1282051282051282	0.5897435897435898	0.05506585896223982	0.004553851885110842
0.15384615384615385	0.5897435897435898	0.05644558982426224	0.011258316118584532
0.1794871794871795	0.5897435897435898	0.05683271274716495	0.022723402402492595
0.20512820512820512	0.5897435897435898	0.05841869304747358	0.040711176252198014
0.23076923076923078	0.5897435897435898	0.06571992969707513	0.06863211389922273
0.2564102564102564	0.5897435897435898	0.0882230479738032	0.11076746793450074
0.28205128205128205	0.5897435897435898	0.13546091323220452	0.1691158684502696
0.3076923076923077	0.5897435897435898	0.20374349824863458	0.23562809805997706
0.3333333333333333	0.5897435897435898	0.2756607036350171	0.29586543148872235
0.358974358974359	0.5897435897435898	0.32779030789683433	0.3348841390311226
0.38461538461538464	0.5897435897435898	0.3477071530539307	0.3487226649253299
0.41025641025641024	0.5897435897435898	0.3397139490170024	0.34532253595963486
0.4358974358974359	0.5897435897435898	0.3168249439400573	0.33490850466048977
0.46153846153846156	0.5897435897435898	0.2947533561976393	0.32654225821712385
0.48717948717948717	0.5897435897435898	0.2810115164109289	0.3211656480600901
0.5128205128205128	0.5897435897435898	0.27782266820597024	0.3187707200129619
0.5384615384615384	0.5897435897435898	0.28054416551969813	0.3181582661870863
0.5641025641025641	0.5897435897435898	0.2810583523887804	0.31790258285175554
0.5897435897435898	0.5897435897435898	0.2755587128957087	0.31934611448838285
0.6153846153846154	0.5897435897435898	0.2656998720372454	0.3218999846803991
0.6410256410256411	0.5897435897435898	0.2623709877081094	0.3280313062790431
0.6666666666666666	0.5897435897435898	0.27411503002939974	0.3389980060884705
0.6923076923076923	0.5897435897435898	0.29912119181894636	0.3551024839278898
0.717948717948718	0.5897435897435898	0.32712967343513244	0.37654132541261465
0.7435897435897436	0.5897435897435898	0.34518336355593987	0.3977971074711791
0.7692307692307693	0.5897435897435898	0.34957366703839876	0.41277659558241486
0.7948717948717948	0.5897435897435898	0.3379112759710189	0.4098653077726038
0.8205128205128205	0.5897435897435898	0.3054680875852413	0.3786107940968619
0.8461538461538461	0.5897435897435898	0.24707573670422017	0.3156272580089776
0.8717948717948718	0.5897435897435898	0.16659634754864833	0.22899006701505137
0.8974358974358975	0.5897435897435898	0.08369553694516745	0.14023677031650822
0.9230769230769231	0.5897435897435898	0.020045925049918346	0.0693592552607173
0.9487179487179487	0.5897435897435898	-0.013004350858080351	0.026560054403353767
0.9743589743589743	0.5897435897435898	-0.020765036942134305	0.007454762108822005
1.0	0.5897435897435898	-0.015992121652984054	0.0014658118352579431
0.0	0.6153846153846154	-0.006131916125264172	1.190823401054886e-6
0.02564102564102564	0.6153846153846154	0.0033897958676273837	0.000014005042966050794
0.05128205128205128	0.6153846153846154	0.021414594727206804	0.00006956570566346187
0.07692307692307693	0.6153846153846154	0.042171242208649456	0.0004054332703572206
0.10256410256410256	0.6153846153846154	0.057993360767128486	0.001780039719790588
0.1282051282051282	0.6153846153846154	0.06541792421492752	0.005532055373724858
0.15384615384615385	0.6153846153846154	0.06753050904470595	0.013878920395969977
0.1794871794871795	0.6153846153846154	0.06927164527714752	0.028961499204405015
0.20512820512820512	0.6153846153846154	0.07559059421585143	0.05346831480882625
0.23076923076923078	0.6153846153846154	0.09241683551983598	0.09051792101354798
0.2564102564102564	0.6153846153846154	0.12808004586762245	0.14220477429283962
0.28205128205128205	0.6153846153846154	0.18860575921310058	0.20725171158033262
0.3076923076923077	0.6153846153846154	0.2654046508809175	0.27479187147462836
0.3333333333333333	0.6153846153846154	0.3376599743646983	0.32994704530903135
0.358974358974359	0.6153846153846154	0.38149389726127425	0.3595918359244916
0.38461538461538464	0.6153846153846154	0.38792958643516434	0.36309132442871417
0.41025641025641024	0.6153846153846154	0.3664569672980087	0.3513883549916846
0.4358974358974359	0.6153846153846154	0.3338986012816764	0.33610963417105766
0.46153846153846156	0.6153846153846154	0.30702242656542184	0.32595146660810476
0.48717948717948717	0.6153846153846154	0.2919784420509329	0.32041744159455454
0.5128205128205128	0.6153846153846154	0.28949539519784767	0.3182952763823268
0.5384615384615384	0.6153846153846154	0.29385039902016824	0.31779972882494445
0.5641025641025641	0.6153846153846154	0.29608712267987086	0.3174107287646767
0.5897435897435898	0.6153846153846154	0.2915586812938121	0.31830708697566495
0.6153846153846154	0.6153846153846154	0.28124235197009767	0.3194831637203418
0.6410256410256411	0.6153846153846154	0.2759366975388505	0.3227424551224189
0.6666666666666666	0.6153846153846154	0.2839519945598339	0.3286455586249857
0.6923076923076923	0.6153846153846154	0.3027019604701288	0.33727302788581953
0.717948717948718	0.6153846153846154	0.32082040077709995	0.3493228779517208
0.7435897435897436	0.6153846153846154	0.32548342085417215	0.3611448146605555
0.7692307692307693	0.6153846153846154	0.31522900773429974	0.36912039423013165
0.7948717948717948	0.6153846153846154	0.29176895739269987	0.3639470657192952
0.8205128205128205	0.6153846153846154	0.2544857276303834	0.3359639935856995
0.8461538461538461	0.6153846153846154	0.19975078304943047	0.2806311516592124
0.8717948717948718	0.6153846153846154	0.12930895765541284	0.2037921867802292
0.8974358974358975	0.6153846153846154	0.057637898118334946	0.12438563211456682
0.9230769230769231	0.6153846153846154	0.0020169184641299956	0.06079740121223167
0.9487179487179487	0.6153846153846154	-0.027258937523657444	0.022624896637591353
0.9743589743589743	0.6153846153846154	-0.033226697461999244	0.005933311483582946
1.0	0.6153846153846154	-0.026066736011301973	0.0009811077991699764
0.0	0.6410256410256411	-0.013595980709566654	1.732847584881433e-6
0.02564102564102564	0.6410256410256411	-0.005219848728776129	0.000020379684223860207
0.05128205128205128	0.6410256410256411	0.013755803358243423	0.0001008444976309922
0.07692307692307693	0.6410256410256411	0.037043361587918704	0.000577695785340938
0.10256410256410256	0.6410256410256411	0.0558749978103746	0.002514407202184511
0.1282051282051282	0.6410256410256411	0.06629397095921906	0.007794491788728888
0.15384615384615385	0.6410256410256411	0.07240792990422118	0.019588445021497015
0.1794871794871795	0.6410256410256411	0.08103480404939756	0.04099874486213664
0.20512820512820512	0.6410256410256411	0.09875873871946501	0.07525400700653659
0.23076923076923078	0.6410256410256411	0.13138024598178114	0.12450352899054529
0.2564102564102564	0.6410256410256411	0.18464944033192088	0.1880259824534683
0.28205128205128205	0.6410256410256411	0.2604202556745552	0.26099031335681744
0.3076923076923077	0.6410256410256411	0.34534440356904805	0.32968351765996023
0.3333333333333333	0.6410256410256411	0.4160836497088079	0.3790419428478645
0.358974358974359	0.6410256410256411	0.4491738932268762	0.3978986827325662
0.38461538461538464	0.6410256410256411	0.4396382523746073	0.38904363362199623
0.41025641025641024	0.6410256410256411	0.40233003879880774	0.3665044297292081
0.4358974358974359	0.6410256410256411	0.3580147546462274	0.3435722734398715
0.46153846153846156	0.6410256410256411	0.32483554290278843	0.32909865217741596
0.48717948717948717	0.6410256410256411	0.3076629239535897	0.32156184370286756
0.5128205128205128	0.6410256410256411	0.3054935877180489	0.31870100410838903
0.5384615384615384	0.6410256410256411	0.3111975760336977	0.3179457412240319
0.5641025641025641	0.6410256410256411	0.31510435091404704	0.31740864357979415
0.5897435897435898	0.6410256410256411	0.3121838882212178	0.31799552371765494
0.6153846153846154	0.6410256410256411	0.30263535288307486	0.3183731707273236
0.6410256410256411	0.6410256410256411	0.29626895682507015	0.31991296871790925
0.6666666666666666	0.6410256410256411	0.30035853727644407	0.3226946803883037
0.6923076923076923	0.6410256410256411	0.3120622967894999	0.32658680724567996
0.717948717948718	0.6410256410256411	0.3206512350989257	0.3325240080592222
0.7435897435897436	0.6410256410256411	0.31461111379667017	0.33799738435436283
0.7692307692307693	0.6410256410256411	0.29417973464547087	0.3409982394897292
0.7948717948717948	0.6410256410256411	0.26322587271673875	0.3338241620856749
0.8205128205128205	0.6410256410256411	0.2235315335823139	0.3075053678322205
0.8461538461538461	0.6410256410256411	0.17261193106003242	0.2569148469332045
0.8717948717948718	0.6410256410256411	0.11067627040400715	0.1864996480715154
0.8974358974358975	0.6410256410256411	0.04800160712179762	0.11341800450636019
0.9230769230769231	0.6410256410256411	-0.0019965866199252455	0.054855540134238184
0.9487179487179487	0.6410256410256411	-0.029956600682490904	0.019900762629271745
0.9743589743589743	0.6410256410256411	-0.03677470271791188	0.0048867551050172505
1.0	0.6410256410256411	-0.030033998303286718	0.0006499076499648455
0.0	0.6666666666666666	-0.0229823873913871	2.1981586045134186e-6
0.02564102564102564	0.6666666666666666	-0.018082258860841867	0.000025852116842122545
0.05128205128205128	0.6666666666666666	-0.0012572427953267873	0.00012791966492809107
0.07692307692307693	0.6666666666666666	0.02161202674932201	0.0007326936979831057
0.10256410256410256	0.6666666666666666	0.041713381334895244	0.003188799713144539
0.1282051282051282	0.6666666666666666	0.05504213626096804	0.009884850932247903
0.15384615384615385	0.6666666666666666	0.06623921637737959	0.024842113806260103
0.1794871794871795	0.6666666666666666	0.08312135358310817	0.051971863232845195
0.20512820512820512	0.6666666666666666	0.11306778507880343	0.09486809953211985
0.23076923076923078	0.6666666666666666	0.16135099016953375	0.15465437583360672
0.2564102564102564	0.6666666666666666	0.23107058698421118	0.22798737535703884
0.28205128205128205	0.6666666666666666	0.32010203184415753	0.30694360734594245
0.3076923076923077	0.6666666666666666	0.4109236229509537	0.37564866883514736
0.3333333333333333	0.6666666666666666	0.4783801649986003	0.4193828721805664
0.358974358974359	0.6666666666666666	0.5001672224083151	0.42902231186430984
0.38461538461538464	0.6666666666666666	0.47562842827115465	0.4102033957132792
0.41025641025641024	0.6666666666666666	0.4248249035436299	0.3791406882273558
0.4358974358974359	0.6666666666666666	0.3719568088755024	0.35013244327503185
0.46153846153846156	0.6666666666666666	0.33574760489411754	0.3320669878846168
0.48717948717948717	0.6666666666666666	0.3190356470335827	0.32271686538240796
0.5128205128205128	0.6666666666666666	0.3184644323167271	0.3191134826180308
0.5384615384615384	0.6666666666666666	0.3254840224830529	0.31809359769539275
0.5641025641025641	0.6666666666666666	0.33041235489475973	0.31745419857647406
0.5897435897435898	0.6666666666666666	0.32877375344495724	0.3178915556331327
0.6153846153846154	0.6666666666666666	0.3203302928281712	0.31787384967409144
0.6410256410256411	0.6666666666666666	0.31333648649240575	0.31853597432966835
0.6666666666666666	0.6666666666666666	0.3135739755964225	0.31968327860433327
0.6923076923076923	0.6666666666666666	0.3186607637534451	0.32103096389563274
0.717948717948718	0.6666666666666666	0.3201235663758355	0.32353936076619016
0.7435897435897436	0.6666666666666666	0.30847959124740115	0.32515361986068014
0.7692307692307693	0.6666666666666666	0.2843737740079944	0.3246035436159839
0.7948717948717948	0.6666666666666666	0.25129446107938913	0.31516293409645646
0.8205128205128205	0.6666666666666666	0.2115776356404825	0.28868092948737956
0.8461538461538461	0.6666666666666666	0.16400627121097178	0.2402508685754253
0.8717948717948718	0.6666666666666666	0.10878183367946488	0.17379349111650771
0.8974358974358975	0.6666666666666666	0.05377485277700746	0.10520144339736322
0.9230769230769231	0.6666666666666666	0.009107210221025452	0.0504594890870632
0.9487179487179487	0.6666666666666666	-0.01760126296987448	0.017983583144409242
0.9743589743589743	0.6666666666666666	-0.026507963272474365	0.0042098341910186046
1.0	0.6666666666666666	-0.023219700362480118	0.00045520832878244514
0.0	0.6923076923076923	-0.03348013506192927	2.4414585815567063e-6
0.02564102564102564	0.6923076923076923	-0.03395003417617315	0.000028713520664983243
0.05128205128205128	0.6923076923076923	-0.021870316928431093	0.00014207826634861001
0.07692307692307693	0.6923076923076923	-0.0018198233302703665	0.0008137908306163136
0.10256410256410256	0.6923076923076923	0.018183456747396184	0.0035417473555078845
0.1282051282051282	0.6923076923076923	0.03405100878494796	0.010978941231261882
0.15384615384615385	0.6923076923076923	0.04982917501440988	0.027591726917142866
0.1794871794871795	0.6923076923076923	0.07308404918780553	0.05770922914205734
0.20512820512820512	0.6923076923076923	0.11129953839734724	0.10501492024581485
0.23076923076923078	0.6923076923076923	0.16954089861046476	0.16977291809992992
0.2564102564102564	0.6923076923076923	0.24926523587462307	0.24681260268538435
0.28205128205128205	0.6923076923076923	0.3456369873883261	0.3264250411851247
0.3076923076923077	0.6923076923076923	0.4385568556147569	0.3922894336156333
0.3333333333333333	0.6923076923076923	0.502160616173487	0.4311870459598038
0.358974358974359	0.6923076923076923	0.5157382032330154	0.436136557325815
0.38461538461538464	0.6923076923076923	0.48199517809459413	0.4141364195749694
0.41025641025641024	0.6923076923076923	0.42437513947414973	0.3813605581614225
0.4358974358974359	0.6923076923076923	0.36878508706488594	0.35140563868337
0.46153846153846156	0.6923076923076923	0.33340807955646334	0.3326766080318391
0.48717948717948717	0.6923076923076923	0.3190269137338768	0.3228293773740428
0.5128205128205128	0.6923076923076923	0.3203747643931676	0.3189401091350059
0.5384615384615384	0.6923076923076923	0.32828689100037267	0.3178007892106886
0.5641025641025641	0.6923076923076923	0.3338802920582259	0.3171189855645759
0.5897435897435898	0.6923076923076923	0.3337332116357537	0.3174975622524136
0.6153846153846154	0.6923076923076923	0.32727909367804453	0.3173187373470455
0.6410256410256411	0.6923076923076923	0.32087571365778184	0.31760823957529866
0.6666666666666666	0.6923076923076923	0.31871297604892607	0.3180359994384008
0.6923076923076923	0.6923076923076923	0.31931768727489335	0.3182003417468956
0.717948717948718	0.6923076923076923	0.31713431035075756	0.3188613533097402
0.7435897435897436	0.6923076923076923	0.30461023182461866	0.3177699481022366
0.7692307692307693	0.6923076923076923	0.2814702112214933	0.3136122859520867
0.7948717948717948	0.6923076923076923	0.24909113881263104	0.30032525814510636
0.8205128205128205	0.6923076923076923	0.20953127295894747	0.2712195679770844
0.8461538461538461	0.6923076923076923	0.16367931862065557	0.22285244361131035
0.8717948717948718	0.6923076923076923	0.11361658323094205	0.15950085652119284
0.8974358974358975	0.6923076923076923	0.06654532300420869	0.09571585040170108
0.9230769230769231	0.6923076923076923	0.029469705839065868	0.04553061798798712
0.9487179487179487	0.6923076923076923	0.006691775943542205	0.016047985795068002
0.9743589743589743	0.6923076923076923	-0.0033953154373761955	0.003659675259474247
1.0	0.6923076923076923	-0.005443652100942946	0.0003444015109907258
0.0	0.717948717948718	-0.04284011363112523	2.383133646029061e-6
0.02564102564102564	0.717948717948718	-0.04911974039488442	0.000028027572414946143
0.05128205128205128	0.717948717948718	-0.04283856880468483	0.00013868410443766796
0.07692307692307693	0.717948717948718	-0.026791178936085524	0.0007943498709837229
0.10256410256410256	0.717948717948718	-0.007751860147412461	0.0034571372016737384
0.1282051282051282	0.717948717948718	0.009909861825817507	0.010716661115468614
0.15384615384615385	0.717948717948718	0.02859021552813553	0.02693257762593815
0.1794871794871795	0.717948717948718	0.054455335058654485	0.056320790024689975
0.20512820512820512	0.717948717948718	0.0944795401172977	0.10227616366648225
0.23076923076923078	0.717948717948718	0.15396821539166908	0.16441673401106666
0.2564102564102564	0.717948717948718	0.23419370442325885	0.2368015684375763
0.28205128205128205	0.717948717948718	0.3296777022809565	0.30968319442621256
0.3076923076923077	0.717948717948718	0.4203103766094214	0.3686135385359428
0.3333333333333333	0.717948717948718	0.481203690998499	0.40347600211308277
0.358974358974359	0.717948717948718	0.4933180570908675	0.4096653998845821
0.38461538461538464	0.717948717948718	0.4603149191301288	0.3936642194170145
0.41025641025641024	0.717948717948718	0.4053411534469544	0.3686783676715585
0.4358974358974359	0.717948717948718	0.35310903478516253	0.34524751847886415
0.46153846153846156	0.717948717948718	0.3203368547256454	0.33041983576131057
0.48717948717948717	0.717948717948718	0.3071105002115408	0.32234529298277775
0.5128205128205128	0.717948717948718	0.3083684375893958	0.3190720797399163
0.5384615384615384	0.717948717948718	0.3161103436104345	0.31811858519922137
0.5641025641025641	0.717948717948718	0.32284988511746765	0.3174769089261908
0.5897435897435898	0.717948717948718	0.32574296348519294	0.31784136112986594
0.6153846153846154	0.717948717948718	0.32329326542158293	0.31760724476289914
0.6410256410256411	0.717948717948718	0.31970792629694494	0.3177489125136453
0.6666666666666666	0.717948717948718	0.31774830139395516	0.3178217602103183
0.6923076923076923	0.717948717948718	0.3167624292046554	0.31723197160641864
0.717948717948718	0.717948717948718	0.3135098180466854	0.31624779005310394
0.7435897435897436	0.717948717948718	0.3015909809478392	0.31189019865238266
0.7692307692307693	0.717948717948718	0.2793149941905015	0.30231577553472716
0.7948717948717948	0.717948717948718	0.24606321222463964	0.2822766311761819
0.8205128205128205	0.717948717948718	0.20425907823595707	0.24764751622893058
0.8461538461538461	0.717948717948718	0.1579302966888672	0.19789623012048896
0.8717948717948718	0.717948717948718	0.11221823367104905	0.1383560232657268
0.8974358974358975	0.717948717948718	0.07444887473587676	0.08158480948439505
0.9230769230769231	0.717948717948718	0.04828428449647099	0.038323650448212204
0.9487179487179487	0.717948717948718	0.033273300858806976	0.013386755827628551
0.9743589743589743	0.717948717948718	0.024545108625158834	0.0030172686303948605
1.0	0.717948717948718	0.017472617804027642	0.0002653725103567256
0.0	0.7435897435897436	-0.04684059266280694	2.0338439046860886e-6
0.02564102564102564	0.7435897435897436	-0.057349074877761065	0.000023919643539198746
0.05128205128205128	0.7435897435897436	-0.05635441440627913	0.00011835753355981129
0.07692307692307693	0.7435897435897436	-0.044949169582524935	0.0006779240627064373
0.10256410256410256	0.7435897435897436	-0.028370310876216553	0.0029504335340167116
0.1282051282051282	0.7435897435897436	-0.011001426329264636	0.009145947783751138
0.15384615384615385	0.7435897435897436	0.0076850761129834	0.022985139307345106
0.1794871794871795	0.7435897435897436	0.03183480646017828	0.04805861631279014
0.20512820512820512	0.7435897435897436	0.06724597646430798	0.08711259439346494
0.23076923076923078	0.7435897435897436	0.11941570200315961	0.1393396435175635
0.2564102564102564	0.7435897435897436	0.19054145657346028	0.1990523269265834
0.28205128205128205	0.7435897435897436	0.27663016149779085	0.25805782957839374
0.3076923076923077	0.7435897435897436	0.3604040490846714	0.3057938353061307
0.3333333333333333	0.7435897435897436	0.41987228017183786	0.3365496314489252
0.358974358974359	0.7435897435897436	0.437684907033848	0.3483750948286217
0.38461538461538464	0.7435897435897436	0.41579579108070536	0.34590995020580223
0.41025641025641024	0.7435897435897436	0.3730515861673921	0.3372007542255727
0.4358974358974359	0.7435897435897436	0.3298518632533599	0.32774836291145926
0.46153846153846156	0.7435897435897436	0.30057766953476	0.32209889070634967
0.48717948717948717	0.7435897435897436	0.28622419096981316	0.31892682741167855
0.5128205128205128	0.7435897435897436	0.2844112614501206	0.3177536657705388
0.5384615384615384	0.7435897435897436	0.29030676533156535	0.3175366105309898
0.5641025641025641	0.7435897435897436	0.29839771610536925	0.3170723319284936
0.5897435897435898	0.7435897435897436	0.3057734381631343	0.31744454558773977
0.6153846153846154	0.7435897435897436	0.3093123296332108	0.3171927261744796
0.6410256410256411	0.7435897435897436	0.31085835986857163	0.31722939808706424
0.6666666666666666	0.7435897435897436	0.31170577875017763	0.31686444651823803
0.6923076923076923	0.7435897435897436	0.3112620553251968	0.3150535842139414
0.717948717948718	0.7435897435897436	0.30724333701030004	0.311239552000145
0.7435897435897436	0.7435897435897436	0.2937884196573304	0.3015708118256467
0.7692307692307693	0.7435897435897436	0.2686491771914616	0.2838888984748936
0.7948717948717948	0.7435897435897436	0.23101006565916749	0.2544944603619702
0.8205128205128205	0.7435897435897436	0.1849433743743958	0.21286168079465803
0.8461538461538461	0.7435897435897436	0.1377011778808541	0.1621341882789137
0.8717948717948718	0.7435897435897436	0.09697818297293335	0.10867103167353663
0.8974358974358975	0.7435897435897436	0.06973064159347694	0.06204898751961043
0.9230769230769231	0.7435897435897436	0.056191257406274515	0.02850577036864328
0.9487179487179487	0.7435897435897436	0.05109083896584794	0.009839128183308357
0.9743589743589743	0.7435897435897436	0.04610032416511133	0.002206128388747405
1.0	0.7435897435897436	0.03629868389854496	0.000188938705554857
0.0	0.7692307692307693	-0.04143677870993248	1.5158109032248002e-6
0.02564102564102564	0.7692307692307693	-0.05306010909781407	0.000017827157922212448
0.05128205128205128	0.7692307692307693	-0.05608258090236829	0.00008821111562956824
0.07692307692307693	0.7692307692307693	-0.05039390719519032	0.0005052524844415114
0.10256410256410256	0.7692307692307693	-0.039254849408395256	0.0021989393137783033
0.1282051282051282	0.7692307692307693	-0.025989758945979692	0.0068164166084684966
0.15384615384615385	0.7692307692307693	-0.01101968722532549	0.017130677872544086
0.1794871794871795	0.7692307692307693	0.007907182716180112	0.03581179271874873
0.20512820512820512	0.7692307692307693	0.03478567783284068	0.06478394117867128
0.23076923076923078	0.7692307692307693	0.07466043819682613	0.10305498774519106
0.2564102564102564	0.7692307692307693	0.1309633336506086	0.1459195933975516
0.28205128205128205	0.7692307692307693	0.20246671489827325	0.18757581976587762
0.3076923076923077	0.7692307692307693	0.2764556135119307	0.2219923472016313
0.3333333333333333	0.7692307692307693	0.3348330115932247	0.24790123412444845
0.358974358974359	0.7692307692307693	0.3618893135358579	0.2659676706749244
0.38461538461538464	0.7692307692307693	0.35666116560891686	0.2790012875325981
0.41025641025641024	0.7692307692307693	0.3319609019051629	0.2899053698345367
0.4358974358974359	0.7692307692307693	0.30234049167247284	0.29874344958965254
0.46153846153846156	0.7692307692307693	0.27894628255639276	0.3065337541028728
0.48717948717948717	0.7692307692307693	0.26372746247060996	0.3115343735413833
0.5128205128205128	0.7692307692307693	0.2576005187536476	0.31431042970768974
0.5384615384615384	0.7692307692307693	0.2597937051871393	0.3155702690101569
0.5641025641025641	0.7692307692307693	0.26753241756353585	0.31546574809454964
0.5897435897435898	0.7692307692307693	0.2783274615093076	0.3158621033337366
0.6153846153846154	0.7692307692307693	0.2877826068338741	0.3156048843453366
0.6410256410256411	0.7692307692307693	0.2954335721103076	0.3154897204526594
0.6666666666666666	0.7692307692307693	0.3005266542233287	0.3143187698240211
0.6923076923076923	0.7692307692307693	0.30118221974206255	0.3101770482584598
0.717948717948718	0.7692307692307693	0.29473364677027025	0.301416079227553
0.7435897435897436	0.7692307692307693	0.2760484734328114	0.28376230143822906
0.7692307692307693	0.7692307692307693	0.2442513618086883	0.2558474804236984
0.7948717948717948	0.7692307692307693	0.20063401973732048	0.21663447187220183
0.8205128205128205	0.7692307692307693	0.15153301946220218	0.1694271787939705
0.8461538461538461	0.7692307692307693	0.10585152239221489	0.12025771607463094
0.8717948717948718	0.7692307692307693	0.07162569484735179	0.0754220085265838
0.8974358974358975	0.7692307692307693	0.05422611016154589	0.04079226762885253
0.9230769230769231	0.7692307692307693	0.05117405128581479	0.018017635348812996
0.9487179487179487	0.7692307692307693	0.05425328076961782	0.006094196217758087
0.9743589743589743	0.7692307692307693	0.05339361015449872	0.0013624493681019445
1.0	0.7692307692307693	0.04374865019908168	0.00011599928096683927
0.0	0.7948717948717948	-0.025799899831861872	9.797840027269998e-7
0.02564102564102564	0.7948717948717948	-0.03539716575408584	0.00001152304954998815
0.05128205128205128	0.7948717948717948	-0.04150170277631356	0.000057017560549724496
0.07692307692307693	0.7948717948717948	-0.04324474555510727	0.00032658315132890256
0.10256410256410256	0.7948717948717948	-0.041211068522024843	0.0014213419088251206
0.1282051282051282	0.7948717948717948	-0.03620985713028698	0.004405969065594988
0.15384615384615385	0.7948717948717948	-0.028227873372786056	0.011072861462917524
0.1794871794871795	0.7948717948717948	-0.016349118353754976	0.023143346785283715
0.20512820512820512	0.7948717948717948	0.0012935526277713843	0.04176821255938085
0.23076923076923078	0.7948717948717948	0.028552100248213544	0.06601015489593372
0.2564102564102564	0.7948717948717948	0.06966389627320961	0.09248535490375868
0.28205128205128205	0.7948717948717948	0.12604391196228248	0.11774181901646684
0.3076923076923077	0.7948717948717948	0.18935684752840204	0.1394254315939673
0.3333333333333333	0.7948717948717948	0.2449967691175924	0.1593758967526088
0.358974358974359	0.7948717948717948	0.2789403268726711	0.18033278256856983
0.38461538461538464	0.7948717948717948	0.28828825110543604	0.2044156253402044
0.41025641025641024	0.7948717948717948	0.2812881145945515	0.23150327906281293
0.4358974358974359	0.7948717948717948	0.2674159662082698	0.25763632535288583
0.46153846153846156	0.7948717948717948	0.2538204673694698	0.2799273794382509
0.48717948717948717	0.7948717948717948	0.24150904445255073	0.29483544427692
0.5128205128205128	0.7948717948717948	0.23273529540677348	0.3028234765694223
0.5384615384615384	0.7948717948717948	0.2299230851077352	0.30610616033154386
0.5641025641025641	0.7948717948717948	0.2337324912558057	0.3065040023835941
0.5897435897435898	0.7948717948717948	0.24381688644770785	0.306926228578954
0.6153846153846154	0.7948717948717948	0.25620100420386077	0.30666977298420084
0.6410256410256411	0.7948717948717948	0.2686920869742758	0.3063395972354209
0.6666666666666666	0.7948717948717948	0.27777958056098995	0.30401053464486383
0.6923076923076923	0.7948717948717948	0.27902023933653625	0.2965786079426266
0.717948717948718	0.7948717948717948	0.2685994751235772	0.28128753850770233
0.7435897435897436	0.7948717948717948	0.2428872157471263	0.2543448968507439
0.7692307692307693	0.7948717948717948	0.20417066518134855	0.21662020225673473
0.7948717948717948	0.7948717948717948	0.1572499801615912	0.1706176383700295
0.8205128205128205	0.7948717948717948	0.11010195675020429	0.12258948985155485
0.8461538461538461	0.7948717948717948	0.07072414841334554	0.07928566958144896
0.8717948717948718	0.7948717948717948	0.044806217788670076	0.04520480965904845
0.8974358974358975	0.7948717948717948	0.035085331689231565	0.022429988317383718
0.9230769230769231	0.7948717948717948	0.037782014230487826	0.00923970554126281
0.9487179487179487	0.7948717948717948	0.04460661070003428	0.0030066303765593216
0.9743589743589743	0.7948717948717948	0.04633191578072284	0.000669381792611129
1.0	0.7948717948717948	0.03889643099485767	0.000056942382477303265
0.0	0.8205128205128205	-0.004795828891582745	5.469783551557887e-7
0.02564102564102564	0.8205128205128205	-0.010935355987603588	6.432906305561873e-6
0.05128205128205128	0.8205128205128205	-0.01988363279879517	0.00003183086414728259
0.07692307692307693	0.8205128205128205	-0.030004165593650753	0.0001823196892767093
0.10256410256410256	0.8205128205128205	-0.03865224094044441	0.0007934843365877803
0.1282051282051282	0.8205128205128205	-0.0434159603220164	0.0024596948977109703
0.15384615384615385	0.8205128205128205	-0.04323388438304355	0.006181582402853457
0.1794871794871795	0.8205128205128205	-0.038077840726013355	0.012917312523833595
0.20512820512820512	0.8205128205128205	-0.027829642343428565	0.023252223920184955
0.23076923076923078	0.8205128205128205	-0.009801454003039792	0.03648121778176973
0.2564102564102564	0.8205128205128205	0.020447677408159462	0.050506411736777106
0.28205128205128205	0.8205128205128205	0.06559029759541259	0.06359289597337482
0.3076923076923077	0.8205128205128205	0.11968588604204876	0.07541295559146186
0.3333333333333333	0.8205128205128205	0.1700782651870218	0.08895344206843181
0.358974358974359	0.8205128205128205	0.20445227482785094	0.10803702620576172
0.38461538461538464	0.8205128205128205	0.22020291340656042	0.1352708376614337
0.41025641025641024	0.8205128205128205	0.2243437430124339	0.17015451079682217
0.4358974358974359	0.8205128205128205	0.2237291143545814	0.20710584013317823
0.46153846153846156	0.8205128205128205	0.22162912084962103	0.24011235291994487
0.48717948717948717	0.8205128205128205	0.21601399329410792	0.26323099000108496
0.5128205128205128	0.8205128205128205	0.20757464483056667	0.27583641241364715
0.5384615384615384	0.8205128205128205	0.19983414952012618	0.28095257359495207
0.5641025641025641	0.8205128205128205	0.1966636778000118	0.2818276413610796
0.5897435897435898	0.8205128205128205	0.2012243592551467	0.28225360173802866
0.6153846153846154	0.8205128205128205	0.2119127406004531	0.28201095179243674
0.6410256410256411	0.8205128205128205	0.2260553025599202	0.28147531102396234
0.6666666666666666	0.8205128205128205	0.23764698407874765	0.2780655766561225
0.6923076923076923	0.8205128205128205	0.2393986438616012	0.267639175886493
0.717948717948718	0.8205128205128205	0.2260773649667963	0.24670027411483714
0.7435897435897436	0.8205128205128205	0.19573013029272118	0.2127165999620788
0.7692307692307693	0.8205128205128205	0.15397953568003014	0.1694110729627945
0.7948717948717948	0.8205128205128205	0.10888913620197538	0.12258684559073091
0.8205128205128205	0.8205128205128205	0.06889686469429322	0.07974242814901439
0.8461538461538461	0.8205128205128205	0.03939938936549133	0.04610523687132975
0.8717948717948718	0.8205128205128205	0.022470245783053976	0.023207323750572998
0.8974358974358975	0.8205128205128205	0.018160994621055197	0.010127809850887995
0.9230769230769231	0.8205128205128205	0.02270781872809444	0.003684331232243971
0.9487179487179487	0.8205128205128205	0.029712107711700037	0.0011060885688446585
0.9743589743589743	0.8205128205128205	0.03236600257690662	0.0002440345862522785
1.0	0.8205128205128205	0.027766322853856776	0.000020750928817286575
0.0	0.8461538461538461	0.013086235632327968	2.6186309529816793e-7
0.02564102564102564	0.8461538461538461	0.00940221376328111	3.079721054881135e-6
0.05128205128205128	0.8461538461538461	-0.0024797846591765285	0.000015238863719294439
0.07692307692307693	0.8461538461538461	-0.019673926721414083	0.00008728462052982213
0.10256410256410256	0.8461538461538461	-0.03643861806578606	0.00037987657553708687
0.1282051282051282	0.8461538461538461	-0.04802696647511776	0.0011775663759496546
0.15384615384615385	0.8461538461538461	-0.053237724658130633	0.0029594010194258077
0.1794871794871795	0.8461538461538461	-0.052937610271378846	0.0061828369292568994
0.20512820512820512	0.8461538461538461	-0.04756847987135047	0.011102302379971988
0.23076923076923078	0.8461538461538461	-0.034395237500677564	0.017298071552128206
0.2564102564102564	0.8461538461538461	-0.008999343886497264	0.023669624788610833
0.28205128205128205	0.8461538461538461	0.030636441235320937	0.029462443579491022
0.3076923076923077	0.8461538461538461	0.07825851352781218	0.034966333501261326
0.3333333333333333	0.8461538461538461	0.12145599905697567	0.04280874302641271
0.358974358974359	0.8461538461538461	0.1496210083330839	0.05681221546954357
0.38461538461538464	0.8461538461538461	0.16235161329662048	0.08028968207712948
0.41025641025641024	0.8461538461538461	0.16822838169618792	0.11377407182023593
0.4358974358974359	0.8461538461538461	0.17400274821163808	0.15213953664649885
0.46153846153846156	0.8461538461538461	0.1803029031649291	0.18807580281765066
0.48717948717948717	0.8461538461538461	0.18164124042826918	0.21417857255378975
0.5128205128205128	0.8461538461538461	0.17553784146575266	0.22866329487019094
0.5384615384615384	0.8461538461538461	0.1645598278782351	0.23453918438393626
0.5641025641025641	0.8461538461538461	0.15429897050591007	0.23565896264208186
0.5897435897435898	0.8461538461538461	0.15096584896345083	0.23604380253215015
0.6153846153846154	0.8461538461538461	0.1561608034108584	0.23583553726813794
0.6410256410256411	0.8461538461538461	0.16829917865245853	0.23520593544361448
0.6666666666666666	0.8461538461538461	0.1806058364605802	0.23136147989809885
0.6923076923076923	0.8461538461538461	0.18404227142967117	0.21984494626914464
0.717948717948718	0.8461538461538461	0.1719110746894836	0.1970998851891531
0.7435897435897436	0.8461538461538461	0.14277317544238496	0.16201206392343226
0.7692307692307693	0.8461538461538461	0.103692016102706	0.1202440457581256
0.7948717948717948	0.8461538461538461	0.06438390862422955	0.079283336880095
0.8205128205128205	0.8461538461538461	0.033090996403158136	0.04610513747104836
0.8461538461538461	0.8461538461538461	0.013131756729638549	0.023453802254002877
0.8717948717948718	0.8461538461538461	0.004080562894222374	0.010177206311942586
0.8974358974358975	0.8461538461538461	0.004306704371716731	0.003739707807840364
0.9230769230769231	0.8461538461538461	0.010435364952572917	0.0010936122945126078
0.9487179487179487	0.8461538461538461	0.01771173254363628	0.00027084376817030096
0.9743589743589743	0.8461538461538461	0.021241090718763712	0.000058275274098773166
1.0	0.8461538461538461	0.018978884280885944	4.955040856920353e-6
0.0	0.8717948717948718	0.020934584498682296	1.0419715817528892e-7
0.02564102564102564	0.8717948717948718	0.01736725066817634	1.225442560074491e-6
0.05128205128205128	0.8717948717948718	0.0031378717962138904	6.063650517698984e-6
0.07692307692307693	0.8717948717948718	-0.017235839113283316	0.00003473116133932592
0.10256410256410256	0.8717948717948718	-0.03608315029428775	0.0001511555478379082
0.1282051282051282	0.8717948717948718	-0.048547162781658465	0.0004685619017716788
0.15384615384615385	0.8717948717948718	-0.05512218329110398	0.001177566375949653
0.1794871794871795	0.8717948717948718	-0.05777384719084522	0.0024598195198619857
0.20512820512820512	0.8717948717948718	-0.05594006720415012	0.004408893667581264
0.23076923076923078	0.8717948717948718	-0.045073439314452166	0.006833347242827148
0.2564102564102564	0.8717948717948718	-0.020580990823335702	0.009264312250727802
0.28205128205128205	0.8717948717948718	0.017415806719740107	0.011410078434040702
0.3076923076923077	0.8717948717948718	0.060401675542242114	0.01351191350134642
0.3333333333333333	0.8717948717948718	0.09539426709504167	0.01725580463083094
0.358974358974359	0.8717948717948718	0.11363900360077751	0.025653435089223065
0.38461538461538464	0.8717948717948718	0.11761520369695574	0.04198526859446499
0.41025641025641024	0.8717948717948718	0.11824744527457057	0.06762139564026058
0.4358974358974359	0.8717948717948718	0.12334140353189836	0.0989327141699621
0.46153846153846156	0.8717948717948718	0.13245302636828943	0.12939492307246872
0.48717948717948717	0.8717948717948718	0.1379865322951257	0.15209710167146134
0.5128205128205128	0.8717948717948718	0.13471327389984272	0.16485727019430182
0.5384615384615384	0.8717948717948718	0.12324954595737887	0.17004119106032287
0.5641025641025641	0.8717948717948718	0.10891759749412519	0.17107717786108104
0.5897435897435898	0.8717948717948718	0.09897194796987534	0.17137299359933866
0.6153846153846154	0.8717948717948718	0.09753793458148143	0.17121865312510182
0.6410256410256411	0.8717948717948718	0.10522590001010568	0.17065536487100835
0.6666666666666666	0.8717948717948718	0.11677252202340697	0.16728380127579076
0.6923076923076923	0.8717948717948718	0.123275792900115	0.15729295618842254
0.717948717948718	0.8717948717948718	0.1168028197923082	0.13777102764155008
0.7435897435897436	0.8717948717948718	0.09466437159907504	0.108581266635317
0.7692307692307693	0.8717948717948718	0.06259328144061209	0.07541194439870974
0.7948717948717948	0.8717948717948718	0.029942550736489763	0.045203092162410335
0.8205128205128205	0.8717948717948718	0.004860470841464738	0.023207250565186945
0.8461538461538461	0.8717948717948718	-0.009293114031224792	0.010177206311942586
0.8717948717948718	0.8717948717948718	-0.012923710269729383	0.003722239173011923
0.8974358974358975	0.8717948717948718	-0.008010814860393397	0.0011224902515976371
0.9230769230769231	0.8717948717948718	0.001914510761992481	0.0002301326028905727
0.9487179487179487	0.8717948717948718	0.012001868681361083	0.00003071751327468697
0.9743589743589743	0.8717948717948718	0.01755320040499684	5.788949510832086e-6
1.0	0.8717948717948718	0.016763770870601265	4.922238769088167e-7
0.0	0.8974358974358975	0.017454977747252992	3.361344246637784e-8
0.02564102564102564	0.8974358974358975	0.012200282114387782	3.9532117487906196e-7
0.05128205128205128	0.8974358974358975	-0.0025974060224071395	1.9561010240798906e-6
0.07692307692307693	0.8974358974358975	-0.02110873951959811	0.000011204085734334191
0.10256410256410256	0.8974358974358975	-0.03567685302593196	0.00004876196625416517
0.1282051282051282	0.8974358974358975	-0.04368439615705798	0.0001511555478379076
0.15384615384615385	0.8974358974358975	-0.04867878794543544	0.0003798765755370848
0.1794871794871795	0.8974358974358975	-0.05359766155145275	0.0007934846210083286
0.20512820512820512	0.8974358974358975	-0.055665439551682495	0.001421348583536705
0.23076923076923078	0.8974358974358975	-0.04733959953130121	0.0021990944262961624
0.2564102564102564	0.8974358974358975	-0.023557360215760083	0.0029701243559745487
0.28205128205128205	0.8974358974358975	0.013013531495422384	0.003629181412777437
0.3076923076923077	0.8974358974358975	0.051273432988974334	0.004261554590071004
0.3333333333333333	0.8974358974358975	0.07801188751903738	0.005720812691920438
0.358974358974359	0.8974358974358975	0.086616664999725	0.009900179008673725
0.38461538461538464	0.8974358974358975	0.08203680483882445	0.019212241278629014
0.41025641025641024	0.8974358974358975	0.07657243572650094	0.03501108227083368
0.4358974358974359	0.8974358974358975	0.0786017893967215	0.055226506804558345
0.46153846153846156	0.8974358974358975	0.08738660231603944	0.07541722611795139
0.48717948717948717	0.8974358974358975	0.09483062904532547	0.09071548009672149
0.5128205128205128	0.8974358974358975	0.09441386658442924	0.09938540345862629
0.5384615384615384	0.8974358974358975	0.08508899963565524	0.10291251332649144
0.5641025641025641	0.8974358974358975	0.07074794696476214	0.10363407179023834
0.5897435897435898	0.8974358974358975	0.05782051629055205	0.10382018665037501
0.6153846153846154	0.8974358974358975	0.05149716317091645	0.10372534749590824
0.6410256410256411	0.8974358974358975	0.054543892805282636	0.10333892084343034
0.6666666666666666	0.8974358974358975	0.06442301819364714	0.10104943620246244
0.6923076923076923	0.8974358974358975	0.07384030229736101	0.09430483687103774
0.717948717948718	0.8974358974358975	0.07428867699486492	0.08121076633358845
0.7435897435897436	0.8974358974358975	0.060947510872693726	0.06199156596792846
0.7692307692307693	0.8974358974358975	0.0365022074339722	0.0407858217016866
0.7948717948717948	0.8974358974358975	0.00860197828723777	0.022428888208355795
0.8205128205128205	0.8974358974358975	-0.014346105590064481	0.010127762973414048
0.8461538461538461	0.8974358974358975	-0.02708069719361538	0.003739707807840364
0.8717948717948718	0.8974358974358975	-0.02806085159298356	0.0011224902515976371
0.8974358974358975	0.8974358974358975	-0.01885941904282134	0.000292277996354073
0.9230769230769231	0.8974358974358975	-0.00391483976167157	0.00004736991712639722
0.9487179487179487	0.8974358974358975	0.010438009410759336	1.540057155186382e-6
0.9743589743589743	0.8974358974358975	0.01856542721553944	1.321190664752701e-8
1.0	0.8974358974358975	0.018595943942288685	1.1233844584815457e-9
0.0	0.9230769230769231	0.007013850405970317	7.723394279393641e-9
0.02564102564102564	0.9230769230769231	0.000021891399562798007	9.083334156083933e-8
0.05128205128205128	0.9230769230769231	-0.012801304894479195	4.4945528784819725e-7
0.07692307692307693	0.9230769230769231	-0.02540748888432015	2.574373980080993e-6
0.10256410256410256	0.9230769230769231	-0.032081590129345486	0.000011204085734334132
0.1282051282051282	0.9230769230769231	-0.03365510010879926	0.00003473116133932559
0.15384615384615385	0.9230769230769231	-0.03659139808835944	0.0000872846205298212
0.1794871794871795	0.9230769230769231	-0.044152963713835945	0.00018231968927670712
0.20512820512820512	0.9230769230769231	-0.05114292719493541	0.00032658315132889833
0.23076923076923078	0.9230769230769231	-0.04730796885443054	0.0005052714837817694
0.2564102564102564	0.9230769230769231	-0.027156850750548463	0.0006810920262189078
0.28205128205128205	0.9230769230769231	0.004813439744296649	0.0008221561168231359
0.3076923076923077	0.9230769230769231	0.036266873020929444	0.0009442713741021027
0.3333333333333333	0.9230769230769231	0.05502591396922057	0.0013979098874434067
0.358974358974359	0.9230769230769231	0.05694547635884526	0.0031056744982000967
0.38461538461538464	0.9230769230769231	0.04845176164533163	0.007353890840052422
0.41025641025641024	0.9230769230769231	0.04145758240004928	0.014957757471475548
0.4358974358974359	0.9230769230769231	0.04341828844496658	0.024974905419712784
0.46153846153846156	0.9230769230769231	0.0529875346768688	0.03513761311417375
0.48717948717948717	0.9230769230769231	0.0623573367503233	0.04291110412743613
0.5128205128205128	0.9230769230769231	0.0650276629915577	0.04733718971160236
0.5384615384615384	0.9230769230769231	0.05933927106903017	0.04913933126745305
0.5641025641025641	0.9230769230769231	0.047924910943095526	0.049512497861266984
0.5897435897435898	0.9230769230769231	0.03577973705576274	0.049603508522653265
0.6153846153846154	0.9230769230769231	0.0278449574370328	0.049557789916023054
0.6410256410256411	0.9230769230769231	0.027910361834030624	0.04935945553038389
0.6666666666666666	0.9230769230769231	0.03565568965412915	0.048190661383102275
0.6923076923076923	0.9230769230769231	0.045824114123636996	0.0447583844074035
0.717948717948718	0.9230769230769231	0.05041411547000382	0.03811885965356477
0.7435897435897436	0.9230769230769231	0.04322311828286534	0.028474320418792453
0.7692307692307693	0.9230769230769231	0.02412439252137111	0.018014101434860173
0.7948717948717948	0.9230769230769231	-0.0012452712765983753	0.009239102384348224
0.8205128205128205	0.9230769230769231	-0.024326629297618148	0.003684305530725456
0.8461538461538461	0.9230769230769231	-0.037790291167251355	0.0010936122945126078
0.8717948717948718	0.9230769230769231	-0.03805469033167618	0.0002301326028905727
0.8974358974358975	0.9230769230769231	-0.026394391522496966	0.00004736991712639722
0.9230769230769231	0.9230769230769231	-0.008330678886663704	7.641455273139928e-6
0.9487179487179487	0.9230769230769231	0.008538072235140455	2.397831910655224e-7
0.9743589743589743	0.9230769230769231	0.018103803547917616	0.0
1.0	0.9230769230769231	0.018702090787611068	0.0
0.0	0.9487179487179487	-0.00390648345191868	1.3484134107433725e-9
0.02564102564102564	0.9487179487179487	-0.011326080435850193	1.585842849303364e-8
0.05128205128205128	0.9487179487179487	-0.02025101637336052	7.846958419318361e-8
0.07692307692307693	0.9487179487179487	-0.025637205441867858	4.494552878481991e-7
0.10256410256410256	0.9487179487179487	-0.024679696286625658	1.956101024079888e-6
0.1282051282051282	0.9487179487179487	-0.021222481054981347	6.063650517698953e-6
0.15384615384615385	0.9487179487179487	-0.023159962384667197	0.00001523886371929434
0.1794871794871795	0.9487179487179487	-0.03327908733194716	0.00003183086414728234
0.20512820512820512	0.9487179487179487	-0.044850359350925274	0.00005701756054972398
0.23076923076923078	0.9487179487179487	-0.0465332714964278	0.00008821171181475406
0.2564102564102564	0.9487179487179487	-0.032875225529091535	0.00011845694190194533
0.28205128205128205	0.9487179487179487	-0.008898455861311353	0.00013955664378005709
0.3076923076923077	0.9487179487179487	0.013867615059100582	0.00015297011565775577
0.3333333333333333	0.9487179487179487	0.025568885658728432	0.00027251513945930617
0.358974358974359	0.9487179487179487	0.02444940205542458	0.0008255602395654187
0.38461538461538464	0.9487179487179487	0.01722831096629532	0.0022863398834828117
0.41025641025641024	0.9487179487179487	0.013899699310200962	0.004969112487328506
0.4358974358974359	0.9487179487179487	0.019718984627416496	0.008550195104001079
0.46153846153846156	0.9487179487179487	0.032228498745755244	0.01220828999229229
0.48717948717948717	0.9487179487179487	0.04411157248983719	0.01501780594980082
0.5128205128205128	0.9487179487179487	0.049652096608036336	0.016620679909999367
0.5384615384615384	0.9487179487179487	0.04758042307776534	0.01727354498496887
0.5641025641025641	0.9487179487179487	0.04007227431600405	0.017409422189014485
0.5897435897435898	0.9487179487179487	0.03103418082771546	0.0174417663244122
0.6153846153846154	0.9487179487179487	0.024419578668885136	0.017425623948239616
0.6410256410256411	0.9487179487179487	0.023644483752678712	0.01735363584999766
0.6666666666666666	0.9487179487179487	0.029187295834580018	0.016930367162241028
0.6923076923076923	0.9487179487179487	0.03745053094305256	0.01568906825071103
0.717948717948718	0.9487179487179487	0.0419546209185263	0.013291544012592374
0.7435897435897436	0.9487179487179487	0.03673940740657456	0.009824502270140936
0.7692307692307693	0.9487179487179487	0.02034133620127125	0.00609255149601353
0.7948717948717948	0.9487179487179487	-0.0032338497805225537	0.003006349648666114
0.8205128205128205	0.9487179487179487	-0.025931306838969857	0.0011060766065625882
0.8461538461538461	0.9487179487179487	-0.039676616529304015	0.00027084376817030096
0.8717948717948718	0.9487179487179487	-0.040108674706033194	0.00003071751327468697
0.8974358974358975	0.9487179487179487	-0.02863984615261801	1.540057155186382e-6
0.9230769230769231	0.9487179487179487	-0.011289413154362266	2.397831910655224e-7
0.9487179487179487	0.9487179487179487	0.0044733309052937655	7.524218445623294e-9
0.9743589743589743	0.9487179487179487	0.013386787989166513	0.0
1.0	0.9487179487179487	0.01444530855865737	0.0
0.0	0.9743589743589743	-0.010397158017506321	2.72509633805081e-10
0.02564102564102564	0.9743589743589743	-0.016740912632994136	3.2049329285283506e-9
0.05128205128205128	0.9743589743589743	-0.021490106242052925	1.5858428493033685e-8
0.07692307692307693	0.9743589743589743	-0.021246898805675166	9.083334156084e-8
0.10256410256410256	0.9743589743589743	-0.015736688603227845	3.953211748790627e-7
0.1282051282051282	0.9743589743589743	-0.010180367097750796	1.2254425600744889e-6
0.15384615384615385	0.9743589743589743	-0.012019386315089376	3.079721054881126e-6
0.1794871794871795	0.9743589743589743	-0.023116850752072225	6.432906305561843e-6
0.20512820512820512	0.9743589743589743	-0.03672747718336315	0.000011523049549988083
0.23076923076923078	0.9743589743589743	-0.04252145715709246	0.000017827157922212387
0.2564102564102564	0.9743589743589743	-0.03576458027294606	0.000023919643539198638
0.28205128205128205	0.9743589743589743	-0.020822791977567246	0.000028027572414946027
0.3076923076923077	0.9743589743589743	-0.006790115765724318	0.000030388273206104984
0.3333333333333333	0.9743589743589743	-0.0005618013639425484	0.00005633448297439801
0.358974358974359	0.9743589743589743	-0.0021455454185398256	0.00017939009054879812
0.38461538461538464	0.9743589743589743	-0.005634875061502947	0.0005064516485166852
0.41025641025641024	0.9743589743589743	-0.0037501743549087523	0.0011086433540132615
0.4358974358974359	0.9743589743589743	0.006294358773358181	0.0019135021824409734
0.46153846153846156	0.9743589743589743	0.021161837041373827	0.0027362098617075624
0.48717948717948717	0.9743589743589743	0.03438476744379806	0.003368317060268548
0.5128205128205128	0.9743589743589743	0.041433643055422444	0.0037290125223760164
0.5384615384615384	0.9743589743589743	0.04182032074439408	0.0038759320219913704
0.5641025641025641	0.9743589743589743	0.03769942749208758	0.003906524280247849
0.5897435897435898	0.9743589743589743	0.03225142292395003	0.003913789572997187
0.6153846153846154	0.9743589743589743	0.02823590381774318	0.00391016589086507
0.6410256410256411	0.9743589743589743	0.027902330860537006	0.0038939629010909813
0.6666666666666666	0.9743589743589743	0.03148334474663705	0.003798714584460793
0.6923076923076923	0.9743589743589743	0.036522922563067634	0.0035194202726541394
0.717948717948718	0.9743589743589743	0.03854270099219836	0.002980052244336723
0.7435897435897436	0.9743589743589743	0.03306956590140426	0.0022004099758166163
0.7692307692307693	0.9743589743589743	0.018659496949308657	0.0013618058785307972
0.7948717948717948	0.9743589743589743	-0.001859566347340901	0.0006692719549324207
0.8205128205128205	0.9743589743589743	-0.02179044308975412	0.00024402990588624987
0.8461538461538461	0.9743589743589743	-0.03398805492694381	0.000058275274098773166
0.8717948717948718	0.9743589743589743	-0.03466576140739814	5.788949510832086e-6
0.8974358974358975	0.9743589743589743	-0.02548438257611671	1.321190664752701e-8
0.9230769230769231	0.9743589743589743	-0.011971339078258605	0.0
0.9487179487179487	0.9743589743589743	-0.00011187760455444516	0.0
0.9743589743589743	0.9743589743589743	0.006578555303963479	0.0
1.0	0.9743589743589743	0.00787691755425565	0.0
0.0	1.0	-0.011150121219058404	2.3170999884443393e-11
0.02564102564102564	1.0	-0.015586401299034559	2.725096338050806e-10
0.05128205128205128	1.0	-0.017329780732379677	1.348413410743375e-9
0.07692307692307693	1.0	-0.014524976360923429	7.723394279393688e-9
0.10256410256410256	1.0	-0.008187987930864584	3.3613442466377856e-8
0.1282051282051282	1.0	-0.0030858386978959203	1.0419715817528858e-7
0.15384615384615385	1.0	-0.004841526636460441	2.618630952981667e-7
0.1794871794871795	1.0	-0.014437033931266673	5.469783551557854e-7
0.20512820512820512	1.0	-0.026499465426512544	9.797840027269933e-7
0.23076923076923078	1.0	-0.03329897064042549	1.5158109032247926e-6
0.2564102564102564	1.0	-0.031363872652634295	2.0338439046860767e-6
0.28205128205128205	1.0	-0.023774590958275364	2.3831336460290473e-6
0.3076923076923077	1.0	-0.016568042918121476	2.583859752461948e-6
0.3333333333333333	1.0	-0.013868024691014922	4.790018907821879e-6
0.358974358974359	1.0	-0.01489022666411827	0.000015253214021599076
0.38461538461538464	1.0	-0.015299575972713598	0.00004306266507132005
0.41025641025641024	1.0	-0.010538134207691067	0.00009426593353431472
0.4358974358974359	1.0	0.0003797465596843022	0.0001627016198624949
0.46153846153846156	1.0	0.014189639239422609	0.00023265496160325717
0.48717948717948717	1.0	0.025912031708068477	0.00028640189018079413
0.5128205128205128	1.0	0.03240556625321441	0.00031707117109432484
0.5384615384615384	1.0	0.03375811436228393	0.00032956346966401444
0.5641025641025641	1.0	0.031903626903878615	0.00033216467389532157
0.5897435897435898	1.0	0.029263744109646158	0.00033278242856000893
0.6153846153846154	1.0	0.02751522826099889	0.0003324743134409501
0.6410256410256411	1.0	0.027760344067046108	0.0003310966026094439
0.6666666666666666	1.0	0.029807976673458195	0.00032299781100778583
0.6923076923076923	1.0	0.03204842372361613	0.00029924992225891834
0.717948717948718	1.0	0.03185862944219113	0.00025338843711687526
0.7435897435897436	1.0	0.026540015948854686	0.00018709686913983978
0.7692307692307693	1.0	0.015211459240034324	0.00011579188380782704
0.7948717948717948	1.0	-0.00023970344442453409	0.00005690698040236102
0.8205128205128205	1.0	-0.015061647798487657	0.000020749420276038696
0.8461538461538461	1.0	-0.02410039381408382	4.955040856920353e-6
0.8717948717948718	1.0	-0.024788717949784305	4.922238769088167e-7
0.8974358974358975	1.0	-0.018706003042224858	1.1233844584815457e-9
0.9230769230769231	1.0	-0.010041028207151002	0.0
0.9487179487179487	1.0	-0.00274330923178561	0.0
0.9743589743589743	1.0	0.0013674136792193273	0.0
1.0	1.0	0.0025567365313646446	0.0


==> results_final_redo/pointsource2d_tv_fast/omega_b_spikes.csv <==
x	y	alpha
0.15	0.15	10.0
0.75	0.45	2.0
0.8	0.5	4.0
0.3	0.7	5.0


==> results_final_redo/pointsource2d_tv_fast/omega_hat.txt <==
x	y	f
0.0	0.0	0.0001655684577094184
0.02564102564102564	0.0	0.007495975923820536
0.05128205128205128	0.0	0.0381046068477875
0.07692307692307693	0.0	0.1085186314523742
0.10256410256410256	0.0	0.21327482374356307
0.1282051282051282	0.0	0.30647563892257895
0.15384615384615385	0.0	0.3379368278028051
0.1794871794871795	0.0	0.2827180347838014
0.20512820512820512	0.0	0.1807753256155764
0.23076923076923078	0.0	0.08234916890643582
0.2564102564102564	0.0	0.025481362168139524
0.28205128205128205	0.0	0.003614625233381725
0.3076923076923077	0.0	2.0347511871434434e-6
0.3333333333333333	0.0	-0.0
0.358974358974359	0.0	-0.0
0.38461538461538464	0.0	-0.0
0.41025641025641024	0.0	-0.0
0.4358974358974359	0.0	-0.0
0.46153846153846156	0.0	-0.0
0.48717948717948717	0.0	-0.0
0.5128205128205128	0.0	-0.0
0.5384615384615384	0.0	-0.0
0.5641025641025641	0.0	-0.0
0.5897435897435898	0.0	0.0
0.6153846153846154	0.0	0.0
0.6410256410256411	0.0	0.0
0.6666666666666666	0.0	0.0
0.6923076923076923	0.0	0.0
0.717948717948718	0.0	0.0
0.7435897435897436	0.0	0.0
0.7692307692307693	0.0	0.0
0.7948717948717948	0.0	0.0
0.8205128205128205	0.0	0.0
0.8461538461538461	0.0	0.0
0.8717948717948718	0.0	0.0
0.8974358974358975	0.0	0.0
0.9230769230769231	0.0	-0.0
0.9487179487179487	0.0	-0.0
0.9743589743589743	0.0	-0.0
1.0	0.0	-0.0
0.0	0.02564102564102564	0.007495975923820536
0.02564102564102564	0.02564102564102564	0.3393741527091653
0.05128205128205128	0.02564102564102564	1.725154775669654
0.07692307692307693	0.02564102564102564	4.913091901119264
0.10256410256410256	0.02564102564102564	9.655842459707074
0.1282051282051282	0.02564102564102564	13.87543281120075
0.15384615384615385	0.02564102564102564	15.299812295334402
0.1794871794871795	0.02564102564102564	12.799826798463187
0.20512820512820512	0.02564102564102564	8.184454377254818
0.23076923076923078	0.02564102564102564	3.7282909801131714
0.2564102564102564	0.02564102564102564	1.153647741611232
0.28205128205128205	0.02564102564102564	0.16364918836543757
0.3076923076923077	0.02564102564102564	0.00009212168864048592
0.3333333333333333	0.02564102564102564	-0.0
0.358974358974359	0.02564102564102564	-0.0
0.38461538461538464	0.02564102564102564	-0.0
0.41025641025641024	0.02564102564102564	-0.0
0.4358974358974359	0.02564102564102564	-0.0
0.46153846153846156	0.02564102564102564	-0.0
0.48717948717948717	0.02564102564102564	-0.0
0.5128205128205128	0.02564102564102564	-0.0
0.5384615384615384	0.02564102564102564	-0.0
0.5641025641025641	0.02564102564102564	-0.0
0.5897435897435898	0.02564102564102564	0.0
0.6153846153846154	0.02564102564102564	0.0
0.6410256410256411	0.02564102564102564	0.0
0.6666666666666666	0.02564102564102564	0.0
0.6923076923076923	0.02564102564102564	0.0
0.717948717948718	0.02564102564102564	0.0
0.7435897435897436	0.02564102564102564	0.0
0.7692307692307693	0.02564102564102564	0.0
0.7948717948717948	0.02564102564102564	0.0
0.8205128205128205	0.02564102564102564	0.0
0.8461538461538461	0.02564102564102564	0.0
0.8717948717948718	0.02564102564102564	0.0
0.8974358974358975	0.02564102564102564	0.0
0.9230769230769231	0.02564102564102564	-0.0
0.9487179487179487	0.02564102564102564	-0.0
0.9743589743589743	0.02564102564102564	-0.0
1.0	0.02564102564102564	-0.0
0.0	0.05128205128205128	0.0381046068477875
0.02564102564102564	0.05128205128205128	1.725154775669654
0.05128205128205128	0.05128205128205128	8.769551176062317
0.07692307692307693	0.05128205128205128	24.97492483991075
0.10256410256410256	0.05128205128205128	49.08394643345979
0.1282051282051282	0.05128205128205128	70.53356594083341
0.15384615384615385	0.05128205128205128	77.77417354103821
0.1794871794871795	0.05128205128205128	65.06589306474555
0.20512820512820512	0.05128205128205128	41.60437806609139
0.23076923076923078	0.05128205128205128	18.952176935349236
0.2564102564102564	0.05128205128205128	5.864385649270982
0.28205128205128205	0.05128205128205128	0.8318847401588604
0.3076923076923077	0.05128205128205128	0.00046828601952217917
0.3333333333333333	0.05128205128205128	-0.0
0.358974358974359	0.05128205128205128	-0.0
0.38461538461538464	0.05128205128205128	-0.0
0.41025641025641024	0.05128205128205128	-0.0
0.4358974358974359	0.05128205128205128	-0.0
0.46153846153846156	0.05128205128205128	-0.0
0.48717948717948717	0.05128205128205128	-0.0
0.5128205128205128	0.05128205128205128	-0.0
0.5384615384615384	0.05128205128205128	-0.0
0.5641025641025641	0.05128205128205128	-0.0
0.5897435897435898	0.05128205128205128	0.0
0.6153846153846154	0.05128205128205128	0.0
0.6410256410256411	0.05128205128205128	0.0
0.6666666666666666	0.05128205128205128	0.0
0.6923076923076923	0.05128205128205128	0.0
0.717948717948718	0.05128205128205128	0.0
0.7435897435897436	0.05128205128205128	0.0
0.7692307692307693	0.05128205128205128	0.0
0.7948717948717948	0.05128205128205128	0.0
0.8205128205128205	0.05128205128205128	0.0
0.8461538461538461	0.05128205128205128	0.0
0.8717948717948718	0.05128205128205128	0.0
0.8974358974358975	0.05128205128205128	0.0
0.9230769230769231	0.05128205128205128	-0.0
0.9487179487179487	0.05128205128205128	-0.0
0.9743589743589743	0.05128205128205128	-0.0
1.0	0.05128205128205128	-0.0
0.0	0.07692307692307693	0.1085186314523742
0.02564102564102564	0.07692307692307693	4.913091901119264
0.05128205128205128	0.07692307692307693	24.97492483991075
0.07692307692307693	0.07692307692307693	71.12643033109754
0.10256410256410256	0.07692307692307693	139.78684295360938
0.1282051282051282	0.07692307692307693	200.8735079705846
0.15384615384615385	0.07692307692307693	221.49413347123865
0.1794871794871795	0.07692307692307693	185.30204754028827
0.20512820512820512	0.07692307692307693	118.48567781303754
0.23076923076923078	0.07692307692307693	53.9741641288386
0.2564102564102564	0.07692307692307693	16.70126416761026
0.28205128205128205	0.07692307692307693	2.3691359390943343
0.3076923076923077	0.07692307692307693	0.0013336381653227146
0.3333333333333333	0.07692307692307693	-0.0
0.358974358974359	0.07692307692307693	-0.0
0.38461538461538464	0.07692307692307693	-0.0
0.41025641025641024	0.07692307692307693	-0.0
0.4358974358974359	0.07692307692307693	-0.0
0.46153846153846156	0.07692307692307693	-0.0
0.48717948717948717	0.07692307692307693	-0.0
0.5128205128205128	0.07692307692307693	-0.0
0.5384615384615384	0.07692307692307693	-0.0
0.5641025641025641	0.07692307692307693	-0.0
0.5897435897435898	0.07692307692307693	0.0
0.6153846153846154	0.07692307692307693	0.0
0.6410256410256411	0.07692307692307693	0.0
0.6666666666666666	0.07692307692307693	0.0
0.6923076923076923	0.07692307692307693	0.0
0.717948717948718	0.07692307692307693	0.0
0.7435897435897436	0.07692307692307693	0.0
0.7692307692307693	0.07692307692307693	0.0
0.7948717948717948	0.07692307692307693	0.0
0.8205128205128205	0.07692307692307693	0.0
0.8461538461538461	0.07692307692307693	0.0
0.8717948717948718	0.07692307692307693	0.0
0.8974358974358975	0.07692307692307693	0.0
0.9230769230769231	0.07692307692307693	-0.0
0.9487179487179487	0.07692307692307693	-0.0
0.9743589743589743	0.07692307692307693	-0.0
1.0	0.07692307692307693	-0.0
0.0	0.10256410256410256	0.21327482374356307
0.02564102564102564	0.10256410256410256	9.655842459707074
0.05128205128205128	0.10256410256410256	49.08394643345979
0.07692307692307693	0.10256410256410256	139.78684295360938
0.10256410256410256	0.10256410256410256	274.72714955573576
0.1282051282051282	0.10256410256410256	394.7825496304705
0.15384615384615385	0.10256410256410256	435.3088648841245
0.1794871794871795	0.10256410256410256	364.1795053950774
0.20512820512820512	0.10256410256410256	232.8633499474465
0.23076923076923078	0.10256410256410256	106.07699514102518
0.2564102564102564	0.10256410256410256	32.82348039198236
0.28205128205128205	0.10256410256410256	4.656131791125997
0.3076923076923077	0.10256410256410256	0.002621037888518893
0.3333333333333333	0.10256410256410256	-0.0
0.358974358974359	0.10256410256410256	-0.0
0.38461538461538464	0.10256410256410256	-0.0
0.41025641025641024	0.10256410256410256	-0.0
0.4358974358974359	0.10256410256410256	-0.0
0.46153846153846156	0.10256410256410256	-0.0
0.48717948717948717	0.10256410256410256	-0.0
0.5128205128205128	0.10256410256410256	-0.0
0.5384615384615384	0.10256410256410256	-0.0
0.5641025641025641	0.10256410256410256	-0.0
0.5897435897435898	0.10256410256410256	0.0
0.6153846153846154	0.10256410256410256	0.0
0.6410256410256411	0.10256410256410256	0.0
0.6666666666666666	0.10256410256410256	0.0
0.6923076923076923	0.10256410256410256	0.0
0.717948717948718	0.10256410256410256	0.0
0.7435897435897436	0.10256410256410256	0.0
0.7692307692307693	0.10256410256410256	0.0
0.7948717948717948	0.10256410256410256	0.0
0.8205128205128205	0.10256410256410256	0.0
0.8461538461538461	0.10256410256410256	0.0
0.8717948717948718	0.10256410256410256	0.0
0.8974358974358975	0.10256410256410256	0.0
0.9230769230769231	0.10256410256410256	-0.0
0.9487179487179487	0.10256410256410256	-0.0
0.9743589743589743	0.10256410256410256	-0.0
1.0	0.10256410256410256	-0.0
0.0	0.1282051282051282	0.30647563892257895
0.02564102564102564	0.1282051282051282	13.87543281120075
0.05128205128205128	0.1282051282051282	70.53356594083341
0.07692307692307693	0.1282051282051282	200.8735079705846
0.10256410256410256	0.1282051282051282	394.7825496304705
0.1282051282051282	0.1282051282051282	567.3020003474969
0.15384615384615385	0.1282051282051282	625.538261630148
0.1794871794871795	0.1282051282051282	523.3254663600853
0.20512820512820512	0.1282051282051282	334.6243251036783
0.23076923076923078	0.1282051282051282	152.43250136229074
0.2564102564102564	0.1282051282051282	47.167297800189345
0.28205128205128205	0.1282051282051282	6.6908552099372685
0.3076923076923077	0.1282051282051282	0.003766427970372941
0.3333333333333333	0.1282051282051282	-0.0
0.358974358974359	0.1282051282051282	-0.0
0.38461538461538464	0.1282051282051282	-0.0
0.41025641025641024	0.1282051282051282	-0.0
0.4358974358974359	0.1282051282051282	-0.0
0.46153846153846156	0.1282051282051282	-0.0
0.48717948717948717	0.1282051282051282	-0.0
0.5128205128205128	0.1282051282051282	-0.0
0.5384615384615384	0.1282051282051282	-0.0
0.5641025641025641	0.1282051282051282	-0.0
0.5897435897435898	0.1282051282051282	0.0
0.6153846153846154	0.1282051282051282	0.0
0.6410256410256411	0.1282051282051282	0.0
0.6666666666666666	0.1282051282051282	0.0
0.6923076923076923	0.1282051282051282	0.0
0.717948717948718	0.1282051282051282	0.0
0.7435897435897436	0.1282051282051282	0.0
0.7692307692307693	0.1282051282051282	0.0
0.7948717948717948	0.1282051282051282	0.0
0.8205128205128205	0.1282051282051282	0.0
0.8461538461538461	0.1282051282051282	0.0
0.8717948717948718	0.1282051282051282	0.0
0.8974358974358975	0.1282051282051282	0.0
0.9230769230769231	0.1282051282051282	-0.0
0.9487179487179487	0.1282051282051282	-0.0
0.9743589743589743	0.1282051282051282	-0.0
1.0	0.1282051282051282	-0.0
0.0	0.15384615384615385	0.3379368278028051
0.02564102564102564	0.15384615384615385	15.299812295334402
0.05128205128205128	0.15384615384615385	77.77417354103821
0.07692307692307693	0.15384615384615385	221.49413347123865
0.10256410256410256	0.15384615384615385	435.3088648841245
0.1282051282051282	0.15384615384615385	625.538261630148
0.15384615384615385	0.15384615384615385	689.7527534251253
0.1794871794871795	0.15384615384615385	577.0473262797453
0.20512820512820512	0.15384615384615385	368.9751111335738
0.23076923076923078	0.15384615384615385	168.08042605119508
0.2564102564102564	0.15384615384615385	52.0092463161577
0.28205128205128205	0.15384615384615385	7.377703470601987
0.3076923076923077	0.15384615384615385	0.004153069800034334
0.3333333333333333	0.15384615384615385	-0.0
0.358974358974359	0.15384615384615385	-0.0
0.38461538461538464	0.15384615384615385	-0.0
0.41025641025641024	0.15384615384615385	-0.0
0.4358974358974359	0.15384615384615385	-0.0
0.46153846153846156	0.15384615384615385	-0.0
0.48717948717948717	0.15384615384615385	-0.0
0.5128205128205128	0.15384615384615385	-0.0
0.5384615384615384	0.15384615384615385	-0.0
0.5641025641025641	0.15384615384615385	-0.0
0.5897435897435898	0.15384615384615385	0.0
0.6153846153846154	0.15384615384615385	0.0
0.6410256410256411	0.15384615384615385	0.0
0.6666666666666666	0.15384615384615385	0.0
0.6923076923076923	0.15384615384615385	0.0
0.717948717948718	0.15384615384615385	0.0
0.7435897435897436	0.15384615384615385	0.0
0.7692307692307693	0.15384615384615385	0.0
0.7948717948717948	0.15384615384615385	0.0
0.8205128205128205	0.15384615384615385	0.0
0.8461538461538461	0.15384615384615385	0.0
0.8717948717948718	0.15384615384615385	0.0
0.8974358974358975	0.15384615384615385	0.0
0.9230769230769231	0.15384615384615385	-0.0
0.9487179487179487	0.15384615384615385	-0.0
0.9743589743589743	0.15384615384615385	-0.0
1.0	0.15384615384615385	-0.0
0.0	0.1794871794871795	0.2827180347838014
0.02564102564102564	0.1794871794871795	12.799826798463187
0.05128205128205128	0.1794871794871795	65.06589306474555
0.07692307692307693	0.1794871794871795	185.30204754028827
0.10256410256410256	0.1794871794871795	364.1795053950774
0.1282051282051282	0.1794871794871795	523.3254663600853
0.15384615384615385	0.1794871794871795	577.0473262797453
0.1794871794871795	0.1794871794871795	482.75793770027946
0.20512820512820512	0.1794871794871795	308.68467039256745
0.23076923076923078	0.1794871794871795	140.61612653400036
0.2564102564102564	0.1794871794871795	43.51094849499773
0.28205128205128205	0.1794871794871795	6.172188571419475
0.3076923076923077	0.1794871794871795	0.003474459234939636
0.3333333333333333	0.1794871794871795	-0.0
0.358974358974359	0.1794871794871795	-0.0
0.38461538461538464	0.1794871794871795	-0.0
0.41025641025641024	0.1794871794871795	-0.0
0.4358974358974359	0.1794871794871795	-0.0
0.46153846153846156	0.1794871794871795	-0.0
0.48717948717948717	0.1794871794871795	-0.0
0.5128205128205128	0.1794871794871795	-0.0
0.5384615384615384	0.1794871794871795	-0.0
0.5641025641025641	0.1794871794871795	-0.0
0.5897435897435898	0.1794871794871795	0.0
0.6153846153846154	0.1794871794871795	0.0
0.6410256410256411	0.1794871794871795	0.0
0.6666666666666666	0.1794871794871795	0.0
0.6923076923076923	0.1794871794871795	0.0
0.717948717948718	0.1794871794871795	0.0
0.7435897435897436	0.1794871794871795	0.0
0.7692307692307693	0.1794871794871795	0.0
0.7948717948717948	0.1794871794871795	0.0
0.8205128205128205	0.1794871794871795	0.0
0.8461538461538461	0.1794871794871795	0.0
0.8717948717948718	0.1794871794871795	0.0
0.8974358974358975	0.1794871794871795	0.0
0.9230769230769231	0.1794871794871795	-0.0
0.9487179487179487	0.1794871794871795	-0.0
0.9743589743589743	0.1794871794871795	-0.0
1.0	0.1794871794871795	-0.0
0.0	0.20512820512820512	0.1807753256155764
0.02564102564102564	0.20512820512820512	8.184454377254818
0.05128205128205128	0.20512820512820512	41.60437806609139
0.07692307692307693	0.20512820512820512	118.48567781303754
0.10256410256410256	0.20512820512820512	232.8633499474465
0.1282051282051282	0.20512820512820512	334.6243251036783
0.15384615384615385	0.20512820512820512	368.9751111335738
0.1794871794871795	0.20512820512820512	308.68467039256745
0.20512820512820512	0.20512820512820512	197.37888969632337
0.23076923076923078	0.20512820512820512	89.91264416655979
0.2564102564102564	0.20512820512820512	27.821733721518
0.28205128205128205	0.20512820512820512	3.9466155726936476
0.3076923076923077	0.20512820512820512	0.0022216357722441497
0.3333333333333333	0.20512820512820512	-0.0
0.358974358974359	0.20512820512820512	-0.0
0.38461538461538464	0.20512820512820512	-0.0
0.41025641025641024	0.20512820512820512	-0.0
0.4358974358974359	0.20512820512820512	-0.0
0.46153846153846156	0.20512820512820512	-0.0
0.48717948717948717	0.20512820512820512	-0.0
0.5128205128205128	0.20512820512820512	-0.0
0.5384615384615384	0.20512820512820512	-0.0
0.5641025641025641	0.20512820512820512	-0.0
0.5897435897435898	0.20512820512820512	0.0
0.6153846153846154	0.20512820512820512	0.0
0.6410256410256411	0.20512820512820512	0.0
0.6666666666666666	0.20512820512820512	0.0
0.6923076923076923	0.20512820512820512	0.0
0.717948717948718	0.20512820512820512	0.0
0.7435897435897436	0.20512820512820512	0.0
0.7692307692307693	0.20512820512820512	0.0
0.7948717948717948	0.20512820512820512	0.0
0.8205128205128205	0.20512820512820512	0.0
0.8461538461538461	0.20512820512820512	0.0
0.8717948717948718	0.20512820512820512	0.0
0.8974358974358975	0.20512820512820512	0.0
0.9230769230769231	0.20512820512820512	-0.0
0.9487179487179487	0.20512820512820512	-0.0
0.9743589743589743	0.20512820512820512	-0.0
1.0	0.20512820512820512	-0.0
0.0	0.23076923076923078	0.08234916890643582
0.02564102564102564	0.23076923076923078	3.7282909801131714
0.05128205128205128	0.23076923076923078	18.952176935349236
0.07692307692307693	0.23076923076923078	53.9741641288386
0.10256410256410256	0.23076923076923078	106.07699514102518
0.1282051282051282	0.23076923076923078	152.43250136229074
0.15384615384615385	0.23076923076923078	168.08042605119508
0.1794871794871795	0.23076923076923078	140.61612653400036
0.20512820512820512	0.23076923076923078	89.91264416655979
0.23076923076923078	0.23076923076923078	40.95819767483971
0.2564102564102564	0.23076923076923078	12.673724368641137
0.28205128205128205	0.23076923076923078	1.7978145595801136
0.3076923076923077	0.23076923076923078	0.0010120289305751897
0.3333333333333333	0.23076923076923078	-0.0
0.358974358974359	0.23076923076923078	-0.0
0.38461538461538464	0.23076923076923078	-0.0
0.41025641025641024	0.23076923076923078	-0.0
0.4358974358974359	0.23076923076923078	-0.0
0.46153846153846156	0.23076923076923078	-0.0
0.48717948717948717	0.23076923076923078	-0.0
0.5128205128205128	0.23076923076923078	-0.0
0.5384615384615384	0.23076923076923078	-0.0
0.5641025641025641	0.23076923076923078	-0.0
0.5897435897435898	0.23076923076923078	0.0
0.6153846153846154	0.23076923076923078	0.0
0.6410256410256411	0.23076923076923078	0.0
0.6666666666666666	0.23076923076923078	0.0
0.6923076923076923	0.23076923076923078	0.0
0.717948717948718	0.23076923076923078	0.0
0.7435897435897436	0.23076923076923078	0.0
0.7692307692307693	0.23076923076923078	0.0
0.7948717948717948	0.23076923076923078	0.0
0.8205128205128205	0.23076923076923078	0.0
0.8461538461538461	0.23076923076923078	0.0
0.8717948717948718	0.23076923076923078	0.0
0.8974358974358975	0.23076923076923078	0.0
0.9230769230769231	0.23076923076923078	-0.0
0.9487179487179487	0.23076923076923078	-0.0
0.9743589743589743	0.23076923076923078	-0.0
1.0	0.23076923076923078	-0.0
0.0	0.2564102564102564	0.025481362168139524
0.02564102564102564	0.2564102564102564	1.153647741611232
0.05128205128205128	0.2564102564102564	5.864385649270982
0.07692307692307693	0.2564102564102564	16.70126416761026
0.10256410256410256	0.2564102564102564	32.82348039198236
0.1282051282051282	0.2564102564102564	47.167297800189345
0.15384615384615385	0.2564102564102564	52.0092463161577
0.1794871794871795	0.2564102564102564	43.51094849499773
0.20512820512820512	0.2564102564102564	27.821733721518
0.23076923076923078	0.2564102564102564	12.673724368641137
0.2564102564102564	0.2564102564102564	3.921639585985929
0.28205128205128205	0.2564102564102564	0.5562990435989075
0.3076923076923077	0.2564102564102564	0.0003131528350203659
0.3333333333333333	0.2564102564102564	-0.0
0.358974358974359	0.2564102564102564	-0.0
0.38461538461538464	0.2564102564102564	-0.0
0.41025641025641024	0.2564102564102564	-0.0
0.4358974358974359	0.2564102564102564	-0.0
0.46153846153846156	0.2564102564102564	-0.0
0.48717948717948717	0.2564102564102564	-0.0
0.5128205128205128	0.2564102564102564	-0.0
0.5384615384615384	0.2564102564102564	-0.0
0.5641025641025641	0.2564102564102564	-0.0
0.5897435897435898	0.2564102564102564	0.0
0.6153846153846154	0.2564102564102564	0.0
0.6410256410256411	0.2564102564102564	0.0
0.6666666666666666	0.2564102564102564	0.0
0.6923076923076923	0.2564102564102564	0.0
0.717948717948718	0.2564102564102564	0.0
0.7435897435897436	0.2564102564102564	0.0
0.7692307692307693	0.2564102564102564	0.0
0.7948717948717948	0.2564102564102564	0.0
0.8205128205128205	0.2564102564102564	0.0
0.8461538461538461	0.2564102564102564	0.0
0.8717948717948718	0.2564102564102564	0.0
0.8974358974358975	0.2564102564102564	0.0
0.9230769230769231	0.2564102564102564	-0.0
0.9487179487179487	0.2564102564102564	-0.0
0.9743589743589743	0.2564102564102564	-0.0
1.0	0.2564102564102564	-0.0
0.0	0.28205128205128205	0.003614625233381725
0.02564102564102564	0.28205128205128205	0.16364918836543757
0.05128205128205128	0.28205128205128205	0.8318847401588604
0.07692307692307693	0.28205128205128205	2.3691359390943343
0.10256410256410256	0.28205128205128205	4.656131791125997
0.1282051282051282	0.28205128205128205	6.6908552099372685
0.15384615384615385	0.28205128205128205	7.377703470601987
0.1794871794871795	0.28205128205128205	6.172188571419475
0.20512820512820512	0.28205128205128205	3.9466155726936476
0.23076923076923078	0.28205128205128205	1.7978145595801136
0.2564102564102564	0.28205128205128205	0.5562990435989075
0.28205128205128205	0.28205128205128205	0.0789130717200409
0.3076923076923077	0.28205128205128205	0.000044421884980110726
0.3333333333333333	0.28205128205128205	-0.0
0.358974358974359	0.28205128205128205	-0.0
0.38461538461538464	0.28205128205128205	-0.0
0.41025641025641024	0.28205128205128205	-0.0
0.4358974358974359	0.28205128205128205	-0.0
0.46153846153846156	0.28205128205128205	-0.0
0.48717948717948717	0.28205128205128205	-0.0
0.5128205128205128	0.28205128205128205	-0.0
0.5384615384615384	0.28205128205128205	-0.0
0.5641025641025641	0.28205128205128205	-0.0
0.5897435897435898	0.28205128205128205	0.0
0.6153846153846154	0.28205128205128205	0.0
0.6410256410256411	0.28205128205128205	0.0
0.6666666666666666	0.28205128205128205	0.0
0.6923076923076923	0.28205128205128205	0.0
0.717948717948718	0.28205128205128205	0.0
0.7435897435897436	0.28205128205128205	0.0
0.7692307692307693	0.28205128205128205	0.0
0.7948717948717948	0.28205128205128205	0.0
0.8205128205128205	0.28205128205128205	0.0
0.8461538461538461	0.28205128205128205	0.0
0.8717948717948718	0.28205128205128205	0.0
0.8974358974358975	0.28205128205128205	0.0
0.9230769230769231	0.28205128205128205	-0.0
0.9487179487179487	0.28205128205128205	-0.0
0.9743589743589743	0.28205128205128205	-0.0
1.0	0.28205128205128205	-0.0
0.0	0.3076923076923077	2.0347511871434434e-6
0.02564102564102564	0.3076923076923077	0.00009212168864048592
0.05128205128205128	0.3076923076923077	0.00046828601952217917
0.07692307692307693	0.3076923076923077	0.0013336381653227146
0.10256410256410256	0.3076923076923077	0.002621037888518893
0.1282051282051282	0.3076923076923077	0.003766427970372941
0.15384615384615385	0.3076923076923077	0.004153069800034334
0.1794871794871795	0.3076923076923077	0.003474459234939636
0.20512820512820512	0.3076923076923077	0.0022216357722441497
0.23076923076923078	0.3076923076923077	0.0010120289305751897
0.2564102564102564	0.3076923076923077	0.0003131528350203659
0.28205128205128205	0.3076923076923077	0.000044421884980110726
0.3076923076923077	0.3076923076923077	2.50060455406787e-8
0.3333333333333333	0.3076923076923077	-0.0
0.358974358974359	0.3076923076923077	-0.0
0.38461538461538464	0.3076923076923077	-0.0
0.41025641025641024	0.3076923076923077	-0.0
0.4358974358974359	0.3076923076923077	-0.0
0.46153846153846156	0.3076923076923077	-0.0
0.48717948717948717	0.3076923076923077	-0.0
0.5128205128205128	0.3076923076923077	-0.0
0.5384615384615384	0.3076923076923077	-0.0
0.5641025641025641	0.3076923076923077	-0.0
0.5897435897435898	0.3076923076923077	0.0
0.6153846153846154	0.3076923076923077	0.0029996653937807054
0.6410256410256411	0.3076923076923077	0.024362758389489023
0.6666666666666666	0.3076923076923077	0.08263818954255009
0.6923076923076923	0.3076923076923077	0.1882318623110542
0.717948717948718	0.3076923076923077	0.3032583130639616
0.7435897435897436	0.3076923076923077	0.3720979688360603
0.7692307692307693	0.3076923076923077	0.3469294116314077
0.7948717948717948	0.3076923076923077	0.24804051575131347
0.8205128205128205	0.3076923076923077	0.1307881953607767
0.8461538461538461	0.3076923076923077	0.047727124593418525
0.8717948717948718	0.3076923076923077	0.010226476724897628
0.8974358974358975	0.3076923076923077	0.0003637101902742377
0.9230769230769231	0.3076923076923077	-0.0
0.9487179487179487	0.3076923076923077	-0.0
0.9743589743589743	0.3076923076923077	-0.0
1.0	0.3076923076923077	-0.0
0.0	0.3333333333333333	-0.0
0.02564102564102564	0.3333333333333333	-0.0
0.05128205128205128	0.3333333333333333	-0.0
0.07692307692307693	0.3333333333333333	-0.0
0.10256410256410256	0.3333333333333333	-0.0
0.1282051282051282	0.3333333333333333	-0.0
0.15384615384615385	0.3333333333333333	-0.0
0.1794871794871795	0.3333333333333333	-0.0
0.20512820512820512	0.3333333333333333	-0.0
0.23076923076923078	0.3333333333333333	-0.0
0.2564102564102564	0.3333333333333333	-0.0
0.28205128205128205	0.3333333333333333	-0.0
0.3076923076923077	0.3333333333333333	-0.0
0.3333333333333333	0.3333333333333333	-0.0
0.358974358974359	0.3333333333333333	-0.0
0.38461538461538464	0.3333333333333333	-0.0
0.41025641025641024	0.3333333333333333	-0.0
0.4358974358974359	0.3333333333333333	-0.0
0.46153846153846156	0.3333333333333333	-0.0
0.48717948717948717	0.3333333333333333	-0.0
0.5128205128205128	0.3333333333333333	-0.0
0.5384615384615384	0.3333333333333333	-0.0
0.5641025641025641	0.3333333333333333	-0.0
0.5897435897435898	0.3333333333333333	0.0
0.6153846153846154	0.3333333333333333	0.04407432344224726
0.6410256410256411	0.3333333333333333	0.35796395672328835
0.6666666666666666	0.3333333333333333	1.2142095255462875
0.6923076923076923	0.3333333333333333	2.7657058013319404
0.717948717948718	0.3333333333333333	4.4557986381558585
0.7435897435897436	0.3333333333333333	5.467265203874504
0.7692307692307693	0.3333333333333333	5.097461580739578
0.7948717948717948	0.3333333333333333	3.644479127795822
0.8205128205128205	0.3333333333333333	1.9216814104367104
0.8461538461538461	0.3333333333333333	0.7012584572466298
0.8717948717948718	0.3333333333333333	0.15025844008543518
0.8974358974358975	0.3333333333333333	0.005344022902895803
0.9230769230769231	0.3333333333333333	-0.0
0.9487179487179487	0.3333333333333333	-0.0
0.9743589743589743	0.3333333333333333	-0.0
1.0	0.3333333333333333	-0.0
0.0	0.358974358974359	-0.0
0.02564102564102564	0.358974358974359	-0.0
0.05128205128205128	0.358974358974359	-0.0
0.07692307692307693	0.358974358974359	-0.0
0.10256410256410256	0.358974358974359	-0.0
0.1282051282051282	0.358974358974359	-0.0
0.15384615384615385	0.358974358974359	-0.0
0.1794871794871795	0.358974358974359	-0.0
0.20512820512820512	0.358974358974359	-0.0
0.23076923076923078	0.358974358974359	-0.0
0.2564102564102564	0.358974358974359	-0.0
0.28205128205128205	0.358974358974359	-0.0
0.3076923076923077	0.358974358974359	-0.0
0.3333333333333333	0.358974358974359	-0.0
0.358974358974359	0.358974358974359	-0.0
0.38461538461538464	0.358974358974359	-0.0
0.41025641025641024	0.358974358974359	-0.0
0.4358974358974359	0.358974358974359	-0.0
0.46153846153846156	0.358974358974359	-0.0
0.48717948717948717	0.358974358974359	-0.0
0.5128205128205128	0.358974358974359	-0.0
0.5384615384615384	0.358974358974359	-0.0
0.5641025641025641	0.358974358974359	-0.0
0.5897435897435898	0.358974358974359	0.0
0.6153846153846154	0.358974358974359	0.17773885602363781
0.6410256410256411	0.358974358974359	1.4435644318521574
0.6666666666666666	0.358974358974359	4.905131063778627
0.6923076923076923	0.358974358974359	11.218031990652687
0.717948717948718	0.358974358974359	18.18320493677896
0.7435897435897436	0.358974358974359	22.527034582290266
0.7692307692307693	0.358974358974359	21.317063908968485
0.7948717948717948	0.358974358974359	15.618140534356673
0.8205128205128205	0.358974358974359	8.596468240898165
0.8461538461538461	0.358974358974359	3.425369944275786
0.8717948717948718	0.358974358974359	0.9154192467737341
0.8974358974358975	0.358974358974359	0.13234446012684475
0.9230769230769231	0.358974358974359	0.02277364717329583
0.9487179487179487	0.358974358974359	0.0006496854506956758
0.9743589743589743	0.358974358974359	-0.0
1.0	0.358974358974359	-0.0
0.0	0.38461538461538464	-0.0
0.02564102564102564	0.38461538461538464	-0.0
0.05128205128205128	0.38461538461538464	-0.0
0.07692307692307693	0.38461538461538464	-0.0
0.10256410256410256	0.38461538461538464	-0.0
0.1282051282051282	0.38461538461538464	-0.0
0.15384615384615385	0.38461538461538464	-0.0
0.1794871794871795	0.38461538461538464	-0.0
0.20512820512820512	0.38461538461538464	-0.0
0.23076923076923078	0.38461538461538464	-0.0
0.2564102564102564	0.38461538461538464	-0.0
0.28205128205128205	0.38461538461538464	-0.0
0.3076923076923077	0.38461538461538464	-0.0
0.3333333333333333	0.38461538461538464	-0.0
0.358974358974359	0.38461538461538464	-0.0
0.38461538461538464	0.38461538461538464	-0.0
0.41025641025641024	0.38461538461538464	-0.0
0.4358974358974359	0.38461538461538464	-0.0
0.46153846153846156	0.38461538461538464	-0.0
0.48717948717948717	0.38461538461538464	-0.0
0.5128205128205128	0.38461538461538464	-0.0
0.5384615384615384	0.38461538461538464	-0.0
0.5641025641025641	0.38461538461538464	-0.0
0.5897435897435898	0.38461538461538464	0.0
0.6153846153846154	0.38461538461538464	0.4520160699091596
0.6410256410256411	0.38461538461538464	3.671201913750267
0.6666666666666666	0.38461538461538464	12.564183676289538
0.6923076923076923	0.38461538461538464	29.20619901928033
0.717948717948718	0.38461538461538464	48.48323855737138
0.7435897435897436	0.38461538461538464	62.30012950946144
0.7692307692307693	0.38461538461538464	62.16499618972075
0.7948717948717948	0.38461538461538464	49.35047725031314
0.8205128205128205	0.38461538461538464	30.71811317553346
0.8461538461538461	0.38461538461538464	14.95830558361141
0.8717948717948718	0.38461538461538464	5.564223104002836
0.8974358974358975	0.38461538461538464	1.4951542089062062
0.9230769230769231	0.38461538461538464	0.2960637076689798
0.9487179487179487	0.38461538461538464	0.008446090425827788
0.9743589743589743	0.38461538461538464	-0.0
1.0	0.38461538461538464	-0.0
0.0	0.41025641025641024	-0.0
0.02564102564102564	0.41025641025641024	-0.0
0.05128205128205128	0.41025641025641024	-0.0
0.07692307692307693	0.41025641025641024	-0.0
0.10256410256410256	0.41025641025641024	-0.0
0.1282051282051282	0.41025641025641024	-0.0
0.15384615384615385	0.41025641025641024	-0.0
0.1794871794871795	0.41025641025641024	-0.0
0.20512820512820512	0.41025641025641024	-0.0
0.23076923076923078	0.41025641025641024	-0.0
0.2564102564102564	0.41025641025641024	-0.0
0.28205128205128205	0.41025641025641024	-0.0
0.3076923076923077	0.41025641025641024	-0.0
0.3333333333333333	0.41025641025641024	-0.0
0.358974358974359	0.41025641025641024	-0.0
0.38461538461538464	0.41025641025641024	-0.0
0.41025641025641024	0.41025641025641024	-0.0
0.4358974358974359	0.41025641025641024	-0.0
0.46153846153846156	0.41025641025641024	-0.0
0.48717948717948717	0.41025641025641024	-0.0
0.5128205128205128	0.41025641025641024	-0.0
0.5384615384615384	0.41025641025641024	-0.0
0.5641025641025641	0.41025641025641024	-0.0
0.5897435897435898	0.41025641025641024	0.0
0.6153846153846154	0.41025641025641024	0.800638862288821
0.6410256410256411	0.41025641025641024	6.502673774201265
0.6666666666666666	0.41025641025641024	22.492422349103016
0.6923076923076923	0.41025641025641024	53.52779443815424
0.717948717948718	0.41025641025641024	91.81982372274042
0.7435897435897436	0.41025641025641024	123.64020519682715
0.7692307692307693	0.41025641025641024	131.2044059980394
0.7948717948717948	0.41025641025641024	112.95918414056771
0.8205128205128205	0.41025641025641024	77.9001468562268
0.8461538461538461	0.41025641025641024	43.06526371275144
0.8717948717948718	0.41025641025641024	18.439548739758916
0.8974358974358975	0.41025641025641024	5.721411881143709
0.9230769230769231	0.41025641025641024	1.156083272066722
0.9487179487179487	0.41025641025641024	0.03298068490914015
0.9743589743589743	0.41025641025641024	-0.0
1.0	0.41025641025641024	-0.0
0.0	0.4358974358974359	-0.0
0.02564102564102564	0.4358974358974359	-0.0
0.05128205128205128	0.4358974358974359	-0.0
0.07692307692307693	0.4358974358974359	-0.0
0.10256410256410256	0.4358974358974359	-0.0
0.1282051282051282	0.4358974358974359	-0.0
0.15384615384615385	0.4358974358974359	-0.0
0.1794871794871795	0.4358974358974359	-0.0
0.20512820512820512	0.4358974358974359	-0.0
0.23076923076923078	0.4358974358974359	-0.0
0.2564102564102564	0.4358974358974359	-0.0
0.28205128205128205	0.4358974358974359	-0.0
0.3076923076923077	0.4358974358974359	-0.0
0.3333333333333333	0.4358974358974359	-0.0
0.358974358974359	0.4358974358974359	-0.0
0.38461538461538464	0.4358974358974359	-0.0
0.41025641025641024	0.4358974358974359	-0.0
0.4358974358974359	0.4358974358974359	-0.0
0.46153846153846156	0.4358974358974359	-0.0
0.48717948717948717	0.4358974358974359	-0.0
0.5128205128205128	0.4358974358974359	-0.0
0.5384615384615384	0.4358974358974359	-0.0
0.5641025641025641	0.4358974358974359	-0.0
0.5897435897435898	0.4358974358974359	0.0
0.6153846153846154	0.4358974358974359	1.0621504709363239
0.6410256410256411	0.4358974358974359	8.62666247042854
0.6666666666666666	0.4358974358974359	30.348698347074563
0.6923076923076923	0.4358974358974359	74.8576458406808
0.717948717948718	0.4358974358974359	134.5386658943761
0.7435897435897436	0.4358974358974359	192.4865219614996
0.7692307692307693	0.4358974358974359	219.23306716027605
0.7948717948717948	0.4358974358974359	204.56397298977967
0.8205128205128205	0.4358974358974359	153.65012117903834
0.8461538461538461	0.4358974358974359	92.61739285435178
0.8717948717948718	0.4358974358974359	42.845129074519214
0.8974358974358975	0.4358974358974359	14.171371771584102
0.9230769230769231	0.4358974358974359	2.88645693295163
0.9487179487179487	0.4358974358974359	0.08234469688268836
0.9743589743589743	0.4358974358974359	-0.0
1.0	0.4358974358974359	-0.0
0.0	0.46153846153846156	-0.0
0.02564102564102564	0.46153846153846156	-0.0
0.05128205128205128	0.46153846153846156	-0.0
0.07692307692307693	0.46153846153846156	-0.0
0.10256410256410256	0.46153846153846156	-0.0
0.1282051282051282	0.46153846153846156	-0.0
0.15384615384615385	0.46153846153846156	-0.0
0.1794871794871795	0.46153846153846156	-0.0
0.20512820512820512	0.46153846153846156	-0.0
0.23076923076923078	0.46153846153846156	-0.0
0.2564102564102564	0.46153846153846156	-0.0
0.28205128205128205	0.46153846153846156	-0.0
0.3076923076923077	0.46153846153846156	-0.0
0.3333333333333333	0.46153846153846156	-0.0
0.358974358974359	0.46153846153846156	-0.0
0.38461538461538464	0.46153846153846156	-0.0
0.41025641025641024	0.46153846153846156	-0.0
0.4358974358974359	0.46153846153846156	-0.0
0.46153846153846156	0.46153846153846156	-0.0
0.48717948717948717	0.46153846153846156	-0.0
0.5128205128205128	0.46153846153846156	-0.0
0.5384615384615384	0.46153846153846156	-0.0
0.5641025641025641	0.46153846153846156	-0.0
0.5897435897435898	0.46153846153846156	0.0
0.6153846153846154	0.46153846153846156	1.0771826288209219
0.6410256410256411	0.46153846153846156	8.748796961194433
0.6666666666666666	0.46153846153846156	31.570087519465623
0.6923076923076923	0.46153846153846156	81.89359252098609
0.717948717948718	0.46153846153846156	156.22055864842557
0.7435897435897436	0.46153846153846156	239.43764182501135
0.7692307692307693	0.46153846153846156	292.5309815830847
0.7948717948717948	0.46153846153846156	292.47156634951887
0.8205128205128205	0.46153846153846156	233.99450718957658
0.8461538461538461	0.46153846153846156	149.0695500028241
0.8717948717948718	0.46153846153846156	72.01638343186399
0.8974358974358975	0.46153846153846156	24.59843862731364
0.9230769230769231	0.46153846153846156	5.029368425651397
0.9487179487179487	0.46153846153846156	0.143477567184117
0.9743589743589743	0.46153846153846156	-0.0
1.0	0.46153846153846156	-0.0
0.0	0.48717948717948717	-0.0
0.02564102564102564	0.48717948717948717	-0.0
0.05128205128205128	0.48717948717948717	-0.0
0.07692307692307693	0.48717948717948717	-0.0
0.10256410256410256	0.48717948717948717	-0.0
0.1282051282051282	0.48717948717948717	-0.0
0.15384615384615385	0.48717948717948717	-0.0
0.1794871794871795	0.48717948717948717	-0.0
0.20512820512820512	0.48717948717948717	-0.0
0.23076923076923078	0.48717948717948717	-0.0
0.2564102564102564	0.48717948717948717	-0.0
0.28205128205128205	0.48717948717948717	-0.0
0.3076923076923077	0.48717948717948717	-0.0
0.3333333333333333	0.48717948717948717	-0.0
0.358974358974359	0.48717948717948717	-0.0
0.38461538461538464	0.48717948717948717	-0.0
0.41025641025641024	0.48717948717948717	-0.0
0.4358974358974359	0.48717948717948717	-0.0
0.46153846153846156	0.48717948717948717	-0.0
0.48717948717948717	0.48717948717948717	-0.0
0.5128205128205128	0.48717948717948717	-0.0
0.5384615384615384	0.48717948717948717	-0.0
0.5641025641025641	0.48717948717948717	-0.0
0.5897435897435898	0.48717948717948717	0.0
0.6153846153846154	0.48717948717948717	0.8334219783678976
0.6410256410256411	0.48717948717948717	6.769048889231921
0.6666666666666666	0.48717948717948717	25.44092883299934
0.6923076923076923	0.48717948717948717	71.02187134969137
0.717948717948718	0.48717948717948717	146.21876811839596
0.7435897435897436	0.48717948717948717	241.94174913395048
0.7692307692307693	0.48717948717948717	316.3049828475677
0.7948717948717948	0.48717948717948717	335.25095974283226
0.8205128205128205	0.48717948717948717	281.236434034956
0.8461538461538461	0.48717948717948717	186.01297869798583
0.8717948717948718	0.48717948717948717	92.33229744082489
0.8974358974358975	0.48717948717948717	32.139693286156046
0.9230769230769231	0.48717948717948717	6.585550414449099
0.9487179487179487	0.48717948717948717	0.18787224797736524
0.9743589743589743	0.48717948717948717	-0.0
1.0	0.48717948717948717	-0.0
0.0	0.5128205128205128	-0.0
0.02564102564102564	0.5128205128205128	-0.0
0.05128205128205128	0.5128205128205128	-0.0
0.07692307692307693	0.5128205128205128	-0.0
0.10256410256410256	0.5128205128205128	-0.0
0.1282051282051282	0.5128205128205128	-0.0
0.15384615384615385	0.5128205128205128	-0.0
0.1794871794871795	0.5128205128205128	-0.0
0.20512820512820512	0.5128205128205128	-0.0
0.23076923076923078	0.5128205128205128	-0.0
0.2564102564102564	0.5128205128205128	-0.0
0.28205128205128205	0.5128205128205128	-0.0
0.3076923076923077	0.5128205128205128	-0.0
0.3333333333333333	0.5128205128205128	-0.0
0.358974358974359	0.5128205128205128	-0.0
0.38461538461538464	0.5128205128205128	-0.0
0.41025641025641024	0.5128205128205128	-0.0
0.4358974358974359	0.5128205128205128	-0.0
0.46153846153846156	0.5128205128205128	-0.0
0.48717948717948717	0.5128205128205128	-0.0
0.5128205128205128	0.5128205128205128	-0.0
0.5384615384615384	0.5128205128205128	-0.0
0.5641025641025641	0.5128205128205128	-0.0
0.5897435897435898	0.5128205128205128	0.0
0.6153846153846154	0.5128205128205128	0.48611407178041993
0.6410256410256411	0.5128205128205128	3.9482747347235003
0.6666666666666666	0.5128205128205128	15.872896120514586
0.6923076923076923	0.5128205128205128	49.227969207186646
0.717948717948718	0.5128205128205128	111.10684860768461
0.7435897435897436	0.5128205128205128	198.85942172841845
0.7692307692307693	0.5128205128205128	276.1367267690238
0.7948717948717948	0.5128205128205128	306.53227916829985
0.8205128205128205	0.5128205128205128	266.09348694782966
0.8461538461538461	0.5128205128205128	180.48702644866248
0.8717948717948718	0.5128205128205128	91.14825330361757
0.8974358974358975	0.5128205128205128	32.09758211433982
0.9230769230769231	0.5128205128205128	6.5855504144490995
0.9487179487179487	0.5128205128205128	0.18787224797736526
0.9743589743589743	0.5128205128205128	-0.0
1.0	0.5128205128205128	-0.0
0.0	0.5384615384615384	0.0
0.02564102564102564	0.5384615384615384	0.0
0.05128205128205128	0.5384615384615384	0.0
0.07692307692307693	0.5384615384615384	0.0
0.10256410256410256	0.5384615384615384	0.0
0.1282051282051282	0.5384615384615384	0.0
0.15384615384615385	0.5384615384615384	0.0
0.1794871794871795	0.5384615384615384	0.0
0.20512820512820512	0.5384615384615384	0.0
0.23076923076923078	0.5384615384615384	0.0
0.2564102564102564	0.5384615384615384	0.0
0.28205128205128205	0.5384615384615384	0.0
0.3076923076923077	0.5384615384615384	0.0
0.3333333333333333	0.5384615384615384	0.0
0.358974358974359	0.5384615384615384	0.0
0.38461538461538464	0.5384615384615384	0.0
0.41025641025641024	0.5384615384615384	0.0
0.4358974358974359	0.5384615384615384	0.0
0.46153846153846156	0.5384615384615384	-0.0
0.48717948717948717	0.5384615384615384	-0.0
0.5128205128205128	0.5384615384615384	-0.0
0.5384615384615384	0.5384615384615384	-0.0
0.5641025641025641	0.5384615384615384	-0.0
0.5897435897435898	0.5384615384615384	0.0
0.6153846153846154	0.5384615384615384	0.1983070483393825
0.6410256410256411	0.5384615384615384	1.6107230059834807
0.6666666666666666	0.5384615384615384	7.357824726843689
0.6923076923076923	0.5384615384615384	26.743312227475748
0.717948717948718	0.5384615384615384	67.36853985908374
0.7435897435897436	0.5384615384615384	130.41620928962567
0.7692307692307693	0.5384615384615384	190.88371496933283
0.7948717948717948	0.5384615384615384	219.797876572034
0.8205128205128205	0.5384615384615384	195.6747161368286
0.8461538461538461	0.5384615384615384	135.08592222263107
0.8717948717948718	0.5384615384615384	69.02011568596471
0.8974358974358975	0.5384615384615384	24.4918747401324
0.9230769230769231	0.5384615384615384	5.029368425651397
0.9487179487179487	0.5384615384615384	0.143477567184117
0.9743589743589743	0.5384615384615384	-0.0
1.0	0.5384615384615384	-0.0
0.0	0.5641025641025641	0.0
0.02564102564102564	0.5641025641025641	0.0
0.05128205128205128	0.5641025641025641	0.0
0.07692307692307693	0.5641025641025641	0.0
0.10256410256410256	0.5641025641025641	0.0
0.1282051282051282	0.5641025641025641	0.0
0.15384615384615385	0.5641025641025641	0.003076980937683065
0.1794871794871795	0.5641025641025641	0.07136835535351613
0.20512820512820512	0.5641025641025641	0.3202172150624406
0.23076923076923078	0.5641025641025641	0.8610777094017918
0.2564102564102564	0.5641025641025641	1.6047635075927522
0.28205128205128205	0.5641025641025641	2.214789868618698
0.3076923076923077	0.5641025641025641	2.342587049767704
0.3333333333333333	0.5641025641025641	1.8845103646767247
0.358974358974359	0.5641025641025641	1.1520800980365007
0.38461538461538464	0.5641025641025641	0.49657576177979784
0.41025641025641024	0.5641025641025641	0.1426752742639843
0.4358974358974359	0.5641025641025641	0.016230320169337335
0.46153846153846156	0.5641025641025641	-0.0
0.48717948717948717	0.5641025641025641	-0.0
0.5128205128205128	0.5641025641025641	-0.0
0.5384615384615384	0.5641025641025641	-0.0
0.5641025641025641	0.5641025641025641	-0.0
0.5897435897435898	0.5641025641025641	0.0
0.6153846153846154	0.5641025641025641	0.0523702483642787
0.6410256410256411	0.5641025641025641	0.42540387671564484
0.6666666666666666	0.5641025641025641	2.530125781534757
0.6923076923076923	0.5641025641025641	11.492974496440052
0.717948717948718	0.5641025641025641	32.45253072161519
0.7435897435897436	0.5641025641025641	67.22682780730833
0.7692307692307693	0.5641025641025641	102.44588842351246
0.7948717948717948	0.5641025641025641	121.06585759279389
0.8205128205128205	0.5641025641025641	109.62276622970954
0.8461538461538461	0.5641025641025641	76.55096538061161
0.8717948717948718	0.5641025641025641	39.40258046066209
0.8974358974358975	0.5641025641025641	14.048935663327393
0.9230769230769231	0.5641025641025641	2.88645693295163
0.9487179487179487	0.5641025641025641	0.08234469688268836
0.9743589743589743	0.5641025641025641	-0.0
1.0	0.5641025641025641	-0.0
0.0	0.5897435897435898	0.0
0.02564102564102564	0.5897435897435898	0.0
0.05128205128205128	0.5897435897435898	0.0
0.07692307692307693	0.5897435897435898	0.0
0.10256410256410256	0.5897435897435898	0.0
0.1282051282051282	0.5897435897435898	0.0
0.15384615384615385	0.5897435897435898	0.027048702342814323
0.1794871794871795	0.5897435897435898	0.6273751575812634
0.20512820512820512	0.5897435897435898	2.8149216100737062
0.23076923076923078	0.5897435897435898	7.569443921605618
0.2564102564102564	0.5897435897435898	14.106935118087492
0.28205128205128205	0.5897435897435898	19.469471251667063
0.3076923076923077	0.5897435897435898	20.592893197775407
0.3333333333333333	0.5897435897435898	16.56609545149531
0.358974358974359	0.5897435897435898	10.12754783925783
0.38461538461538464	0.5897435897435898	4.36523015353874
0.41025641025641024	0.5897435897435898	1.2542102480985244
0.4358974358974359	0.5897435897435898	0.14267527426398377
0.46153846153846156	0.5897435897435898	-0.0
0.48717948717948717	0.5897435897435898	-0.0
0.5128205128205128	0.5897435897435898	-0.0
0.5384615384615384	0.5897435897435898	-0.0
0.5641025641025641	0.5897435897435898	-0.0
0.5897435897435898	0.5897435897435898	0.0
0.6153846153846154	0.5897435897435898	0.004502013722863736
0.6410256410256411	0.5897435897435898	0.03658934798622379
0.6666666666666666	0.5897435897435898	0.5595401249692435
0.6923076923076923	0.5897435897435898	3.5694484270526083
0.717948717948718	0.5897435897435898	11.332473978750492
0.7435897435897436	0.5897435897435898	24.882222096065362
0.7692307692307693	0.5897435897435898	39.12637322020654
0.7948717948717948	0.5897435897435898	47.127110024449806
0.8205128205128205	0.5897435897435898	43.18784131040038
0.8461538461538461	0.5897435897435898	30.39807668459157
0.8717948717948718	0.5897435897435898	15.725354360421312
0.8974358974358975	0.5897435897435898	5.624880086205308
0.9230769230769231	0.5897435897435898	1.156083272066722
0.9487179487179487	0.5897435897435898	0.03298068490914015
0.9743589743589743	0.5897435897435898	-0.0
1.0	0.5897435897435898	-0.0
0.0	0.6153846153846154	0.0
0.02564102564102564	0.6153846153846154	0.0
0.05128205128205128	0.6153846153846154	0.0
0.07692307692307693	0.6153846153846154	0.0
0.10256410256410256	0.6153846153846154	0.0
0.1282051282051282	0.6153846153846154	0.0
0.15384615384615385	0.6153846153846154	0.09414196005809702
0.1794871794871795	0.6153846153846154	2.183554918010622
0.20512820512820512	0.6153846153846154	9.797225553507293
0.23076923076923078	0.6153846153846154	26.345156166765594
0.2564102564102564	0.6153846153846154	49.098640873689305
0.28205128205128205	0.6153846153846154	67.76274002710635
0.3076923076923077	0.6153846153846154	71.67276656510838
0.3333333333333333	0.6153846153846154	57.65765309357268
0.358974358974359	0.6153846153846154	35.248537696417884
0.38461538461538464	0.6153846153846154	15.19301434687927
0.41025641025641024	0.6153846153846154	4.365230153538748
0.4358974358974359	0.6153846153846154	0.49657576177979695
0.46153846153846156	0.6153846153846154	-0.0
0.48717948717948717	0.6153846153846154	-0.0
0.5128205128205128	0.6153846153846154	-0.0
0.5384615384615384	0.6153846153846154	-0.0
0.5641025641025641	0.6153846153846154	-0.0
0.5897435897435898	0.6153846153846154	-0.0
0.6153846153846154	0.6153846153846154	-0.0
0.6410256410256411	0.6153846153846154	6.345672746677623e-6
0.6666666666666666	0.6153846153846154	0.11153154419560032
0.6923076923076923	0.6153846153846154	0.8417598355194957
0.717948717948718	0.6153846153846154	2.7855980396454365
0.7435897435897436	0.6153846153846154	6.229121775339134
0.7692307692307693	0.6153846153846154	9.886608904705303
0.7948717948717948	0.6153846153846154	11.973542029268817
0.8205128205128205	0.6153846153846154	11.009792980867202
0.8461538461538461	0.6153846153846154	7.766360998221738
0.8717948717948718	0.6153846153846154	4.023207286775423
0.8974358974358975	0.6153846153846154	1.440347145713575
0.9230769230769231	0.6153846153846154	0.29606370766897877
0.9487179487179487	0.6153846153846154	0.008446090425827758
0.9743589743589743	0.6153846153846154	-0.0
1.0	0.6153846153846154	-0.0
0.0	0.6410256410256411	0.0
0.02564102564102564	0.6410256410256411	0.0
0.05128205128205128	0.6410256410256411	0.0
0.07692307692307693	0.6410256410256411	0.0
0.10256410256410256	0.6410256410256411	0.0
0.1282051282051282	0.6410256410256411	0.0
0.15384615384615385	0.6410256410256411	0.21841396000551436
0.1794871794871795	0.6410256410256411	5.065954397357981
0.20512820512820512	0.6410256410256411	22.730043318496843
0.23076923076923078	0.6410256410256411	61.12205313970477
0.2564102564102564	0.6410256410256411	113.91125251156001
0.28205128205128205	0.6410256410256411	157.21287703178126
0.3076923076923077	0.6410256410256411	166.2843301793963
0.3333333333333333	0.6410256410256411	133.76858022734862
0.358974358974359	0.6410256410256411	81.77833452720978
0.38461538461538464	0.6410256410256411	35.24853769641783
0.41025641025641024	0.6410256410256411	10.12754783925783
0.4358974358974359	0.6410256410256411	1.152080098036497
0.46153846153846156	0.6410256410256411	-0.0
0.48717948717948717	0.6410256410256411	-0.0
0.5128205128205128	0.6410256410256411	-0.0
0.5384615384615384	0.6410256410256411	-0.0
0.5641025641025641	0.6410256410256411	-0.0
0.5897435897435898	0.6410256410256411	-0.0
0.6153846153846154	0.6410256410256411	-0.0
0.6410256410256411	0.6410256410256411	4.881182950380784e-7
0.6666666666666666	0.6410256410256411	0.008579167153588838
0.6923076923076923	0.6410256410256411	0.06474937995509324
0.717948717948718	0.6410256410256411	0.21427221668262628
0.7435897435897436	0.6410256410256411	0.479153026313094
0.7692307692307693	0.6410256410256411	0.7604922086156553
0.7948717948717948	0.6410256410256411	0.9210221128962963
0.8205128205128205	0.6410256410256411	0.846889146837392
0.8461538461538461	0.6410256410256411	0.5973996832860645
0.8717948717948718	0.6410256410256411	0.3094709040004895
0.8974358974358975	0.6410256410256411	0.11079357872603358
0.9230769230769231	0.6410256410256411	0.022773647173295632
0.9487179487179487	0.6410256410256411	0.0006496854506956702
0.9743589743589743	0.6410256410256411	-0.0
1.0	0.6410256410256411	-0.0
0.0	0.6666666666666666	0.0
0.02564102564102564	0.6666666666666666	0.0
0.05128205128205128	0.6666666666666666	0.0
0.07692307692307693	0.6666666666666666	0.0
0.10256410256410256	0.6666666666666666	0.0
0.1282051282051282	0.6666666666666666	0.0
0.15384615384615385	0.6666666666666666	0.3572697524434082
0.1794871794871795	0.6666666666666666	8.286614433381391
0.20512820512820512	0.6666666666666666	37.18057650354531
0.23076923076923078	0.6666666666666666	99.9801514221153
0.2564102564102564	0.6666666666666666	186.329870967479
0.28205128205128205	0.6666666666666666	257.1603282896496
0.3076923076923077	0.6666666666666666	271.99892111708874
0.3333333333333333	0.6666666666666666	218.81141453286426
0.358974358974359	0.6666666666666666	133.7685802273482
0.38461538461538464	0.6666666666666666	57.657653093572385
0.41025641025641024	0.6666666666666666	16.566095451495258
0.4358974358974359	0.6666666666666666	1.8845103646767123
0.46153846153846156	0.6666666666666666	-0.0
0.48717948717948717	0.6666666666666666	-0.0
0.5128205128205128	0.6666666666666666	-0.0
0.5384615384615384	0.6666666666666666	-0.0
0.5641025641025641	0.6666666666666666	-0.0
0.5897435897435898	0.6666666666666666	-0.0
0.6153846153846154	0.6666666666666666	-0.0
0.6410256410256411	0.6666666666666666	-0.0
0.6666666666666666	0.6666666666666666	-0.0
0.6923076923076923	0.6666666666666666	-0.0
0.717948717948718	0.6666666666666666	-0.0
0.7435897435897436	0.6666666666666666	-0.0
0.7692307692307693	0.6666666666666666	-0.0
0.7948717948717948	0.6666666666666666	-0.0
0.8205128205128205	0.6666666666666666	-0.0
0.8461538461538461	0.6666666666666666	-0.0
0.8717948717948718	0.6666666666666666	-0.0
0.8974358974358975	0.6666666666666666	-0.0
0.9230769230769231	0.6666666666666666	-0.0
0.9487179487179487	0.6666666666666666	-0.0
0.9743589743589743	0.6666666666666666	-0.0
1.0	0.6666666666666666	-0.0
0.0	0.6923076923076923	0.0
0.02564102564102564	0.6923076923076923	0.0
0.05128205128205128	0.6923076923076923	0.0
0.07692307692307693	0.6923076923076923	0.0
0.10256410256410256	0.6923076923076923	0.0
0.1282051282051282	0.6923076923076923	0.0
0.15384615384615385	0.6923076923076923	0.4441129701566871
0.1794871794871795	0.6923076923076923	10.300880282708029
0.20512820512820512	0.6923076923076923	46.21823188276487
0.23076923076923078	0.6923076923076923	124.28279108745522
0.2564102564102564	0.6923076923076923	231.62193792878466
0.28205128205128205	0.6923076923076923	319.6694834144284
0.3076923076923077	0.6923076923076923	338.11496190363675
0.3333333333333333	0.6923076923076923	271.9989211170888
0.358974358974359	0.6923076923076923	166.2843301793958
0.38461538461538464	0.6923076923076923	71.67276656510802
0.41025641025641024	0.6923076923076923	20.592893197775346
0.4358974358974359	0.6923076923076923	2.3425870497676886
0.46153846153846156	0.6923076923076923	-0.0
0.48717948717948717	0.6923076923076923	-0.0
0.5128205128205128	0.6923076923076923	-0.0
0.5384615384615384	0.6923076923076923	-0.0
0.5641025641025641	0.6923076923076923	-0.0
0.5897435897435898	0.6923076923076923	-0.0
0.6153846153846154	0.6923076923076923	-0.0
0.6410256410256411	0.6923076923076923	-0.0
0.6666666666666666	0.6923076923076923	-0.0
0.6923076923076923	0.6923076923076923	-0.0
0.717948717948718	0.6923076923076923	-0.0
0.7435897435897436	0.6923076923076923	-0.0
0.7692307692307693	0.6923076923076923	-0.0
0.7948717948717948	0.6923076923076923	-0.0
0.8205128205128205	0.6923076923076923	-0.0
0.8461538461538461	0.6923076923076923	-0.0
0.8717948717948718	0.6923076923076923	-0.0
0.8974358974358975	0.6923076923076923	-0.0
0.9230769230769231	0.6923076923076923	-0.0
0.9487179487179487	0.6923076923076923	-0.0
0.9743589743589743	0.6923076923076923	-0.0
1.0	0.6923076923076923	-0.0
0.0	0.717948717948718	0.0
0.02564102564102564	0.717948717948718	0.0
0.05128205128205128	0.717948717948718	0.0
0.07692307692307693	0.717948717948718	0.0
0.10256410256410256	0.717948717948718	0.0
0.1282051282051282	0.717948717948718	0.0
0.15384615384615385	0.717948717948718	0.419884890477272
0.1794871794871795	0.717948717948718	9.738927435058669
0.20512820512820512	0.717948717948718	43.6968486313317
0.23076923076923078	0.717948717948718	117.50268429574274
0.2564102564102564	0.717948717948718	218.9860656513791
0.28205128205128205	0.717948717948718	302.2302770960231
0.3076923076923077	0.717948717948718	319.6694834144282
0.3333333333333333	0.717948717948718	257.1603282896495
0.358974358974359	0.717948717948718	157.2128770317807
0.38461538461538464	0.717948717948718	67.76274002710599
0.41025641025641024	0.717948717948718	19.469471251666995
0.4358974358974359	0.717948717948718	2.2147898686186824
0.46153846153846156	0.717948717948718	-0.0
0.48717948717948717	0.717948717948718	-0.0
0.5128205128205128	0.717948717948718	-0.0
0.5384615384615384	0.717948717948718	-0.0
0.5641025641025641	0.717948717948718	-0.0
0.5897435897435898	0.717948717948718	-0.0
0.6153846153846154	0.717948717948718	-0.0
0.6410256410256411	0.717948717948718	-0.0
0.6666666666666666	0.717948717948718	-0.0
0.6923076923076923	0.717948717948718	-0.0
0.717948717948718	0.717948717948718	-0.0
0.7435897435897436	0.717948717948718	-0.0
0.7692307692307693	0.717948717948718	-0.0
0.7948717948717948	0.717948717948718	-0.0
0.8205128205128205	0.717948717948718	-0.0
0.8461538461538461	0.717948717948718	-0.0
0.8717948717948718	0.717948717948718	-0.0
0.8974358974358975	0.717948717948718	-0.0
0.9230769230769231	0.717948717948718	-0.0
0.9487179487179487	0.717948717948718	-0.0
0.9743589743589743	0.717948717948718	-0.0
1.0	0.717948717948718	-0.0
0.0	0.7435897435897436	0.0
0.02564102564102564	0.7435897435897436	0.0
0.05128205128205128	0.7435897435897436	0.0
0.07692307692307693	0.7435897435897436	0.0
0.10256410256410256	0.7435897435897436	0.0
0.1282051282051282	0.7435897435897436	0.0
0.15384615384615385	0.7435897435897436	0.3042347083011289
0.1794871794871795	0.7435897435897436	7.056504805407653
0.20512820512820512	0.7435897435897436	31.661291698114535
0.23076923076923078	0.7435897435897436	85.13855985787124
0.2564102564102564	0.7435897435897436	158.67006247767193
0.28205128205128205	0.7435897435897436	218.98606565137896
0.3076923076923077	0.7435897435897436	231.6219379287844
0.3333333333333333	0.7435897435897436	186.32987096747883
0.358974358974359	0.7435897435897436	113.91125251155954
0.38461538461538464	0.7435897435897436	49.098640873689014
0.41025641025641024	0.7435897435897436	14.106935118087431
0.4358974358974359	0.7435897435897436	1.60476350759274
0.46153846153846156	0.7435897435897436	-0.0
0.48717948717948717	0.7435897435897436	-0.0
0.5128205128205128	0.7435897435897436	-0.0
0.5384615384615384	0.7435897435897436	-0.0
0.5641025641025641	0.7435897435897436	-0.0
0.5897435897435898	0.7435897435897436	-0.0
0.6153846153846154	0.7435897435897436	-0.0
0.6410256410256411	0.7435897435897436	-0.0
0.6666666666666666	0.7435897435897436	-0.0
0.6923076923076923	0.7435897435897436	-0.0
0.717948717948718	0.7435897435897436	-0.0
0.7435897435897436	0.7435897435897436	-0.0
0.7692307692307693	0.7435897435897436	-0.0
0.7948717948717948	0.7435897435897436	-0.0
0.8205128205128205	0.7435897435897436	-0.0
0.8461538461538461	0.7435897435897436	-0.0
0.8717948717948718	0.7435897435897436	-0.0
0.8974358974358975	0.7435897435897436	-0.0
0.9230769230769231	0.7435897435897436	-0.0
0.9487179487179487	0.7435897435897436	-0.0
0.9743589743589743	0.7435897435897436	-0.0
1.0	0.7435897435897436	-0.0
0.0	0.7692307692307693	0.0
0.02564102564102564	0.7692307692307693	0.0
0.05128205128205128	0.7692307692307693	0.0
0.07692307692307693	0.7692307692307693	0.0
0.10256410256410256	0.7692307692307693	0.0
0.1282051282051282	0.7692307692307693	0.0
0.15384615384615385	0.7692307692307693	0.16324506664376304
0.1794871794871795	0.7692307692307693	3.786351674545385
0.20512820512820512	0.7692307692307693	16.988691731288405
0.23076923076923078	0.7692307692307693	45.683314555273
0.2564102564102564	0.7692307692307693	85.13855985787104
0.28205128205128205	0.7692307692307693	117.50268429574236
0.3076923076923077	0.7692307692307693	124.28279108745478
0.3333333333333333	0.7692307692307693	99.98015142211497
0.358974358974359	0.7692307692307693	61.12205313970435
0.38461538461538464	0.7692307692307693	26.345156166765374
0.41025641025641024	0.7692307692307693	7.5694439216055684
0.4358974358974359	0.7692307692307693	0.8610777094017831
0.46153846153846156	0.7692307692307693	-0.0
0.48717948717948717	0.7692307692307693	-0.0
0.5128205128205128	0.7692307692307693	-0.0
0.5384615384615384	0.7692307692307693	-0.0
0.5641025641025641	0.7692307692307693	-0.0
0.5897435897435898	0.7692307692307693	-0.0
0.6153846153846154	0.7692307692307693	-0.0
0.6410256410256411	0.7692307692307693	-0.0
0.6666666666666666	0.7692307692307693	-0.0
0.6923076923076923	0.7692307692307693	-0.0
0.717948717948718	0.7692307692307693	-0.0
0.7435897435897436	0.7692307692307693	-0.0
0.7692307692307693	0.7692307692307693	-0.0
0.7948717948717948	0.7692307692307693	-0.0
0.8205128205128205	0.7692307692307693	-0.0
0.8461538461538461	0.7692307692307693	-0.0
0.8717948717948718	0.7692307692307693	-0.0
0.8974358974358975	0.7692307692307693	-0.0
0.9230769230769231	0.7692307692307693	-0.0
0.9487179487179487	0.7692307692307693	-0.0
0.9743589743589743	0.7692307692307693	-0.0
1.0	0.7692307692307693	-0.0
0.0	0.7948717948717948	0.0
0.02564102564102564	0.7948717948717948	0.0
0.05128205128205128	0.7948717948717948	0.0
0.07692307692307693	0.7948717948717948	0.0
0.10256410256410256	0.7948717948717948	0.0
0.1282051282051282	0.7948717948717948	0.0
0.15384615384615385	0.7948717948717948	0.06070750646845129
0.1794871794871795	0.7948717948717948	1.408066862295452
0.20512820512820512	0.7948717948717948	6.317747509138093
0.23076923076923078	0.7948717948717948	16.988691731288462
0.2564102564102564	0.7948717948717948	31.66129169811457
0.28205128205128205	0.7948717948717948	43.696848631331704
0.3076923076923077	0.7948717948717948	46.21823188276486
0.3333333333333333	0.7948717948717948	37.18057650354531
0.358974358974359	0.7948717948717948	22.73004331849677
0.38461538461538464	0.7948717948717948	9.797225553507245
0.41025641025641024	0.7948717948717948	2.8149216100736973
0.4358974358974359	0.7948717948717948	0.3202172150624385
0.46153846153846156	0.7948717948717948	-0.0
0.48717948717948717	0.7948717948717948	-0.0
0.5128205128205128	0.7948717948717948	-0.0
0.5384615384615384	0.7948717948717948	-0.0
0.5641025641025641	0.7948717948717948	-0.0
0.5897435897435898	0.7948717948717948	-0.0
0.6153846153846154	0.7948717948717948	-0.0
0.6410256410256411	0.7948717948717948	-0.0
0.6666666666666666	0.7948717948717948	-0.0
0.6923076923076923	0.7948717948717948	-0.0
0.717948717948718	0.7948717948717948	-0.0
0.7435897435897436	0.7948717948717948	-0.0
0.7692307692307693	0.7948717948717948	-0.0
0.7948717948717948	0.7948717948717948	-0.0
0.8205128205128205	0.7948717948717948	-0.0
0.8461538461538461	0.7948717948717948	-0.0
0.8717948717948718	0.7948717948717948	-0.0
0.8974358974358975	0.7948717948717948	-0.0
0.9230769230769231	0.7948717948717948	-0.0
0.9487179487179487	0.7948717948717948	-0.0
0.9743589743589743	0.7948717948717948	-0.0
1.0	0.7948717948717948	-0.0
0.0	0.8205128205128205	0.0
0.02564102564102564	0.8205128205128205	0.0
0.05128205128205128	0.8205128205128205	0.0
0.07692307692307693	0.8205128205128205	0.0
0.10256410256410256	0.8205128205128205	0.0
0.1282051282051282	0.8205128205128205	0.0
0.15384615384615385	0.8205128205128205	0.013530174801568574
0.1794871794871795	0.8205128205128205	0.3138226536952947
0.20512820512820512	0.8205128205128205	1.4080668622954484
0.23076923076923078	0.8205128205128205	3.786351674545388
0.2564102564102564	0.8205128205128205	7.0565048054076405
0.28205128205128205	0.8205128205128205	9.738927435058647
0.3076923076923077	0.8205128205128205	10.300880282708
0.3333333333333333	0.8205128205128205	8.28661443338137
0.358974358974359	0.8205128205128205	5.0659543973579515
0.38461538461538464	0.8205128205128205	2.1835549180106053
0.41025641025641024	0.8205128205128205	0.6273751575812598
0.4358974358974359	0.8205128205128205	0.07136835535351546
0.46153846153846156	0.8205128205128205	-0.0
0.48717948717948717	0.8205128205128205	-0.0
0.5128205128205128	0.8205128205128205	-0.0
0.5384615384615384	0.8205128205128205	-0.0
0.5641025641025641	0.8205128205128205	-0.0
0.5897435897435898	0.8205128205128205	-0.0
0.6153846153846154	0.8205128205128205	-0.0
0.6410256410256411	0.8205128205128205	-0.0
0.6666666666666666	0.8205128205128205	-0.0
0.6923076923076923	0.8205128205128205	-0.0
0.717948717948718	0.8205128205128205	-0.0
0.7435897435897436	0.8205128205128205	-0.0
0.7692307692307693	0.8205128205128205	-0.0
0.7948717948717948	0.8205128205128205	-0.0
0.8205128205128205	0.8205128205128205	-0.0
0.8461538461538461	0.8205128205128205	-0.0
0.8717948717948718	0.8205128205128205	-0.0
0.8974358974358975	0.8205128205128205	-0.0
0.9230769230769231	0.8205128205128205	-0.0
0.9487179487179487	0.8205128205128205	-0.0
0.9743589743589743	0.8205128205128205	-0.0
1.0	0.8205128205128205	-0.0
0.0	0.8461538461538461	0.0
0.02564102564102564	0.8461538461538461	0.0
0.05128205128205128	0.8461538461538461	0.0
0.07692307692307693	0.8461538461538461	0.0
0.10256410256410256	0.8461538461538461	0.0
0.1282051282051282	0.8461538461538461	0.0
0.15384615384615385	0.8461538461538461	0.0005833410303729911
0.1794871794871795	0.8461538461538461	0.013530174801568455
0.20512820512820512	0.8461538461538461	0.0607075064684506
0.23076923076923078	0.8461538461538461	0.1632450666437617
0.2564102564102564	0.8461538461538461	0.30423470830112576
0.28205128205128205	0.8461538461538461	0.41988489047726735
0.3076923076923077	0.8461538461538461	0.44411297015668183
0.3333333333333333	0.8461538461538461	0.3572697524434041
0.358974358974359	0.8461538461538461	0.21841396000551114
0.38461538461538464	0.8461538461538461	0.09414196005809548
0.41025641025641024	0.8461538461538461	0.027048702342813924
0.4358974358974359	0.8461538461538461	0.0030769809376830085
0.46153846153846156	0.8461538461538461	-0.0
0.48717948717948717	0.8461538461538461	-0.0
0.5128205128205128	0.8461538461538461	-0.0
0.5384615384615384	0.8461538461538461	-0.0
0.5641025641025641	0.8461538461538461	-0.0
0.5897435897435898	0.8461538461538461	-0.0
0.6153846153846154	0.8461538461538461	-0.0
0.6410256410256411	0.8461538461538461	-0.0
0.6666666666666666	0.8461538461538461	-0.0
0.6923076923076923	0.8461538461538461	-0.0
0.717948717948718	0.8461538461538461	-0.0
0.7435897435897436	0.8461538461538461	-0.0
0.7692307692307693	0.8461538461538461	-0.0
0.7948717948717948	0.8461538461538461	-0.0
0.8205128205128205	0.8461538461538461	-0.0
0.8461538461538461	0.8461538461538461	-0.0
0.8717948717948718	0.8461538461538461	-0.0
0.8974358974358975	0.8461538461538461	-0.0
0.9230769230769231	0.8461538461538461	-0.0
0.9487179487179487	0.8461538461538461	-0.0
0.9743589743589743	0.8461538461538461	-0.0
1.0	0.8461538461538461	-0.0
0.0	0.8717948717948718	-0.0
0.02564102564102564	0.8717948717948718	-0.0
0.05128205128205128	0.8717948717948718	-0.0
0.07692307692307693	0.8717948717948718	-0.0
0.10256410256410256	0.8717948717948718	-0.0
0.1282051282051282	0.8717948717948718	-0.0
0.15384615384615385	0.8717948717948718	-0.0
0.1794871794871795	0.8717948717948718	-0.0
0.20512820512820512	0.8717948717948718	-0.0
0.23076923076923078	0.8717948717948718	-0.0
0.2564102564102564	0.8717948717948718	-0.0
0.28205128205128205	0.8717948717948718	-0.0
0.3076923076923077	0.8717948717948718	-0.0
0.3333333333333333	0.8717948717948718	-0.0
0.358974358974359	0.8717948717948718	-0.0
0.38461538461538464	0.8717948717948718	-0.0
0.41025641025641024	0.8717948717948718	-0.0
0.4358974358974359	0.8717948717948718	-0.0
0.46153846153846156	0.8717948717948718	-0.0
0.48717948717948717	0.8717948717948718	-0.0
0.5128205128205128	0.8717948717948718	-0.0
0.5384615384615384	0.8717948717948718	-0.0
0.5641025641025641	0.8717948717948718	-0.0
0.5897435897435898	0.8717948717948718	-0.0
0.6153846153846154	0.8717948717948718	-0.0
0.6410256410256411	0.8717948717948718	-0.0
0.6666666666666666	0.8717948717948718	-0.0
0.6923076923076923	0.8717948717948718	-0.0
0.717948717948718	0.8717948717948718	-0.0
0.7435897435897436	0.8717948717948718	-0.0
0.7692307692307693	0.8717948717948718	-0.0
0.7948717948717948	0.8717948717948718	-0.0
0.8205128205128205	0.8717948717948718	-0.0
0.8461538461538461	0.8717948717948718	-0.0
0.8717948717948718	0.8717948717948718	-0.0
0.8974358974358975	0.8717948717948718	-0.0
0.9230769230769231	0.8717948717948718	-0.0
0.9487179487179487	0.8717948717948718	-0.0
0.9743589743589743	0.8717948717948718	-0.0
1.0	0.8717948717948718	-0.0
0.0	0.8974358974358975	-0.0
0.02564102564102564	0.8974358974358975	-0.0
0.05128205128205128	0.8974358974358975	-0.0
0.07692307692307693	0.8974358974358975	-0.0
0.10256410256410256	0.8974358974358975	-0.0
0.1282051282051282	0.8974358974358975	-0.0
0.15384615384615385	0.8974358974358975	-0.0
0.1794871794871795	0.8974358974358975	-0.0
0.20512820512820512	0.8974358974358975	-0.0
0.23076923076923078	0.8974358974358975	-0.0
0.2564102564102564	0.8974358974358975	-0.0
0.28205128205128205	0.8974358974358975	-0.0
0.3076923076923077	0.8974358974358975	-0.0
0.3333333333333333	0.8974358974358975	-0.0
0.358974358974359	0.8974358974358975	-0.0
0.38461538461538464	0.8974358974358975	-0.0
0.41025641025641024	0.8974358974358975	-0.0
0.4358974358974359	0.8974358974358975	-0.0
0.46153846153846156	0.8974358974358975	-0.0
0.48717948717948717	0.8974358974358975	-0.0
0.5128205128205128	0.8974358974358975	-0.0
0.5384615384615384	0.8974358974358975	-0.0
0.5641025641025641	0.8974358974358975	-0.0
0.5897435897435898	0.8974358974358975	-0.0
0.6153846153846154	0.8974358974358975	-0.0
0.6410256410256411	0.8974358974358975	-0.0
0.6666666666666666	0.8974358974358975	-0.0
0.6923076923076923	0.8974358974358975	-0.0
0.717948717948718	0.8974358974358975	-0.0
0.7435897435897436	0.8974358974358975	-0.0
0.7692307692307693	0.8974358974358975	-0.0
0.7948717948717948	0.8974358974358975	-0.0
0.8205128205128205	0.8974358974358975	-0.0
0.8461538461538461	0.8974358974358975	-0.0
0.8717948717948718	0.8974358974358975	-0.0
0.8974358974358975	0.8974358974358975	-0.0
0.9230769230769231	0.8974358974358975	-0.0
0.9487179487179487	0.8974358974358975	-0.0
0.9743589743589743	0.8974358974358975	-0.0
1.0	0.8974358974358975	-0.0
0.0	0.9230769230769231	-0.0
0.02564102564102564	0.9230769230769231	-0.0
0.05128205128205128	0.9230769230769231	-0.0
0.07692307692307693	0.9230769230769231	-0.0
0.10256410256410256	0.9230769230769231	-0.0
0.1282051282051282	0.9230769230769231	-0.0
0.15384615384615385	0.9230769230769231	-0.0
0.1794871794871795	0.9230769230769231	-0.0
0.20512820512820512	0.9230769230769231	-0.0
0.23076923076923078	0.9230769230769231	-0.0
0.2564102564102564	0.9230769230769231	-0.0
0.28205128205128205	0.9230769230769231	-0.0
0.3076923076923077	0.9230769230769231	-0.0
0.3333333333333333	0.9230769230769231	-0.0
0.358974358974359	0.9230769230769231	-0.0
0.38461538461538464	0.9230769230769231	-0.0
0.41025641025641024	0.9230769230769231	-0.0
0.4358974358974359	0.9230769230769231	-0.0
0.46153846153846156	0.9230769230769231	-0.0
0.48717948717948717	0.9230769230769231	-0.0
0.5128205128205128	0.9230769230769231	-0.0
0.5384615384615384	0.9230769230769231	-0.0
0.5641025641025641	0.9230769230769231	-0.0
0.5897435897435898	0.9230769230769231	-0.0
0.6153846153846154	0.9230769230769231	-0.0
0.6410256410256411	0.9230769230769231	-0.0
0.6666666666666666	0.9230769230769231	-0.0
0.6923076923076923	0.9230769230769231	-0.0
0.717948717948718	0.9230769230769231	-0.0
0.7435897435897436	0.9230769230769231	-0.0
0.7692307692307693	0.9230769230769231	-0.0
0.7948717948717948	0.9230769230769231	-0.0
0.8205128205128205	0.9230769230769231	-0.0
0.8461538461538461	0.9230769230769231	-0.0
0.8717948717948718	0.9230769230769231	-0.0
0.8974358974358975	0.9230769230769231	-0.0
0.9230769230769231	0.9230769230769231	-0.0
0.9487179487179487	0.9230769230769231	-0.0
0.9743589743589743	0.9230769230769231	-0.0
1.0	0.9230769230769231	-0.0
0.0	0.9487179487179487	-0.0
0.02564102564102564	0.9487179487179487	-0.0
0.05128205128205128	0.9487179487179487	-0.0
0.07692307692307693	0.9487179487179487	-0.0
0.10256410256410256	0.9487179487179487	-0.0
0.1282051282051282	0.9487179487179487	-0.0
0.15384615384615385	0.9487179487179487	-0.0
0.1794871794871795	0.9487179487179487	-0.0
0.20512820512820512	0.9487179487179487	-0.0
0.23076923076923078	0.9487179487179487	-0.0
0.2564102564102564	0.9487179487179487	-0.0
0.28205128205128205	0.9487179487179487	-0.0
0.3076923076923077	0.9487179487179487	-0.0
0.3333333333333333	0.9487179487179487	-0.0
0.358974358974359	0.9487179487179487	-0.0
0.38461538461538464	0.9487179487179487	-0.0
0.41025641025641024	0.9487179487179487	-0.0
0.4358974358974359	0.9487179487179487	-0.0
0.46153846153846156	0.9487179487179487	-0.0
0.48717948717948717	0.9487179487179487	-0.0
0.5128205128205128	0.9487179487179487	-0.0
0.5384615384615384	0.9487179487179487	-0.0
0.5641025641025641	0.9487179487179487	-0.0
0.5897435897435898	0.9487179487179487	-0.0
0.6153846153846154	0.9487179487179487	-0.0
0.6410256410256411	0.9487179487179487	-0.0
0.6666666666666666	0.9487179487179487	-0.0
0.6923076923076923	0.9487179487179487	-0.0
0.717948717948718	0.9487179487179487	-0.0
0.7435897435897436	0.9487179487179487	-0.0
0.7692307692307693	0.9487179487179487	-0.0
0.7948717948717948	0.9487179487179487	-0.0
0.8205128205128205	0.9487179487179487	-0.0
0.8461538461538461	0.9487179487179487	-0.0
0.8717948717948718	0.9487179487179487	-0.0
0.8974358974358975	0.9487179487179487	-0.0
0.9230769230769231	0.9487179487179487	-0.0
0.9487179487179487	0.9487179487179487	-0.0
0.9743589743589743	0.9487179487179487	-0.0
1.0	0.9487179487179487	-0.0
0.0	0.9743589743589743	-0.0
0.02564102564102564	0.9743589743589743	-0.0
0.05128205128205128	0.9743589743589743	-0.0
0.07692307692307693	0.9743589743589743	-0.0
0.10256410256410256	0.9743589743589743	-0.0
0.1282051282051282	0.9743589743589743	-0.0
0.15384615384615385	0.9743589743589743	-0.0
0.1794871794871795	0.9743589743589743	-0.0
0.20512820512820512	0.9743589743589743	-0.0
0.23076923076923078	0.9743589743589743	-0.0
0.2564102564102564	0.9743589743589743	-0.0
0.28205128205128205	0.9743589743589743	-0.0
0.3076923076923077	0.9743589743589743	-0.0
0.3333333333333333	0.9743589743589743	-0.0
0.358974358974359	0.9743589743589743	-0.0
0.38461538461538464	0.9743589743589743	-0.0
0.41025641025641024	0.9743589743589743	-0.0
0.4358974358974359	0.9743589743589743	-0.0
0.46153846153846156	0.9743589743589743	-0.0
0.48717948717948717	0.9743589743589743	-0.0
0.5128205128205128	0.9743589743589743	-0.0
0.5384615384615384	0.9743589743589743	-0.0
0.5641025641025641	0.9743589743589743	-0.0
0.5897435897435898	0.9743589743589743	-0.0
0.6153846153846154	0.9743589743589743	-0.0
0.6410256410256411	0.9743589743589743	-0.0
0.6666666666666666	0.9743589743589743	-0.0
0.6923076923076923	0.9743589743589743	-0.0
0.717948717948718	0.9743589743589743	-0.0
0.7435897435897436	0.9743589743589743	-0.0
0.7692307692307693	0.9743589743589743	-0.0
0.7948717948717948	0.9743589743589743	-0.0
0.8205128205128205	0.9743589743589743	-0.0
0.8461538461538461	0.9743589743589743	-0.0
0.8717948717948718	0.9743589743589743	-0.0
0.8974358974358975	0.9743589743589743	-0.0
0.9230769230769231	0.9743589743589743	-0.0
0.9487179487179487	0.9743589743589743	-0.0
0.9743589743589743	0.9743589743589743	-0.0
1.0	0.9743589743589743	-0.0
0.0	1.0	-0.0
0.02564102564102564	1.0	-0.0
0.05128205128205128	1.0	-0.0
0.07692307692307693	1.0	-0.0
0.10256410256410256	1.0	-0.0
0.1282051282051282	1.0	-0.0
0.15384615384615385	1.0	-0.0
0.1794871794871795	1.0	-0.0
0.20512820512820512	1.0	-0.0
0.23076923076923078	1.0	-0.0
0.2564102564102564	1.0	-0.0
0.28205128205128205	1.0	-0.0
0.3076923076923077	1.0	-0.0
0.3333333333333333	1.0	-0.0
0.358974358974359	1.0	-0.0
0.38461538461538464	1.0	-0.0
0.41025641025641024	1.0	-0.0
0.4358974358974359	1.0	-0.0
0.46153846153846156	1.0	-0.0
0.48717948717948717	1.0	-0.0
0.5128205128205128	1.0	-0.0
0.5384615384615384	1.0	-0.0
0.5641025641025641	1.0	-0.0
0.5897435897435898	1.0	-0.0
0.6153846153846154	1.0	-0.0
0.6410256410256411	1.0	-0.0
0.6666666666666666	1.0	-0.0
0.6923076923076923	1.0	-0.0
0.717948717948718	1.0	-0.0
0.7435897435897436	1.0	-0.0
0.7692307692307693	1.0	-0.0
0.7948717948717948	1.0	-0.0
0.8205128205128205	1.0	-0.0
0.8461538461538461	1.0	-0.0
0.8717948717948718	1.0	-0.0
0.8974358974358975	1.0	-0.0
0.9230769230769231	1.0	-0.0
0.9487179487179487	1.0	-0.0
0.9743589743589743	1.0	-0.0
1.0	1.0	-0.0


==> results_final_redo/pointsource2d_tv_fast/omega_noise.txt <==
x	y	f
0.0	0.0	0.011219046994298537
0.02564102564102564	0.0	0.015445017630738658
0.05128205128205128	0.0	0.01712698438563725
0.07692307692307693	0.0	0.014976492474151821
0.10256410256410256	0.0	0.010497397044220032
0.1282051282051282	0.0	0.008319384562448143
0.15384615384615385	0.0	0.01296737595291897
0.1794871794871795	0.0	0.023501373098833957
0.20512820512820512	0.0	0.032526320262085816
0.23076923076923078	0.0	0.031193682903807675
0.2564102564102564	0.0	0.01680328281717204
0.28205128205128205	0.0	-0.004872575058944312
0.3076923076923077	0.0	-0.02360397231067606
0.3333333333333333	0.0	-0.031166668141249784
0.358974358974359	0.0	-0.025497223278136426
0.38461538461538464	0.0	-0.010849808155653331
0.41025641025641024	0.0	0.005138180588412171
0.4358974358974359	0.0	0.015768072829994217
0.46153846153846156	0.0	0.019038031525664894
0.48717948717948717	0.0	0.018723991289938482
0.5128205128205128	0.0	0.022107512938321063
0.5384615384615384	0.0	0.03539091394031757
0.5641025641025641	0.0	0.05866822807519526
0.5897435897435898	0.0	0.08570053082451085
0.6153846153846154	0.0	0.10621711677695937
0.6410256410256411	0.0	0.11205599198511466
0.6666666666666666	0.0	0.10019878329025723
0.6923076923076923	0.0	0.07399234296440094
0.717948717948718	0.0	0.04167439789902865
0.7435897435897436	0.0	0.012671550061162128
0.7692307692307693	0.0	-0.00560475228733183
0.7948717948717948	0.0	-0.011980348643348324
0.8205128205128205	0.0	-0.011365303586294822
0.8461538461538461	0.0	-0.011524293542599278
0.8717948717948718	0.0	-0.016833545204329364
0.8974358974358975	0.0	-0.025632350887468736
0.9230769230769231	0.0	-0.03248457814159504
0.9487179487179487	0.0	-0.033307535275386685
0.9743589743589743	0.0	-0.028032447998867
1.0	0.0	-0.019505668915319314
0.0	0.02564102564102564	0.011960225537754807
0.02564102564102564	0.02564102564102564	0.017483785623388308
0.05128205128205128	0.02564102564102564	0.020763358921277914
0.07692307692307693	0.02564102564102564	0.019680534178782724
0.10256410256410256	0.02564102564102564	0.01517120638974979
0.1282051282051282	0.02564102564102564	0.012269655243103233
0.15384615384615385	0.02564102564102564	0.016573543008322787
0.1794871794871795	0.02564102564102564	0.027617244614645372
0.20512820512820512	0.02564102564102564	0.03715486066761102
0.23076923076923078	0.02564102564102564	0.03470199210628804
0.2564102564102564	0.02564102564102564	0.016627774435207385
0.28205128205128205	0.02564102564102564	-0.01060376895304323
0.3076923076923077	0.02564102564102564	-0.03455914321196309
0.3333333333333333	0.02564102564102564	-0.04463489953940454
0.358974358974359	0.02564102564102564	-0.03775101600909703
0.38461538461538464	0.02564102564102564	-0.019332836752137504
0.41025641025641024	0.02564102564102564	0.00045093593681135334
0.4358974358974359	0.02564102564102564	0.01292245599151057
0.46153846153846156	0.02564102564102564	0.015991222799866287
0.48717948717948717	0.02564102564102564	0.015223409527320405
0.5128205128205128	0.02564102564102564	0.020070144369168624
0.5384615384615384	0.02564102564102564	0.03763820136825978
0.5641025641025641	0.02564102564102564	0.06666219291892533
0.5897435897435898	0.02564102564102564	0.09806225096772521
0.6153846153846154	0.02564102564102564	0.11913825261573638
0.6410256410256411	0.02564102564102564	0.12134541758131175
0.6666666666666666	0.02564102564102564	0.10312709993473083
0.6923076923076923	0.02564102564102564	0.06983107080734725
0.717948717948718	0.02564102564102564	0.03113528160508398
0.7435897435897436	0.02564102564102564	-0.002573826854949946
0.7692307692307693	0.02564102564102564	-0.023238225128584204
0.7948717948717948	0.02564102564102564	-0.029529976093536598
0.8205128205128205	0.02564102564102564	-0.027098881148420826
0.8461538461538461	0.02564102564102564	-0.02529354032377026
0.8717948717948718	0.02564102564102564	-0.029932174805428095
0.8974358974358975	0.02564102564102564	-0.03996897488689093
0.9230769230769231	0.02564102564102564	-0.04906644357446731
0.9487179487179487	0.02564102564102564	-0.051325842942916755
0.9743589743589743	0.02564102564102564	-0.04504481468968116
1.0	0.02564102564102564	-0.032821803008054554
0.0	0.05128205128205128	0.008370938887455607
0.02564102564102564	0.05128205128205128	0.014877970850433424
0.05128205128205128	0.05128205128205128	0.021079680636425766
0.07692307692307693	0.05128205128205128	0.02356521228572814
0.10256410256410256	0.05128205128205128	0.021048706207911674
0.1282051282051282	0.05128205128205128	0.01685865107189793
0.15384615384615385	0.05128205128205128	0.01647270005090535
0.1794871794871795	0.05128205128205128	0.02104594697315581
0.20512820512820512	0.05128205128205128	0.024618613799808616
0.23076923076923078	0.05128205128205128	0.01820811325721062
0.2564102564102564	0.05128205128205128	-0.0019820263268909032
0.28205128205128205	0.05128205128205128	-0.030869009348283127
0.3076923076923077	0.05128205128205128	-0.05683256805939264
0.3333333333333333	0.05128205128205128	-0.06890449606079194
0.358974358974359	0.05128205128205128	-0.06282415617120872
0.38461538461538464	0.05128205128205128	-0.04353119742858748
0.41025641025641024	0.05128205128205128	-0.0217260940332978
0.4358974358974359	0.05128205128205128	-0.006880139683232282
0.46153846153846156	0.05128205128205128	-0.001572628523860738
0.48717948717948717	0.05128205128205128	2.817887003945192e-6
0.5128205128205128	0.05128205128205128	0.007423025441809242
0.5384615384615384	0.05128205128205128	0.027208879397958338
0.5641025641025641	0.05128205128205128	0.05657085598540604
0.5897435897435898	0.05128205128205128	0.08477906565802333
0.6153846153846154	0.05128205128205128	0.09931468464412445
0.6410256410256411	0.05128205128205128	0.09401632924693164
0.6666666666666666	0.05128205128205128	0.07065236536807366
0.6923076923076923	0.05128205128205128	0.03640737523340711
0.717948717948718	0.05128205128205128	0.00015748688485754138
0.7435897435897436	0.05128205128205128	-0.029710844147508624
0.7692307692307693	0.05128205128205128	-0.04694518482468471
0.7948717948717948	0.05128205128205128	-0.05058714142208828
0.8205128205128205	0.05128205128205128	-0.04583146065641949
0.8461538461538461	0.05128205128205128	-0.041695076729270884
0.8717948717948718	0.05128205128205128	-0.04439797443912747
0.8974358974358975	0.05128205128205128	-0.053995792394160316
0.9230769230769231	0.05128205128205128	-0.06436420238987779
0.9487179487179487	0.05128205128205128	-0.06826521161677422
0.9743589743589743	0.05128205128205128	-0.06181169242873335
1.0	0.05128205128205128	-0.046531463465935015
0.0	0.07692307692307693	0.0011288460604444554
0.02564102564102564	0.07692307692307693	0.008729660918779903
0.05128205128205128	0.07692307692307693	0.019523870892085862
0.07692307692307693	0.07692307692307693	0.028066910543716343
0.10256410256410256	0.07692307692307693	0.028898469557456487
0.1282051282051282	0.07692307692307693	0.021379971446194086
0.15384615384615385	0.07692307692307693	0.009692419072033689
0.1794871794871795	0.07692307692307693	-0.002017530440838284
0.20512820512820512	0.07692307692307693	-0.013975384872749885
0.23076923076923078	0.07692307692307693	-0.030094784542078985
0.2564102564102564	0.07692307692307693	-0.053112633283902304
0.28205128205128205	0.07692307692307693	-0.08123673402303158
0.3076923076923077	0.07692307692307693	-0.10686634184864216
0.3333333333333333	0.07692307692307693	-0.12117918778715812
0.358974358974359	0.07692307692307693	-0.11845370095728991
0.38461538461538464	0.07692307692307693	-0.10059395462284748
0.41025641025641024	0.07692307692307693	-0.07578021864661662
0.4358974358974359	0.07692307692307693	-0.053111273345443
0.46153846153846156	0.07692307692307693	-0.03758378661665393
0.48717948717948717	0.07692307692307693	-0.026568063620507596
0.5128205128205128	0.07692307692307693	-0.013321687149490424
0.5384615384615384	0.07692307692307693	0.007290350665351705
0.5641025641025641	0.07692307692307693	0.0323011397650984
0.5897435897435898	0.07692307692307693	0.05179063235478339
0.6153846153846154	0.07692307692307693	0.05607462203793203
0.6410256410256411	0.07692307692307693	0.04302376599007878
0.6666666666666666	0.07692307692307693	0.01814356444588321
0.6923076923076923	0.07692307692307693	-0.010414789807598829
0.717948717948718	0.07692307692307693	-0.03631764702145163
0.7435897435897436	0.07692307692307693	-0.05518108385409364
0.7692307692307693	0.07692307692307693	-0.06429087439614066
0.7948717948717948	0.07692307692307693	-0.0637138851145455
0.8205128205128205	0.07692307692307693	-0.057586418129550676
0.8461538461538461	0.07692307692307693	-0.05302839914646334
0.8717948717948718	0.07692307692307693	-0.05515236593459096
0.8974358974358975	0.07692307692307693	-0.06438899238432845
0.9230769230769231	0.07692307692307693	-0.07516177660394939
0.9487179487179487	0.07692307692307693	-0.07981766884337767
0.9743589743589743	0.07692307692307693	-0.07313407367576573
1.0	0.07692307692307693	-0.05579793477942889
0.0	0.10256410256410256	-0.007366611575732582
0.02564102564102564	0.10256410256410256	0.0014198730705121516
0.05128205128205128	0.10256410256410256	0.01725713380993505
0.07692307692307693	0.10256410256410256	0.03201896171548629
0.10256410256410256	0.10256410256410256	0.03490951334926286
0.1282051282051282	0.10256410256410256	0.020243561437393316
0.15384615384615385	0.10256410256410256	-0.009511010290003645
0.1794871794871795	0.10256410256410256	-0.04619924163142464
0.20512820512820512	0.10256410256410256	-0.08230770803659941
0.23076923076923078	0.10256410256410256	-0.11447749073643114
0.2564102564102564	0.10256410256410256	-0.14326928088107052
0.28205128205128205	0.10256410256410256	-0.17095624589682926
0.3076923076923077	0.10256410256410256	-0.19580975758648933
0.3333333333333333	0.10256410256410256	-0.2131683232261576
0.358974358974359	0.10256410256410256	-0.21573247457907932
0.38461538461538464	0.10256410256410256	-0.2001145323955077
0.41025641025641024	0.10256410256410256	-0.16903611896041187
0.4358974358974359	0.10256410256410256	-0.1302458105526065
0.46153846153846156	0.10256410256410256	-0.09352868564907078
0.48717948717948717	0.10256410256410256	-0.06320889125069286
0.5128205128205128	0.10256410256410256	-0.03830276526171612
0.5384615384615384	0.10256410256410256	-0.015252329380243745
0.5641025641025641	0.10256410256410256	0.004795012951267257
0.5897435897435898	0.10256410256410256	0.015393906135451078
0.6153846153846154	0.10256410256410256	0.011363544460554893
0.6410256410256411	0.10256410256410256	-0.005527285481233735
0.6666666666666666	0.10256410256410256	-0.02727664286087159
0.6923076923076923	0.10256410256410256	-0.04595448208051744
0.717948717948718	0.10256410256410256	-0.058143508883799
0.7435897435897436	0.10256410256410256	-0.06356192598833994
0.7692307692307693	0.10256410256410256	-0.06329298584812346
0.7948717948717948	0.10256410256410256	-0.05898111927440503
0.8205128205128205	0.10256410256410256	-0.05391391777069935
0.8461538461538461	0.10256410256410256	-0.052644178254668765
0.8717948717948718	0.10256410256410256	-0.05774374492807467
0.8974358974358975	0.10256410256410256	-0.06839083502732327
0.9230769230769231	0.10256410256410256	-0.07908917285513287
0.9487179487179487	0.10256410256410256	-0.08288068194052955
0.9743589743589743	0.10256410256410256	-0.0751673366686608
1.0	0.10256410256410256	-0.056960223672293156
0.0	0.1282051282051282	-0.014538054741385262
0.02564102564102564	0.1282051282051282	-0.005636758979278586
0.05128205128205128	0.1282051282051282	0.012474040810445482
0.07692307692307693	0.1282051282051282	0.029096776443098483
0.10256410256410256	0.1282051282051282	0.02891941817289923
0.1282051282051282	0.1282051282051282	0.002424770263266712
0.15384615384615385	0.1282051282051282	-0.04885080110060089
0.1794871794871795	0.1282051282051282	-0.11270669473559933
0.20512820512820512	0.1282051282051282	-0.1747474738696648
0.23076923076923078	0.1282051282051282	-0.224992627483209
0.2564102564102564	0.1282051282051282	-0.26161461031267724
0.28205128205128205	0.1282051282051282	-0.29024816853339463
0.3076923076923077	0.1282051282051282	-0.3146295926301146
0.3333333333333333	0.1282051282051282	-0.33499295226100106
0.358974358974359	0.1282051282051282	-0.3430402727441135
0.38461538461538464	0.1282051282051282	-0.32976834160944696
0.41025641025641024	0.1282051282051282	-0.2910987297862028
0.4358974358974359	0.1282051282051282	-0.23222609434504865
0.46153846153846156	0.1282051282051282	-0.167904046845548
0.48717948717948717	0.1282051282051282	-0.11066526272705804
0.5128205128205128	0.1282051282051282	-0.06702946801270276
0.5384615384615384	0.1282051282051282	-0.03587145579940607
0.5641025641025641	0.1282051282051282	-0.01618232963461295
0.5897435897435898	0.1282051282051282	-0.009820541277680525
0.6153846153846154	0.1282051282051282	-0.017013473545556
0.6410256410256411	0.1282051282051282	-0.032958483099666036
0.6666666666666666	0.1282051282051282	-0.04863309197758069
0.6923076923076923	0.1282051282051282	-0.0570414598388335
0.717948717948718	0.1282051282051282	-0.05694292720269612
0.7435897435897436	0.1282051282051282	-0.05104272642936598
0.7692307692307693	0.1282051282051282	-0.04349127276760472
0.7948717948717948	0.1282051282051282	-0.03767252225119737
0.8205128205128205	0.1282051282051282	-0.036323868215027116
0.8461538461538461	0.1282051282051282	-0.041272431624728226
0.8717948717948718	0.1282051282051282	-0.05184125003740568
0.8974358974358975	0.1282051282051282	-0.06500204585690482
0.9230769230769231	0.1282051282051282	-0.07519244996620698
0.9487179487179487	0.1282051282051282	-0.0770792187742996
0.9743589743589743	0.1282051282051282	-0.06816931215945152
1.0	0.1282051282051282	-0.05058320380599482
0.0	0.15384615384615385	-0.01890315072134091
0.02564102564102564	0.15384615384615385	-0.01249499577720257
0.05128205128205128	0.15384615384615385	0.001777804988080639
0.07692307692307693	0.15384615384615385	0.011657466992273588
0.10256410256410256	0.15384615384615385	0.00017077747331814625
0.1282051282051282	0.15384615384615385	-0.042568633479164675
0.15384615384615385	0.15384615384615385	-0.11399474668841564
0.1794871794871795	0.15384615384615385	-0.19875805423858367
0.20512820512820512	0.15384615384615385	-0.2791903561083051
0.23076923076923078	0.15384615384615385	-0.3422862088710993
0.2564102564102564	0.15384615384615385	-0.3849648774879273
0.28205128205128205	0.15384615384615385	-0.4145458277762933
0.3076923076923077	0.15384615384615385	-0.43787798251935917
0.3333333333333333	0.15384615384615385	-0.45945222377155254
0.358974358974359	0.15384615384615385	-0.4714334883246711
0.38461538461538464	0.15384615384615385	-0.4614252324670579
0.41025641025641024	0.15384615384615385	-0.41939016280681896
0.4358974358974359	0.15384615384615385	-0.3461277692105409
0.46153846153846156	0.15384615384615385	-0.25773724922345304
0.48717948717948717	0.15384615384615385	-0.17206342113870465
0.5128205128205128	0.15384615384615385	-0.1032082359641727
0.5384615384615384	0.15384615384615385	-0.055051527215124484
0.5641025641025641	0.15384615384615385	-0.027323752225367808
0.5897435897435898	0.15384615384615385	-0.018739574065659927
0.6153846153846154	0.15384615384615385	-0.02488562609512031
0.6410256410256411	0.15384615384615385	-0.03797976899884601
0.6666666666666666	0.15384615384615385	-0.04810151861780873
0.6923076923076923	0.15384615384615385	-0.04897155192209726
0.717948717948718	0.15384615384615385	-0.040665789916414355
0.7435897435897436	0.15384615384615385	-0.02791611915808297
0.7692307692307693	0.15384615384615385	-0.01706928395538405
0.7948717948717948	0.15384615384615385	-0.01269106131103048
0.8205128205128205	0.15384615384615385	-0.016452624363958186
0.8461538461538461	0.15384615384615385	-0.027230074452239152
0.8717948717948718	0.15384615384615385	-0.04157823985431209
0.8974358974358975	0.15384615384615385	-0.05537923026948774
0.9230769230769231	0.15384615384615385	-0.06419973609149118
0.9487179487179487	0.15384615384615385	-0.06477012383776674
0.9743589743589743	0.15384615384615385	-0.05627127416292447
1.0	0.15384615384615385	-0.041145415469722064
0.0	0.1794871794871795	-0.019946563327906713
0.02564102564102564	0.1794871794871795	-0.018682504626598866
0.05128205128205128	0.1794871794871795	-0.01458147544032702
0.07692307692307693	0.1794871794871795	-0.020178543045959077
0.10256410256410256	0.1794871794871795	-0.0506386136903623
0.1282051282051282	0.1794871794871795	-0.1120194388024439
0.15384615384615385	0.1794871794871795	-0.19823742069951447
0.1794871794871795	0.1794871794871795	-0.2919903952600178
0.20512820512820512	0.1794871794871795	-0.37697704771945617
0.23076923076923078	0.1794871794871795	-0.4421509631715441
0.2564102564102564	0.1794871794871795	-0.4852798542120322
0.28205128205128205	0.1794871794871795	-0.5136313161759576
0.3076923076923077	0.1794871794871795	-0.5341669800351413
0.3333333333333333	0.1794871794871795	-0.5541451801594224
0.358974358974359	0.1794871794871795	-0.567991660177116
0.38461538461538464	0.1794871794871795	-0.5635138490335769
0.41025641025641024	0.1794871794871795	-0.5269968766026567
0.4358974358974359	0.1794871794871795	-0.4528708937652305
0.46153846153846156	0.1794871794871795	-0.35267726667973054
0.48717948717948717	0.1794871794871795	-0.24397343885437425
0.5128205128205128	0.1794871794871795	-0.1470460534135845
0.5384615384615384	0.1794871794871795	-0.0740471821058108
0.5641025641025641	0.1794871794871795	-0.030194870781137848
0.5897435897435898	0.1794871794871795	-0.014164233108470122
0.6153846153846154	0.1794871794871795	-0.01760133805794612
0.6410256410256411	0.1794871794871795	-0.028932180286982478
0.6666666666666666	0.1794871794871795	-0.03631019220563913
0.6923076923076923	0.1794871794871795	-0.03357129838570746
0.717948717948718	0.1794871794871795	-0.021876669596288492
0.7435897435897436	0.1794871794871795	-0.007619786023116685
0.7692307692307693	0.1794871794871795	0.0016739996514603312
0.7948717948717948	0.1794871794871795	0.0017836370873620306
0.8205128205128205	0.1794871794871795	-0.006561454664913131
0.8461538461538461	0.1794871794871795	-0.019212721984954814
0.8717948717948718	0.1794871794871795	-0.031675185162518375
0.8974358974358975	0.1794871794871795	-0.04159383798264753
0.9230769230769231	0.1794871794871795	-0.047752624131581115
0.9487179487179487	0.1794871794871795	-0.04879860100851994
0.9743589743589743	0.1794871794871795	-0.043548347061826774
1.0	0.1794871794871795	-0.03275509963806821
0.0	0.20512820512820512	-0.017675191895550606
0.02564102564102564	0.20512820512820512	-0.02201007918534368
0.05128205128205128	0.20512820512820512	-0.03052586710709695
0.07692307692307693	0.20512820512820512	-0.055580403117480345
0.10256410256410256	0.20512820512820512	-0.1085326155357479
0.1282051282051282	0.20512820512820512	-0.18869206044488485
0.15384615384615385	0.20512820512820512	-0.28422686436577466
0.1794871794871795	0.20512820512820512	-0.3763731111442775
0.20512820512820512	0.20512820512820512	-0.4534918000382237
0.23076923076923078	0.20512820512820512	-0.510568909591353
0.2564102564102564	0.20512820512820512	-0.5483293644263533
0.28205128205128205	0.20512820512820512	-0.5729975395642639
0.3076923076923077	0.20512820512820512	-0.5894298677944274
0.3333333333333333	0.20512820512820512	-0.6061035807448901
0.358974358974359	0.20512820512820512	-0.6208322292791503
0.38461538461538464	0.20512820512820512	-0.6244083635783816
0.41025641025641024	0.20512820512820512	-0.601622321229929
0.4358974358974359	0.20512820512820512	-0.5395324635750142
0.46153846153846156	0.20512820512820512	-0.44063041425062427
0.48717948717948717	0.20512820512820512	-0.3174353093267866
0.5128205128205128	0.20512820512820512	-0.1943833913767136
0.5384615384615384	0.20512820512820512	-0.09361904590996259
0.5641025641025641	0.20512820512820512	-0.0292732828849233
0.5897435897435898	0.20512820512820512	-0.0027651425330477903
0.6153846153846154	0.20512820512820512	-0.0028288609578193593
0.6410256410256411	0.20512820512820512	-0.013644048501713957
0.6666666666666666	0.20512820512820512	-0.020686669985508867
0.6923076923076923	0.20512820512820512	-0.017715956036298757
0.717948717948718	0.20512820512820512	-0.007241072560824752
0.7435897435897436	0.20512820512820512	0.0030706069045079334
0.7692307692307693	0.20512820512820512	0.006118500097756592
0.7948717948717948	0.20512820512820512	0.0001502904862863332
0.8205128205128205	0.20512820512820512	-0.010591663514726835
0.8461538461538461	0.20512820512820512	-0.019782506677263244
0.8717948717948718	0.20512820512820512	-0.02427747008375396
0.8974358974358975	0.20512820512820512	-0.026170548255334592
0.9230769230769231	0.20512820512820512	-0.028772800259284557
0.9487179487179487	0.20512820512820512	-0.0319499028789391
0.9743589743589743	0.20512820512820512	-0.03213802111341672
1.0	0.20512820512820512	-0.026748645563035734
0.0	0.23076923076923078	-0.012167178909477024
0.02564102564102564	0.23076923076923078	-0.01988207507422327
0.05128205128205128	0.23076923076923078	-0.038592953141308194
0.07692307692307693	0.23076923076923078	-0.08099340172935869
0.10256410256410256	0.23076923076923078	-0.15471406870980453
0.1282051282051282	0.23076923076923078	-0.25163193635804393
0.15384615384615385	0.23076923076923078	-0.3530168650411677
0.1794871794871795	0.23076923076923078	-0.43838657306302414
0.20512820512820512	0.23076923076923078	-0.5016706974087263
0.23076923076923078	0.23076923076923078	-0.5456079405038472
0.2564102564102564	0.23076923076923078	-0.5750665066985841
0.28205128205128205	0.23076923076923078	-0.5950834784658872
0.3076923076923077	0.23076923076923078	-0.6075813196529238
0.3333333333333333	0.23076923076923078	-0.6211587693428627
0.358974358974359	0.23076923076923078	-0.637004748531263
0.38461538461538464	0.23076923076923078	-0.6497305359373642
0.41025641025641024	0.23076923076923078	-0.6439372147108043
0.4358974358974359	0.23076923076923078	-0.6000864716754296
0.46153846153846156	0.23076923076923078	-0.5109531244700964
0.48717948717948717	0.23076923076923078	-0.382357440304631
0.5128205128205128	0.23076923076923078	-0.24069240443940207
0.5384615384615384	0.23076923076923078	-0.1166713298682637
0.5641025641025641	0.23076923076923078	-0.03317068909164666
0.5897435897435898	0.23076923076923078	0.0045945439159343245
0.6153846153846154	0.23076923076923078	0.009319733115798663
0.6410256410256411	0.23076923076923078	-0.00006263180979628999
0.6666666666666666	0.23076923076923078	-0.007017468625929003
0.6923076923076923	0.23076923076923078	-0.005553762557349785
0.717948717948718	0.23076923076923078	0.0005870060738605783
0.7435897435897436	0.23076923076923078	0.003570744968022268
0.7692307692307693	0.23076923076923078	-0.0014612259868184258
0.7948717948717948	0.23076923076923078	-0.012438696707163055
0.8205128205128205	0.23076923076923078	-0.022020470346935005
0.8461538461538461	0.23076923076923078	-0.023671590140400888
0.8717948717948718	0.23076923076923078	-0.017504832455116293
0.8974358974358975	0.23076923076923078	-0.010647665663212439
0.9230769230769231	0.23076923076923078	-0.010182279744386851
0.9487179487179487	0.23076923076923078	-0.016160408403161377
0.9743589743589743	0.23076923076923078	-0.022049106938884365
1.0	0.23076923076923078	-0.021880878727193617
0.0	0.2564102564102564	-0.00382640497434285
0.02564102564102564	0.2564102564102564	-0.011909216525378859
0.05128205128205128	0.2564102564102564	-0.03654227487545409
0.07692307692307693	0.2564102564102564	-0.09136880617365253
0.10256410256410256	0.2564102564102564	-0.18131001298097274
0.1282051282051282	0.2564102564102564	-0.29178582024713384
0.15384615384615385	0.2564102564102564	-0.3974915831470035
0.1794871794871795	0.2564102564102564	-0.47601418828094266
0.20512820512820512	0.2564102564102564	-0.526054202123869
0.23076923076923078	0.2564102564102564	-0.5575596868402404
0.2564102564102564	0.2564102564102564	-0.5794710719662918
0.28205128205128205	0.2564102564102564	-0.5958737778722741
0.3076923076923077	0.2564102564102564	-0.6058991703530875
0.3333333333333333	0.2564102564102564	-0.6176283801331316
0.358974358974359	0.2564102564102564	-0.6347703547155167
0.38461538461538464	0.2564102564102564	-0.6552012024090565
0.41025641025641024	0.2564102564102564	-0.6641261562376916
0.4358974358974359	0.2564102564102564	-0.6377860534288105
0.46153846153846156	0.2564102564102564	-0.561876216439549
0.48717948717948717	0.2564102564102564	-0.4364642262726344
0.5128205128205128	0.2564102564102564	-0.28768605600424074
0.5384615384615384	0.2564102564102564	-0.1508078345665342
0.5641025641025641	0.2564102564102564	-0.0541813921884564
0.5897435897435898	0.2564102564102564	-0.006307410182850496
0.6153846153846154	0.2564102564102564	0.005083901440943304
0.6410256410256411	0.2564102564102564	-0.0005918718615083102
0.6666666666666666	0.2564102564102564	-0.006469307990765236
0.6923076923076923	0.2564102564102564	-0.006783600631015158
0.717948717948718	0.2564102564102564	-0.0051451701852245355
0.7435897435897436	0.2564102564102564	-0.007801143519497059
0.7692307692307693	0.2564102564102564	-0.016677264824496784
0.7948717948717948	0.2564102564102564	-0.026895737056454577
0.8205128205128205	0.2564102564102564	-0.03050704111870296
0.8461538461538461	0.2564102564102564	-0.023066247391576214
0.8717948717948718	0.2564102564102564	-0.008224986419692508
0.8974358974358975	0.2564102564102564	0.0038997399077374028
0.9230769230769231	0.2564102564102564	0.005130033148898384
0.9487179487179487	0.2564102564102564	-0.0036474280326698
0.9743589743589743	0.2564102564102564	-0.013788704366453117
1.0	0.2564102564102564	-0.017436017554694545
0.0	0.28205128205128205	0.006435567488932375
0.02564102564102564	0.28205128205128205	-0.0005683575572815781
0.05128205128205128	0.28205128205128205	-0.028926478333255994
0.07692307692307693	0.28205128205128205	-0.09304985621248908
0.10256410256410256	0.28205128205128205	-0.1955763440322648
0.1282051282051282	0.28205128205128205	-0.3167679477752919
0.15384615384615385	0.28205128205128205	-0.42619131287758016
0.1794871794871795	0.28205128205128205	-0.4999835634036082
0.20512820512820512	0.28205128205128205	-0.540480981321413
0.23076923076923078	0.28205128205128205	-0.5631857699177841
0.2564102564102564	0.28205128205128205	-0.580225153511943
0.28205128205128205	0.28205128205128205	-0.5949855025101632
0.3076923076923077	0.28205128205128205	-0.6042686295529818
0.3333333333333333	0.28205128205128205	-0.6152810535990472
0.358974358974359	0.28205128205128205	-0.6331617172493224
0.38461538461538464	0.28205128205128205	-0.6581987696792205
0.41025641025641024	0.28205128205128205	-0.6769261357100492
0.4358974358974359	0.28205128205128205	-0.6641427801481735
0.46153846153846156	0.28205128205128205	-0.6020329332780968
0.48717948717948717	0.28205128205128205	-0.48668510754440775
0.5128205128205128	0.28205128205128205	-0.342201799607311
0.5384615384615384	0.28205128205128205	-0.20411215834833124
0.5641025641025641	0.28205128205128205	-0.10221338089118132
0.5897435897435898	0.28205128205128205	-0.04710607823904185
0.6153846153846154	0.28205128205128205	-0.028499816186390105
0.6410256410256411	0.28205128205128205	-0.029307098270632135
0.6666666666666666	0.28205128205128205	-0.03388084761489586
0.6923076923076923	0.28205128205128205	-0.0357522988500527
0.717948717948718	0.28205128205128205	-0.03592299143832082
0.7435897435897436	0.28205128205128205	-0.03725448926918948
0.7692307692307693	0.28205128205128205	-0.03981973432297915
0.7948717948717948	0.28205128205128205	-0.03934846850814353
0.8205128205128205	0.28205128205128205	-0.031109530429324635
0.8461538461538461	0.28205128205128205	-0.01451115599816661
0.8717948717948718	0.28205128205128205	0.004591523400716341
0.8974358974358975	0.28205128205128205	0.016589505257201834
0.9230769230769231	0.28205128205128205	0.015499179948878719
0.9487179487179487	0.28205128205128205	0.004103209168951349
0.9743589743589743	0.28205128205128205	-0.008243322046966558
1.0	0.28205128205128205	-0.013761366394927423
0.0	0.3076923076923077	0.01689465250717315
0.02564102564102564	0.3076923076923077	0.010433252471365053
0.05128205128205128	0.3076923076923077	-0.022006126343980748
0.07692307692307693	0.3076923076923077	-0.09460626327568669
0.10256410256410256	0.3076923076923077	-0.2073418211763242
0.1282051282051282	0.3076923076923077	-0.33646747671630367
0.15384615384615385	0.3076923076923077	-0.4484667708931492
0.1794871794871795	0.3076923076923077	-0.5191154905774042
0.20512820512820512	0.3076923076923077	-0.5534396835753965
0.23076923076923078	0.3076923076923077	-0.5705840951471332
0.2564102564102564	0.3076923076923077	-0.5848314150609368
0.28205128205128205	0.3076923076923077	-0.5992952605427947
0.3076923076923077	0.3076923076923077	-0.6091475202403012
0.3333333333333333	0.3076923076923077	-0.6205200999929269
0.358974358974359	0.3076923076923077	-0.6388434546981113
0.38461538461538464	0.3076923076923077	-0.6658683376443427
0.41025641025641024	0.3076923076923077	-0.6898444972689002
0.4358974358974359	0.3076923076923077	-0.6861946811822748
0.46153846153846156	0.3076923076923077	-0.6364465357178367
0.48717948717948717	0.3076923076923077	-0.534492318069961
0.5128205128205128	0.3076923076923077	-0.40182883016664617
0.5384615384615384	0.3076923076923077	-0.27167425261469136
0.5641025641025641	0.3076923076923077	-0.1722797239503694
0.5897435897435898	0.3076923076923077	-0.11486446307293932
0.6153846153846154	0.3076923076923077	-0.09146211225073046
0.6410256410256411	0.3076923076923077	-0.08889791742677779
0.6666666666666666	0.3076923076923077	-0.0936136722711149
0.6923076923076923	0.3076923076923077	-0.09740723672421353
0.717948717948718	0.3076923076923077	-0.09655169692950008
0.7435897435897436	0.3076923076923077	-0.08929177368937302
0.7692307692307693	0.3076923076923077	-0.07546140149836002
0.7948717948717948	0.3076923076923077	-0.05487071011429877
0.8205128205128205	0.3076923076923077	-0.02930422998276409
0.8461538461538461	0.3076923076923077	-0.003073134333407919
0.8717948717948718	0.3076923076923077	0.017322772831886005
0.8974358974358975	0.3076923076923077	0.02569571021640916
0.9230769230769231	0.3076923076923077	0.02068754970462864
0.9487179487179487	0.3076923076923077	0.0074814455451218806
0.9743589743589743	0.3076923076923077	-0.005054803191448828
1.0	0.3076923076923077	-0.010727400335332708
0.0	0.3333333333333333	0.02544669252234559
0.02564102564102564	0.3333333333333333	0.01838737990970604
0.05128205128205128	0.3333333333333333	-0.01874297572846393
0.07692307692307693	0.3333333333333333	-0.09901036801708835
0.10256410256410256	0.3333333333333333	-0.2196196468607186
0.1282051282051282	0.3333333333333333	-0.3541536243167466
0.15384615384615385	0.3333333333333333	-0.46799251952054516
0.1794871794871795	0.3333333333333333	-0.5373141615849996
0.20512820512820512	0.3333333333333333	-0.5685642882300104
0.23076923076923078	0.3333333333333333	-0.5825102490745596
0.2564102564102564	0.3333333333333333	-0.5948427829293323
0.28205128205128205	0.3333333333333333	-0.6094299641428367
0.3076923076923077	0.3333333333333333	-0.6211269973768677
0.3333333333333333	0.3333333333333333	-0.6351264463984052
0.358974358974359	0.3333333333333333	-0.6557992916330371
0.38461538461538464	0.3333333333333333	-0.6846387855130083
0.41025641025641024	0.3333333333333333	-0.7107374423261317
0.4358974358974359	0.3333333333333333	-0.7108277126549193
0.46153846153846156	0.3333333333333333	-0.6678167972649838
0.48717948717948717	0.3333333333333333	-0.5757243685550696
0.5128205128205128	0.3333333333333333	-0.45491523864637967
0.5384615384615384	0.3333333333333333	-0.3362714487591869
0.5641025641025641	0.3333333333333333	-0.24515336053462028
0.5897435897435898	0.3333333333333333	-0.19162183690940288
0.6153846153846154	0.3333333333333333	-0.16864943238989827
0.6410256410256411	0.3333333333333333	-0.16651327781682781
0.6666666666666666	0.3333333333333333	-0.17388219696062568
0.6923076923076923	0.3333333333333333	-0.18088893430595207
0.717948717948718	0.3333333333333333	-0.1789645869490202
0.7435897435897436	0.3333333333333333	-0.16150847725142686
0.7692307692307693	0.3333333333333333	-0.1284656958300027
0.7948717948717948	0.3333333333333333	-0.084452067784016
0.8205128205128205	0.3333333333333333	-0.038663542202501656
0.8461538461538461	0.3333333333333333	-0.0008178007296559739
0.8717948717948718	0.3333333333333333	0.022183361591958183
0.8974358974358975	0.3333333333333333	0.028221334618565266
0.9230769230769231	0.3333333333333333	0.021136793123886374
0.9487179487179487	0.3333333333333333	0.008344035629506443
0.9743589743589743	0.3333333333333333	-0.0024574722851785575
1.0	0.3333333333333333	-0.00722850872946151
0.0	0.358974358974359	0.030266343910527314
0.02564102564102564	0.358974358974359	0.022482272424684972
0.05128205128205128	0.358974358974359	-0.017348026663369077
0.07692307692307693	0.358974358974359	-0.10081998625113042
0.10256410256410256	0.358974358974359	-0.2234435454020414
0.1282051282051282	0.358974358974359	-0.35861419446621673
0.15384615384615385	0.358974358974359	-0.4730176050527007
0.1794871794871795	0.358974358974359	-0.5436633987771315
0.20512820512820512	0.358974358974359	-0.5762434113599769
0.23076923076923078	0.358974358974359	-0.5903313888749834
0.2564102564102564	0.358974358974359	-0.6019854557162941
0.28205128205128205	0.358974358974359	-0.6171823033979413
0.3076923076923077	0.358974358974359	-0.6324622720844204
0.3333333333333333	0.358974358974359	-0.6526148955748811
0.358974358974359	0.358974358974359	-0.6793793655577413
0.38461538461538464	0.358974358974359	-0.711316047558287
0.41025641025641024	0.358974358974359	-0.7363343412473569
0.4358974358974359	0.358974358974359	-0.7326046157258322
0.46153846153846156	0.358974358974359	-0.6867232532067493
0.48717948717948717	0.358974358974359	-0.5961639799361723
0.5128205128205128	0.358974358974359	-0.4827010293142444
0.5384615384615384	0.358974358974359	-0.37570953843533
0.5641025641025641	0.358974358974359	-0.2969422583522212
0.5897435897435898	0.358974358974359	-0.25347546720956826
0.6153846153846154	0.358974358974359	-0.23711046268847463
0.6410256410256411	0.358974358974359	-0.23974181890084684
0.6666666666666666	0.358974358974359	-0.25188897453973125
0.6923076923076923	0.358974358974359	-0.2633489173113352
0.717948717948718	0.358974358974359	-0.26293806318391183
0.7435897435897436	0.358974358974359	-0.2403738897686212
0.7692307692307693	0.358974358974359	-0.19473794318573848
0.7948717948717948	0.358974358974359	-0.13297044289258636
0.8205128205128205	0.358974358974359	-0.06945183613782017
0.8461538461538461	0.358974358974359	-0.01867009356072531
0.8717948717948718	0.358974358974359	0.011217484608243258
0.8974358974358975	0.358974358974359	0.02041329236950037
0.9230769230769231	0.358974358974359	0.016348105976226504
0.9487179487179487	0.358974358974359	0.007600761401298932
0.9743589743589743	0.358974358974359	0.00046278845459376834
1.0	0.358974358974359	-0.002816346628899265
0.0	0.38461538461538464	0.03061500853079975
0.02564102564102564	0.38461538461538464	0.02329774364351223
0.05128205128205128	0.38461538461538464	-0.014416437324326608
0.07692307692307693	0.38461538461538464	-0.09265262296330817
0.10256410256410256	0.38461538461538464	-0.20733695670770244
0.1282051282051282	0.38461538461538464	-0.33545501256416826
0.15384615384615385	0.38461538461538464	-0.44829284157866195
0.1794871794871795	0.38461538461538464	-0.5243068779460445
0.20512820512820512	0.38461538461538464	-0.5655613175379856
0.23076923076923078	0.38461538461538464	-0.5865344605456231
0.2564102564102564	0.38461538461538464	-0.6015809723115558
0.28205128205128205	0.38461538461538464	-0.6196033476392009
0.3076923076923077	0.38461538461538464	-0.6408840345437572
0.3333333333333333	0.38461538461538464	-0.6706391206855331
0.358974358974359	0.38461538461538464	-0.7066126048792931
0.38461538461538464	0.38461538461538464	-0.741659222081853
0.41025641025641024	0.38461538461538464	-0.7604645936139152
0.4358974358974359	0.38461538461538464	-0.7433514083315063
0.46153846153846156	0.38461538461538464	-0.6838145236745307
0.48717948717948717	0.38461538461538464	-0.5864746463879243
0.5128205128205128	0.38461538461538464	-0.47620396956974387
0.5384615384615384	0.38461538461538464	-0.38038596114231193
0.5641025641025641	0.38461538461538464	-0.31609513279307466
0.5897435897435898	0.38461538461538464	-0.28639568915599495
0.6153846153846154	0.38461538461538464	-0.2808581496683058
0.6410256410256411	0.38461538461538464	-0.2911743533992964
0.6666666666666666	0.38461538461538464	-0.3087479052633353
0.6923076923076923	0.38461538461538464	-0.3243126870705432
0.717948717948718	0.38461538461538464	-0.3272458690865616
0.7435897435897436	0.38461538461538464	-0.30622966416545466
0.7692307692307693	0.38461538461538464	-0.2590862968415043
0.7948717948717948	0.38461538461538464	-0.19175788424563692
0.8205128205128205	0.38461538461538464	-0.11941150394884484
0.8461538461538461	0.38461538461538464	-0.05852295236776416
0.8717948717948718	0.38461538461538464	-0.018677706870980287
0.8974358974358975	0.38461538461538464	-0.00019660426567262321
0.9230769230769231	0.38461538461538464	0.004574193936191543
0.9487179487179487	0.38461538461538464	0.0034828875053666626
0.9743589743589743	0.38461538461538464	0.0015675961119008823
1.0	0.38461538461538464	0.000390710582431608
0.0	0.41025641025641024	0.026999152277198273
0.02564102564102564	0.41025641025641024	0.02178172099026982
0.05128205128205128	0.41025641025641024	-0.008245535975281494
0.07692307692307693	0.41025641025641024	-0.07158140418607514
0.10256410256410256	0.41025641025641024	-0.16664088365505123
0.1282051282051282	0.41025641025641024	-0.27801651954241513
0.15384615384615385	0.41025641025641024	-0.3853824431114016
0.1794871794871795	0.41025641025641024	-0.4699250710518967
0.20512820512820512	0.41025641025641024	-0.5276343181465651
0.23076923076923078	0.41025641025641024	-0.5639119599611369
0.2564102564102564	0.41025641025641024	-0.5885866877268804
0.28205128205128205	0.41025641025641024	-0.613165989284152
0.3076923076923077	0.41025641025641024	-0.6428575056802407
0.3333333333333333	0.41025641025641024	-0.6839245393451218
0.358974358974359	0.41025641025641024	-0.7294385349127788
0.38461538461538464	0.41025641025641024	-0.7650078954649895
0.41025641025641024	0.41025641025641024	-0.7714584669131264
0.4358974358974359	0.41025641025641024	-0.7330543745754025
0.46153846153846156	0.41025641025641024	-0.6535096594731855
0.48717948717948717	0.41025641025641024	-0.5470416928360284
0.5128205128205128	0.41025641025641024	-0.44092939968927963
0.5384615384615384	0.41025641025641024	-0.35789373948252057
0.5641025641025641	0.41025641025641024	-0.3086771373370954
0.5897435897435898	0.41025641025641024	-0.29262676439149526
0.6153846153846154	0.41025641025641024	-0.2981046716350655
0.6410256410256411	0.41025641025641024	-0.3160789575850184
0.6666666666666666	0.41025641025641024	-0.337660817712242
0.6923076923076923	0.41025641025641024	-0.3546592336620643
0.717948717948718	0.41025641025641024	-0.3593195928656031
0.7435897435897436	0.41025641025641024	-0.3426381026326465
0.7692307692307693	0.41025641025641024	-0.30275219024141387
0.7948717948717948	0.41025641025641024	-0.24303508774162805
0.8205128205128205	0.41025641025641024	-0.1748229793515026
0.8461538461538461	0.41025641025641024	-0.11177425793867674
0.8717948717948718	0.41025641025641024	-0.06314378736128226
0.8974358974358975	0.41025641025641024	-0.032089871549521504
0.9230769230769231	0.41025641025641024	-0.014716597871435956
0.9487179487179487	0.41025641025641024	-0.006159439091579933
0.9743589743589743	0.41025641025641024	-0.0022132907756958753
1.0	0.41025641025641024	-0.0005751267350083113
0.0	0.4358974358974359	0.020585969895231582
0.02564102564102564	0.4358974358974359	0.01829691685699434
0.05128205128205128	0.4358974358974359	-0.0006276352178653762
0.07692307692307693	0.4358974358974359	-0.042668043873124555
0.10256410256410256	0.4358974358974359	-0.10962329663061021
0.1282051282051282	0.4358974358974359	-0.19590411132490612
0.15384615384615385	0.4358974358974359	-0.2919573063983386
0.1794871794871795	0.4358974358974359	-0.38316260204274705
0.20512820512820512	0.4358974358974359	-0.45891834439224743
0.23076923076923078	0.4358974358974359	-0.5138854400199279
0.2564102564102564	0.4358974358974359	-0.5515959042590982
0.28205128205128205	0.4358974358974359	-0.5850019900245284
0.3076923076923077	0.4358974358974359	-0.623874738997934
0.3333333333333333	0.4358974358974359	-0.6752879388015662
0.358974358974359	0.4358974358974359	-0.7279075480830434
0.38461538461538464	0.4358974358974359	-0.7607585001569728
0.41025641025641024	0.4358974358974359	-0.7521608936299671
0.4358974358974359	0.4358974358974359	-0.6921730068498531
0.46153846153846156	0.4358974358974359	-0.595826300694267
0.48717948717948717	0.4358974358974359	-0.48637852312842805
0.5128205128205128	0.4358974358974359	-0.3907473545658191
0.5384615384615384	0.4358974358974359	-0.32390056845192816
0.5641025641025641	0.4358974358974359	-0.28911766436581604
0.5897435897435898	0.4358974358974359	-0.28329177075268286
0.6153846153846154	0.4358974358974359	-0.2958413005622251
0.6410256410256411	0.4358974358974359	-0.3179677167829112
0.6666666666666666	0.4358974358974359	-0.340051453979837
0.6923076923076923	0.4358974358974359	-0.3544296443221482
0.717948717948718	0.4358974358974359	-0.3568544729879409
0.7435897435897436	0.4358974358974359	-0.34308829404466107
0.7692307692307693	0.4358974358974359	-0.31407481407885973
0.7948717948717948	0.4358974358974359	-0.2711482506096823
0.8205128205128205	0.4358974358974359	-0.21881222028986824
0.8461538461538461	0.4358974358974359	-0.16319802464770947
0.8717948717948718	0.4358974358974359	-0.11046123057662391
0.8974358974358975	0.4358974358974359	-0.06753649704733822
0.9230769230769231	0.4358974358974359	-0.03728851141512736
0.9487179487179487	0.4358974358974359	-0.019557167796359985
0.9743589743589743	0.4358974358974359	-0.010499013118819721
1.0	0.4358974358974359	-0.005890529568268458
0.0	0.46153846153846156	0.012920412992467463
0.02564102564102564	0.46153846153846156	0.012853630624824608
0.05128205128205128	0.46153846153846156	0.004277444749206525
0.07692307692307693	0.46153846153846156	-0.017005692489199285
0.10256410256410256	0.46153846153846156	-0.05540764489083906
0.1282051282051282	0.46153846153846156	-0.11395689786785586
0.15384615384615385	0.46153846153846156	-0.19289681747461268
0.1794871794871795	0.46153846153846156	-0.2823357214136321
0.20512820512820512	0.46153846153846156	-0.3671699694631536
0.23076923076923078	0.46153846153846156	-0.43381725121852616
0.2564102564102564	0.46153846153846156	-0.48067616504547855
0.28205128205128205	0.46153846153846156	-0.5211549079221222
0.3076923076923077	0.46153846153846156	-0.5677698079360517
0.3333333333333333	0.46153846153846156	-0.6270046563820347
0.358974358974359	0.46153846153846156	-0.6839923275923183
0.38461538461538464	0.46153846153846156	-0.713745218595257
0.41025641025641024	0.46153846153846156	-0.6947027834488478
0.4358974358974359	0.46153846153846156	-0.6231060807641229
0.46153846153846156	0.46153846153846156	-0.5225531496492941
0.48717948717948717	0.46153846153846156	-0.4214830862884716
0.5128205128205128	0.46153846153846156	-0.3434936950962972
0.5384615384615384	0.46153846153846156	-0.29503567833812144
0.5641025641025641	0.46153846153846156	-0.27264428835983423
0.5897435897435898	0.46153846153846156	-0.2720895320380983
0.6153846153846154	0.46153846153846156	-0.28551119663356567
0.6410256410256411	0.46153846153846156	-0.30597047482807493
0.6666666666666666	0.46153846153846156	-0.3241072421156129
0.6923076923076923	0.46153846153846156	-0.33270120721786683
0.717948717948718	0.46153846153846156	-0.3302279308375844
0.7435897435897436	0.46153846153846156	-0.31728995908169993
0.7692307692307693	0.46153846153846156	-0.2987162731838007
0.7948717948717948	0.46153846153846156	-0.27496775785653366
0.8205128205128205	0.46153846153846156	-0.2432715597998556
0.8461538461538461	0.46153846153846156	-0.20031838151341994
0.8717948717948718	0.46153846153846156	-0.1475915194683715
0.8974358974358975	0.46153846153846156	-0.09561989660475192
0.9230769230769231	0.46153846153846156	-0.05492570060083628
0.9487179487179487	0.46153846153846156	-0.030461193983139435
0.9743589743589743	0.46153846153846156	-0.018346939297534597
1.0	0.46153846153846156	-0.011875394130287821
0.0	0.48717948717948717	0.005482769494621556
0.02564102564102564	0.48717948717948717	0.005774000644350502
0.05128205128205128	0.48717948717948717	0.0033316270897615873
0.07692307692307693	0.48717948717948717	-0.003798196581254708
0.10256410256410256	0.48717948717948717	-0.020645450752621187
0.1282051282051282	0.48717948717948717	-0.05479405080878727
0.15384615384615385	0.48717948717948717	-0.11227767511870566
0.1794871794871795	0.48717948717948717	-0.18729371179624937
0.20512820512820512	0.48717948717948717	-0.26415704004860646
0.23076923076923078	0.48717948717948717	-0.326893698840567
0.2564102564102564	0.48717948717948717	-0.37259757011709677
0.28205128205128205	0.48717948717948717	-0.4147698307189136
0.3076923076923077	0.48717948717948717	-0.46606714467329674
0.3333333333333333	0.48717948717948717	-0.5301714168673787
0.358974358974359	0.48717948717948717	-0.5896887146764088
0.38461538461538464	0.48717948717948717	-0.6190406563620311
0.41025641025641024	0.48717948717948717	-0.5996580298217599
0.4358974358974359	0.48717948717948717	-0.5327120401455346
0.46153846153846156	0.48717948717948717	-0.4446911822783261
0.48717948717948717	0.48717948717948717	-0.3635416321618247
0.5128205128205128	0.48717948717948717	-0.3076832721967777
0.5384615384615384	0.48717948717948717	-0.2771936005132017
0.5641025641025641	0.48717948717948717	-0.2643802378850365
0.5897435897435898	0.48717948717948717	-0.26472229775312023
0.6153846153846154	0.48717948717948717	-0.2733253721028848
0.6410256410256411	0.48717948717948717	-0.2865468477135705
0.6666666666666666	0.48717948717948717	-0.2973805027166593
0.6923076923076923	0.48717948717948717	-0.29981417116604625
0.717948717948718	0.48717948717948717	-0.29352336593101014
0.7435897435897436	0.48717948717948717	-0.28161661350990413
0.7692307692307693	0.48717948717948717	-0.27144010121251444
0.7948717948717948	0.48717948717948717	-0.26315255562299006
0.8205128205128205	0.48717948717948717	-0.24857414168165226
0.8461538461538461	0.48717948717948717	-0.2167747253545978
0.8717948717948718	0.48717948717948717	-0.16532220836953018
0.8974358974358975	0.48717948717948717	-0.10755270324027077
0.9230769230769231	0.48717948717948717	-0.06029197886770254
0.9487179487179487	0.48717948717948717	-0.03254208529335642
0.9743589743589743	0.48717948717948717	-0.020124533290288783
1.0	0.48717948717948717	-0.014003646467118231
0.0	0.5128205128205128	-0.00016733543202023332
0.02564102564102564	0.5128205128205128	-0.0014704644605874262
0.05128205128205128	0.5128205128205128	-0.0031283543735945584
0.07692307692307693	0.5128205128205128	-0.005146492955037481
0.10256410256410256	0.5128205128205128	-0.011011576645773635
0.1282051282051282	0.5128205128205128	-0.028163868808179653
0.15384615384615385	0.5128205128205128	-0.06366830493662928
0.1794871794871795	0.5128205128205128	-0.11450687574653168
0.20512820512820512	0.5128205128205128	-0.16818421682863766
0.23076923076923078	0.5128205128205128	-0.21238078431643292
0.2564102564102564	0.5128205128205128	-0.24710809919294757
0.28205128205128205	0.5128205128205128	-0.28607653165447816
0.3076923076923077	0.5128205128205128	-0.33972392484813196
0.3333333333333333	0.5128205128205128	-0.4068919542078927
0.358974358974359	0.5128205128205128	-0.4682575023428897
0.38461538461538464	0.5128205128205128	-0.500322732925588
0.41025641025641024	0.5128205128205128	-0.4894845835223365
0.4358974358974359	0.5128205128205128	-0.44005262584230403
0.46153846153846156	0.5128205128205128	-0.37610951256686803
0.48717948717948717	0.5128205128205128	-0.32050027060729513
0.5128205128205128	0.5128205128205128	-0.28617740061627395
0.5384615384615384	0.5128205128205128	-0.2702163902632913
0.5641025641025641	0.5128205128205128	-0.2636366716164359
0.5897435897435898	0.5128205128205128	-0.2620311460360864
0.6153846153846154	0.5128205128205128	-0.26281062999558547
0.6410256410256411	0.5128205128205128	-0.26633665042605614
0.6666666666666666	0.5128205128205128	-0.26972582390299976
0.6923076923076923	0.5128205128205128	-0.2688382226080306
0.717948717948718	0.5128205128205128	-0.2627398454963568
0.7435897435897436	0.5128205128205128	-0.2536986382486461
0.7692307692307693	0.5128205128205128	-0.2489889521559668
0.7948717948717948	0.5128205128205128	-0.24858625170634505
0.8205128205128205	0.5128205128205128	-0.24204895188681302
0.8461538461538461	0.5128205128205128	-0.2149650377049202
0.8717948717948718	0.5128205128205128	-0.16330965853853296
0.8974358974358975	0.5128205128205128	-0.10226187660216103
0.9230769230769231	0.5128205128205128	-0.0522917392755056
0.9487179487179487	0.5128205128205128	-0.02451139762277944
0.9743589743589743	0.5128205128205128	-0.014238444735862825
1.0	0.5128205128205128	-0.010702479965654701
0.0	0.5384615384615384	-0.002940369579590197
0.02564102564102564	0.5384615384615384	-0.006926940526530772
0.05128205128205128	0.5384615384615384	-0.011763157990335036
0.07692307692307693	0.5384615384615384	-0.015763720715258455
0.10256410256410256	0.5384615384615384	-0.019447977130233465
0.1282051282051282	0.5384615384615384	-0.027090244450468027
0.15384615384615385	0.5384615384615384	-0.04383402357090276
0.1794871794871795	0.5384615384615384	-0.06843516510592274
0.20512820512820512	0.5384615384615384	-0.09356973351195691
0.23076923076923078	0.5384615384615384	-0.1138107479828553
0.2564102564102564	0.5384615384615384	-0.13433029620541526
0.28205128205128205	0.5384615384615384	-0.16915117356148598
0.3076923076923077	0.5384615384615384	-0.22514135872986166
0.3333333333333333	0.5384615384615384	-0.2952686725779721
0.358974358974359	0.5384615384615384	-0.3582789635883778
0.38461538461538464	0.5384615384615384	-0.39371478228745177
0.41025641025641024	0.5384615384615384	-0.3935303418695701
0.4358974358974359	0.5384615384615384	-0.36418080260275265
0.46153846153846156	0.5384615384615384	-0.3252474289927173
0.48717948717948717	0.5384615384615384	-0.29297112690058164
0.5128205128205128	0.5384615384615384	-0.2756472527958608
0.5384615384615384	0.5384615384615384	-0.26966747766119736
0.5641025641025641	0.5384615384615384	-0.26651563496175873
0.5897435897435898	0.5384615384615384	-0.26206619285387306
0.6153846153846154	0.5384615384615384	-0.2553900602817335
0.6410256410256411	0.5384615384615384	-0.25078928597085826
0.6666666666666666	0.5384615384615384	-0.24986272706121035
0.6923076923076923	0.5384615384615384	-0.25004030101397556
0.717948717948718	0.5384615384615384	-0.24813378797095573
0.7435897435897436	0.5384615384615384	-0.24299381786613786
0.7692307692307693	0.5384615384615384	-0.23996424720878287
0.7948717948717948	0.5384615384615384	-0.23921592120034266
0.8205128205128205	0.5384615384615384	-0.23116591463209524
0.8461538461538461	0.5384615384615384	-0.20194585308098123
0.8717948717948718	0.5384615384615384	-0.14808382283269725
0.8974358974358975	0.5384615384615384	-0.08553096619195308
0.9230769230769231	0.5384615384615384	-0.03567445075787587
0.9487179487179487	0.5384615384615384	-0.009907622587051265
0.9743589743589743	0.5384615384615384	-0.0030355737681255408
1.0	0.5384615384615384	-0.003330546907248737
0.0	0.5641025641025641	-0.002535177283787284
0.02564102564102564	0.5641025641025641	-0.009243004764829489
0.05128205128205128	0.5641025641025641	-0.018970011106769977
0.07692307692307693	0.5641025641025641	-0.02846405274687561
0.10256410256410256	0.5641025641025641	-0.034852447887153644
0.1282051282051282	0.5641025641025641	-0.0385177190787227
0.15384615384615385	0.5641025641025641	-0.04218192333208487
0.1794871794871795	0.5641025641025641	-0.04598742899040251
0.20512820512820512	0.5641025641025641	-0.047704001366853266
0.23076923076923078	0.5641025641025641	-0.04861696790106068
0.2564102564102564	0.5641025641025641	-0.05875281331443072
0.28205128205128205	0.5641025641025641	-0.09229801031569376
0.3076923076923077	0.5641025641025641	-0.15238786736777735
0.3333333333333333	0.5641025641025641	-0.22641083907812032
0.358974358974359	0.5641025641025641	-0.29092861024950667
0.38461538461538464	0.5641025641025641	-0.32793307816046274
0.41025641025641024	0.5641025641025641	-0.3341992259773907
0.4358974358974359	0.5641025641025641	-0.31820694076576295
0.46153846153846156	0.5641025641025641	-0.2961744998410578
0.48717948717948717	0.5641025641025641	-0.27922922436684977
0.5128205128205128	0.5641025641025641	-0.2724786717155766
0.5384615384615384	0.5641025641025641	-0.2723582681539021
0.5641025641025641	0.5641025641025641	-0.2710408355265466
0.5897435897435898	0.5641025641025641	-0.2645960543083147
0.6153846153846154	0.5641025641025641	-0.25326207444823906
0.6410256410256411	0.5641025641025641	-0.24450829796761145
0.6666666666666666	0.5641025641025641	-0.24336935541977595
0.6923076923076923	0.5641025641025641	-0.24777035446836324
0.717948717948718	0.5641025641025641	-0.25134190803490986
0.7435897435897436	0.5641025641025641	-0.24868005908035445
0.7692307692307693	0.5641025641025641	-0.24296420726171503
0.7948717948717948	0.5641025641025641	-0.23541053071751333
0.8205128205128205	0.5641025641025641	-0.21948860393566205
0.8461538461538461	0.5641025641025641	-0.18424320281555948
0.8717948717948718	0.5641025641025641	-0.12759401748727855
0.8974358974358975	0.5641025641025641	-0.06499499473587558
0.9230769230769231	0.5641025641025641	-0.016665058630495194
0.9487179487179487	0.5641025641025641	0.006745353085036853
0.9743589743589743	0.5641025641025641	0.010481268890926591
1.0	0.5641025641025641	0.006315053980999083
0.0	0.5897435897435898	0.0006808665144007216
0.02564102564102564	0.5897435897435898	-0.008068758334944833
0.05128205128205128	0.5897435897435898	-0.022625918781296578
0.07692307692307693	0.5897435897435898	-0.038234040420865874
0.10256410256410256	0.5897435897435898	-0.04890650705887778
0.1282051282051282	0.5897435897435898	-0.05188774084301112
0.15384615384615385	0.5897435897435898	-0.04845850205240221
0.1794871794871795	0.5897435897435898	-0.040149322798831655
0.20512820512820512	0.5897435897435898	-0.028534295559792856
0.23076923076923078	0.5897435897435898	-0.019486172642407068
0.2564102564102564	0.5897435897435898	-0.026188763369882084
0.28205128205128205	0.5897435897435898	-0.06277294022389018
0.3076923076923077	0.5897435897435898	-0.1292765560472121
0.3333333333333333	0.5897435897435898	-0.2086146554290757
0.358974358974359	0.5897435897435898	-0.2749367137699322
0.38461538461538464	0.5897435897435898	-0.31138584166722916
0.41025641025641024	0.5897435897435898	-0.31815770481188504
0.4358974358974359	0.5897435897435898	-0.30593926952818934
0.46153846153846156	0.5897435897435898	-0.29008110586241675
0.48717948717948717	0.5897435897435898	-0.2793513411613485
0.5128205128205128	0.5897435897435898	-0.2773137138407319
0.5384615384615384	0.5897435897435898	-0.28032498124983435
0.5641025641025641	0.5897435897435898	-0.28060752630375485
0.5897435897435898	0.5897435897435898	-0.274037181590037
0.6153846153846154	0.5897435897435898	-0.2613730846757467
0.6410256410256411	0.5897435897435898	-0.2520294139321393
0.6666666666666666	0.5897435897435898	-0.252901315299213
0.6923076923076923	0.5897435897435898	-0.2614837711690169
0.717948717948718	0.5897435897435898	-0.2684204295613983
0.7435897435897436	0.5897435897435898	-0.2648284661368904
0.7692307692307693	0.5897435897435898	-0.25265818775145
0.7948717948717948	0.5897435897435898	-0.23497161451695675
0.8205128205128205	0.5897435897435898	-0.2091105803864956
0.8461538461538461	0.5897435897435898	-0.1674921309035246
0.8717948717948718	0.5897435897435898	-0.10897921431801652
0.8974358974358975	0.5897435897435898	-0.04727893398306328
0.9230769230769231	0.5897435897435898	-0.00029017387819975685
0.9487179487179487	0.5897435897435898	0.022122639711085627
0.9743589743589743	0.5897435897435898	0.02430600963439469
1.0	0.5897435897435898	0.017125151072983423
0.0	0.6153846153846154	0.006133106948665227
0.02564102564102564	0.6153846153846154	-0.0033757908246613323
0.05128205128205128	0.6153846153846154	-0.0213452959376933
0.07692307692307693	0.6153846153846154	-0.0417743150717394
0.10256410256410256	0.6153846153846154	-0.05626587062520116
0.1282051282051282	0.6153846153846154	-0.06006293673500194
0.15384615384615385	0.6153846153846154	-0.05407262188796388
0.1794871794871795	0.6153846153846154	-0.04116087627976264
0.20512820512820512	0.6153846153846154	-0.025236715477547012
0.23076923076923078	0.6153846153846154	-0.01451501409925439
0.2564102564102564	0.6153846153846154	-0.023555039270083376
0.28205128205128205	0.6153846153846154	-0.06612976216137421
0.3076923076923077	0.6153846153846154	-0.13993116997274496
0.3333333333333333	0.6153846153846154	-0.22469036931791125
0.358974358974359	0.6153846153846154	-0.2924379452165094
0.38461538461538464	0.6153846153846154	-0.32672979447228157
0.41025641025641024	0.6153846153846154	-0.3301356559112762
0.4358974358974359	0.6153846153846154	-0.3155567535894253
0.46153846153846156	0.6153846153846154	-0.29915031645415224
0.48717948717948717	0.6153846153846154	-0.28918353966847365
0.5128205128205128	0.6153846153846154	-0.2886627338785554
0.5384615384615384	0.6153846153846154	-0.2936252348056518
0.5641025641025641	0.6153846153846154	-0.2958693603726427
0.5897435897435898	0.6153846153846154	-0.29082479163704766
0.6153846153846154	0.6153846153846154	-0.27908119859078834
0.6410256410256411	0.6153846153846154	-0.2706326957709074
0.6666666666666666	0.6153846153846154	-0.2728393732506946
0.6923076923076923	0.6153846153846154	-0.2826428355455312
0.717948717948718	0.6153846153846154	-0.2890776002006998
0.7435897435897436	0.6153846153846154	-0.2815271438318413
0.7692307692307693	0.6153846153846154	-0.2617129647472099
0.7948717948717948	0.6153846153846154	-0.23449152070990908
0.8205128205128205	0.6153846153846154	-0.2005326423762514
0.8461538461538461	0.6153846153846154	-0.15495514931151438
0.8717948717948718	0.6153846153846154	-0.09673541630204174
0.8974358974358975	0.6153846153846154	-0.03697761101626435
0.9230769230769231	0.6153846153846154	0.009222693402694672
0.9487179487179487	0.6153846153846154	0.032458210312632
0.9743589743589743	0.6153846153846154	0.03524984307485055
1.0	0.6153846153846154	0.026715369498742904
0.0	0.6410256410256411	0.013597713557151534
0.02564102564102564	0.6410256410256411	0.00524022841299999
0.05128205128205128	0.6410256410256411	-0.013654962007681029
0.07692307692307693	0.6410256410256411	-0.03646576609394437
0.10256410256410256	0.6410256410256411	-0.05336121019275351
0.1282051282051282	0.6410256410256411	-0.05850156688533267
0.15384615384615385	0.6410256410256411	-0.05282444906524115
0.1794871794871795	0.6410256410256411	-0.040128924871068325
0.20512820512820512	0.6410256410256411	-0.025485407775692602
0.23076923076923078	0.6410256410256411	-0.01802004245627316
0.2564102564102564	0.6410256410256411	-0.032548041348820785
0.28205128205128205	0.6410256410256411	-0.08219715768284253
0.3076923076923077	0.6410256410256411	-0.16275946430283333
0.3333333333333333	0.6410256410256411	-0.25169394499111264
0.358974358974359	0.6410256410256411	-0.3195825606385316
0.38461538461538464	0.6410256410256411	-0.35058230032984256
0.41025641025641024	0.6410256410256411	-0.34947644467189526
0.4358974358974359	0.6410256410256411	-0.33132430344411307
0.46153846153846156	0.6410256410256411	-0.31338045897070055
0.48717948717948717	0.6410256410256411	-0.3035967699257536
0.5128205128205128	0.6410256410256411	-0.30429157912148214
0.5384615384615384	0.6410256410256411	-0.31092641239808927
0.5641025641025641	0.6410256410256411	-0.31500394407791577
0.5897435897435898	0.6410256410256411	-0.31187809700663566
0.6153846153846154	0.6410256410256411	-0.30170063551022713
0.6410256410256411	0.6410256410256411	-0.2939109272044685
0.6666666666666666	0.6410256410256411	-0.295313311216063
0.6923076923076923	0.6410256410256411	-0.3028038288705995
0.717948717948718	0.6410256410256411	-0.3058033804292484
0.7435897435897436	0.6410256410256411	-0.29383215837774473
0.7692307692307693	0.6410256410256411	-0.26867004490023755
0.7948717948717948	0.6410256410256411	-0.23574110803173642
0.8205128205128205	0.6410256410256411	-0.19750146781866165
0.8461538461538461	0.6410256410256411	-0.15090301934233388
0.8717948717948718	0.6410256410256411	-0.0948319871127341
0.8974358974358975	0.6410256410256411	-0.03792252342958715
0.9230769230769231	0.6410256410256411	0.00749267123050738
0.9487179487179487	0.6410256410256411	0.03250372746293959
0.9743589743589743	0.6410256410256411	0.03776749492207553
1.0	0.6410256410256411	0.03035280935066231
0.0	0.6666666666666666	0.022984585549991606
0.02564102564102564	0.6666666666666666	0.01810811097768399
0.05128205128205128	0.6666666666666666	0.0013851624602548747
0.07692307692307693	0.6666666666666666	-0.020879333051338912
0.10256410256410256	0.6666666666666666	-0.038524581621750695
0.1282051282051282	0.6666666666666666	-0.04515728532872013
0.15384615384615385	0.6666666666666666	-0.04139710257111949
0.1794871794871795	0.6666666666666666	-0.031231267533109102
0.20512820512820512	0.6666666666666666	-0.020118812358601187
0.23076923076923078	0.6666666666666666	-0.017550860854619054
0.2564102564102564	0.6666666666666666	-0.03812632469001362
0.28205128205128205	0.6666666666666666	-0.09402176962633131
0.3076923076923077	0.6666666666666666	-0.179310260757849
0.3333333333333333	0.6666666666666666	-0.2698478929907613
0.358974358974359	0.6666666666666666	-0.3357775176906201
0.38461538461538464	0.6666666666666666	-0.36265882322436777
0.41025641025641024	0.6666666666666666	-0.35777885533768583
0.4358974358974359	0.6666666666666666	-0.33809933648437135
0.46153846153846156	0.6666666666666666	-0.3212166053023955
0.48717948717948717	0.6666666666666666	-0.3138779174572302
0.5128205128205128	0.6666666666666666	-0.3169429077644811
0.5384615384615384	0.6666666666666666	-0.32515935232668447
0.5641025641025641	0.6666666666666666	-0.33036082444537096
0.5897435897435898	0.6666666666666666	-0.3286664891701084
0.6153846153846154	0.6666666666666666	-0.319989380469926
0.6410256410256411	0.6666666666666666	-0.31244996649066
0.6666666666666666	0.6666666666666666	-0.31163465749146235
0.6923076923076923	0.6666666666666666	-0.3150417649099304
0.717948717948718	0.6666666666666666	-0.31424290201422
0.7435897435897436	0.6666666666666666	-0.30016571595242103
0.7692307692307693	0.6666666666666666	-0.2740863284708112
0.7948717948717948	0.6666666666666666	-0.24014160662308306
0.8205128205128205	0.6666666666666666	-0.20096226342071843
0.8461538461538461	0.6666666666666666	-0.15511688253364533
0.8717948717948718	0.6666666666666666	-0.10227214383874793
0.8974358974358975	0.6666666666666666	-0.049622845582106674
0.9230769230769231	0.6666666666666666	-0.00683838251706452
0.9487179487179487	0.6666666666666666	0.018654478952042683
0.9743589743589743	0.6666666666666666	0.02691908287903217
1.0	0.6666666666666666	0.023351910880254782
0.0	0.6923076923076923	0.03348257652051082
0.02564102564102564	0.6923076923076923	0.033978747696838126
0.05128205128205128	0.6923076923076923	0.022012395194779703
0.07692307692307693	0.6923076923076923	0.0026336141608866784
0.10256410256410256	0.6923076923076923	-0.014641709391888302
0.1282051282051282	0.6923076923076923	-0.02307206755368608
0.15384615384615385	0.6923076923076923	-0.022237448097267028
0.1794871794871795	0.6923076923076923	-0.015450584694223377
0.20512820512820512	0.6923076923076923	-0.008062644285763653
0.23076923076923078	0.6923076923076923	-0.009824461851080905
0.2564102564102564	0.6923076923076923	-0.034965219500431
0.28205128205128205	0.6923076923076923	-0.09453336129921375
0.3076923076923077	0.6923076923076923	-0.1813077064548719
0.3333333333333333	0.6923076923076923	-0.2705472539803824
0.358974358974359	0.6923076923076923	-0.33315326396680084
0.38461538461538464	0.6923076923076923	-0.3565216971864215
0.41025641025641024	0.6923076923076923	-0.34990819727272676
0.4358974358974359	0.6923076923076923	-0.33118015051822525
0.46153846153846156	0.6923076923076923	-0.3172687486826911
0.48717948717948717	0.6923076923076923	-0.3132983766197438
0.5128205128205128	0.6923076923076923	-0.3186857090876357
0.5384615384615384	0.6923076923076923	-0.3279316187660947
0.5641025641025641	0.6923076923076923	-0.3338448439752405
0.5897435897435898	0.6923076923076923	-0.33370071266130047
0.6153846153846154	0.6923076923076923	-0.327174259292221
0.6410256410256411	0.6923076923076923	-0.32059581340926263
0.6666666666666666	0.6923076923076923	-0.31808894166264334
0.6923076923076923	0.6923076923076923	-0.3181369220942119
0.717948717948718	0.6923076923076923	-0.315195231685426
0.7435897435897436	0.6923076923076923	-0.30184678861103265
0.7692307692307693	0.6923076923076923	-0.2780298304997878
0.7948717948717948	0.6923076923076923	-0.24534361223045656
0.8205128205128205	0.6923076923076923	-0.20595084352436083
0.8461538461538461	0.6923076923076923	-0.16067182127848986
0.8717948717948718	0.6923076923076923	-0.1114086828981717
0.8974358974358975	0.6923076923076923	-0.06513430947354534
0.9230769230769231	0.6923076923076923	-0.02869747225848224
0.9487179487179487	0.6923076923076923	-0.0063328583991852285
0.9743589743589743	0.6923076923076923	0.0035355704241962996
1.0	0.6923076923076923	0.005488803689674753
0.0	0.717948717948718	0.04284249676477126
0.02564102564102564	0.717948717948718	0.04914776796729937
0.05128205128205128	0.717948717948718	0.042977252909122486
0.07692307692307693	0.717948717948718	0.027585528807069243
0.10256410256410256	0.717948717948718	0.011208997349086196
0.1282051282051282	0.717948717948718	0.0008067992896510982
0.15384615384615385	0.717948717948718	-0.0016576379021973823
0.1794871794871795	0.717948717948718	0.0018013016131426653
0.20512820512820512	0.717948717948718	0.006291088443594765
0.23076923076923078	0.717948717948718	0.0019326944744602237
0.2564102564102564	0.717948717948718	-0.025013182900635603
0.28205128205128205	0.717948717948718	-0.08457278651731998
0.3076923076923077	0.717948717948718	-0.1692067505203089
0.3333333333333333	0.717948717948718	-0.25512342878067273
0.358974358974359	0.717948717948718	-0.315094959099155
0.38461538461538464	0.717948717948718	-0.3378389220784025
0.41025641025641024	0.717948717948718	-0.3326531804386399
0.4358974358974359	0.717948717948718	-0.31640245702993586
0.46153846153846156	0.717948717948718	-0.3045830841748206
0.48717948717948717	0.717948717948718	-0.3015188256490719
0.5128205128205128	0.717948717948718	-0.3067199186158848
0.5384615384615384	0.717948717948718	-0.315764736225036
0.5641025641025641	0.717948717948718	-0.3228203981180109
0.5897435897435898	0.717948717948718	-0.3257336838942076
0.6153846153846154	0.717948717948718	-0.32326609803400436
0.6410256410256411	0.717948717948718	-0.3196351671728445
0.6666666666666666	0.717948717948718	-0.31758523758821156
0.6923076923076923	0.717948717948718	-0.3164527322426453
0.717948717948718	0.717948717948718	-0.3129997944944528
0.7435897435897436	0.717948717948718	-0.3008625988818925
0.7692307692307693	0.717948717948718	-0.27840674324918663
0.7948717948717948	0.717948717948718	-0.2450726612132342
0.8205128205128205	0.717948717948718	-0.20331177397944794
0.8461538461538461	0.717948717948718	-0.15713395175753134
0.8717948717948718	0.717948717948718	-0.11163323804687234
0.8974358974358975	0.717948717948718	-0.07407483158507018
0.9230769230769231	0.717948717948718	-0.048079493701823565
0.9487179487179487	0.717948717948718	-0.0331780890437708
0.9743589743589743	0.717948717948718	-0.0245078922391007
1.0	0.717948717948718	-0.01746063373078779
0.0	0.7435897435897436	0.046842626506711636
0.02564102564102564	0.7435897435897436	0.05737299452130026
0.05128205128205128	0.7435897435897436	0.056472771939838934
0.07692307692307693	0.7435897435897436	0.04562709364523137
0.10256410256410256	0.7435897435897436	0.03132074441023326
0.1282051282051282	0.7435897435897436	0.02014737411301577
0.15384615384615385	0.7435897435897436	0.015300063194361708
0.1794871794871795	0.7435897435897436	0.01617644032143812
0.20512820512820512	0.7435897435897436	0.01875496142327604
0.23076923076923078	0.7435897435897436	0.013635214295462402
0.2564102564102564	0.7435897435897436	-0.012019983643588148
0.28205128205128205	0.7435897435897436	-0.06744963997516767
0.3076923076923077	0.7435897435897436	-0.14610403271047898
0.3333333333333333	0.7435897435897436	-0.22692801787764022
0.358974358974359	0.7435897435897436	-0.285583508050748
0.38461538461538464	0.7435897435897436	-0.3112707844831663
0.41025641025641024	0.7435897435897436	-0.311017301563471
0.4358974358974359	0.7435897435897436	-0.2985252737860674
0.46153846153846156	0.7435897435897436	-0.28713288876734416
0.48717948717948717	0.7435897435897436	-0.2814520760804671
0.5128205128205128	0.7435897435897436	-0.2830044049927082
0.5384615384615384	0.7435897435897436	-0.2900120914588709
0.5641025641025641	0.7435897435897436	-0.2983737863855083
0.5897435897435898	0.7435897435897436	-0.30577110262752416
0.6153846153846154	0.7435897435897436	-0.30930814109695587
0.6410256410256411	0.7435897435897436	-0.3108473907169449
0.6666666666666666	0.7435897435897436	-0.31168107679763973
0.6923076923076923	0.7435897435897436	-0.311214975999906
0.717948717948718	0.7435897435897436	-0.307165601596591
0.7435897435897436	0.7435897435897436	-0.293677186706539
0.7692307692307693	0.7435897435897436	-0.2685102725392724
0.7948717948717948	0.7435897435897436	-0.2308584033643592
0.8205128205128205	0.7435897435897436	-0.1847982041091602
0.8461538461538461	0.7435897435897436	-0.1375790535253726
0.8717948717948718	0.7435897435897436	-0.09688841793471374
0.8974358974358975	0.7435897435897436	-0.06967322004179495
0.9230769230769231	0.7435897435897436	-0.05615980745642369
0.9487179487179487	0.7435897435897436	-0.05107621305268052
0.9743589743589743	0.7435897435897436	-0.04609460575218055
1.0	0.7435897435897436	-0.03629684206212994
0.0	0.7692307692307693	0.0414382945208357
0.02564102564102564	0.7692307692307693	0.05307793625573628
0.05128205128205128	0.7692307692307693	0.05617079201799785
0.07692307692307693	0.7692307692307693	0.05089915967963182
0.10256410256410256	0.7692307692307693	0.04145378872217355
0.1282051282051282	0.7692307692307693	0.032806175554448196
0.15384615384615385	0.7692307692307693	0.02815036509786958
0.1794871794871795	0.7692307692307693	0.027875293599387112
0.20512820512820512	0.7692307692307693	0.029310273207059347
0.23076923076923078	0.7692307692307693	0.024501561966912888
0.2564102564102564	0.7692307692307693	0.0020875826480133658
0.28205128205128205	0.7692307692307693	-0.04656580503214405
0.3076923076923077	0.7692307692307693	-0.116739176752547
0.3333333333333333	0.7692307692307693	-0.19103288227831
0.358974358974359	0.7692307692307693	-0.24852911001035005
0.38461538461538464	0.7692307692307693	-0.2787593441883353
0.41025641025641024	0.7692307692307693	-0.28572714485049494
0.4358974358974359	0.7692307692307693	-0.2789929841471107
0.46153846153846156	0.7692307692307693	-0.2689259731540995
0.48717948717948717	0.7692307692307693	-0.26017083593396034
0.5128205128205128	0.7692307692307693	-0.2565520032090728
0.5384615384615384	0.7692307692307693	-0.2595741230539694
0.5641025641025641	0.7692307692307693	-0.26751474654273977
0.5897435897435898	0.7692307692307693	-0.2783264744710372
0.6153846153846154	0.7692307692307693	-0.28778207373157927
0.6410256410256411	0.7692307692307693	-0.29543240140214405
0.6666666666666666	0.7692307692307693	-0.3005239824781084
0.6923076923076923	0.7692307692307693	-0.3011770767139839
0.717948717948718	0.7692307692307693	-0.29472509213612963
0.7435897435897436	0.7692307692307693	-0.2760361658172869
0.7692307692307693	0.7692307692307693	-0.24423592983554634
0.7948717948717948	0.7692307692307693	-0.20061711793883238
0.8205128205128205	0.7692307692307693	-0.15151680146933322
0.8461538461538461	0.7692307692307693	-0.10583785207570956
0.8717948717948718	0.7692307692307693	-0.07161563071947773
0.8974358974358975	0.7692307692307693	-0.054219664234379954
0.9230769230769231	0.7692307692307693	-0.05117051737186196
0.9487179487179487	0.7692307692307693	-0.05425163604787327
0.9743589743589743	0.7692307692307693	-0.05339296666492757
1.0	0.7692307692307693	-0.043748442801922666
0.0	0.7948717948717948	0.0258008796158646
0.02564102564102564	0.7948717948717948	0.035408688803635825
0.05128205128205128	0.7948717948717948	0.04155872033686328
0.07692307692307693	0.7948717948717948	0.043571328706436166
0.10256410256410256	0.7948717948717948	0.04263241043084997
0.1282051282051282	0.7948717948717948	0.04061582619588198
0.15384615384615385	0.7948717948717948	0.03930073483570358
0.1794871794871795	0.7948717948717948	0.03947805732454897
0.20512820512820512	0.7948717948717948	0.04013654088512216
0.23076923076923078	0.7948717948717948	0.035543850791686635
0.2564102564102564	0.7948717948717948	0.016337041614374537
0.28205128205128205	0.7948717948717948	-0.02527328340138992
0.3076923076923077	0.7948717948717948	-0.08611995341681841
0.3333333333333333	0.7948717948717948	-0.15204779639739005
0.358974358974359	0.7948717948717948	-0.20566699592889887
0.38461538461538464	0.7948717948717948	-0.23793437236713175
0.41025641025641024	0.7948717948717948	-0.2514037171068707
0.4358974358974359	0.7948717948717948	-0.25232469438260136
0.46153846153846156	0.7948717948717948	-0.24734357844252566
0.48717948717948717	0.7948717948717948	-0.23921012592264462
0.5128205128205128	0.7948717948717948	-0.23205756030003627
0.5384615384615384	0.7948717948717948	-0.22978115470717467
0.5641025641025641	0.7948717948717948	-0.23372108008435064
0.5897435897435898	0.7948717948717948	-0.24381630418729558
0.6153846153846154	0.7948717948717948	-0.2562008602561643
0.6410256410256411	0.7948717948717948	-0.26869188713952735
0.6666666666666666	0.7948717948717948	-0.2777791255562766
0.6923076923076923	0.7948717948717948	-0.2790193629568415
0.717948717948718	0.7948717948717948	-0.26859801678065126
0.7435897435897436	0.7948717948717948	-0.24288511696354426
0.7692307692307693	0.7948717948717948	-0.20416803299832756
0.7948717948717948	0.7948717948717948	-0.15724709676428425
0.8205128205128205	0.7948717948717948	-0.1100991896230292
0.8461538461538461	0.7948717948717948	-0.07072181571199158
0.8717948717948718	0.7948717948717948	-0.04480450029203196
0.8974358974358975	0.7948717948717948	-0.03508423158020364
0.9230769230769231	0.7948717948717948	-0.037781411073573246
0.9487179487179487	0.7948717948717948	-0.04460632997214107
0.9743589743589743	0.7948717948717948	-0.04633180594304414
1.0	0.7948717948717948	-0.038896395592782726
0.0	0.8205128205128205	0.004796375869937902
0.02564102564102564	0.8205128205128205	0.010941788893909147
0.05128205128205128	0.8205128205128205	0.019915463662942463
0.07692307692307693	0.8205128205128205	0.030186485282927465
0.10256410256410256	0.8205128205128205	0.03944572527703218
0.1282051282051282	0.8205128205128205	0.04587565521972738
0.15384615384615385	0.8205128205128205	0.049415466785897005
0.1794871794871795	0.8205128205128205	0.05098989987326656
0.20512820512820512	0.8205128205128205	0.05095858131422253
0.23076923076923078	0.8205128205128205	0.04558393031860703
0.2564102564102564	0.8205128205128205	0.027563569373456928
0.28205128205128205	0.8205128205128205	-0.009333660923615442
0.3076923076923077	0.8205128205128205	-0.06205242154846656
0.3333333333333333	0.8205128205128205	-0.11818817913702272
0.358974358974359	0.8205128205128205	-0.16354639564952175
0.38461538461538464	0.8205128205128205	-0.1920921444091756
0.41025641025641024	0.8205128205128205	-0.20766035306410066
0.4358974358974359	0.8205128205128205	-0.21530419721219257
0.46153846153846156	0.8205128205128205	-0.21801330548426873
0.48717948717948717	0.8205128205128205	-0.21473058932802214
0.5128205128205128	0.8205128205128205	-0.20719628962603046
0.5384615384615384	0.8205128205128205	-0.19975491526174477
0.5641025641025641	0.8205128205128205	-0.196657309342908
0.5897435897435898	0.8205128205128205	-0.20122404441523417
0.6153846153846154	0.8205128205128205	-0.211912697139584
0.6410256410256411	0.8205128205128205	-0.22605529360452611
0.6666666666666666	0.8205128205128205	-0.23764696469024063
0.6923076923076923	0.8205128205128205	-0.23939860651760592
0.717948717948718	0.8205128205128205	-0.2260773028243806
0.7435897435897436	0.8205128205128205	-0.1957300408600648
0.7692307692307693	0.8205128205128205	-0.1539794235183372
0.7948717948717948	0.8205128205128205	-0.10888901333562423
0.8205128205128205	0.8205128205128205	-0.06889674678240562
0.8461538461538461	0.8205128205128205	-0.03939928996520994
0.8717948717948718	0.8205128205128205	-0.022470172597667926
0.8974358974358975	0.8205128205128205	-0.018160947743581252
0.9230769230769231	0.8205128205128205	-0.022707793026575922
0.9487179487179487	0.8205128205128205	-0.02971209574941797
0.9743589743589743	0.8205128205128205	-0.03236599789654059
1.0	0.8205128205128205	-0.027766321345315526
0.0	0.8461538461538461	-0.013085973769232673
0.02564102564102564	0.8461538461538461	-0.009399134042226231
0.05128205128205128	0.8461538461538461	0.0024950235228958233
0.07692307692307693	0.8461538461538461	0.019761211341943904
0.10256410256410256	0.8461538461538461	0.03681849464132315
0.1282051282051282	0.8461538461538461	0.04920453285106742
0.15384615384615385	0.8461538461538461	0.05619712567755643
0.1794871794871795	0.8461538461538461	0.0591191926742323
0.20512820512820512	0.8461538461538461	0.05864134133426796
0.23076923076923078	0.8461538461538461	0.051525915373221653
0.2564102564102564	0.8461538461538461	0.031984483193842325
0.28205128205128205	0.8461538461538461	-0.003703863609382835
0.3076923076923077	0.8461538461538461	-0.05066678661066937
0.3333333333333333	0.8461538461538461	-0.09661388525071557
0.358974358974359	0.8461538461538461	-0.1300375274941039
0.38461538461538464	0.8461538461538461	-0.14889372613987842
0.41025641025641024	0.8461538461538461	-0.16024129392432793
0.4358974358974359	0.8461538461538461	-0.16996936213750694
0.46153846153846156	0.8461538461538461	-0.17857185001689704
0.48717948717948717	0.8461538461538461	-0.1810268173311125
0.5128205128205128	0.8461538461538461	-0.1753567058453288
0.5384615384615384	0.8461538461538461	-0.16452189489759173
0.5641025641025641	0.8461538461538461	-0.15429592171837525
0.5897435897435898	0.8461538461538461	-0.15096569863958278
0.6153846153846154	0.8461538461538461	-0.15616078406401682
0.6410256410256411	0.8461538461538461	-0.16829917842435005
0.6666666666666666	0.8461538461538461	-0.1806058364605802
0.6923076923076923	0.8461538461538461	-0.18404227142967117
0.717948717948718	0.8461538461538461	-0.1719110746894836
0.7435897435897436	0.8461538461538461	-0.14277317544238496
0.7692307692307693	0.8461538461538461	-0.103692016102706
0.7948717948717948	0.8461538461538461	-0.06438390862422955
0.8205128205128205	0.8461538461538461	-0.033090996403158136
0.8461538461538461	0.8461538461538461	-0.013131756729638549
0.8717948717948718	0.8461538461538461	-0.004080562894222374
0.8974358974358975	0.8461538461538461	-0.004306704371716731
0.9230769230769231	0.8461538461538461	-0.010435364952572917
0.9487179487179487	0.8461538461538461	-0.01771173254363628
0.9743589743589743	0.8461538461538461	-0.021241090718763712
1.0	0.8461538461538461	-0.018978884280885944
0.0	0.8717948717948718	-0.020934480301524123
0.02564102564102564	0.8717948717948718	-0.01736602522561627
0.05128205128205128	0.8717948717948718	-0.003131808145696191
0.07692307692307693	0.8717948717948718	0.01727057027462264
0.10256410256410256	0.8717948717948718	0.036234305842125655
0.1282051282051282	0.8717948717948718	0.04901572468343014
0.15384615384615385	0.8717948717948718	0.05629974966705364
0.1794871794871795	0.8717948717948718	0.06023354208855619
0.20512820512820512	0.8717948717948718	0.06034603626974509
0.23076923076923078	0.8717948717948718	0.05188985592292064
0.2564102564102564	0.8717948717948718	0.029726938607086816
0.28205128205128205	0.8717948717948718	-0.006699145604271521
0.3076923076923077	0.8717948717948718	-0.04942273431098026
0.3333333333333333	0.8717948717948718	-0.08550941616279378
0.358974358974359	0.8717948717948718	-0.10584659952689116
0.38461538461538464	0.8717948717948718	-0.1122602162170302
0.41025641025641024	0.8717948717948718	-0.11506932715534188
0.4358974358974359	0.8717948717948718	-0.12173649098677734
0.46153846153846156	0.8717948717948718	-0.13176422820652503
0.48717948717948717	0.8717948717948718	-0.13774204904494458
0.5128205128205128	0.8717948717948718	-0.13464119876886255
0.5384615384615384	0.8717948717948718	-0.12323445215892033
0.5641025641025641	0.8717948717948718	-0.10891638436022923
0.5897435897435898	0.8717948717948718	-0.09897188815495626
0.6153846153846154	0.8717948717948718	-0.09753792688323774
0.6410256410256411	0.8717948717948718	-0.1052258999193397
0.6666666666666666	0.8717948717948718	-0.11677252202340697
0.6923076923076923	0.8717948717948718	-0.123275792900115
0.717948717948718	0.8717948717948718	-0.1168028197923082
0.7435897435897436	0.8717948717948718	-0.09466437159907504
0.7692307692307693	0.8717948717948718	-0.06259328144061209
0.7948717948717948	0.8717948717948718	-0.029942550736489763
0.8205128205128205	0.8717948717948718	-0.004860470841464738
0.8461538461538461	0.8717948717948718	0.009293114031224792
0.8717948717948718	0.8717948717948718	0.012923710269729383
0.8974358974358975	0.8717948717948718	0.008010814860393397
0.9230769230769231	0.8717948717948718	-0.001914510761992481
0.9487179487179487	0.8717948717948718	-0.012001868681361083
0.9743589743589743	0.8717948717948718	-0.01755320040499684
1.0	0.8717948717948718	-0.016763770870601265
0.0	0.8974358974358975	-0.017454944133810525
0.02564102564102564	0.8974358974358975	-0.012199886793212903
0.05128205128205128	0.8974358974358975	0.0025993621234312184
0.07692307692307693	0.8974358974358975	0.021119943605332446
0.10256410256410256	0.8974358974358975	0.03572561499218612
0.1282051282051282	0.8974358974358975	0.04383555170489589
0.15384615384615385	0.8974358974358975	0.04905866452097253
0.1794871794871795	0.8974358974358975	0.05439114588804052
0.20512820512820512	0.8974358974358975	0.0570867814605076
0.23076923076923078	0.8974358974358975	0.0495385388450795
0.2564102564102564	0.8974358974358975	0.026507793749776777
0.28205128205128205	0.8974358974358975	-0.009556394293748672
0.3076923076923077	0.8974358974358975	-0.04773168563346648
0.3333333333333333	0.8974358974358975	-0.07482308780589288
0.358974358974359	0.8974358974358975	-0.0841028773821039
0.38461538461538464	0.8974358974358975	-0.08030931469689714
0.41025641025641024	0.8974358974358975	-0.07554719192501134
0.4358974358974359	0.8974358974358975	-0.07808405324687141
0.46153846153846156	0.8974358974358975	-0.08716439973597993
0.48717948717948717	0.8974358974358975	-0.09475176006455988
0.5128205128205128	0.8974358974358975	-0.09439061553506395
0.5384615384615384	0.8974358974358975	-0.08508413045750325
0.5641025641025641	0.8974358974358975	-0.07074755561429606
0.5897435897435898	0.8974358974358975	-0.05782049699458105
0.6153846153846154	0.8974358974358975	-0.05149716068750448
0.6410256410256411	0.8974358974358975	-0.05454389277600203
0.6666666666666666	0.8974358974358975	-0.06442301819364714
0.6923076923076923	0.8974358974358975	-0.07384030229736101
0.717948717948718	0.8974358974358975	-0.07428867699486492
0.7435897435897436	0.8974358974358975	-0.060947510872693726
0.7692307692307693	0.8974358974358975	-0.0365022074339722
0.7948717948717948	0.8974358974358975	-0.00860197828723777
0.8205128205128205	0.8974358974358975	0.014346105590064481
0.8461538461538461	0.8974358974358975	0.02708069719361538
0.8717948717948718	0.8974358974358975	0.02806085159298356
0.8974358974358975	0.8974358974358975	0.01885941904282134
0.9230769230769231	0.8974358974358975	0.00391483976167157
0.9487179487179487	0.8974358974358975	-0.010438009410759336
0.9743589743589743	0.8974358974358975	-0.01856542721553944
1.0	0.8974358974358975	-0.018595943942288685
0.0	0.9230769230769231	-0.007013842682576035
0.02564102564102564	0.9230769230769231	-0.000021800566221237853
0.05128205128205128	0.9230769230769231	0.012801754349767044
0.07692307692307693	0.9230769230769231	0.025410063258300232
0.10256410256410256	0.9230769230769231	0.03209279421507982
0.1282051282051282	0.9230769230769231	0.03368983127013858
0.15384615384615385	0.9230769230769231	0.03667868270888926
0.1794871794871795	0.9230769230769231	0.04433528340311265
0.20512820512820512	0.9230769230769231	0.05146951034626431
0.23076923076923078	0.9230769230769231	0.047813221338872045
0.2564102564102564	0.9230769230769231	0.027834774813254897
0.28205128205128205	0.9230769230769231	-0.004019089873312933
0.3076923076923077	0.9230769230769231	-0.035453082190313144
0.3333333333333333	0.9230769230769231	-0.05429322027123747
0.358974358974359	0.9230769230769231	-0.05636788086487094
0.38461538461538464	0.9230769230769231	-0.04805483450842159
0.41025641025641024	0.9230769230769231	-0.04122201110682845
0.4358974358974359	0.9230769230769231	-0.04329932769222645
0.46153846153846156	0.9230769230769231	-0.05293647896790908
0.48717948717948717	0.9230769230769231	-0.06233921494576622
0.5128205128205128	0.9230769230769231	-0.06502232057470059
0.5384615384615384	0.9230769230769231	-0.059338152273098396
0.5641025641025641	0.9230769230769231	-0.0479248210221077
0.5897435897435898	0.9230769230769231	-0.0357797326221082
0.6153846153846154	0.9230769230769231	-0.02784495686641675
0.6410256410256411	0.9230769230769231	-0.027910361827302783
0.6666666666666666	0.9230769230769231	-0.03565568965412915
0.6923076923076923	0.9230769230769231	-0.045824114123636996
0.717948717948718	0.9230769230769231	-0.05041411547000382
0.7435897435897436	0.9230769230769231	-0.04322311828286534
0.7692307692307693	0.9230769230769231	-0.02412439252137111
0.7948717948717948	0.9230769230769231	0.0012452712765983753
0.8205128205128205	0.9230769230769231	0.024326629297618148
0.8461538461538461	0.9230769230769231	0.037790291167251355
0.8717948717948718	0.9230769230769231	0.03805469033167618
0.8974358974358975	0.9230769230769231	0.026394391522496966
0.9230769230769231	0.9230769230769231	0.008330678886663704
0.9487179487179487	0.9230769230769231	-0.008538072235140455
0.9743589743589743	0.9230769230769231	-0.018103803547917616
1.0	0.9230769230769231	-0.018702090787611068
0.0	0.9487179487179487	0.003906484800332092
0.02564102564102564	0.9487179487179487	0.011326096294278687
0.05128205128205128	0.9487179487179487	0.020251094842944715
0.07692307692307693	0.9487179487179487	0.0256376548971557
0.10256410256410256	0.9487179487179487	0.02468165238764974
0.1282051282051282	0.9487179487179487	0.021228544705499043
0.15384615384615385	0.9487179487179487	0.02317520124838649
0.1794871794871795	0.9487179487179487	0.03331091819609445
0.20512820512820512	0.9487179487179487	0.044907376911475
0.23076923076923078	0.9487179487179487	0.04662148261205737
0.2564102564102564	0.9487179487179487	0.03299358306265135
0.28205128205128205	0.9487179487179487	0.00903713996574902
0.3076923076923077	0.9487179487179487	-0.013725536792751968
0.3333333333333333	0.9487179487179487	-0.025440965993800344
0.358974358974359	0.9487179487179487	-0.024348560704862177
0.38461538461538464	0.9487179487179487	-0.017159012176781816
0.41025641025641024	0.9487179487179487	-0.013858571345024736
0.4358974358974359	0.9487179487179487	-0.01969821548517875
0.46153846153846156	0.9487179487179487	-0.03221958502205219
0.48717948717948717	0.9487179487179487	-0.044108408636820286
0.5128205128205128	0.9487179487179487	-0.0496511638851589
0.5384615384615384	0.9487179487179487	-0.047580227749211106
0.5641025641025641	0.9487179487179487	-0.04007225861686174
0.5897435897435898	0.9487179487179487	-0.03103418005365175
0.6153846153846154	0.9487179487179487	-0.02441957856926232
0.6410256410256411	0.9487179487179487	-0.023644483751504113
0.6666666666666666	0.9487179487179487	-0.029187295834580018
0.6923076923076923	0.9487179487179487	-0.03745053094305256
0.717948717948718	0.9487179487179487	-0.0419546209185263
0.7435897435897436	0.9487179487179487	-0.03673940740657456
0.7692307692307693	0.9487179487179487	-0.02034133620127125
0.7948717948717948	0.9487179487179487	0.0032338497805225537
0.8205128205128205	0.9487179487179487	0.025931306838969857
0.8461538461538461	0.9487179487179487	0.039676616529304015
0.8717948717948718	0.9487179487179487	0.040108674706033194
0.8974358974358975	0.9487179487179487	0.02863984615261801
0.9230769230769231	0.9487179487179487	0.011289413154362266
0.9487179487179487	0.9487179487179487	-0.0044733309052937655
0.9743589743589743	0.9487179487179487	-0.013386787989166513
1.0	0.9487179487179487	-0.01444530855865737
0.0	0.9743589743589743	0.010397158290015954
0.02564102564102564	0.9743589743589743	0.016740915837927067
0.05128205128205128	0.9743589743589743	0.02149012210048142
0.07692307692307693	0.9743589743589743	0.02124698963901673
0.10256410256410256	0.9743589743589743	0.015737083924402723
0.1282051282051282	0.9743589743589743	0.010181592540310869
0.15384615384615385	0.9743589743589743	0.012022466036144262
0.1794871794871795	0.9743589743589743	0.023123283658377788
0.20512820512820512	0.9743589743589743	0.03673900023291314
0.23076923076923078	0.9743589743589743	0.04253928431501468
0.2564102564102564	0.9743589743589743	0.035788499916485264
0.28205128205128205	0.9743589743589743	0.02085081954998219
0.3076923076923077	0.9743589743589743	0.006818829286389301
0.3333333333333333	0.9743589743589743	0.000587653480784671
0.358974358974359	0.9743589743589743	0.0021659251027636847
0.38461538461538464	0.9743589743589743	0.005648880104468999
0.41025641025641024	0.9743589743589743	0.003758486172812685
0.4358974358974359	0.9743589743589743	-0.006290161402358635
0.46153846153846156	0.9743589743589743	-0.021160035608992035
0.48717948717948717	0.9743589743589743	-0.03438412804016992
0.5128205128205128	0.9743589743589743	-0.04143345455539141
0.5384615384615384	0.9743589743589743	-0.04182028126917649
0.5641025641025641	0.9743589743589743	-0.03769942431934583
0.5897435897435898	0.9743589743589743	-0.032251422767514464
0.6153846153846154	0.9743589743589743	-0.028235903797609756
0.6410256410256411	0.9743589743589743	-0.02790233086029962
0.6666666666666666	0.9743589743589743	-0.03148334474663705
0.6923076923076923	0.9743589743589743	-0.036522922563067634
0.717948717948718	0.9743589743589743	-0.03854270099219836
0.7435897435897436	0.9743589743589743	-0.03306956590140426
0.7692307692307693	0.9743589743589743	-0.018659496949308657
0.7948717948717948	0.9743589743589743	0.001859566347340901
0.8205128205128205	0.9743589743589743	0.02179044308975412
0.8461538461538461	0.9743589743589743	0.03398805492694381
0.8717948717948718	0.9743589743589743	0.03466576140739814
0.8974358974358975	0.9743589743589743	0.02548438257611671
0.9230769230769231	0.9743589743589743	0.011971339078258605
0.9487179487179487	0.9743589743589743	0.00011187760455444516
0.9743589743589743	0.9743589743589743	-0.006578555303963479
1.0	0.9743589743589743	-0.00787691755425565
0.0	1.0	0.011150121242229404
0.02564102564102564	1.0	0.015586401571544192
0.05128205128205128	1.0	0.01732978208079309
0.07692307692307693	1.0	0.01452498408431771
0.10256410256410256	1.0	0.008188021544307051
0.1282051282051282	1.0	0.0030859428950540946
0.15384615384615385	1.0	0.004841788499555739
0.1794871794871795	1.0	0.014437580909621828
0.20512820512820512	1.0	0.026500445210515273
0.23076923076923078	1.0	0.033300486451328715
0.2564102564102564	1.0	0.03136590649653898
0.28205128205128205	1.0	0.023776974091921393
0.3076923076923077	1.0	0.016570484376703033
0.3333333333333333	1.0	0.013870222849619435
0.358974358974359	1.0	0.014891959511703152
0.38461538461538464	1.0	0.015300766796114655
0.41025641025641024	1.0	0.010538840946491462
0.4358974358974359	1.0	-0.00037938966484140106
0.46153846153846156	1.0	-0.014189486066894621
0.48717948717948717	1.0	-0.02591197734073773
0.5128205128205128	1.0	-0.03240555022539867
0.5384615384615384	1.0	-0.033758111005777774
0.5641025641025641	1.0	-0.03190362663410614
0.5897435897435898	1.0	-0.029263744096344725
0.6153846153846154	1.0	-0.027515228259286977
0.6410256410256411	1.0	-0.027760344067025922
0.6666666666666666	1.0	-0.029807976673458195
0.6923076923076923	1.0	-0.03204842372361613
0.717948717948718	1.0	-0.03185862944219113
0.7435897435897436	1.0	-0.026540015948854686
0.7692307692307693	1.0	-0.015211459240034324
0.7948717948717948	1.0	0.00023970344442453409
0.8205128205128205	1.0	0.015061647798487657
0.8461538461538461	1.0	0.02410039381408382
0.8717948717948718	1.0	0.024788717949784305
0.8974358974358975	1.0	0.018706003042224858
0.9230769230769231	1.0	0.010041028207151002
0.9487179487179487	1.0	0.00274330923178561
0.9743589743589743	1.0	-0.0013674136792193273
1.0	1.0	-0.0025567365313646446


==> results_final_redo/pointsource2d_tv_fast/orig.txt <==
x0	x1	weight
0.15	0.15	10.0
0.75	0.45	2.0
0.8	0.5	4.0
0.3	0.7	5.0


==> results_final_redo/pointsource2d_tv_fast/preadj_b.txt <==
x	y	f
0.0	0.0	-0.006657306104215335
0.02564102564102564	0.0	-0.005549642451819932
0.05128205128205128	0.0	0.0009476337738812358
0.07692307692307693	0.0	0.013446132183104998
0.10256410256410256	0.0	0.02840598576379836
0.1282051282051282	0.0	0.038209349741227805
0.15384615384615385	0.0	0.03584389500558809
0.1794871794871795	0.0	0.02125572137657631
0.20512820512820512	0.0	0.0034037166276524775
0.23076923076923078	0.0	-0.006044044947191089
0.2564102564102564	0.0	-0.0015113940039585287
0.28205128205128205	0.0	0.012875264808664433
0.3076923076923077	0.0	0.027111297806733152
0.3333333333333333	0.0	0.03243557815363934
0.358974358974359	0.0	0.025855211395332568
0.38461538461538464	0.0	0.010935483018947588
0.41025641025641024	0.0	-0.005120020358273189
0.4358974358974359	0.0	-0.01576658553138736
0.46153846153846156	0.0	-0.01903803109222337
0.48717948717948717	0.0	-0.018723991289938482
0.5128205128205128	0.0	-0.022107512938321063
0.5384615384615384	0.0	-0.03539091394031757
0.5641025641025641	0.0	-0.05866822807519526
0.5897435897435898	0.0	-0.08570053082451085
0.6153846153846154	0.0	-0.10621711677695937
0.6410256410256411	0.0	-0.11205599198511466
0.6666666666666666	0.0	-0.10019878329025723
0.6923076923076923	0.0	-0.07399234296440094
0.717948717948718	0.0	-0.04167439789902865
0.7435897435897436	0.0	-0.012671550061162128
0.7692307692307693	0.0	0.00560475228733183
0.7948717948717948	0.0	0.011980348643348324
0.8205128205128205	0.0	0.011365303586294822
0.8461538461538461	0.0	0.011524293542599278
0.8717948717948718	0.0	0.016833545204329364
0.8974358974358975	0.0	0.025632350887468736
0.9230769230769231	0.0	0.03248457814159504
0.9487179487179487	0.0	0.033307535275386685
0.9743589743589743	0.0	0.028032447998867
1.0	0.0	0.019505668915319314
0.0	0.02564102564102564	-0.0020648503588360785
0.02564102564102564	0.02564102564102564	0.003981363820857084
0.05128205128205128	0.02564102564102564	0.018444288381300643
0.07692307692307693	0.02564102564102564	0.041974115072462445
0.10256410256410256	0.02564102564102564	0.06921841105899958
0.1282051282051282	0.02564102564102564	0.08866095296746128
0.15384615384615385	0.02564102564102564	0.08930836715108524
0.1794871794871795	0.02564102564102564	0.06947030428917184
0.20512820512820512	0.02564102564102564	0.04078494428476232
0.23076923076923078	0.02564102564102564	0.019852860786761118
0.2564102564102564	0.02564102564102564	0.01654354779618268
0.28205128205128205	0.02564102564102564	0.027963285730096196
0.3076923076923077	0.02564102564102564	0.04216726969137813
0.3333333333333333	0.02564102564102564	0.04738743216750215
0.358974358974359	0.02564102564102564	0.038527567508756175
0.38461538461538464	0.02564102564102564	0.019518683545308564
0.41025641025641024	0.02564102564102564	-0.00041154257912385525
0.4358974358974359	0.02564102564102564	-0.01291922972810094
0.46153846153846156	0.02564102564102564	-0.015991221859640494
0.48717948717948717	0.02564102564102564	-0.015223409527320405
0.5128205128205128	0.02564102564102564	-0.020070144369168624
0.5384615384615384	0.02564102564102564	-0.03763820136825978
0.5641025641025641	0.02564102564102564	-0.06666219291892533
0.5897435897435898	0.02564102564102564	-0.09806225096772521
0.6153846153846154	0.02564102564102564	-0.11913825261573638
0.6410256410256411	0.02564102564102564	-0.12134541758131175
0.6666666666666666	0.02564102564102564	-0.10312709993473083
0.6923076923076923	0.02564102564102564	-0.06983107080734725
0.717948717948718	0.02564102564102564	-0.03113528160508398
0.7435897435897436	0.02564102564102564	0.002573826854949946
0.7692307692307693	0.02564102564102564	0.023238225128584204
0.7948717948717948	0.02564102564102564	0.029529976093536598
0.8205128205128205	0.02564102564102564	0.027098881148420826
0.8461538461538461	0.02564102564102564	0.02529354032377026
0.8717948717948718	0.02564102564102564	0.029932174805428095
0.8974358974358975	0.02564102564102564	0.03996897488689093
0.9230769230769231	0.02564102564102564	0.04906644357446731
0.9487179487179487	0.02564102564102564	0.051325842942916755
0.9743589743589743	0.02564102564102564	0.04504481468968116
1.0	0.02564102564102564	0.032821803008054554
0.0	0.05128205128205128	0.009703679272062877
0.02564102564102564	0.05128205128205128	0.02432967645214513
0.05128205128205128	0.05128205128205128	0.0505359217145523
0.07692307692307693	0.05128205128205128	0.08905146195108106
0.10256410256410256	0.05128205128205128	0.13309503108701462
0.1282051282051282	0.05128205128205128	0.16749840169558033
0.15384615384615385	0.05128205128205128	0.1769282636850507
0.1794871794871795	0.05128205128205128	0.15629148013305144
0.20512820512820512	0.05128205128205128	0.11774407467537742
0.23076923076923078	0.05128205128205128	0.0814402696450648
0.2564102564102564	0.05128205128205128	0.06257184453368636
0.28205128205128205	0.05128205128205128	0.06257742176375584
0.3076923076923077	0.05128205128205128	0.07072936111052527
0.3333333333333333	0.05128205128205128	0.07393219590288287
0.358974358974359	0.05128205128205128	0.06424258362683899
0.38461538461538464	0.05128205128205128	0.04387066003227877
0.41025641025641024	0.05128205128205128	0.02179804884909294
0.4358974358974359	0.05128205128205128	0.006886032686595656
0.46153846153846156	0.05128205128205128	0.0015726302412511239
0.48717948717948717	0.05128205128205128	-2.817887003945192e-6
0.5128205128205128	0.05128205128205128	-0.007423025441809242
0.5384615384615384	0.05128205128205128	-0.027208879397958338
0.5641025641025641	0.05128205128205128	-0.05657085598540604
0.5897435897435898	0.05128205128205128	-0.08477906565802333
0.6153846153846154	0.05128205128205128	-0.09931468464412445
0.6410256410256411	0.05128205128205128	-0.09401632924693164
0.6666666666666666	0.05128205128205128	-0.07065236536807366
0.6923076923076923	0.05128205128205128	-0.03640737523340711
0.717948717948718	0.05128205128205128	-0.00015748688485754138
0.7435897435897436	0.05128205128205128	0.029710844147508624
0.7692307692307693	0.05128205128205128	0.04694518482468471
0.7948717948717948	0.05128205128205128	0.05058714142208828
0.8205128205128205	0.05128205128205128	0.04583146065641949
0.8461538461538461	0.05128205128205128	0.041695076729270884
0.8717948717948718	0.05128205128205128	0.04439797443912747
0.8974358974358975	0.05128205128205128	0.053995792394160316
0.9230769230769231	0.05128205128205128	0.06436420238987779
0.9487179487179487	0.05128205128205128	0.06826521161677422
0.9743589743589743	0.05128205128205128	0.06181169242873335
1.0	0.05128205128205128	0.046531463465935015
0.0	0.07692307692307693	0.027293778596812365
0.02564102564102564	0.07692307692307693	0.05292498833246526
0.05128205128205128	0.07692307692307693	0.09309280334472335
0.07692307692307693	0.07692307692307693	0.14902460163828513
0.10256410256410256	0.07692307692307693	0.21349501005767296
0.1282051282051282	0.07692307692307693	0.26852442750060607
0.15384615384615385	0.07692307692307693	0.29443367377845336
0.1794871794871795	0.07692307692307693	0.28088345633974815
0.20512820512820512	0.07692307692307693	0.23784297776003396
0.23076923076923078	0.07692307692307693	0.18679345225044486
0.2564102564102564	0.07692307692307693	0.14839108651287228
0.28205128205128205	0.07692307692307693	0.13109871708726983
0.3076923076923077	0.07692307692307693	0.12871927004585068
0.3333333333333333	0.07692307692307693	0.1290853257890746
0.358974358974359	0.07692307692307693	0.1206842007011363
0.38461538461538464	0.07692307692307693	0.1011277649686451
0.41025641025641024	0.07692307692307693	0.0758933687393919
0.4358974358974359	0.07692307692307693	0.05312054018700075
0.46153846153846156	0.07692307692307693	0.03758378931727763
0.48717948717948717	0.07692307692307693	0.026568063620507596
0.5128205128205128	0.07692307692307693	0.013321687149490424
0.5384615384615384	0.07692307692307693	-0.007290350665351705
0.5641025641025641	0.07692307692307693	-0.0323011397650984
0.5897435897435898	0.07692307692307693	-0.05179063235478339
0.6153846153846154	0.07692307692307693	-0.05607462203793203
0.6410256410256411	0.07692307692307693	-0.04302376599007878
0.6666666666666666	0.07692307692307693	-0.01814356444588321
0.6923076923076923	0.07692307692307693	0.010414789807598829
0.717948717948718	0.07692307692307693	0.03631764702145163
0.7435897435897436	0.07692307692307693	0.05518108385409364
0.7692307692307693	0.07692307692307693	0.06429087439614066
0.7948717948717948	0.07692307692307693	0.0637138851145455
0.8205128205128205	0.07692307692307693	0.057586418129550676
0.8461538461538461	0.07692307692307693	0.05302839914646334
0.8717948717948718	0.07692307692307693	0.05515236593459096
0.8974358974358975	0.07692307692307693	0.06438899238432845
0.9230769230769231	0.07692307692307693	0.07516177660394939
0.9487179487179487	0.07692307692307693	0.07981766884337767
0.9743589743589743	0.07692307692307693	0.07313407367576573
1.0	0.07692307692307693	0.05579793477942889
0.0	0.10256410256410256	0.04626999438375097
0.02564102564102564	0.10256410256410256	0.08296974437823722
0.05128205128205128	0.10256410256410256	0.1368866034849913
0.07692307692307693	0.10256410256410256	0.21037451789964315
0.10256410256410256	0.10256410256410256	0.29686583960806334
0.1282051282051282	0.10256410256410256	0.3765622207856885
0.15384615384615385	0.10256410256410256	0.4257826936670218
0.1794871794871795	0.10256410256410256	0.4278961467618195
0.20512820512820512	0.10256410256410256	0.38872580873723284
0.23076923076923078	0.10256410256410256	0.3289583252433378
0.2564102564102564	0.10256410256410256	0.27368137983464536
0.28205128205128205	0.10256410256410256	0.23920468664101377
0.3076923076923077	0.10256410256410256	0.22572088794070455
0.3333333333333333	0.10256410256410256	0.22398982605816478
0.358974358974359	0.10256410256410256	0.21878546445719343
0.38461538461538464	0.10256410256410256	0.20084518371571025
0.41025641025641024	0.10256410256410256	0.1691909928127419
0.4358974358974359	0.10256410256410256	0.13025849451437616
0.46153846153846156	0.10256410256410256	0.09352868934554315
0.48717948717948717	0.10256410256410256	0.0632088912507024
0.5128205128205128	0.10256410256410256	0.038302765261801285
0.5384615384615384	0.10256410256410256	0.015252329380717489
0.5641025641025641	0.10256410256410256	-0.004795012949616293
0.5897435897435898	0.10256410256410256	-0.015393906130852342
0.6153846153846154	0.10256410256410256	-0.011363544449976648
0.6410256410256411	0.10256410256410256	0.005527285501920205
0.6666666666666666	0.10256410256410256	0.027276642895600552
0.6923076923076923	0.10256410256410256	0.045954482130763454
0.717948717948718	0.10256410256410256	0.058143508947153165
0.7435897435897436	0.10256410256410256	0.06356192605814565
0.7692307692307693	0.10256410256410256	0.0632929859157225
0.7948717948717948	0.10256410256410256	0.05898111933179359
0.8205128205128205	0.10256410256410256	0.053913917813214286
0.8461538461538461	0.10256410256410256	0.052644178282004746
0.8717948717948718	0.10256410256410256	0.05774374494314986
0.8974358974358975	0.10256410256410256	0.06839083503445362
0.9230769230769231	0.10256410256410256	0.0790891728579554
0.9487179487179487	0.10256410256410256	0.08288068194144729
0.9743589743589743	0.10256410256410256	0.07516733666888219
1.0	0.10256410256410256	0.056960223672321786
0.0	0.1282051282051282	0.06106678904506121
0.02564102564102564	0.1282051282051282	0.1065673671898431
0.05128205128205128	0.1282051282051282	0.17188301195703276
0.07692307692307693	0.1282051282051282	0.26080762250370165
0.10256410256410256	0.1282051282051282	0.3678863640501827
0.1282051282051282	0.1282051282051282	0.47215788755678006
0.15384615384615385	0.1282051282051282	0.5467148210387626
0.1794871794871795	0.1282051282051282	0.5692190235217492
0.20512820512820512	0.1282051282051282	0.5412257943718661
0.23076923076923078	0.1282051282051282	0.48151329591067743
0.2564102564102564	0.1282051282051282	0.41758844765581243
0.28205128205128205	0.1282051282051282	0.3718738097198425
0.3076923076923077	0.1282051282051282	0.35040352632225225
0.3333333333333333	0.1282051282051282	0.3479355498886079
0.358974358974359	0.1282051282051282	0.3466916712759992
0.38461538461538464	0.1282051282051282	0.3306422060061268
0.41025641025641024	0.1282051282051282	0.2912839600619661
0.4358974358974359	0.1282051282051282	0.23224126445742704
0.46153846153846156	0.1282051282051282	0.16790405126731073
0.48717948717948717	0.1282051282051282	0.11066526273123763
0.5128205128205128	0.1282051282051282	0.06702946805002033
0.5384615384615384	0.1282051282051282	0.035871456006981696
0.5641025641025641	0.1282051282051282	0.016182330358002286
0.5897435897435898	0.1282051282051282	0.009820543292669516
0.6153846153846154	0.1282051282051282	0.017013478180535963
0.6410256410256411	0.1282051282051282	0.03295849216368179
0.6666666666666666	0.1282051282051282	0.04863310719447774
0.6923076923076923	0.1282051282051282	0.057041481854706
0.717948717948718	0.1282051282051282	0.05694295496205347
0.7435897435897436	0.1282051282051282	0.05104275701553388
0.7692307692307693	0.1282051282051282	0.04349130238690181
0.7948717948717948	0.1282051282051282	0.03767254739665331
0.8205128205128205	0.1282051282051282	0.036323886843437236
0.8461538461538461	0.1282051282051282	0.041272443602306155
0.8717948717948718	0.1282051282051282	0.05184125664277665
0.8974358974358975	0.1282051282051282	0.0650020489811488
0.9230769230769231	0.1282051282051282	0.07519245120292953
0.9487179487179487	0.1282051282051282	0.07707921917641249
0.9743589743589743	0.1282051282051282	0.0681693122564559
1.0	0.1282051282051282	0.05058320381853923
0.0	0.15384615384615385	0.067714421679848
0.02564102564102564	0.15384615384615385	0.1183769059366106
0.05128205128205128	0.15384615384615385	0.19162315874787542
0.07692307692307693	0.15384615384615385	0.29246862585821354
0.10256410256410256	0.15384615384615385	0.4161009059037001
0.1282051282051282	0.15384615384615385	0.5404326534173263
0.15384615384615385	0.15384615384615385	0.636282230785598
0.1794871794871795	0.15384615384615385	0.6776652781240914
0.20512820512820512	0.15384615384615385	0.6636468187685908
0.23076923076923078	0.15384615384615385	0.611390882369198
0.2564102564102564	0.15384615384615385	0.5485902447137965
0.28205128205128205	0.15384615384615385	0.5001757368795549
0.3076923076923077	0.15384615384615385	0.47540686003624966
0.3333333333333333	0.15384615384615385	0.4730297398841742
0.358974358974359	0.15384615384615385	0.47526401167297727
0.38461538461538464	0.15384615384615385	0.46234196558876595
0.41025641025641024	0.15384615384615385	0.4195844798308107
0.4358974358974359	0.15384615384615385	0.34614368351593666
0.46153846153846156	0.15384615384615385	0.257737253868953
0.48717948717948717	0.15384615384615385	0.17206342118077914
0.5128205128205128	0.15384615384615385	0.10320823633983518
0.5384615384615384	0.15384615384615385	0.05505152930471374
0.5641025641025641	0.15384615384615385	0.02732375950746829
0.5897435897435898	0.15384615384615385	0.018739594349829882
0.6153846153846154	0.15384615384615385	0.024885672753797695
0.6410256410256411	0.15384615384615385	0.03797986024303485
0.6666666666666666	0.15384615384615385	0.04810167180084218
0.6923076923076923	0.15384615384615385	0.04897177354797303
0.717948717948718	0.15384615384615385	0.04066606935988769
0.7435897435897436	0.15384615384615385	0.02791642705804215
0.7692307692307693	0.15384615384615385	0.01706958212220226
0.7948717948717948	0.15384615384615385	0.012691314441297842
0.8205128205128205	0.15384615384615385	0.016452811889467553
0.8461538461538461	0.15384615384615385	0.027230195026211206
0.8717948717948718	0.15384615384615385	0.04157830634820751
0.8974358974358975	0.15384615384615385	0.05537926172012882
0.9230769230769231	0.15384615384615385	0.06419974854113243
0.9487179487179487	0.15384615384615385	0.06477012788569264
0.9743589743589743	0.15384615384615385	0.05627127513943274
1.0	0.15384615384615385	0.041145415596002176
0.0	0.1794871794871795	0.06470365780331698
0.02564102564102564	0.1794871794871795	0.11577005353041606
0.05128205128205128	0.1794871794871795	0.19191890254653432
0.07692307692307693	0.1794871794871795	0.29904446894486897
0.10256410256410256	0.1794871794871795	0.4323355188207571
0.1282051282051282	0.1794871794871795	0.5685317675885938
0.15384615384615385	0.1794871794871795	0.6771446445850222
0.1794871794871795	0.1794871794871795	0.7311204454203775
0.20512820512820512	0.1794871794871795	0.7295012472141941
0.23076923076923078	0.1794871794871795	0.6889042858983252
0.2564102564102564	0.1794871794871795	0.635314792366528
0.28205128205128205	0.1794871794871795	0.5921489588514248
0.3076923076923077	0.1794871794871795	0.5685787764009318
0.3333333333333333	0.1794871794871795	0.5665949721738648
0.358974358974359	0.1794871794871795	0.5715040271371188
0.38461538461538464	0.1794871794871795	0.5643544399489804
0.41025641025641024	0.1794871794871795	0.5271750540036996
0.4358974358974359	0.1794871794871795	0.452885486264724
0.46153846153846156	0.1794871794871795	0.3526772710526715
0.48717948717948717	0.1794871794871795	0.24397343951901884
0.5128205128205128	0.1794871794871795	0.14704605935185025
0.5384615384615384	0.1794871794871795	0.0740472151436555
0.5641025641025641	0.1794871794871795	0.030194985963698316
0.5897435897435898	0.1794871794871795	0.01416455433328452
0.6153846153846154	0.1794871794871795	0.017602078063092334
0.6410256410256411	0.1794871794871795	0.028933629932776903
0.6666666666666666	0.1794871794871795	0.03631263106124855
0.6923076923076923	0.1794871794871795	0.03357483622517774
0.717948717948718	0.1794871794871795	0.021881145440897493
0.7435897435897436	0.1794871794871795	0.007624738617216544
0.7692307692307693	0.1794871794871795	-0.001669178059542446
0.7948717948717948	0.1794871794871795	-0.0017795161257864562
0.8205128205128205	0.1794871794871795	0.006564534470102833
0.8461538461538461	0.1794871794871795	0.019214725804754612
0.8717948717948718	0.1794871794871795	0.03167630859341018
0.8974358974358975	0.1794871794871795	0.04159438161090195
0.9230769230769231	0.1794871794871795	0.04775284647039507
0.9487179487179487	0.1794871794871795	0.04879867690623473
0.9743589743589743	0.1794871794871795	0.04354836716576533
1.0	0.1794871794871795	0.03275510314115525
0.0	0.20512820512820512	0.05360522878528888
0.02564102564102564	0.20512820512820512	0.09994988413771701
0.05128205128205128	0.20512820512820512	0.17288855558228303
0.07692307692307693	0.20512820512820512	0.27944799600476433
0.10256410256410256	0.20512820512820512	0.4149507162363814
0.1282051282051282	0.20512820512820512	0.5551703809470864
0.15384615384615385	0.20512820512820512	0.6686833270260605
0.1794871794871795	0.20512820512820512	0.7288973106390152
0.20512820512820512	0.20512820512820512	0.7364906774414529
0.23076923076923078	0.20512820512820512	0.7086571924022418
0.2564102564102564	0.20512820512820512	0.6687741995038926
0.28205128205128205	0.20512820512820512	0.6360298215050584
0.3076923076923077	0.20512820512820512	0.6170549209252623
0.3333333333333333	0.20512820512820512	0.6160980071389949
0.358974358974359	0.20512820512820512	0.6236518822508714
0.38461538461538464	0.20512820512820512	0.6250831719624742
0.41025641025641024	0.20512820512820512	0.6017653582314912
0.4358974358974359	0.20512820512820512	0.5395441782617353
0.46153846153846156	0.20512820512820512	0.4406304198261902
0.48717948717948717	0.20512820512820512	0.317435321272966
0.5128205128205128	0.20512820512820512	0.19438349813168576
0.5384615384615384	0.20512820512820512	0.09361963988387408
0.5641025641025641	0.20512820512820512	0.029275353966062213
0.5897435897435898	0.20512820512820512	0.002770920546797046
0.6153846153846154	0.20512820512820512	0.0028421778294063496
0.6410256410256411	0.20512820512820512	0.013670149583081305
0.6666666666666666	0.20512820512820512	0.020730610085737424
0.6923076923076923	0.20512820512820512	0.01777974684038499
0.717948717948718	0.20512820512820512	0.0073218583975035185
0.7435897435897436	0.20512820512820512	-0.002981102493602381
0.7692307692307693	0.20512820512820512	-0.006031225299446637
0.7948717948717948	0.20512820512820512	-0.00007554930156034154
0.8205128205128205	0.20512820512820512	0.010647664766481975
0.8461538461538461	0.20512820512820512	0.019819067521077014
0.8717948717948718	0.20512820512820512	0.024298063648633142
0.8974358974358975	0.20512820512820512	0.026180576468867293
0.9230769230769231	0.20512820512820512	0.028776937579389605
0.9487179487179487	0.20512820512820512	0.03195133271871552
0.9743589743589743	0.20512820512820512	0.03213840815904934
1.0	0.20512820512820512	0.026748716813093
0.0	0.23076923076923078	0.037316816866093616
0.02564102564102564	0.23076923076923078	0.07443692796727243
0.05128205128205128	0.23076923076923078	0.1382413360435836
0.07692307692307693	0.23076923076923078	0.23769206943772456
0.10256410256410256	0.23076923076923078	0.3691949032167113
0.1282051282051282	0.23076923076923078	0.508152604785512
0.15384615384615385	0.23076923076923078	0.6221215385392665
0.1794871794871795	0.23076923076923078	0.6851398957898046
0.20512820512820512	0.23076923076923078	0.699758980219615
0.23076923076923078	0.23076923076923078	0.684262086933754
0.2564102564102564	0.23076923076923078	0.6593732388413956
0.28205128205128205	0.23076923076923078	0.6392036410823388
0.3076923076923077	0.23076923076923078	0.626917789774145
0.3333333333333333	0.23076923076923078	0.6281544817649554
0.358974358974359	0.23076923076923078	0.6389783966969943
0.38461538461538464	0.23076923076923078	0.6502028757404681
0.41025641025641024	0.23076923076923078	0.6440373350868233
0.4358974358974359	0.23076923076923078	0.6000946722134743
0.46153846153846156	0.23076923076923078	0.5109531387946573
0.48717948717948717	0.23076923076923078	0.3823575062638853
0.5128205128205128	0.23076923076923078	0.24069299390435966
0.5384615384615384	0.23076923076923078	0.11667460964536985
0.5641025641025641	0.23076923076923078	0.033182125465049075
0.5897435897435898	0.23076923076923078	-0.004562635061587423
0.6153846153846154	0.23076923076923078	-0.009246182488769239
0.6410256410256411	0.23076923076923078	0.00020681089397777585
0.6666666666666666	0.23076923076923078	0.0072602286374874175
0.6923076923076923	0.23076923076923078	0.0059062663282502415
0.717948717948718	0.23076923076923078	-0.00014047147848373164
0.7435897435897436	0.23076923076923078	-0.0030758567054118124
0.7692307692307693	0.23076923076923078	0.0019439835693978282
0.7948717948717948	0.23076923076923078	0.012852337006508889
0.8205128205128205	0.23076923076923078	0.02233060257706264
0.8461538461538461	0.23076923076923078	0.0238742395837956
0.8717948717948718	0.23076923076923078	0.017619114417758604
0.8974358974358975	0.23076923076923078	0.010703405103634865
0.9230769230769231	0.23076923076923078	0.010205326346613744
0.9487179487179487	0.23076923076923078	0.016168397558018008
0.9743589743589743	0.23076923076923078	0.022051280938536783
1.0	0.23076923076923078	0.02188128404687818
0.0	0.2564102564102564	0.01911829378755636
0.02564102564102564	0.2564102564102564	0.045080538756768915
0.05128205128205128	0.2564102564102564	0.09713209308224954
0.07692307692307693	0.2564102564102564	0.1866472594026225
0.10256410256410256	0.2564102564102564	0.3117221119345477
0.1282051282051282	0.2564102564102564	0.4477596575902691
0.15384615384615385	0.2564102564102564	0.5611169503728729
0.1794871794871795	0.2564102564102564	0.6260491264354381
0.20512820512820512	0.2564102564102564	0.6464990372014083
0.23076923076923078	0.2564102564102564	0.641866418983052
0.2564102564102564	0.2564102564102564	0.6307326120471927
0.28205128205128205	0.2564102564102564	0.622700431294304
0.3076923076923077	0.2564102564102564	0.6176564430280983
0.3333333333333333	0.2564102564102564	0.621882026118509
0.358974358974359	0.2564102564102564	0.6359704041300979
0.38461538461538464	0.2564102564102564	0.6554884020802241
0.41025641025641024	0.2564102564102564	0.6641870330447796
0.4358974358974359	0.2564102564102564	0.6377910420512589
0.46153846153846156	0.2564102564102564	0.561876260370589
0.48717948717948717	0.2564102564102564	0.4364644610997019
0.5128205128205128	0.2564102564102564	0.2876881575163047
0.5384615384615384	0.2564102564102564	0.15081953230176579
0.5641025641025641	0.2564102564102564	0.054222216149252586
0.5897435897435898	0.2564102564102564	0.00642159535055064
0.6153846153846154	0.2564102564102564	-0.004819895335103575
0.6410256410256411	0.2564102564102564	0.0011112238631571035
0.6666666666666666	0.2564102564102564	0.007347498801029372
0.6923076923076923	0.2564102564102564	0.008065511329499672
0.717948717948718	0.2564102564102564	0.006779878884317403
0.7435897435897436	0.2564102564102564	0.009627900562841138
0.7692307692307693	0.2564102564102564	0.01847746349437575
0.7948717948717948	0.2564102564102564	0.028457763527229316
0.8205128205128205	0.2564102564102564	0.03169704597937091
0.8461538461538461	0.2564102564102564	0.02386017292086349
0.8717948717948718	0.2564102564102564	0.008685235039253815
0.8974358974358975	0.2564102564102564	-0.003667085034726177
0.9230769230769231	0.2564102564102564	-0.005029217618295887
0.9487179487179487	0.2564102564102564	0.003684607746788546
0.9743589743589743	0.2564102564102564	0.013799863583805244
1.0	0.2564102564102564	0.017438562985136994
0.0	0.28205128205128205	0.0015671222607877456
0.02564102564102564	0.28205128205128205	0.017927874334334543
0.05128205128205128	0.28205128205128205	0.06063489074872872
0.07692307692307693	0.28205128205128205	0.1429118392767273
0.10256410256410256	0.28205128205128205	0.2638247847764493
0.1282051282051282	0.28205128205128205	0.39839358896173965
0.15384615384615385	0.28205128205128205	0.5118212219808416
0.1794871794871795	0.28205128205128205	0.5785012060790754
0.20512820512820512	0.28205128205128205	0.6035132632622074
0.23076923076923078	0.28205128205128205	0.6073059325342358
0.2564102564102564	0.28205128205128205	0.6070518069339728
0.28205128205128205	0.28205128205128205	0.6090246697433349
0.3076923076923077	0.28205128205128205	0.6104215519728512
0.3333333333333333	0.28205128205128205	0.61750711014065
0.358974358974359	0.28205128205128205	0.6337897379776007
0.38461538461538464	0.28205128205128205	0.6583490696122536
0.41025641025641024	0.28205128205128205	0.6769579943121081
0.4358974358974359	0.28205128205128205	0.6641453978848001
0.46153846153846156	0.28205128205128205	0.6020330597110155
0.48717948717948717	0.28205128205128205	0.486685802695082
0.5128205128205128	0.28205128205128205	0.3422080378589958
0.5384615384615384	0.28205128205128205	0.20414691181155262
0.5641025641025641	0.28205128205128205	0.1023348721619478
0.5897435897435898	0.28205128205128205	0.04744755232830366
0.6153846153846154	0.28205128205128205	0.029294085010687337
0.6410256410256411	0.28205128205128205	0.03088031820364868
0.6666666666666666	0.28205128205128205	0.03656292615672144
0.6923076923076923	0.28205128205128205	0.03970651723433177
0.717948717948718	0.28205128205128205	0.041028316515656485
0.7435897435897436	0.28205128205128205	0.04304612486226085
0.7692307692307693	0.28205128205128205	0.04563118238707084
0.7948717948717948	0.28205128205128205	0.04450161415724136
0.8205128205128205	0.28205128205128205	0.03514059344710684
0.8461538461538461	0.28205128205128205	0.017290276734030666
0.8717948717948718	0.28205128205128205	-0.002913070501230383
0.8974358974358975	0.28205128205128205	-0.015698272790231362
0.9230769230769231	0.28205128205128205	-0.01508966132620101
0.9487179487179487	0.28205128205128205	-0.003941431333238113
0.9743589743589743	0.28205128205128205	0.008296596599911608
1.0	0.28205128205128205	0.013775427078432614
0.0	0.3076923076923077	-0.013387327011116052
0.02564102564102564	0.3076923076923077	-0.002825125991950023
0.05128205128205128	0.3076923076923077	0.0359029193951134
0.07692307692307693	0.3076923076923077	0.11645919147289516
0.10256410256410256	0.3076923076923077	0.2372529515305394
0.1282051282051282	0.3076923076923077	0.37224141040844133
0.15384615384615385	0.3076923076923077	0.4859956484100397
0.1794871794871795	0.3076923076923077	0.5535272869431949
0.20512820512820512	0.3076923076923077	0.5810647367062315
0.23076923076923078	0.3076923076923077	0.5899205652683543
0.2564102564102564	0.3076923076923077	0.5965886877359474
0.28205128205128205	0.3076923076923077	0.6054481829626641
0.3076923076923077	0.3076923076923077	0.6118441512922825
0.3333333333333333	0.3076923076923077	0.6214957100825598
0.358974358974359	0.3076923076923077	0.6391186962957779
0.38461538461538464	0.3076923076923077	0.6659342093454418
0.41025641025641024	0.3076923076923077	0.6898584598853719
0.4358974358974359	0.3076923076923077	0.6861958455628631
0.46153846153846156	0.3076923076923077	0.6364468423309444
0.48717948717948717	0.3076923076923077	0.5344940132355837
0.5128205128205128	0.3076923076923077	0.4018440844748738
0.5384615384615384	0.3076923076923077	0.27175930579434454
0.5641025641025641	0.3076923076923077	0.17257755118360046
0.5897435897435898	0.3076923076923077	0.11570559096567856
0.6153846153846154	0.3076923076923077	0.09343003941798857
0.6410256410256411	0.3076923076923077	0.09282157181448619
0.6666666666666666	0.3076923076923077	0.10035493609453314
0.6923076923076923	0.3076923076923077	0.10743843592944985
0.717948717948718	0.3076923076923077	0.10965010442257678
0.7435897435897436	0.3076923076923077	0.10435093041354451
0.7692307692307693	0.3076923076923077	0.09080881132390513
0.7948717948717948	0.3076923076923077	0.06872677083397497
0.8205128205128205	0.3076923076923077	0.04037332536331699
0.8461538461538461	0.3076923076923077	0.010895646984918479
0.8717948717948718	0.3076923076923077	-0.012459497388775673
0.8974358974358975	0.3076923076923077	-0.023028743052727133
0.9230769230769231	0.3076923076923077	-0.01941815067348656
0.9487179487179487	0.3076923076923077	-0.006960877647805074
0.9743589743589743	0.3076923076923077	0.005234054175306986
1.0	0.3076923076923077	0.010777594808991963
0.0	0.3333333333333333	-0.024177782509956038
0.02564102564102564	0.3333333333333333	-0.015634847281608435
0.05128205128205128	0.3333333333333333	0.023770675570554848
0.07692307692307693	0.3333333333333333	0.10691650601900488
0.10256410256410256	0.3333333333333333	0.23044114969272572
0.1282051282051282	0.3333333333333333	0.3670962219443533
0.15384615384615385	0.3333333333333333	0.48157003563316664
0.1794871794871795	0.3333333333333333	0.549763953599442
0.20512820512820512	0.3333333333333333	0.5785587146241152
0.23076923076923078	0.3333333333333333	0.5895059614966522
0.2564102564102564	0.3333333333333333	0.5990964289147097
0.28205128205128205	0.3333333333333333	0.6116560206844396
0.3076923076923077	0.3333333333333333	0.6221026074665006
0.3333333333333333	0.3333333333333333	0.6354794109043557
0.358974358974359	0.3333333333333333	0.6558988708763944
0.38461538461538464	0.3333333333333333	0.6846626171366063
0.41025641025641024	0.3333333333333333	0.7107424938402461
0.4358974358974359	0.3333333333333333	0.7108281693957611
0.46153846153846156	0.3333333333333333	0.6678174291302585
0.48717948717948717	0.3333333333333333	0.575727867504233
0.5128205128205128	0.3333333333333333	0.4549468272660662
0.5384615384615384	0.3333333333333333	0.3364477500203003
0.5641025641025641	0.3333333333333333	0.2457719204968371
0.5897435897435898	0.3333333333333333	0.1933785779596054
0.6153846153846154	0.3333333333333333	0.17278729515800922
0.6410256410256411	0.3333333333333333	0.17482530596946613
0.6666666666666666	0.3333333333333333	0.18828764766185133
0.6923076923076923	0.3333333333333333	0.20254398774222426
0.717948717948718	0.3333333333333333	0.20758653873194588
0.7435897435897436	0.3333333333333333	0.19487944686726785
0.7692307692307693	0.3333333333333333	0.16301814649106808
0.7948717948717948	0.3333333333333333	0.1162048242395807
0.8205128205128205	0.3333333333333333	0.0645398595300019
0.8461538461538461	0.3333333333333333	0.019519575866602964
0.8717948717948718	0.3333333333333333	-0.010262356292421065
0.8974358974358975	0.3333333333333333	-0.021509854269212435
0.9230769230769231	0.3333333333333333	-0.017854805705607803
0.9487179487179487	0.3333333333333333	-0.006961396866169184
0.9743589743589743	0.3333333333333333	0.002948060755017639
1.0	0.3333333333333333	0.0073709960028850025
0.0	0.358974358974359	-0.029908355793310984
0.02564102564102564	0.358974358974359	-0.021705720924788438
0.05128205128205128	0.358974358974359	0.018766454120173946
0.07692307692307693	0.358974358974359	0.10305048600170462
0.10256410256410256	0.358974358974359	0.22649653530943617
0.1282051282051282	0.358974358974359	0.3622655930888684
0.15384615384615385	0.358974358974359	0.4768481286291154
0.1794871794871795	0.358974358974359	0.5471757662136062
0.20512820512820512	0.358974358974359	0.5790630651851864
0.23076923076923078	0.358974358974359	0.592305038361135
0.2564102564102564	0.358974358974359	0.6031855069025529
0.28205128205128205	0.358974358974359	0.6178103262021633
0.3076923076923077	0.358974358974359	0.6327375158088372
0.3333333333333333	0.358974358974359	0.6527144767330504
0.358974358974359	0.358974358974359	0.6794074606164043
0.38461538461538464	0.358974358974359	0.7113227720338205
0.41025641025641024	0.358974358974359	0.7363357670092014
0.4358974358974359	0.358974358974359	0.7326048081568484
0.46153846153846156	0.358974358974359	0.6867243604329207
0.48717948717948717	0.358974358974359	0.5961701169011646
0.5128205128205128	0.358974358974359	0.4827566617337858
0.5384615384615384	0.358974358974359	0.3760204158082842
0.5641025641025641	0.358974358974359	0.2980356701887273
0.5897435897435898	0.358974358974359	0.25660245969756573
0.6153846153846154	0.358974358974359	0.24453681058842566
0.6410256410256411	0.358974358974359	0.25479491846436525
0.6666666666666666	0.358974358974359	0.2782470050599133
0.6923076923076923	0.358974358974359	0.3034428429628844
0.717948717948718	0.358974358974359	0.3166657074139628
0.7435897435897436	0.358974358974359	0.30399186903615255
0.7692307692307693	0.358974358974359	0.2617324563457571
0.7948717948717948	0.358974358974359	0.19567396366019227
0.8205128205128205	0.358974358974359	0.12157287570118773
0.8461538461538461	0.358974358974359	0.05715481544111561
0.8717948717948718	0.358974358974359	0.013878289259881419
0.8974358974358975	0.358974358974359	-0.005958388795726261
0.9230769230769231	0.358974358974359	-0.009119866287792168
0.9487179487179487	0.358974358974359	-0.004490434826090882
0.9743589743589743	0.358974358974359	0.0006658682071855368
1.0	0.358974358974359	0.003152727398234197
0.0	0.38461538461538464	-0.030529333665793586
0.02564102564102564	0.38461538461538464	-0.023111896830207746
0.05128205128205128	0.38461538461538464	0.014755900027640722
0.07692307692307693	0.38461538461538464	0.09318643387972185
0.10256410256410256	0.38461538461538464	0.20806761051131695
0.1282051282051282	0.38461538461538464	0.3363288846590918
0.15384615384615385	0.38461538461538464	0.44920959404721156
0.1794871794871795	0.38461538461538464	0.5251475092730364
0.20512820512820512	0.38461538461538464	0.5662361983100024
0.23076923076923078	0.38461538461538464	0.5870069123391296
0.2564102564102564	0.38461538461538464	0.6018683222461877
0.28205128205128205	0.38461538461538464	0.6197538236417525
0.3076923076923077	0.38461538461538464	0.6409500866235094
0.3333333333333333	0.38461538461538464	0.6706631147124139
0.358974358974359	0.38461538461538464	0.7066194563429032
0.38461538461538464	0.38461538461538464	0.7416609191364629
0.41025641025641024	0.38461538461538464	0.7604649868997159
0.4358974358974359	0.38461538461538464	0.7433515762433123
0.46153846153846156	0.38461538461538464	0.6838162030281472
0.48717948717948717	0.38461538461538464	0.5864839074761531
0.5128205128205128	0.38461538461538464	0.4762883274678483
0.5384615384615384	0.38461538461538464	0.3808580883479905
0.5641025641025641	0.38461538461538464	0.3177608359969164
0.5897435897435898	0.38461538461538464	0.2912007294609575
0.6153846153846154	0.38461538461538464	0.2923854548923099
0.6410256410256411	0.38461538461538464	0.3147946674754332
0.6666666666666666	0.38461538461538464	0.3506104129532814
0.6923076923076923	0.38461538461538464	0.38886088069407865
0.717948717948718	0.38461538461538464	0.41508401430641984
0.7435897435897436	0.38461538461538464	0.41199362672696066
0.7692307692307693	0.38461538461538464	0.37245619946206215
0.7948717948717948	0.38461538461538464	0.2998485656168985
0.8205128205128205	0.38461538461538464	0.2110083672153492
0.8461538461538461	0.38461538461538464	0.1275225456278411
0.8717948717948718	0.38461538461538464	0.06459919990419091
0.8974358974358975	0.38461538461538464	0.027170277503047402
0.9230769230769231	0.38461538461538464	0.00916455275535107
0.9487179487179487	0.38461538461538464	0.002528963925297629
0.9743589743589743	0.38461538461538464	0.0006515732876252852
1.0	0.38461538461538464	0.00028327231198254775
0.0	0.41025641025641024	-0.026980992033757853
0.02564102564102564	0.41025641025641024	-0.021742327476146753
0.05128205128205128	0.41025641025641024	0.008317491565140344
0.07692307692307693	0.41025641025641024	0.07169455871250498
0.10256410256410256	0.41025641025641024	0.16679577680335228
0.1282051282051282	0.41025641025641024	0.27820180963309743
0.15384615384615385	0.41025641025641024	0.3855769104592613
0.1794871794871795	0.41025641025641024	0.4701035624487013
0.20512820512820512	0.41025641025641024	0.5277779175982156
0.23076923076923078	0.41025641025641024	0.564012950496264
0.2564102564102564	0.41025641025641024	0.588648732072601
0.28205128205128205	0.41025641025641024	0.6131992159364129
0.3076923076923077	0.41025641025641024	0.6428728698286059
0.3333333333333333	0.41025641025641024	0.6839308527234436
0.358974358974359	0.41025641025641024	0.7294409548088813
0.38461538461538464	0.41025641025641024	0.7650089201338364
0.41025641025641024	0.41025641025641024	0.7714589449163237
0.4358974358974359	0.41025641025641024	0.733054734480327
0.46153846153846156	0.41025641025641024	0.6535119365848828
0.48717948717948717	0.41025641025641024	0.5470538908093887
0.5128205128205128	0.41025641025641024	0.44104101403403645
0.5384615384615384	0.41025641025641024	0.3585195944748253
0.5641025641025641	0.41025641025641024	0.31089373042777
0.5897435897435898	0.41025641025641024	0.29908932411782846
0.6153846153846154	0.41025641025641024	0.3137979443806883
0.6410256410256411	0.41025641025641024	0.3486485612253716
0.6666666666666666	0.41025641025641024	0.39619150768934663
0.6923076923076923	0.41025641025641024	0.44628701560428596
0.717948717948718	0.41025641025641024	0.4861041642902653
0.7435897435897436	0.41025641025641024	0.4980006226091021
0.7692307692307693	0.41025641025641024	0.47230419802522056
0.7948717948717948	0.41025641025641024	0.40763990693880303
0.8205128205128205	0.41025641025641024	0.3168636450143713
0.8461538461538461	0.41025641025641024	0.22073093351857143
0.8717948717948718	0.41025641025641024	0.13695952296283306
0.8974358974358975	0.41025641025641024	0.07616817677672522
0.9230769230769231	0.41025641025641024	0.037505210733691376
0.9487179487179487	0.41025641025641024	0.016263844663281003
0.9743589743589743	0.41025641025641024	0.0059921510069397875
1.0	0.41025641025641024	0.0017389192993272665
0.0	0.4358974358974359	-0.020584482326852248
0.02564102564102564	0.4358974358974359	-0.018293687420842957
0.05128205128205128	0.4358974358974359	0.0006335439203710568
0.07692307692307693	0.4358974358974359	0.042677400635670146
0.10256410256410256	0.4358974358974359	0.1096363719428458
0.1282051282051282	0.4358974358974359	0.19592049457112895
0.15384615384615385	0.4358974358974359	0.29197626949075056
0.1794871794871795	0.4358974358974359	0.38318356282656885
0.20512820512820512	0.4358974358974359	0.45894146624077997
0.23076923076923078	0.4358974358974359	0.5139112878423829
0.2564102564102564	0.4358974358974359	0.5516245693767474
0.28205128205128205	0.4358974358974359	0.5850323452576885
0.3076923076923077	0.4358974358974359	0.6239043076321669
0.3333333333333333	0.4358974358974359	0.6753139449652676
0.358974358974359	0.4358974358974359	0.7279278397859649
0.38461538461538464	0.4358974358974359	0.7607723924628599
0.41025641025641024	0.4358974358974359	0.7521691278832836
0.4358974358974359	0.4358974358974359	0.6921773336608276
0.46153846153846156	0.4358974358974359	0.5958305963322881
0.48717948717948717	0.4358974358974359	0.4863931434542162
0.5128205128205128	0.4358974358974359	0.3908768864940142
0.5384615384615384	0.4358974358974359	0.3246276651531102
0.5641025641025641	0.4358974358974359	0.2917046947022272
0.5897435897435898	0.4358974358974359	0.2909301202458692
0.6153846153846154	0.4358974358974359	0.3146525288559191
0.6410256410256411	0.4358974358974359	0.35757364631011024
0.6666666666666666	0.4358974358974359	0.4123184125991021
0.6923076923076923	0.4358974358974359	0.46939926952854216
0.717948717948718	0.4358974358974359	0.5186894791037767
0.7435897435897436	0.4358974358974359	0.5448939155490513
0.7692307692307693	0.4358974358974359	0.5381397374240567
0.7948717948717948	0.4358974358974359	0.4923500475762111
0.8205128205128205	0.4358974358974359	0.41281690547744737
0.8461538461538461	0.4358974358974359	0.31436887534082864
0.8717948717948718	0.4358974358974359	0.21441249749108365
0.8974358974358975	0.4358974358974359	0.1304447838596146
0.9230769230769231	0.4358974358974359	0.0701976200741514
0.9487179487179487	0.4358974358974359	0.03429785328822672
0.9743589743589743	0.4358974358974359	0.016066096071603763
1.0	0.4358974358974359	0.007622691806487329
0.0	0.46153846153846156	-0.012920409202519793
0.02564102564102564	0.46153846153846156	-0.012853590209381234
0.05128205128205128	0.46153846153846156	-0.004277247703261923
0.07692307692307693	0.46153846153846156	0.017006813985754755
0.10256410256410256	0.46153846153846156	0.05541251776546166
0.1282051282051282	0.46153846153846156	0.11397199608732067
0.15384615384615385	0.46153846153846156	0.19293475509314142
0.1794871794871795	0.46153846153846156	0.28241495989109844
0.20512820512820512	0.46153846153846156	0.3673119024894785
0.23076923076923078	0.46153846153846156	0.4340368310388244
0.2564102564102564	0.46153846153846156	0.4809707851860651
0.28205128205128205	0.46153846153846156	0.5215001248053196
0.3076923076923077	0.46153846153846156	0.5681234732292744
0.3333333333333333	0.46153846153846156	0.6273230774992725
0.358974358974359	0.46153846153846156	0.6842433445702076
0.38461538461538464	0.46153846153846156	0.7139177189741366
0.41025641025641024	0.46153846153846156	0.694805160264506
0.4358974358974359	0.46153846153846156	0.6231579524616194
0.46153846153846156	0.46153846153846156	0.5225778720613554
0.48717948717948717	0.46153846153846156	0.4215051020215027
0.5128205128205128	0.46153846153846156	0.3436280850149557
0.5384615384615384	0.46153846153846156	0.29578067821580656
0.5641025641025641	0.46153846153846156	0.27530841380074067
0.5897435897435898	0.46153846153846156	0.28007417942477875
0.6153846153846154	0.46153846153846156	0.305497013253623
0.6410256410256411	0.46153846153846156	0.3487321013571122
0.6666666666666666	0.46153846153846156	0.4034311894428169
0.6923076923076923	0.46153846153846156	0.4610526768305027
0.717948717948718	0.46153846153846156	0.5140748003094443
0.7435897435897436	0.46153846153846156	0.5505037720347378
0.7692307692307693	0.46153846153846156	0.5619193645288952
0.7948717948717948	0.46153846153846156	0.5388322895715509
0.8205128205128205	0.46153846153846156	0.47805978076202466
0.8461538461538461	0.46153846153846156	0.38576237444973965
0.8717948717948718	0.46153846153846156	0.2767131558813381
0.8974358974358975	0.46153846153846156	0.17461862458706123
0.9230769230769231	0.46153846153846156	0.09664296999338637
0.9487179487179487	0.46153846153846156	0.04929646145643694
0.9743589743589743	0.46153846153846156	0.025514328066804644
1.0	0.46153846153846156	0.014122814741326354
0.0	0.48717948717948717	-0.005482753466805818
0.02564102564102564	0.48717948717948717	-0.005773812144319466
0.05128205128205128	0.48717948717948717	-0.003330694366884144
0.07692307692307693	0.48717948717948717	0.0038035389981118184
0.10256410256410256	0.48717948717948717	0.020668701801986492
0.1282051282051282	0.48717948717948717	0.054866125939767425
0.15384615384615385	0.48717948717948717	0.11245881073912953
0.1794871794871795	0.48717948717948717	0.18767206699596456
0.20512820512820512	0.48717948717948717	0.26483477504220393
0.23076923076923078	0.48717948717948717	0.3279422137070405
0.2564102564102564	0.48717948717948717	0.3740044181385834
0.28205128205128205	0.48717948717948717	0.416418289013638
0.3076923076923077	0.48717948717948717	0.46775594742118276
0.3333333333333333	0.48717948717948717	0.5316919244523259
0.358974358974359	0.48717948717948717	0.5908873578912157
0.38461538461538464	0.48717948717948717	0.6198643712704633
0.41025641025641024	0.48717948717948717	0.6001468943220131
0.4358974358974359	0.48717948717948717	0.5329590633686302
0.46153846153846156	0.48717948717948717	0.4447993715130734
0.48717948717948717	0.48717948717948717	0.3635917561668643
0.5128205128205128	0.48717948717948717	0.3078127446317112
0.5384615384615384	0.48717948717948717	0.27786570512314507
0.5641025641025641	0.48717948717948717	0.2667937463211896
0.5897435897435898	0.48717948717948717	0.272086894561907
0.6153846153846154	0.48717948717948717	0.2921101429380225
0.6410256410256411	0.48717948717948717	0.3274714058494131
0.6666666666666666	0.48717948717948717	0.374668501414482
0.6923076923076923	0.48717948717948717	0.42710990365206664
0.717948717948718	0.48717948717948717	0.4791011150708811
0.7435897435897436	0.48717948717948717	0.5210007257399004
0.7692307692307693	0.48717948717948717	0.5458159054234818
0.7948717948717948	0.48717948717948717	0.5421247326664552
0.8205128205128205	0.48717948717948717	0.5000230970454709
0.8461538461538461	0.48717948717948717	0.4177279319765986
0.8717948717948718	0.48717948717948717	0.3067324829243199
0.8974358974358975	0.48717948717948717	0.1948575267221223
0.9230769230769231	0.48717948717948717	0.10675034526496943
0.9487179487179487	0.48717948717948717	0.05365217671494406
0.9743589743589743	0.48717948717948717	0.028205674024281403
1.0	0.48717948717948717	0.016552936959426685
0.0	0.5128205128205128	0.00016738979935098305
0.02564102564102564	0.5128205128205128	0.0014711038642155584
0.05128205128205128	0.5128205128205128	0.0031315182266114685
0.07692307692307693	0.5128205128205128	0.005164614759594567
0.10256410256410256	0.5128205128205128	0.01109044562653923
0.1282051282051282	0.5128205128205128	0.028408352058360772
0.15384615384615385	0.5128205128205128	0.06428272803378596
0.1794871794871795	0.5128205128205128	0.11579027971252319
0.20512820512820512	0.5128205128205128	0.17048313535633097
0.23076923076923078	0.5128205128205128	0.21593741083840534
0.2564102564102564	0.5128205128205128	0.25188021368135066
0.28205128205128205	0.5128205128205128	0.29166820295915036
0.3076923076923077	0.5128205128205128	0.345452447004153
0.3333333333333333	0.5128205128205128	0.412049608883474
0.358974358974359	0.5128205128205128	0.4723233733996378
0.38461538461538464	0.5128205128205128	0.503116824248039
0.41025641025641024	0.5128205128205128	0.491142841789794
0.4358974358974359	0.5128205128205128	0.44089014437297125
0.46153846153846156	0.5128205128205128	0.37647063392923913
0.48717948717948717	0.5128205128205128	0.3206375220045272
0.5128205128205128	0.5128205128205128	0.28630811999172245
0.5384615384615384	0.5128205128205128	0.2707534686082914
0.5641025641025641	0.5128205128205128	0.26556071288693184
0.5897435897435898	0.5128205128205128	0.2680311188235685
0.6153846153846154	0.5128205128205128	0.27845637559281017
0.6410256410256411	0.5128205128205128	0.3011226276046892
0.6666666666666666	0.5128205128205128	0.3367082188234796
0.6923076923076923	0.5128205128205128	0.38122376294711635
0.717948717948718	0.5128205128205128	0.4295176423863292
0.7435897435897436	0.5128205128205128	0.4723683481659586
0.7692307692307693	0.5128205128205128	0.5033051647870372
0.7948717948717948	0.5128205128205128	0.5105287343985685
0.8205128205128205	0.5128205128205128	0.48088186515950043
0.8461538461538461	0.5128205128205128	0.4078064609665139
0.8717948717948718	0.5128205128205128	0.3002464628649122
0.8974358974358975	0.5128205128205128	0.18745081402192842
0.9230769230769231	0.5128205128205128	0.09791253856859683
0.9487179487179487	0.5128205128205128	0.04534915914319341
0.9743589743589743	0.5128205128205128	0.02225388950430332
1.0	0.5128205128205128	0.013243274786108586
0.0	0.5384615384615384	0.0029405227521181834
0.02564102564102564	0.5384615384615384	0.006928741958912566
0.05128205128205128	0.5384615384615384	0.011772071714038098
0.07692307692307693	0.5384615384615384	0.015814776424218184
0.10256410256410256	0.5384615384615384	0.01967017971029296
0.1282051282051282	0.5384615384615384	0.027779042612232487
0.15384615384615385	0.5384615384615384	0.04556507671893481
0.1794871794871795	0.5384615384615384	0.07205098047127502
0.20512820512820512	0.5384615384615384	0.10004662243890106
0.23076923076923078	0.5384615384615384	0.12383105738483825
0.2564102564102564	0.5384615384615384	0.14777507692109365
0.28205128205128205	0.5384615384615384	0.1849049436581941
0.3076923076923077	0.5384615384615384	0.2412806874068613
0.3333333333333333	0.5384615384615384	0.30979966010748267
0.358974358974359	0.5384615384615384	0.36973399990593614
0.38461538461538464	0.5384615384615384	0.4015867529246243
0.41025641025641024	0.5384615384615384	0.3982022580245936
0.4358974358974359	0.5384615384615384	0.3665401444569319
0.46153846153846156	0.5384615384615384	0.32626113625536307
0.48717948717948717	0.5384615384615384	0.2933370493800691
0.5128205128205128	0.5384615384615384	0.2758172877235193
0.5384615384615384	0.5384615384615384	0.27005601603204515
0.5641025641025641	0.5384615384615384	0.2678636260054319
0.5897435897435898	0.5384615384615384	0.26637999713086996
0.6153846153846154	0.5384615384615384	0.26693183048402813
0.6410256410256411	0.5384615384615384	0.27703798901024573
0.6666666666666666	0.5384615384615384	0.30146436392363024
0.6923076923076923	0.5384615384615384	0.33828301186609505
0.717948717948718	0.5384615384615384	0.3814083548145478
0.7435897435897436	0.5384615384615384	0.4204854136243748
0.7692307692307693	0.5384615384615384	0.44920657724484403
0.7948717948717948	0.5384615384615384	0.4572701846258458
0.8205128205128205	0.5384615384615384	0.4320166930878824
0.8461538461538461	0.5384615384615384	0.3655689627775752
0.8717948717948718	0.5384615384615384	0.2651717217562007
0.8974358974358975	0.5384615384615384	0.15883791215076162
0.9230769230769231	0.5384615384615384	0.0751386454350856
0.9487179487179487	0.5384615384615384	0.028010316381766456
0.9743589743589743	0.5384615384615384	0.01002623888367584
1.0	0.5384615384615384	0.0055551139661958225
0.0	0.5641025641025641	0.0025355341786301834
0.02564102564102564	0.5641025641025641	0.009247202135829035
0.05128205128205128	0.5641025641025641	0.01899078024900772
0.07692307692307693	0.5641025641025641	0.028583013499615745
0.10256410256410256	0.5641025641025641	0.03537018403700373
0.1282051282051282	0.5641025641025641	0.040122631623843746
0.15384615384615385	0.5641025641025641	0.04621530940621603
0.1794871794871795	0.5641025641025641	0.05441234613279131
0.20512820512820512	0.5641025641025641	0.0627952731925217
0.23076923076923078	0.5641025641025641	0.07196447542640183
0.2564102564102564	0.5641025641025641	0.09007940277819936
0.28205128205128205	0.5641025641025641	0.12900458803999018
0.3076923076923077	0.5641025641025641	0.18999280376481437
0.3333333333333333	0.5641025641025641	0.2602683106476854
0.358974358974359	0.5641025641025641	0.31761905820856084
0.38461538461538464	0.5641025641025641	0.3462749163530319
0.41025641025641024	0.5641025641025641	0.3450848776281344
0.4358974358974359	0.5641025641025641	0.3237041133660208
0.46153846153846156	0.5641025641025641	0.29853443257826023
0.48717948717948717	0.5641025641025641	0.280070431096221
0.5128205128205128	0.5641025641025641	0.27276398066811464
0.5384615384615384	0.5641025641025641	0.2726313614572611
0.5641025641025641	0.5641025641025641	0.27186980950733897
0.5897435897435898	0.5641025641025641	0.26732600621799174
0.6153846153846154	0.5641025641025641	0.2607823128972912
0.6410256410256411	0.5641025641025641	0.26203388452459936
0.6666666666666666	0.5641025641025641	0.2785672797673572
0.6923076923076923	0.5641025641025641	0.30910834045850333
0.717948717948718	0.5641025641025641	0.3455538918306317
0.7435897435897436	0.5641025641025641	0.3759764227250082
0.7692307692307693	0.5641025641025641	0.39487521281453786
0.7948717948717948	0.5641025641025641	0.3953568848025336
0.8205128205128205	0.5641025641025641	0.368113658123132
0.8461538461538461	0.5641025641025641	0.306236143908419
0.8717948717948718	0.5641025641025641	0.21545430857993522
0.8974358974358975	0.5641025641025641	0.12029248506839521
0.9230769230769231	0.5641025641025641	0.046561456500290054
0.9487179487179487	0.5641025641025641	0.007015767632371545
0.9743589743589743	0.5641025641025641	-0.005150492907746559
1.0	0.5641025641025641	-0.00461345049100517
0.0	0.5897435897435898	-0.0006801597756003261
0.02564102564102564	0.5897435897435898	0.008077070152848765
0.05128205128205128	0.5897435897435898	0.02266704674647279
0.07692307692307693	0.5897435897435898	0.03846961171408671
0.10256410256410256	0.5897435897435898	0.049931750860367385
0.1282051282051282	0.5897435897435898	0.05506585896223982
0.15384615384615385	0.5897435897435898	0.05644558982426224
0.1794871794871795	0.5897435897435898	0.05683271274716495
0.20512820512820512	0.5897435897435898	0.05841869304747358
0.23076923076923078	0.5897435897435898	0.06571992969707513
0.2564102564102564	0.5897435897435898	0.0882230479738032
0.28205128205128205	0.5897435897435898	0.13546091323220452
0.3076923076923077	0.5897435897435898	0.20374349824863458
0.3333333333333333	0.5897435897435898	0.2756607036350171
0.358974358974359	0.5897435897435898	0.32779030789683433
0.38461538461538464	0.5897435897435898	0.3477071530539307
0.41025641025641024	0.5897435897435898	0.3397139490170024
0.4358974358974359	0.5897435897435898	0.3168249439400573
0.46153846153846156	0.5897435897435898	0.2947533561976393
0.48717948717948717	0.5897435897435898	0.2810115164109289
0.5128205128205128	0.5897435897435898	0.27782266820597024
0.5384615384615384	0.5897435897435898	0.28054416551969813
0.5641025641025641	0.5897435897435898	0.2810583523887804
0.5897435897435898	0.5897435897435898	0.2755587128957087
0.6153846153846154	0.5897435897435898	0.2656998720372454
0.6410256410256411	0.5897435897435898	0.2623709877081094
0.6666666666666666	0.5897435897435898	0.27411503002939974
0.6923076923076923	0.5897435897435898	0.29912119181894636
0.717948717948718	0.5897435897435898	0.32712967343513244
0.7435897435897436	0.5897435897435898	0.34518336355593987
0.7692307692307693	0.5897435897435898	0.34957366703839876
0.7948717948717948	0.5897435897435898	0.3379112759710189
0.8205128205128205	0.5897435897435898	0.3054680875852413
0.8461538461538461	0.5897435897435898	0.24707573670422017
0.8717948717948718	0.5897435897435898	0.16659634754864833
0.8974358974358975	0.5897435897435898	0.08369553694516745
0.9230769230769231	0.5897435897435898	0.020045925049918346
0.9487179487179487	0.5897435897435898	-0.013004350858080351
0.9743589743589743	0.5897435897435898	-0.020765036942134305
1.0	0.5897435897435898	-0.015992121652984054
0.0	0.6153846153846154	-0.006131916125264172
0.02564102564102564	0.6153846153846154	0.0033897958676273837
0.05128205128205128	0.6153846153846154	0.021414594727206804
0.07692307692307693	0.6153846153846154	0.042171242208649456
0.10256410256410256	0.6153846153846154	0.057993360767128486
0.1282051282051282	0.6153846153846154	0.06541792421492752
0.15384615384615385	0.6153846153846154	0.06753050904470595
0.1794871794871795	0.6153846153846154	0.06927164527714752
0.20512820512820512	0.6153846153846154	0.07559059421585143
0.23076923076923078	0.6153846153846154	0.09241683551983598
0.2564102564102564	0.6153846153846154	0.12808004586762245
0.28205128205128205	0.6153846153846154	0.18860575921310058
0.3076923076923077	0.6153846153846154	0.2654046508809175
0.3333333333333333	0.6153846153846154	0.3376599743646983
0.358974358974359	0.6153846153846154	0.38149389726127425
0.38461538461538464	0.6153846153846154	0.38792958643516434
0.41025641025641024	0.6153846153846154	0.3664569672980087
0.4358974358974359	0.6153846153846154	0.3338986012816764
0.46153846153846156	0.6153846153846154	0.30702242656542184
0.48717948717948717	0.6153846153846154	0.2919784420509329
0.5128205128205128	0.6153846153846154	0.28949539519784767
0.5384615384615384	0.6153846153846154	0.29385039902016824
0.5641025641025641	0.6153846153846154	0.29608712267987086
0.5897435897435898	0.6153846153846154	0.2915586812938121
0.6153846153846154	0.6153846153846154	0.28124235197009767
0.6410256410256411	0.6153846153846154	0.2759366975388505
0.6666666666666666	0.6153846153846154	0.2839519945598339
0.6923076923076923	0.6153846153846154	0.3027019604701288
0.717948717948718	0.6153846153846154	0.32082040077709995
0.7435897435897436	0.6153846153846154	0.32548342085417215
0.7692307692307693	0.6153846153846154	0.31522900773429974
0.7948717948717948	0.6153846153846154	0.29176895739269987
0.8205128205128205	0.6153846153846154	0.2544857276303834
0.8461538461538461	0.6153846153846154	0.19975078304943047
0.8717948717948718	0.6153846153846154	0.12930895765541284
0.8974358974358975	0.6153846153846154	0.057637898118334946
0.9230769230769231	0.6153846153846154	0.0020169184641299956
0.9487179487179487	0.6153846153846154	-0.027258937523657444
0.9743589743589743	0.6153846153846154	-0.033226697461999244
1.0	0.6153846153846154	-0.026066736011301973
0.0	0.6410256410256411	-0.013595980709566654
0.02564102564102564	0.6410256410256411	-0.005219848728776129
0.05128205128205128	0.6410256410256411	0.013755803358243423
0.07692307692307693	0.6410256410256411	0.037043361587918704
0.10256410256410256	0.6410256410256411	0.0558749978103746
0.1282051282051282	0.6410256410256411	0.06629397095921906
0.15384615384615385	0.6410256410256411	0.07240792990422118
0.1794871794871795	0.6410256410256411	0.08103480404939756
0.20512820512820512	0.6410256410256411	0.09875873871946501
0.23076923076923078	0.6410256410256411	0.13138024598178114
0.2564102564102564	0.6410256410256411	0.18464944033192088
0.28205128205128205	0.6410256410256411	0.2604202556745552
0.3076923076923077	0.6410256410256411	0.34534440356904805
0.3333333333333333	0.6410256410256411	0.4160836497088079
0.358974358974359	0.6410256410256411	0.4491738932268762
0.38461538461538464	0.6410256410256411	0.4396382523746073
0.41025641025641024	0.6410256410256411	0.40233003879880774
0.4358974358974359	0.6410256410256411	0.3580147546462274
0.46153846153846156	0.6410256410256411	0.32483554290278843
0.48717948717948717	0.6410256410256411	0.3076629239535897
0.5128205128205128	0.6410256410256411	0.3054935877180489
0.5384615384615384	0.6410256410256411	0.3111975760336977
0.5641025641025641	0.6410256410256411	0.31510435091404704
0.5897435897435898	0.6410256410256411	0.3121838882212178
0.6153846153846154	0.6410256410256411	0.30263535288307486
0.6410256410256411	0.6410256410256411	0.29626895682507015
0.6666666666666666	0.6410256410256411	0.30035853727644407
0.6923076923076923	0.6410256410256411	0.3120622967894999
0.717948717948718	0.6410256410256411	0.3206512350989257
0.7435897435897436	0.6410256410256411	0.31461111379667017
0.7692307692307693	0.6410256410256411	0.29417973464547087
0.7948717948717948	0.6410256410256411	0.26322587271673875
0.8205128205128205	0.6410256410256411	0.2235315335823139
0.8461538461538461	0.6410256410256411	0.17261193106003242
0.8717948717948718	0.6410256410256411	0.11067627040400715
0.8974358974358975	0.6410256410256411	0.04800160712179762
0.9230769230769231	0.6410256410256411	-0.0019965866199252455
0.9487179487179487	0.6410256410256411	-0.029956600682490904
0.9743589743589743	0.6410256410256411	-0.03677470271791188
1.0	0.6410256410256411	-0.030033998303286718
0.0	0.6666666666666666	-0.0229823873913871
0.02564102564102564	0.6666666666666666	-0.018082258860841867
0.05128205128205128	0.6666666666666666	-0.0012572427953267873
0.07692307692307693	0.6666666666666666	0.02161202674932201
0.10256410256410256	0.6666666666666666	0.041713381334895244
0.1282051282051282	0.6666666666666666	0.05504213626096804
0.15384615384615385	0.6666666666666666	0.06623921637737959
0.1794871794871795	0.6666666666666666	0.08312135358310817
0.20512820512820512	0.6666666666666666	0.11306778507880343
0.23076923076923078	0.6666666666666666	0.16135099016953375
0.2564102564102564	0.6666666666666666	0.23107058698421118
0.28205128205128205	0.6666666666666666	0.32010203184415753
0.3076923076923077	0.6666666666666666	0.4109236229509537
0.3333333333333333	0.6666666666666666	0.4783801649986003
0.358974358974359	0.6666666666666666	0.5001672224083151
0.38461538461538464	0.6666666666666666	0.47562842827115465
0.41025641025641024	0.6666666666666666	0.4248249035436299
0.4358974358974359	0.6666666666666666	0.3719568088755024
0.46153846153846156	0.6666666666666666	0.33574760489411754
0.48717948717948717	0.6666666666666666	0.3190356470335827
0.5128205128205128	0.6666666666666666	0.3184644323167271
0.5384615384615384	0.6666666666666666	0.3254840224830529
0.5641025641025641	0.6666666666666666	0.33041235489475973
0.5897435897435898	0.6666666666666666	0.32877375344495724
0.6153846153846154	0.6666666666666666	0.3203302928281712
0.6410256410256411	0.6666666666666666	0.31333648649240575
0.6666666666666666	0.6666666666666666	0.3135739755964225
0.6923076923076923	0.6666666666666666	0.3186607637534451
0.717948717948718	0.6666666666666666	0.3201235663758355
0.7435897435897436	0.6666666666666666	0.30847959124740115
0.7692307692307693	0.6666666666666666	0.2843737740079944
0.7948717948717948	0.6666666666666666	0.25129446107938913
0.8205128205128205	0.6666666666666666	0.2115776356404825
0.8461538461538461	0.6666666666666666	0.16400627121097178
0.8717948717948718	0.6666666666666666	0.10878183367946488
0.8974358974358975	0.6666666666666666	0.05377485277700746
0.9230769230769231	0.6666666666666666	0.009107210221025452
0.9487179487179487	0.6666666666666666	-0.01760126296987448
0.9743589743589743	0.6666666666666666	-0.026507963272474365
1.0	0.6666666666666666	-0.023219700362480118
0.0	0.6923076923076923	-0.03348013506192927
0.02564102564102564	0.6923076923076923	-0.03395003417617315
0.05128205128205128	0.6923076923076923	-0.021870316928431093
0.07692307692307693	0.6923076923076923	-0.0018198233302703665
0.10256410256410256	0.6923076923076923	0.018183456747396184
0.1282051282051282	0.6923076923076923	0.03405100878494796
0.15384615384615385	0.6923076923076923	0.04982917501440988
0.1794871794871795	0.6923076923076923	0.07308404918780553
0.20512820512820512	0.6923076923076923	0.11129953839734724
0.23076923076923078	0.6923076923076923	0.16954089861046476
0.2564102564102564	0.6923076923076923	0.24926523587462307
0.28205128205128205	0.6923076923076923	0.3456369873883261
0.3076923076923077	0.6923076923076923	0.4385568556147569
0.3333333333333333	0.6923076923076923	0.502160616173487
0.358974358974359	0.6923076923076923	0.5157382032330154
0.38461538461538464	0.6923076923076923	0.48199517809459413
0.41025641025641024	0.6923076923076923	0.42437513947414973
0.4358974358974359	0.6923076923076923	0.36878508706488594
0.46153846153846156	0.6923076923076923	0.33340807955646334
0.48717948717948717	0.6923076923076923	0.3190269137338768
0.5128205128205128	0.6923076923076923	0.3203747643931676
0.5384615384615384	0.6923076923076923	0.32828689100037267
0.5641025641025641	0.6923076923076923	0.3338802920582259
0.5897435897435898	0.6923076923076923	0.3337332116357537
0.6153846153846154	0.6923076923076923	0.32727909367804453
0.6410256410256411	0.6923076923076923	0.32087571365778184
0.6666666666666666	0.6923076923076923	0.31871297604892607
0.6923076923076923	0.6923076923076923	0.31931768727489335
0.717948717948718	0.6923076923076923	0.31713431035075756
0.7435897435897436	0.6923076923076923	0.30461023182461866
0.7692307692307693	0.6923076923076923	0.2814702112214933
0.7948717948717948	0.6923076923076923	0.24909113881263104
0.8205128205128205	0.6923076923076923	0.20953127295894747
0.8461538461538461	0.6923076923076923	0.16367931862065557
0.8717948717948718	0.6923076923076923	0.11361658323094205
0.8974358974358975	0.6923076923076923	0.06654532300420869
0.9230769230769231	0.6923076923076923	0.029469705839065868
0.9487179487179487	0.6923076923076923	0.006691775943542205
0.9743589743589743	0.6923076923076923	-0.0033953154373761955
1.0	0.6923076923076923	-0.005443652100942946
0.0	0.717948717948718	-0.04284011363112523
0.02564102564102564	0.717948717948718	-0.04911974039488442
0.05128205128205128	0.717948717948718	-0.04283856880468483
0.07692307692307693	0.717948717948718	-0.026791178936085524
0.10256410256410256	0.717948717948718	-0.007751860147412461
0.1282051282051282	0.717948717948718	0.009909861825817507
0.15384615384615385	0.717948717948718	0.02859021552813553
0.1794871794871795	0.717948717948718	0.054455335058654485
0.20512820512820512	0.717948717948718	0.0944795401172977
0.23076923076923078	0.717948717948718	0.15396821539166908
0.2564102564102564	0.717948717948718	0.23419370442325885
0.28205128205128205	0.717948717948718	0.3296777022809565
0.3076923076923077	0.717948717948718	0.4203103766094214
0.3333333333333333	0.717948717948718	0.481203690998499
0.358974358974359	0.717948717948718	0.4933180570908675
0.38461538461538464	0.717948717948718	0.4603149191301288
0.41025641025641024	0.717948717948718	0.4053411534469544
0.4358974358974359	0.717948717948718	0.35310903478516253
0.46153846153846156	0.717948717948718	0.3203368547256454
0.48717948717948717	0.717948717948718	0.3071105002115408
0.5128205128205128	0.717948717948718	0.3083684375893958
0.5384615384615384	0.717948717948718	0.3161103436104345
0.5641025641025641	0.717948717948718	0.32284988511746765
0.5897435897435898	0.717948717948718	0.32574296348519294
0.6153846153846154	0.717948717948718	0.32329326542158293
0.6410256410256411	0.717948717948718	0.31970792629694494
0.6666666666666666	0.717948717948718	0.31774830139395516
0.6923076923076923	0.717948717948718	0.3167624292046554
0.717948717948718	0.717948717948718	0.3135098180466854
0.7435897435897436	0.717948717948718	0.3015909809478392
0.7692307692307693	0.717948717948718	0.2793149941905015
0.7948717948717948	0.717948717948718	0.24606321222463964
0.8205128205128205	0.717948717948718	0.20425907823595707
0.8461538461538461	0.717948717948718	0.1579302966888672
0.8717948717948718	0.717948717948718	0.11221823367104905
0.8974358974358975	0.717948717948718	0.07444887473587676
0.9230769230769231	0.717948717948718	0.04828428449647099
0.9487179487179487	0.717948717948718	0.033273300858806976
0.9743589743589743	0.717948717948718	0.024545108625158834
1.0	0.717948717948718	0.017472617804027642
0.0	0.7435897435897436	-0.04684059266280694
0.02564102564102564	0.7435897435897436	-0.057349074877761065
0.05128205128205128	0.7435897435897436	-0.05635441440627913
0.07692307692307693	0.7435897435897436	-0.044949169582524935
0.10256410256410256	0.7435897435897436	-0.028370310876216553
0.1282051282051282	0.7435897435897436	-0.011001426329264636
0.15384615384615385	0.7435897435897436	0.0076850761129834
0.1794871794871795	0.7435897435897436	0.03183480646017828
0.20512820512820512	0.7435897435897436	0.06724597646430798
0.23076923076923078	0.7435897435897436	0.11941570200315961
0.2564102564102564	0.7435897435897436	0.19054145657346028
0.28205128205128205	0.7435897435897436	0.27663016149779085
0.3076923076923077	0.7435897435897436	0.3604040490846714
0.3333333333333333	0.7435897435897436	0.41987228017183786
0.358974358974359	0.7435897435897436	0.437684907033848
0.38461538461538464	0.7435897435897436	0.41579579108070536
0.41025641025641024	0.7435897435897436	0.3730515861673921
0.4358974358974359	0.7435897435897436	0.3298518632533599
0.46153846153846156	0.7435897435897436	0.30057766953476
0.48717948717948717	0.7435897435897436	0.28622419096981316
0.5128205128205128	0.7435897435897436	0.2844112614501206
0.5384615384615384	0.7435897435897436	0.29030676533156535
0.5641025641025641	0.7435897435897436	0.29839771610536925
0.5897435897435898	0.7435897435897436	0.3057734381631343
0.6153846153846154	0.7435897435897436	0.3093123296332108
0.6410256410256411	0.7435897435897436	0.31085835986857163
0.6666666666666666	0.7435897435897436	0.31170577875017763
0.6923076923076923	0.7435897435897436	0.3112620553251968
0.717948717948718	0.7435897435897436	0.30724333701030004
0.7435897435897436	0.7435897435897436	0.2937884196573304
0.7692307692307693	0.7435897435897436	0.2686491771914616
0.7948717948717948	0.7435897435897436	0.23101006565916749
0.8205128205128205	0.7435897435897436	0.1849433743743958
0.8461538461538461	0.7435897435897436	0.1377011778808541
0.8717948717948718	0.7435897435897436	0.09697818297293335
0.8974358974358975	0.7435897435897436	0.06973064159347694
0.9230769230769231	0.7435897435897436	0.056191257406274515
0.9487179487179487	0.7435897435897436	0.05109083896584794
0.9743589743589743	0.7435897435897436	0.04610032416511133
1.0	0.7435897435897436	0.03629868389854496
0.0	0.7692307692307693	-0.04143677870993248
0.02564102564102564	0.7692307692307693	-0.05306010909781407
0.05128205128205128	0.7692307692307693	-0.05608258090236829
0.07692307692307693	0.7692307692307693	-0.05039390719519032
0.10256410256410256	0.7692307692307693	-0.039254849408395256
0.1282051282051282	0.7692307692307693	-0.025989758945979692
0.15384615384615385	0.7692307692307693	-0.01101968722532549
0.1794871794871795	0.7692307692307693	0.007907182716180112
0.20512820512820512	0.7692307692307693	0.03478567783284068
0.23076923076923078	0.7692307692307693	0.07466043819682613
0.2564102564102564	0.7692307692307693	0.1309633336506086
0.28205128205128205	0.7692307692307693	0.20246671489827325
0.3076923076923077	0.7692307692307693	0.2764556135119307
0.3333333333333333	0.7692307692307693	0.3348330115932247
0.358974358974359	0.7692307692307693	0.3618893135358579
0.38461538461538464	0.7692307692307693	0.35666116560891686
0.41025641025641024	0.7692307692307693	0.3319609019051629
0.4358974358974359	0.7692307692307693	0.30234049167247284
0.46153846153846156	0.7692307692307693	0.27894628255639276
0.48717948717948717	0.7692307692307693	0.26372746247060996
0.5128205128205128	0.7692307692307693	0.2576005187536476
0.5384615384615384	0.7692307692307693	0.2597937051871393
0.5641025641025641	0.7692307692307693	0.26753241756353585
0.5897435897435898	0.7692307692307693	0.2783274615093076
0.6153846153846154	0.7692307692307693	0.2877826068338741
0.6410256410256411	0.7692307692307693	0.2954335721103076
0.6666666666666666	0.7692307692307693	0.3005266542233287
0.6923076923076923	0.7692307692307693	0.30118221974206255
0.717948717948718	0.7692307692307693	0.29473364677027025
0.7435897435897436	0.7692307692307693	0.2760484734328114
0.7692307692307693	0.7692307692307693	0.2442513618086883
0.7948717948717948	0.7692307692307693	0.20063401973732048
0.8205128205128205	0.7692307692307693	0.15153301946220218
0.8461538461538461	0.7692307692307693	0.10585152239221489
0.8717948717948718	0.7692307692307693	0.07162569484735179
0.8974358974358975	0.7692307692307693	0.05422611016154589
0.9230769230769231	0.7692307692307693	0.05117405128581479
0.9487179487179487	0.7692307692307693	0.05425328076961782
0.9743589743589743	0.7692307692307693	0.05339361015449872
1.0	0.7692307692307693	0.04374865019908168
0.0	0.7948717948717948	-0.025799899831861872
0.02564102564102564	0.7948717948717948	-0.03539716575408584
0.05128205128205128	0.7948717948717948	-0.04150170277631356
0.07692307692307693	0.7948717948717948	-0.04324474555510727
0.10256410256410256	0.7948717948717948	-0.041211068522024843
0.1282051282051282	0.7948717948717948	-0.03620985713028698
0.15384615384615385	0.7948717948717948	-0.028227873372786056
0.1794871794871795	0.7948717948717948	-0.016349118353754976
0.20512820512820512	0.7948717948717948	0.0012935526277713843
0.23076923076923078	0.7948717948717948	0.028552100248213544
0.2564102564102564	0.7948717948717948	0.06966389627320961
0.28205128205128205	0.7948717948717948	0.12604391196228248
0.3076923076923077	0.7948717948717948	0.18935684752840204
0.3333333333333333	0.7948717948717948	0.2449967691175924
0.358974358974359	0.7948717948717948	0.2789403268726711
0.38461538461538464	0.7948717948717948	0.28828825110543604
0.41025641025641024	0.7948717948717948	0.2812881145945515
0.4358974358974359	0.7948717948717948	0.2674159662082698
0.46153846153846156	0.7948717948717948	0.2538204673694698
0.48717948717948717	0.7948717948717948	0.24150904445255073
0.5128205128205128	0.7948717948717948	0.23273529540677348
0.5384615384615384	0.7948717948717948	0.2299230851077352
0.5641025641025641	0.7948717948717948	0.2337324912558057
0.5897435897435898	0.7948717948717948	0.24381688644770785
0.6153846153846154	0.7948717948717948	0.25620100420386077
0.6410256410256411	0.7948717948717948	0.2686920869742758
0.6666666666666666	0.7948717948717948	0.27777958056098995
0.6923076923076923	0.7948717948717948	0.27902023933653625
0.717948717948718	0.7948717948717948	0.2685994751235772
0.7435897435897436	0.7948717948717948	0.2428872157471263
0.7692307692307693	0.7948717948717948	0.20417066518134855
0.7948717948717948	0.7948717948717948	0.1572499801615912
0.8205128205128205	0.7948717948717948	0.11010195675020429
0.8461538461538461	0.7948717948717948	0.07072414841334554
0.8717948717948718	0.7948717948717948	0.044806217788670076
0.8974358974358975	0.7948717948717948	0.035085331689231565
0.9230769230769231	0.7948717948717948	0.037782014230487826
0.9487179487179487	0.7948717948717948	0.04460661070003428
0.9743589743589743	0.7948717948717948	0.04633191578072284
1.0	0.7948717948717948	0.03889643099485767
0.0	0.8205128205128205	-0.004795828891582745
0.02564102564102564	0.8205128205128205	-0.010935355987603588
0.05128205128205128	0.8205128205128205	-0.01988363279879517
0.07692307692307693	0.8205128205128205	-0.030004165593650753
0.10256410256410256	0.8205128205128205	-0.03865224094044441
0.1282051282051282	0.8205128205128205	-0.0434159603220164
0.15384615384615385	0.8205128205128205	-0.04323388438304355
0.1794871794871795	0.8205128205128205	-0.038077840726013355
0.20512820512820512	0.8205128205128205	-0.027829642343428565
0.23076923076923078	0.8205128205128205	-0.009801454003039792
0.2564102564102564	0.8205128205128205	0.020447677408159462
0.28205128205128205	0.8205128205128205	0.06559029759541259
0.3076923076923077	0.8205128205128205	0.11968588604204876
0.3333333333333333	0.8205128205128205	0.1700782651870218
0.358974358974359	0.8205128205128205	0.20445227482785094
0.38461538461538464	0.8205128205128205	0.22020291340656042
0.41025641025641024	0.8205128205128205	0.2243437430124339
0.4358974358974359	0.8205128205128205	0.2237291143545814
0.46153846153846156	0.8205128205128205	0.22162912084962103
0.48717948717948717	0.8205128205128205	0.21601399329410792
0.5128205128205128	0.8205128205128205	0.20757464483056667
0.5384615384615384	0.8205128205128205	0.19983414952012618
0.5641025641025641	0.8205128205128205	0.1966636778000118
0.5897435897435898	0.8205128205128205	0.2012243592551467
0.6153846153846154	0.8205128205128205	0.2119127406004531
0.6410256410256411	0.8205128205128205	0.2260553025599202
0.6666666666666666	0.8205128205128205	0.23764698407874765
0.6923076923076923	0.8205128205128205	0.2393986438616012
0.717948717948718	0.8205128205128205	0.2260773649667963
0.7435897435897436	0.8205128205128205	0.19573013029272118
0.7692307692307693	0.8205128205128205	0.15397953568003014
0.7948717948717948	0.8205128205128205	0.10888913620197538
0.8205128205128205	0.8205128205128205	0.06889686469429322
0.8461538461538461	0.8205128205128205	0.03939938936549133
0.8717948717948718	0.8205128205128205	0.022470245783053976
0.8974358974358975	0.8205128205128205	0.018160994621055197
0.9230769230769231	0.8205128205128205	0.02270781872809444
0.9487179487179487	0.8205128205128205	0.029712107711700037
0.9743589743589743	0.8205128205128205	0.03236600257690662
1.0	0.8205128205128205	0.027766322853856776
0.0	0.8461538461538461	0.013086235632327968
0.02564102564102564	0.8461538461538461	0.00940221376328111
0.05128205128205128	0.8461538461538461	-0.0024797846591765285
0.07692307692307693	0.8461538461538461	-0.019673926721414083
0.10256410256410256	0.8461538461538461	-0.03643861806578606
0.1282051282051282	0.8461538461538461	-0.04802696647511776
0.15384615384615385	0.8461538461538461	-0.053237724658130633
0.1794871794871795	0.8461538461538461	-0.052937610271378846
0.20512820512820512	0.8461538461538461	-0.04756847987135047
0.23076923076923078	0.8461538461538461	-0.034395237500677564
0.2564102564102564	0.8461538461538461	-0.008999343886497264
0.28205128205128205	0.8461538461538461	0.030636441235320937
0.3076923076923077	0.8461538461538461	0.07825851352781218
0.3333333333333333	0.8461538461538461	0.12145599905697567
0.358974358974359	0.8461538461538461	0.1496210083330839
0.38461538461538464	0.8461538461538461	0.16235161329662048
0.41025641025641024	0.8461538461538461	0.16822838169618792
0.4358974358974359	0.8461538461538461	0.17400274821163808
0.46153846153846156	0.8461538461538461	0.1803029031649291
0.48717948717948717	0.8461538461538461	0.18164124042826918
0.5128205128205128	0.8461538461538461	0.17553784146575266
0.5384615384615384	0.8461538461538461	0.1645598278782351
0.5641025641025641	0.8461538461538461	0.15429897050591007
0.5897435897435898	0.8461538461538461	0.15096584896345083
0.6153846153846154	0.8461538461538461	0.1561608034108584
0.6410256410256411	0.8461538461538461	0.16829917865245853
0.6666666666666666	0.8461538461538461	0.1806058364605802
0.6923076923076923	0.8461538461538461	0.18404227142967117
0.717948717948718	0.8461538461538461	0.1719110746894836
0.7435897435897436	0.8461538461538461	0.14277317544238496
0.7692307692307693	0.8461538461538461	0.103692016102706
0.7948717948717948	0.8461538461538461	0.06438390862422955
0.8205128205128205	0.8461538461538461	0.033090996403158136
0.8461538461538461	0.8461538461538461	0.013131756729638549
0.8717948717948718	0.8461538461538461	0.004080562894222374
0.8974358974358975	0.8461538461538461	0.004306704371716731
0.9230769230769231	0.8461538461538461	0.010435364952572917
0.9487179487179487	0.8461538461538461	0.01771173254363628
0.9743589743589743	0.8461538461538461	0.021241090718763712
1.0	0.8461538461538461	0.018978884280885944
0.0	0.8717948717948718	0.020934584498682296
0.02564102564102564	0.8717948717948718	0.01736725066817634
0.05128205128205128	0.8717948717948718	0.0031378717962138904
0.07692307692307693	0.8717948717948718	-0.017235839113283316
0.10256410256410256	0.8717948717948718	-0.03608315029428775
0.1282051282051282	0.8717948717948718	-0.048547162781658465
0.15384615384615385	0.8717948717948718	-0.05512218329110398
0.1794871794871795	0.8717948717948718	-0.05777384719084522
0.20512820512820512	0.8717948717948718	-0.05594006720415012
0.23076923076923078	0.8717948717948718	-0.045073439314452166
0.2564102564102564	0.8717948717948718	-0.020580990823335702
0.28205128205128205	0.8717948717948718	0.017415806719740107
0.3076923076923077	0.8717948717948718	0.060401675542242114
0.3333333333333333	0.8717948717948718	0.09539426709504167
0.358974358974359	0.8717948717948718	0.11363900360077751
0.38461538461538464	0.8717948717948718	0.11761520369695574
0.41025641025641024	0.8717948717948718	0.11824744527457057
0.4358974358974359	0.8717948717948718	0.12334140353189836
0.46153846153846156	0.8717948717948718	0.13245302636828943
0.48717948717948717	0.8717948717948718	0.1379865322951257
0.5128205128205128	0.8717948717948718	0.13471327389984272
0.5384615384615384	0.8717948717948718	0.12324954595737887
0.5641025641025641	0.8717948717948718	0.10891759749412519
0.5897435897435898	0.8717948717948718	0.09897194796987534
0.6153846153846154	0.8717948717948718	0.09753793458148143
0.6410256410256411	0.8717948717948718	0.10522590001010568
0.6666666666666666	0.8717948717948718	0.11677252202340697
0.6923076923076923	0.8717948717948718	0.123275792900115
0.717948717948718	0.8717948717948718	0.1168028197923082
0.7435897435897436	0.8717948717948718	0.09466437159907504
0.7692307692307693	0.8717948717948718	0.06259328144061209
0.7948717948717948	0.8717948717948718	0.029942550736489763
0.8205128205128205	0.8717948717948718	0.004860470841464738
0.8461538461538461	0.8717948717948718	-0.009293114031224792
0.8717948717948718	0.8717948717948718	-0.012923710269729383
0.8974358974358975	0.8717948717948718	-0.008010814860393397
0.9230769230769231	0.8717948717948718	0.001914510761992481
0.9487179487179487	0.8717948717948718	0.012001868681361083
0.9743589743589743	0.8717948717948718	0.01755320040499684
1.0	0.8717948717948718	0.016763770870601265
0.0	0.8974358974358975	0.017454977747252992
0.02564102564102564	0.8974358974358975	0.012200282114387782
0.05128205128205128	0.8974358974358975	-0.0025974060224071395
0.07692307692307693	0.8974358974358975	-0.02110873951959811
0.10256410256410256	0.8974358974358975	-0.03567685302593196
0.1282051282051282	0.8974358974358975	-0.04368439615705798
0.15384615384615385	0.8974358974358975	-0.04867878794543544
0.1794871794871795	0.8974358974358975	-0.05359766155145275
0.20512820512820512	0.8974358974358975	-0.055665439551682495
0.23076923076923078	0.8974358974358975	-0.04733959953130121
0.2564102564102564	0.8974358974358975	-0.023557360215760083
0.28205128205128205	0.8974358974358975	0.013013531495422384
0.3076923076923077	0.8974358974358975	0.051273432988974334
0.3333333333333333	0.8974358974358975	0.07801188751903738
0.358974358974359	0.8974358974358975	0.086616664999725
0.38461538461538464	0.8974358974358975	0.08203680483882445
0.41025641025641024	0.8974358974358975	0.07657243572650094
0.4358974358974359	0.8974358974358975	0.0786017893967215
0.46153846153846156	0.8974358974358975	0.08738660231603944
0.48717948717948717	0.8974358974358975	0.09483062904532547
0.5128205128205128	0.8974358974358975	0.09441386658442924
0.5384615384615384	0.8974358974358975	0.08508899963565524
0.5641025641025641	0.8974358974358975	0.07074794696476214
0.5897435897435898	0.8974358974358975	0.05782051629055205
0.6153846153846154	0.8974358974358975	0.05149716317091645
0.6410256410256411	0.8974358974358975	0.054543892805282636
0.6666666666666666	0.8974358974358975	0.06442301819364714
0.6923076923076923	0.8974358974358975	0.07384030229736101
0.717948717948718	0.8974358974358975	0.07428867699486492
0.7435897435897436	0.8974358974358975	0.060947510872693726
0.7692307692307693	0.8974358974358975	0.0365022074339722
0.7948717948717948	0.8974358974358975	0.00860197828723777
0.8205128205128205	0.8974358974358975	-0.014346105590064481
0.8461538461538461	0.8974358974358975	-0.02708069719361538
0.8717948717948718	0.8974358974358975	-0.02806085159298356
0.8974358974358975	0.8974358974358975	-0.01885941904282134
0.9230769230769231	0.8974358974358975	-0.00391483976167157
0.9487179487179487	0.8974358974358975	0.010438009410759336
0.9743589743589743	0.8974358974358975	0.01856542721553944
1.0	0.8974358974358975	0.018595943942288685
0.0	0.9230769230769231	0.007013850405970317
0.02564102564102564	0.9230769230769231	0.000021891399562798007
0.05128205128205128	0.9230769230769231	-0.012801304894479195
0.07692307692307693	0.9230769230769231	-0.02540748888432015
0.10256410256410256	0.9230769230769231	-0.032081590129345486
0.1282051282051282	0.9230769230769231	-0.03365510010879926
0.15384615384615385	0.9230769230769231	-0.03659139808835944
0.1794871794871795	0.9230769230769231	-0.044152963713835945
0.20512820512820512	0.9230769230769231	-0.05114292719493541
0.23076923076923078	0.9230769230769231	-0.04730796885443054
0.2564102564102564	0.9230769230769231	-0.027156850750548463
0.28205128205128205	0.9230769230769231	0.004813439744296649
0.3076923076923077	0.9230769230769231	0.036266873020929444
0.3333333333333333	0.9230769230769231	0.05502591396922057
0.358974358974359	0.9230769230769231	0.05694547635884526
0.38461538461538464	0.9230769230769231	0.04845176164533163
0.41025641025641024	0.9230769230769231	0.04145758240004928
0.4358974358974359	0.9230769230769231	0.04341828844496658
0.46153846153846156	0.9230769230769231	0.0529875346768688
0.48717948717948717	0.9230769230769231	0.0623573367503233
0.5128205128205128	0.9230769230769231	0.0650276629915577
0.5384615384615384	0.9230769230769231	0.05933927106903017
0.5641025641025641	0.9230769230769231	0.047924910943095526
0.5897435897435898	0.9230769230769231	0.03577973705576274
0.6153846153846154	0.9230769230769231	0.0278449574370328
0.6410256410256411	0.9230769230769231	0.027910361834030624
0.6666666666666666	0.9230769230769231	0.03565568965412915
0.6923076923076923	0.9230769230769231	0.045824114123636996
0.717948717948718	0.9230769230769231	0.05041411547000382
0.7435897435897436	0.9230769230769231	0.04322311828286534
0.7692307692307693	0.9230769230769231	0.02412439252137111
0.7948717948717948	0.9230769230769231	-0.0012452712765983753
0.8205128205128205	0.9230769230769231	-0.024326629297618148
0.8461538461538461	0.9230769230769231	-0.037790291167251355
0.8717948717948718	0.9230769230769231	-0.03805469033167618
0.8974358974358975	0.9230769230769231	-0.026394391522496966
0.9230769230769231	0.9230769230769231	-0.008330678886663704
0.9487179487179487	0.9230769230769231	0.008538072235140455
0.9743589743589743	0.9230769230769231	0.018103803547917616
1.0	0.9230769230769231	0.018702090787611068
0.0	0.9487179487179487	-0.00390648345191868
0.02564102564102564	0.9487179487179487	-0.011326080435850193
0.05128205128205128	0.9487179487179487	-0.02025101637336052
0.07692307692307693	0.9487179487179487	-0.025637205441867858
0.10256410256410256	0.9487179487179487	-0.024679696286625658
0.1282051282051282	0.9487179487179487	-0.021222481054981347
0.15384615384615385	0.9487179487179487	-0.023159962384667197
0.1794871794871795	0.9487179487179487	-0.03327908733194716
0.20512820512820512	0.9487179487179487	-0.044850359350925274
0.23076923076923078	0.9487179487179487	-0.0465332714964278
0.2564102564102564	0.9487179487179487	-0.032875225529091535
0.28205128205128205	0.9487179487179487	-0.008898455861311353
0.3076923076923077	0.9487179487179487	0.013867615059100582
0.3333333333333333	0.9487179487179487	0.025568885658728432
0.358974358974359	0.9487179487179487	0.02444940205542458
0.38461538461538464	0.9487179487179487	0.01722831096629532
0.41025641025641024	0.9487179487179487	0.013899699310200962
0.4358974358974359	0.9487179487179487	0.019718984627416496
0.46153846153846156	0.9487179487179487	0.032228498745755244
0.48717948717948717	0.9487179487179487	0.04411157248983719
0.5128205128205128	0.9487179487179487	0.049652096608036336
0.5384615384615384	0.9487179487179487	0.04758042307776534
0.5641025641025641	0.9487179487179487	0.04007227431600405
0.5897435897435898	0.9487179487179487	0.03103418082771546
0.6153846153846154	0.9487179487179487	0.024419578668885136
0.6410256410256411	0.9487179487179487	0.023644483752678712
0.6666666666666666	0.9487179487179487	0.029187295834580018
0.6923076923076923	0.9487179487179487	0.03745053094305256
0.717948717948718	0.9487179487179487	0.0419546209185263
0.7435897435897436	0.9487179487179487	0.03673940740657456
0.7692307692307693	0.9487179487179487	0.02034133620127125
0.7948717948717948	0.9487179487179487	-0.0032338497805225537
0.8205128205128205	0.9487179487179487	-0.025931306838969857
0.8461538461538461	0.9487179487179487	-0.039676616529304015
0.8717948717948718	0.9487179487179487	-0.040108674706033194
0.8974358974358975	0.9487179487179487	-0.02863984615261801
0.9230769230769231	0.9487179487179487	-0.011289413154362266
0.9487179487179487	0.9487179487179487	0.0044733309052937655
0.9743589743589743	0.9487179487179487	0.013386787989166513
1.0	0.9487179487179487	0.01444530855865737
0.0	0.9743589743589743	-0.010397158017506321
0.02564102564102564	0.9743589743589743	-0.016740912632994136
0.05128205128205128	0.9743589743589743	-0.021490106242052925
0.07692307692307693	0.9743589743589743	-0.021246898805675166
0.10256410256410256	0.9743589743589743	-0.015736688603227845
0.1282051282051282	0.9743589743589743	-0.010180367097750796
0.15384615384615385	0.9743589743589743	-0.012019386315089376
0.1794871794871795	0.9743589743589743	-0.023116850752072225
0.20512820512820512	0.9743589743589743	-0.03672747718336315
0.23076923076923078	0.9743589743589743	-0.04252145715709246
0.2564102564102564	0.9743589743589743	-0.03576458027294606
0.28205128205128205	0.9743589743589743	-0.020822791977567246
0.3076923076923077	0.9743589743589743	-0.006790115765724318
0.3333333333333333	0.9743589743589743	-0.0005618013639425484
0.358974358974359	0.9743589743589743	-0.0021455454185398256
0.38461538461538464	0.9743589743589743	-0.005634875061502947
0.41025641025641024	0.9743589743589743	-0.0037501743549087523
0.4358974358974359	0.9743589743589743	0.006294358773358181
0.46153846153846156	0.9743589743589743	0.021161837041373827
0.48717948717948717	0.9743589743589743	0.03438476744379806
0.5128205128205128	0.9743589743589743	0.041433643055422444
0.5384615384615384	0.9743589743589743	0.04182032074439408
0.5641025641025641	0.9743589743589743	0.03769942749208758
0.5897435897435898	0.9743589743589743	0.03225142292395003
0.6153846153846154	0.9743589743589743	0.02823590381774318
0.6410256410256411	0.9743589743589743	0.027902330860537006
0.6666666666666666	0.9743589743589743	0.03148334474663705
0.6923076923076923	0.9743589743589743	0.036522922563067634
0.717948717948718	0.9743589743589743	0.03854270099219836
0.7435897435897436	0.9743589743589743	0.03306956590140426
0.7692307692307693	0.9743589743589743	0.018659496949308657
0.7948717948717948	0.9743589743589743	-0.001859566347340901
0.8205128205128205	0.9743589743589743	-0.02179044308975412
0.8461538461538461	0.9743589743589743	-0.03398805492694381
0.8717948717948718	0.9743589743589743	-0.03466576140739814
0.8974358974358975	0.9743589743589743	-0.02548438257611671
0.9230769230769231	0.9743589743589743	-0.011971339078258605
0.9487179487179487	0.9743589743589743	-0.00011187760455444516
0.9743589743589743	0.9743589743589743	0.006578555303963479
1.0	0.9743589743589743	0.00787691755425565
0.0	1.0	-0.011150121219058404
0.02564102564102564	1.0	-0.015586401299034559
0.05128205128205128	1.0	-0.017329780732379677
0.07692307692307693	1.0	-0.014524976360923429
0.10256410256410256	1.0	-0.008187987930864584
0.1282051282051282	1.0	-0.0030858386978959203
0.15384615384615385	1.0	-0.004841526636460441
0.1794871794871795	1.0	-0.014437033931266673
0.20512820512820512	1.0	-0.026499465426512544
0.23076923076923078	1.0	-0.03329897064042549
0.2564102564102564	1.0	-0.031363872652634295
0.28205128205128205	1.0	-0.023774590958275364
0.3076923076923077	1.0	-0.016568042918121476
0.3333333333333333	1.0	-0.013868024691014922
0.358974358974359	1.0	-0.01489022666411827
0.38461538461538464	1.0	-0.015299575972713598
0.41025641025641024	1.0	-0.010538134207691067
0.4358974358974359	1.0	0.0003797465596843022
0.46153846153846156	1.0	0.014189639239422609
0.48717948717948717	1.0	0.025912031708068477
0.5128205128205128	1.0	0.03240556625321441
0.5384615384615384	1.0	0.03375811436228393
0.5641025641025641	1.0	0.031903626903878615
0.5897435897435898	1.0	0.029263744109646158
0.6153846153846154	1.0	0.02751522826099889
0.6410256410256411	1.0	0.027760344067046108
0.6666666666666666	1.0	0.029807976673458195
0.6923076923076923	1.0	0.03204842372361613
0.717948717948718	1.0	0.03185862944219113
0.7435897435897436	1.0	0.026540015948854686
0.7692307692307693	1.0	0.015211459240034324
0.7948717948717948	1.0	-0.00023970344442453409
0.8205128205128205	1.0	-0.015061647798487657
0.8461538461538461	1.0	-0.02410039381408382
0.8717948717948718	1.0	-0.024788717949784305
0.8974358974358975	1.0	-0.018706003042224858
0.9230769230769231	1.0	-0.010041028207151002
0.9487179487179487	1.0	-0.00274330923178561
0.9743589743589743	1.0	0.0013674136792193273
1.0	1.0	0.0025567365313646446


==> results_final_redo/pointsource2d_tv_fast/preadj_b_hat.txt <==
x	y	f
0.0	0.0	0.004561740890083201
0.02564102564102564	0.0	0.00989537517891873
0.05128205128205128	0.0	0.01807472056597074
0.07692307692307693	0.0	0.028425888165099746
0.10256410256410256	0.0	0.038923544255115884
0.1282051282051282	0.0	0.04659666910198749
0.15384615384615385	0.0	0.04897280678284928
0.1794871794871795	0.0	0.04505119451255409
0.20512820512820512	0.0	0.036367032991807324
0.23076923076923078	0.0	0.02570346423004093
0.2564102564102564	0.0	0.01591645669564925
0.28205128205128205	0.0	0.008658762113980386
0.3076923076923077	0.0	0.004170938627940288
0.3333333333333333	0.0	0.0019292051667617275
0.358974358974359	0.0	0.0009962298220283548
0.38461538461538464	0.0	0.0006669695782526189
0.41025641025641024	0.0	0.0004966066726163482
0.4358974358974359	0.0	0.0003415634129627499
0.46153846153846156	0.0	0.00020052952461164584
0.48717948717948717	0.0	0.00009246840709928164
0.5128205128205128	0.0	0.00003105316624219614
0.5384615384615384	0.0	6.4124430049447055e-6
0.5641025641025641	0.0	4.367561493952793e-7
0.5897435897435898	0.0	1.428052350532134e-12
0.6153846153846154	0.0	0.0
0.6410256410256411	0.0	0.0
0.6666666666666666	0.0	0.0
0.6923076923076923	0.0	0.0
0.717948717948718	0.0	0.0
0.7435897435897436	0.0	0.0
0.7692307692307693	0.0	0.0
0.7948717948717948	0.0	0.0
0.8205128205128205	0.0	0.0
0.8461538461538461	0.0	0.0
0.8717948717948718	0.0	0.0
0.8974358974358975	0.0	0.0
0.9230769230769231	0.0	0.0
0.9487179487179487	0.0	0.0
0.9743589743589743	0.0	0.0
1.0	0.0	0.0
0.0	0.02564102564102564	0.009895375178918732
0.02564102564102564	0.02564102564102564	0.02146514944424539
0.05128205128205128	0.02564102564102564	0.039208851684993835
0.07692307692307693	0.02564102564102564	0.061693030733772046
0.10256410256410256	0.02564102564102564	0.08462673231616631
0.1282051282051282	0.02564102564102564	0.1017295761922152
0.15384615384615385	0.02564102564102564	0.10778170164693243
0.1794871794871795	0.02564102564102564	0.10054640237685743
0.20512820512820512	0.02564102564102564	0.08307923131908054
0.23076923076923078	0.02564102564102564	0.06106829623667579
0.2564102564102564	0.02564102564102564	0.04051674391270674
0.28205128205128205	0.02564102564102564	0.02507545655633857
0.3076923076923077	0.02564102564102564	0.015412751763589437
0.3333333333333333	0.02564102564102564	0.010518135822547472
0.358974358974359	0.02564102564102564	0.008282788353068633
0.38461538461538464	0.02564102564102564	0.00702234114801693
0.41025641025641024	0.02564102564102564	0.005666309135387116
0.4358974358974359	0.02564102564102564	0.004002795459868845
0.46153846153846156	0.02564102564102564	0.002358384673105864
0.48717948717948717	0.02564102564102564	0.0010875029943823104
0.5128205128205128	0.02564102564102564	0.0003652102629731828
0.5384615384615384	0.02564102564102564	0.00007541549798404003
0.5641025641025641	0.02564102564102564	5.136604329868941e-6
0.5897435897435898	0.02564102564102564	1.679504661166005e-11
0.6153846153846154	0.02564102564102564	0.0
0.6410256410256411	0.02564102564102564	0.0
0.6666666666666666	0.02564102564102564	0.0
0.6923076923076923	0.02564102564102564	0.0
0.717948717948718	0.02564102564102564	0.0
0.7435897435897436	0.02564102564102564	0.0
0.7692307692307693	0.02564102564102564	0.0
0.7948717948717948	0.02564102564102564	0.0
0.8205128205128205	0.02564102564102564	0.0
0.8461538461538461	0.02564102564102564	0.0
0.8717948717948718	0.02564102564102564	0.0
0.8974358974358975	0.02564102564102564	0.0
0.9230769230769231	0.02564102564102564	0.0
0.9487179487179487	0.02564102564102564	0.0
0.9743589743589743	0.02564102564102564	0.0
1.0	0.02564102564102564	0.0
0.0	0.05128205128205128	0.01807472056597074
0.02564102564102564	0.05128205128205128	0.039208851684993835
0.05128205128205128	0.05128205128205128	0.07162632194024614
0.07692307692307693	0.05128205128205128	0.11280250576950565
0.10256410256410256	0.05128205128205128	0.15522942314170865
0.1282051282051282	0.05128205128205128	0.18796039937837583
0.15384615384615385	0.05128205128205128	0.2019162663901565
0.1794871794871795	0.05128205128205128	0.19279541469886943
0.20512820512820512	0.05128205128205128	0.16529672735216688
0.23076923076923078	0.05128205128205128	0.1286912971710624
0.2564102564102564	0.05128205128205128	0.09333052727484989
0.28205128205128205	0.05128205128205128	0.06609582233537457
0.3076923076923077	0.05128205128205128	0.04867820804200855
0.3333333333333333	0.05128205128205128	0.039635799064863815
0.358974358974359	0.05128205128205128	0.0348738714982738
0.38461538461538464	0.05128205128205128	0.030818274154025386
0.41025641025641024	0.05128205128205128	0.025173674692221586
0.4358974358974359	0.05128205128205128	0.01786987646629728
0.46153846153846156	0.05128205128205128	0.010558567568324836
0.48717948717948717	0.05128205128205128	0.004892288792321086
0.5128205128205128	0.05128205128205128	0.0016613073737231682
0.5384615384615384	0.05128205128205128	0.0003550265331912056
0.5641025641025641	0.05128205128205128	0.00003059842222169597
0.5897435897435898	0.05128205128205128	2.0738859483890444e-6
0.6153846153846154	0.05128205128205128	2.6691614995886784e-7
0.6410256410256411	0.05128205128205128	3.147068596218465e-9
0.6666666666666666	0.05128205128205128	0.0
0.6923076923076923	0.05128205128205128	0.0
0.717948717948718	0.05128205128205128	0.0
0.7435897435897436	0.05128205128205128	0.0
0.7692307692307693	0.05128205128205128	0.0
0.7948717948717948	0.05128205128205128	0.0
0.8205128205128205	0.05128205128205128	0.0
0.8461538461538461	0.05128205128205128	0.0
0.8717948717948718	0.05128205128205128	0.0
0.8974358974358975	0.05128205128205128	0.0
0.9230769230769231	0.05128205128205128	0.0
0.9487179487179487	0.05128205128205128	0.0
0.9743589743589743	0.05128205128205128	0.0
1.0	0.05128205128205128	0.0
0.0	0.07692307692307693	0.028425888165099743
0.02564102564102564	0.07692307692307693	0.06169303073377204
0.05128205128205128	0.07692307692307693	0.11280250576950565
0.07692307692307693	0.07692307692307693	0.17804912577798634
0.10256410256410256	0.07692307692307693	0.24632240280707235
0.1282051282051282	0.07692307692307693	0.3013930188421865
0.15384615384615385	0.07692307692307693	0.32976246594673464
0.1794871794871795	0.07692307692307693	0.32409427638592353
0.20512820512820512	0.07692307692307693	0.2899683602325514
0.23076923076923078	0.07692307692307693	0.2397542898465599
0.2564102564102564	0.07692307692307693	0.18856282244846906
0.28205128205128205	0.07692307692307693	0.14769860043875468
0.3076923076923077	0.07692307692307693	0.12077463632447466
0.3333333333333333	0.07692307692307693	0.10635194737235654
0.358974358974359	0.07692307692307693	0.09749133907380647
0.38461538461538464	0.07692307692307693	0.08756344219667349
0.41025641025641024	0.07692307692307693	0.07223905892571286
0.4358974358974359	0.07692307692307693	0.0519727983439988
0.46153846153846156	0.07692307692307693	0.031434287175002865
0.48717948717948717	0.07692307692307693	0.015243951584994657
0.5128205128205128	0.07692307692307693	0.005704279972863377
0.5384615384615384	0.07692307692307693	0.0015593408839243454
0.5641025641025641	0.07692307692307693	0.0003107157792872305
0.5897435897435898	0.07692307692307693	0.00006608881025619037
0.6153846153846154	0.07692307692307693	8.506133447160794e-6
0.6410256410256411	0.07692307692307693	1.0029136659931762e-7
0.6666666666666666	0.07692307692307693	0.0
0.6923076923076923	0.07692307692307693	0.0
0.717948717948718	0.07692307692307693	0.0
0.7435897435897436	0.07692307692307693	0.0
0.7692307692307693	0.07692307692307693	0.0
0.7948717948717948	0.07692307692307693	0.0
0.8205128205128205	0.07692307692307693	0.0
0.8461538461538461	0.07692307692307693	0.0
0.8717948717948718	0.07692307692307693	0.0
0.8974358974358975	0.07692307692307693	0.0
0.9230769230769231	0.07692307692307693	0.0
0.9487179487179487	0.07692307692307693	0.0
0.9743589743589743	0.07692307692307693	0.0
1.0	0.07692307692307693	0.0
0.0	0.10256410256410256	0.03892354425511589
0.02564102564102564	0.10256410256410256	0.08462673231616633
0.05128205128205128	0.10256410256410256	0.15522942314170865
0.07692307692307693	0.10256410256410256	0.24632240280707232
0.10256410256410256	0.10256410256410256	0.3437718489929771
0.1282051282051282	0.10256410256410256	0.4264169568906151
0.15384615384615385	0.10256410256410256	0.47629424436726076
0.1794871794871795	0.10256410256410256	0.4820407503329123
0.20512820512820512	0.10256410256410256	0.44870278943397063
0.23076923076923078	0.10256410256410256	0.3903751229312282
0.2564102564102564	0.10256410256410256	0.3264252679868879
0.28205128205128205	0.10256410256410256	0.2732024303140385
0.3076923076923077	0.10256410256410256	0.2369772643157326
0.3333333333333333	0.10256410256410256	0.2169678386053195
0.358974358974359	0.10256410256410256	0.20295084861786106
0.38461538461538464	0.10256410256410256	0.18445093320655587
0.41025641025641024	0.10256410256410256	0.15442391417107598
0.4358974358974359	0.10256410256410256	0.1139717910056163
0.46153846153846156	0.10256410256410256	0.07209917239530904
0.48717948717948717	0.10256410256410256	0.037873152934109894
0.5128205128205128	0.10256410256410256	0.016332689465503647
0.5384615384615384	0.10256410256410256	0.005728996118740232
0.5641025641025641	0.10256410256410256	0.001653624531322912
0.5897435897435898	0.10256410256410256	0.00040828559121736455
0.6153846153846154	0.10256410256410256	0.00005254958844152094
0.6410256410256411	0.10256410256410256	6.196052498751004e-7
0.6666666666666666	0.10256410256410256	3.472896471540892e-11
0.6923076923076923	0.10256410256410256	5.0246016454590943e-11
0.717948717948718	0.10256410256410256	6.335416075024364e-11
0.7435897435897436	0.10256410256410256	6.98056865527444e-11
0.7692307692307693	0.10256410256410256	6.759903284030316e-11
0.7948717948717948	0.10256410256410256	5.738854966835981e-11
0.8205128205128205	0.10256410256410256	4.2514935572652106e-11
0.8461538461538461	0.10256410256410256	2.7335985759706135e-11
0.8717948717948718	0.10256410256410256	1.507519530873693e-11
0.8974358974358975	0.10256410256410256	7.130347137301494e-12
0.9230769230769231	0.10256410256410256	2.8225263687755515e-12
0.9487179487179487	0.10256410256410256	9.177274551931937e-13
0.9743589743589743	0.10256410256410256	2.2138953902156806e-13
1.0	0.10256410256410256	2.862965571407677e-14
0.0	0.1282051282051282	0.046596669101987495
0.02564102564102564	0.1282051282051282	0.1017295761922152
0.05128205128205128	0.1282051282051282	0.1879603993783759
0.07692307692307693	0.1282051282051282	0.30139301884218656
0.10256410256410256	0.1282051282051282	0.426416956890615
0.1282051282051282	0.1282051282051282	0.5379289228106389
0.15384615384615385	0.1282051282051282	0.61348948201858
0.1794871794871795	0.1282051282051282	0.636914928733675
0.20512820512820512	0.1282051282051282	0.6115748131270308
0.23076923076923078	0.1282051282051282	0.5522163282186967
0.2564102564102564	0.1282051282051282	0.48152595843638346
0.28205128205128205	0.1282051282051282	0.42041005932579273
0.3076923076923077	0.1282051282051282	0.3776315996521386
0.3333333333333333	0.1282051282051282	0.3534802192829008
0.358974358974359	0.1282051282051282	0.33496060310033127
0.38461538461538464	0.1282051282051282	0.30820967765613216
0.41025641025641024	0.1282051282051282	0.2634358916748712
0.4358974358974359	0.1282051282051282	0.20164044741425122
0.46153846153846156	0.1282051282051282	0.1354080919266495
0.48717948717948717	0.1282051282051282	0.07802927904320765
0.5128205128205128	0.1282051282051282	0.03838150978844978
0.5384615384615384	0.1282051282051282	0.01586543345777994
0.5641025641025641	0.1282051282051282	0.005337745626878802
0.5897435897435898	0.1282051282051282	0.001375735780871147
0.6153846153846154	0.1282051282051282	0.00017707252877925084
0.6410256410256411	0.1282051282051282	2.096778858260346e-6
0.6666666666666666	0.1282051282051282	1.5216897050858174e-8
0.6923076923076923	0.1282051282051282	2.201587251076319e-8
0.717948717948718	0.1282051282051282	2.7759357348542995e-8
0.7435897435897436	0.1282051282051282	3.058616790169637e-8
0.7692307692307693	0.1282051282051282	2.9619297088118284e-8
0.7948717948717948	0.1282051282051282	2.514545594312023e-8
0.8205128205128205	0.1282051282051282	1.862841011917269e-8
0.8461538461538461	0.1282051282051282	1.1977577923726927e-8
0.8717948717948718	0.1282051282051282	6.605370960938789e-9
0.8974358974358975	0.1282051282051282	3.1242439621892007e-9
0.9230769230769231	0.1282051282051282	1.2367225320118326e-9
0.9487179487179487	0.1282051282051282	4.021128853352993e-10
0.9743589743589743	0.1282051282051282	9.700438383449468e-11
1.0	0.1282051282051282	1.2544414357659321e-11
0.0	0.15384615384615385	0.048972806782849265
0.02564102564102564	0.15384615384615385	0.10778170164693243
0.05128205128205128	0.15384615384615385	0.2019162663901565
0.07692307692307693	0.15384615384615385	0.3297624659467347
0.10256410256410256	0.15384615384615385	0.47629424436726076
0.1282051282051282	0.15384615384615385	0.61348948201858
0.15384615384615385	0.15384615384615385	0.7139999287231595
0.1794871794871795	0.15384615384615385	0.7563506727885834
0.20512820512820512	0.15384615384615385	0.7421100489805926
0.23076923076923078	0.15384615384615385	0.6868828998125496
0.2564102564102564	0.15384615384615385	0.6159507163626327
0.28205128205128205	0.15384615384615385	0.5531881300749635
0.3076923076923077	0.15384615384615385	0.5085097168837658
0.3333333333333333	0.15384615384615385	0.4831289529527493
0.358974358974359	0.15384615384615385	0.46280041000464084
0.38461538461538464	0.15384615384615385	0.43222137210948813
0.41025641025641024	0.15384615384615385	0.3796599715006535
0.4358974358974359	0.15384615384615385	0.30423611170289716
0.46153846153846156	0.15384615384615385	0.21866254646519434
0.48717948717948717	0.15384615384615385	0.137899222566608
0.5128205128205128	0.15384615384615385	0.07526535666195676
0.5384615384615384	0.15384615384615385	0.03442127379206971
0.5641025641025641	0.15384615384615385	0.012467118434437596
0.5897435897435898	0.15384615384615385	0.0032712486308944647
0.6153846153846154	0.15384615384615385	0.00042107989790529757
0.6410256410256411	0.15384615384615385	5.055426705874408e-6
0.6666666666666666	0.15384615384615385	1.5318303345231828e-7
0.6923076923076923	0.15384615384615385	2.2162587576341785e-7
0.717948717948718	0.15384615384615385	2.7944347333919224e-7
0.7435897435897436	0.15384615384615385	3.078999591838303e-7
0.7692307692307693	0.15384615384615385	2.9816681820999104e-7
0.7948717948717948	0.15384615384615385	2.531302673623301e-7
0.8205128205128205	0.15384615384615385	1.8752550936708912e-7
0.8461538461538461	0.15384615384615385	1.2057397205460738e-7
0.8717948717948718	0.15384615384615385	6.649389540408272e-8
0.8974358974358975	0.15384615384615385	3.1450641071810483e-8
0.9230769230769231	0.15384615384615385	1.2449641234953377e-8
0.9487179487179487	0.15384615384615385	4.047925891859245e-9
0.9743589743589743	0.15384615384615385	9.765082673739263e-10
1.0	0.15384615384615385	1.2628011070632164e-10
0.0	0.1794871794871795	0.04505119451255409
0.02564102564102564	0.1794871794871795	0.10054640237685743
0.05128205128205128	0.1794871794871795	0.19279541469886943
0.07692307692307693	0.1794871794871795	0.32409427638592353
0.10256410256410256	0.1794871794871795	0.4820407503329123
0.1282051282051282	0.1794871794871795	0.6369149287336751
0.15384615384615385	0.1794871794871795	0.7563506727885836
0.1794871794871795	0.1794871794871795	0.8139030495443006
0.20512820512820512	0.1794871794871795	0.8099957955198989
0.23076923076923078	0.1794871794871795	0.7619080764654779
0.2564102564102564	0.1794871794871795	0.6967330300872245
0.28205128205128205	0.1794871794871795	0.638985696824427
0.3076923076923077	0.1794871794871795	0.5977689743026853
0.3333333333333333	0.1794871794871795	0.5746757790211017
0.358974358974359	0.1794871794871795	0.556250595969972
0.38461538461538464	0.1794871794871795	0.5284579414894909
0.41025641025641024	0.1794871794871795	0.47901352138212866
0.4358974358974359	0.1794871794871795	0.40320175030293187
0.46153846153846156	0.1794871794871795	0.3092859766259858
0.48717948717948717	0.1794871794871795	0.21015375193437896
0.5128205128205128	0.1794871794871795	0.12334836045986056
0.5384615384615384	0.1794871794871795	0.059910334581373764
0.5641025641025641	0.1794871794871795	0.022588862945724653
0.5897435897435898	0.1794871794871795	0.006040333678973684
0.6153846153846154	0.1794871794871795	0.0008514702121663526
0.6410256410256411	0.1794871794871795	0.0000943153296018389
0.6666666666666666	0.1794871794871795	0.00008421603845553943
0.6923076923076923	0.1794871794871795	0.00007930248794545347
0.717948717948718	0.1794871794871795	0.0000686291975018496
0.7435897435897436	0.1794871794871795	0.00005232212527360687
0.7692307692307693	0.1794871794871795	0.000034137995099395336
0.7948717948717948	0.1794871794871795	0.000018528776065289536
0.8205128205128205	0.1794871794871795	8.333181770087195e-6
0.8461538461538461	0.1794871794871795	3.2583462032432393e-6
0.8717948717948718	0.1794871794871795	1.2480530428292098e-6
0.8974358974358975	0.1794871794871795	5.439126749758988e-7
0.9230769230769231	0.1794871794871795	2.2233881395106892e-7
0.9487179487179487	0.1794871794871795	7.589771478514322e-8
0.9743589743589743	0.1794871794871795	2.010393856727652e-8
1.0	0.1794871794871795	3.503087031810979e-9
0.0	0.20512820512820512	0.03636703299180731
0.02564102564102564	0.20512820512820512	0.08307923131908056
0.05128205128205128	0.20512820512820512	0.1652967273521669
0.07692307692307693	0.20512820512820512	0.28996836023255135
0.10256410256410256	0.20512820512820512	0.4487027894339705
0.1282051282051282	0.20512820512820512	0.6115748131270305
0.15384615384615385	0.20512820512820512	0.7421100489805927
0.1794871794871795	0.20512820512820512	0.8099957955198989
0.20512820512820512	0.20512820512820512	0.8150569355336185
0.23076923076923078	0.20512820512820512	0.7763722394333785
0.2564102564102564	0.20512820512820512	0.7216903287253639
0.28205128205128205	0.20512820512820512	0.6740909248292789
0.3076923076923077	0.20512820512820512	0.6404288779728887
0.3333333333333333	0.20512820512820512	0.6222524231448562
0.358974358974359	0.20512820512820512	0.608494059952341
0.38461538461538464	0.20512820512820512	0.5884263922448506
0.41025641025641024	0.20512820512820512	0.5504570440084544
0.4358974358974359	0.20512820512820512	0.48506858813479026
0.46153846153846156	0.20512820512820512	0.39308336785347503
0.48717948717948717	0.20512820512820512	0.28260524364057726
0.5128205128205128	0.20512820512820512	0.1745501976675215
0.5384615384615384	0.20512820512820512	0.08868683482452626
0.5641025641025641	0.20512820512820512	0.035267167919576174
0.5897435897435898	0.20512820512820512	0.010832556778266538
0.6153846153846154	0.20512820512820512	0.003127752942108852
0.6410256410256411	0.20512820512820512	0.002006777144131493
0.6666666666666666	0.20512820512820512	0.0019630669121461454
0.6923076923076923	0.20512820512820512	0.001841816938317524
0.717948717948718	0.20512820512820512	0.0015863209422685915
0.7435897435897436	0.20512820512820512	0.0012011609167864791
0.7692307692307693	0.20512820512820512	0.0007752649370811704
0.7948717948717948	0.20512820512820512	0.0004128602312133001
0.8205128205128205	0.20512820512820512	0.0001792862011461196
0.8461538461538461	0.20512820512820512	0.00006600176086825801
0.8717948717948718	0.20512820512820512	0.000023518166865474923
0.8974358974358975	0.20512820512820512	0.000010034888244287675
0.9230769230769231	0.20512820512820512	4.137320105050454e-6
0.9487179487179487	0.20512820512820512	1.4298397764138657e-6
0.9743589743589743	0.20512820512820512	3.870456326250048e-7
1.0	0.20512820512820512	7.125005726747857e-8
0.0	0.23076923076923078	0.025703464230040936
0.02564102564102564	0.23076923076923078	0.06106829623667579
0.05128205128205128	0.23076923076923078	0.1286912971710624
0.07692307692307693	0.23076923076923078	0.2397542898465599
0.10256410256410256	0.23076923076923078	0.3903751229312282
0.1282051282051282	0.23076923076923078	0.5522163282186966
0.15384615384615385	0.23076923076923078	0.6868828998125494
0.1794871794871795	0.23076923076923078	0.761908076465478
0.20512820512820512	0.23076923076923078	0.7763722394333786
0.23076923076923078	0.23076923076923078	0.7498519194519521
0.2564102564102564	0.23076923076923078	0.7090610849910247
0.28205128205128205	0.23076923076923078	0.6743889356288736
0.3076923076923077	0.23076923076923078	0.6501640176141691
0.3333333333333333	0.23076923076923078	0.6379248374957256
0.358974358974359	0.23076923076923078	0.6296902982468501
0.38461538461538464	0.23076923076923078	0.6187269505012317
0.41025641025641024	0.23076923076923078	0.594854469099282
0.4358974358974359	0.23076923076923078	0.5442556739750518
0.46153846153846156	0.23076923076923078	0.46017569979820605
0.48717948717948717	0.23076923076923078	0.3453085441558381
0.5128205128205128	0.23076923076923078	0.2226603597875617
0.5384615384615384	0.23076923076923078	0.11958373972683473
0.5641025641025641	0.23076923076923078	0.0532695769059696
0.5897435897435898	0.23076923076923078	0.02243026569890157
0.6153846153846154	0.23076923076923078	0.0126896502199958
0.6410256410256411	0.23076923076923078	0.011287504549218773
0.6666666666666666	0.23076923076923078	0.011097006530250421
0.6923076923076923	0.23076923076923078	0.010408985111446637
0.717948717948718	0.23076923076923078	0.008962358740314218
0.7435897435897436	0.23076923076923078	0.006783615481551945
0.7692307692307693	0.23076923076923078	0.004375745164031464
0.7948717948717948	0.23076923076923078	0.0023278441553793816
0.8205128205128205	0.23076923076923078	0.001008873696330125
0.8461538461538461	0.23076923076923078	0.0003700431229788499
0.8717948717948718	0.23076923076923078	0.00013121259700096986
0.8974358974358975	0.23076923076923078	0.00005589455294030109
0.9230769230769231	0.23076923076923078	0.000023065601567152476
0.9487179487179487	0.23076923076923078	7.989751041809984e-6
0.9743589743589743	0.23076923076923078	2.1739996524193693e-6
1.0	0.23076923076923078	4.053196845633264e-7
0.0	0.2564102564102564	0.01591645669564925
0.02564102564102564	0.2564102564102564	0.04051674391270674
0.05128205128205128	0.2564102564102564	0.09333052727484989
0.07692307692307693	0.2564102564102564	0.18856282244846906
0.10256410256410256	0.2564102564102564	0.3264252679868878
0.1282051282051282	0.2564102564102564	0.4815259584363834
0.15384615384615385	0.2564102564102564	0.6159507163626327
0.1794871794871795	0.2564102564102564	0.6967330300872246
0.20512820512820512	0.2564102564102564	0.7216903287253638
0.23076923076923078	0.2564102564102564	0.7090610849910248
0.2564102564102564	0.2564102564102564	0.6830649481235866
0.28205128205128205	0.2564102564102564	0.6611891532090632
0.3076923076923077	0.2564102564102564	0.6459151064365717
0.3333333333333333	0.2564102564102564	0.6391551591581783
0.358974358974359	0.2564102564102564	0.6359148643008239
0.38461538461538464	0.2564102564102564	0.633048324392202
0.41025641025641024	0.2564102564102564	0.6219714095483517
0.4358974358974359	0.2564102564102564	0.5858784580888907
0.46153846153846156	0.2564102564102564	0.5121737225401011
0.48717948717948717	0.2564102564102564	0.3989297620210797
0.5128205128205128	0.2564102564102564	0.2698798389632667
0.5384615384615384	0.2564102564102564	0.15737222145773247
0.5641025641025641	0.2564102564102564	0.08348153978880042
0.5897435897435898	0.2564102564102564	0.048847368498279725
0.6153846153846154	0.2564102564102564	0.03794377380114021
0.6410256410256411	0.2564102564102564	0.03644393547201699
0.6666666666666666	0.2564102564102564	0.03592130387310534
0.6923076923076923	0.2564102564102564	0.03379449700967685
0.717948717948718	0.2564102564102564	0.02925575561404597
0.7435897435897436	0.2564102564102564	0.022357611040055368
0.7692307692307693	0.2564102564102564	0.014668875768808636
0.7948717948717948	0.2564102564102564	0.008046443486949306
0.8205128205128205	0.2564102564102564	0.0036851698158286545
0.8461538461538461	0.2564102564102564	0.0014784110105530326
0.8717948717948718	0.2564102564102564	0.0005786130865379919
0.8974358974358975	0.2564102564102564	0.00025234569496907937
0.9230769230769231	0.2564102564102564	0.00010398349411497162
0.9487179487179487	0.2564102564102564	0.000037279122460879456
0.9743589743589743	0.2564102564102564	0.000011159217352125845
1.0	0.2564102564102564	2.5454304424447515e-6
0.0	0.28205128205128205	0.008658762113980388
0.02564102564102564	0.28205128205128205	0.025075456556338572
0.05128205128205128	0.28205128205128205	0.06609582233537457
0.07692307692307693	0.28205128205128205	0.14769860043875468
0.10256410256410256	0.28205128205128205	0.27320243031403846
0.1282051282051282	0.28205128205128205	0.42041005932579273
0.15384615384615385	0.28205128205128205	0.5531881300749635
0.1794871794871795	0.28205128205128205	0.6389856968244271
0.20512820512820512	0.28205128205128205	0.674090924829279
0.23076923076923078	0.28205128205128205	0.6743889356288736
0.2564102564102564	0.28205128205128205	0.6611891532090632
0.28205128205128205	0.28205128205128205	0.6496897837014977
0.3076923076923077	0.28205128205128205	0.6415148130884148
0.3333333333333333	0.28205128205128205	0.6394012475008652
0.358974358974359	0.28205128205128205	0.6408772101081626
0.38461538461538464	0.28205128205128205	0.6455245525602991
0.41025641025641024	0.28205128205128205	0.6460574948227814
0.4358974358974359	0.28205128205128205	0.623637713247761
0.46153846153846156	0.28205128205128205	0.5615792203403884
0.48717948717948717	0.28205128205128205	0.4543121594655891
0.5128205128205128	0.28205128205128205	0.3253705668725948
0.5384615384615384	0.28205128205128205	0.2098784172727666
0.5641025641025641	0.28205128205128205	0.1329064016907416
0.5897435897435898	0.28205128205128205	0.09676936953121701
0.6153846153846154	0.28205128205128205	0.08556998335290347
0.6410256410256411	0.28205128205128205	0.08434043529812121
0.6666666666666666	0.28205128205128205	0.0835454236699417
0.6923076923076923	0.28205128205128205	0.0792756334802913
0.717948717948718	0.28205128205128205	0.06968360373991163
0.7435897435897436	0.28205128205128205	0.05466894364884187
0.7692307692307693	0.28205128205128205	0.037486357963840075
0.7948717948717948	0.28205128205128205	0.02212433610467212
0.8205128205128205	0.28205128205128205	0.01136732231935988
0.8461538461538461	0.28205128205128205	0.005308986689416971
0.8717948717948718	0.28205128205128205	0.0023718702180580723
0.8974358974358975	0.28205128205128205	0.001063276678074189
0.9230769230769231	0.28205128205128205	0.000437324868517123
0.9487179487179487	0.28205128205128205	0.0001626503750556247
0.9743589743589743	0.28205128205128205	0.000053274552945049684
1.0	0.28205128205128205	0.000014060683505192187
0.0	0.3076923076923077	0.004170938627940288
0.02564102564102564	0.3076923076923077	0.015412751763589437
0.05128205128205128	0.3076923076923077	0.04867820804200855
0.07692307692307693	0.3076923076923077	0.12077463632447466
0.10256410256410256	0.3076923076923077	0.23697726431573254
0.1282051282051282	0.3076923076923077	0.3776315996521386
0.15384615384615385	0.3076923076923077	0.5085097168837659
0.1794871794871795	0.3076923076923077	0.5977689743026853
0.20512820512820512	0.3076923076923077	0.6404288779728887
0.23076923076923078	0.3076923076923077	0.6501640176141694
0.2564102564102564	0.3076923076923077	0.6459151064365717
0.28205128205128205	0.3076923076923077	0.641514813088415
0.3076923076923077	0.3076923076923077	0.6385949173362893
0.3333333333333333	0.3076923076923077	0.6410453321122451
0.358974358974359	0.3076923076923077	0.6483118675091218
0.38461538461538464	0.3076923076923077	0.6615510532648862
0.41025641025641024	0.3076923076923077	0.6739134593072137
0.4358974358974359	0.3076923076923077	0.6647831762184638
0.46153846153846156	0.3076923076923077	0.6146761299057588
0.48717948717948717	0.3076923076923077	0.5154230866428878
0.5128205128205128	0.3076923076923077	0.3901392983823262
0.5384615384615384	0.3076923076923077	0.2754327369430573
0.5641025641025641	0.3076923076923077	0.19812139102088488
0.5897435897435898	0.3076923076923077	0.16200228375129377
0.6153846153846154	0.3076923076923077	0.1512863177337138
0.6410256410256411	0.3076923076923077	0.15102223278145394
0.6666666666666666	0.3076923076923077	0.1507765704654612
0.6923076923076923	0.3076923076923077	0.14507148366098474
0.717948717948718	0.3076923076923077	0.13060831993990712
0.7435897435897436	0.3076923076923077	0.10655297565611
0.7692307692307693	0.3076923076923077	0.0776233202677928
0.7948717948717948	0.3076923076923077	0.050044598202059885
0.8205128205128205	0.3076923076923077	0.028848586478432595
0.8461538461538461	0.3076923076923077	0.015197119235629053
0.8717948717948718	0.3076923076923077	0.007396247713194899
0.8974358974358975	0.3076923076923077	0.0033867743982451707
0.9230769230769231	0.3076923076923077	0.0013998795746278786
0.9487179487179487	0.3076923076923077	0.0005314597466259504
0.9743589743589743	0.3076923076923077	0.0001809257363992791
1.0	0.3076923076923077	0.000050336874830160605
0.0	0.3333333333333333	0.0019292051667617275
0.02564102564102564	0.3333333333333333	0.010518135822547469
0.05128205128205128	0.3333333333333333	0.039635799064863815
0.07692307692307693	0.3333333333333333	0.10635194737235654
0.10256410256410256	0.3333333333333333	0.2169678386053195
0.1282051282051282	0.3333333333333333	0.3534802192829008
0.15384615384615385	0.3333333333333333	0.4831289529527493
0.1794871794871795	0.3333333333333333	0.5746757790211016
0.20512820512820512	0.3333333333333333	0.6222524231448561
0.23076923076923078	0.3333333333333333	0.6379248374957255
0.2564102564102564	0.3333333333333333	0.6391551591581784
0.28205128205128205	0.3333333333333333	0.6394012475008651
0.3076923076923077	0.3333333333333333	0.6410453321122449
0.3333333333333333	0.3333333333333333	0.6493171534243031
0.358974358974359	0.3333333333333333	0.6646398134221744
0.38461538461538464	0.3333333333333333	0.6880032678771267
0.41025641025641024	0.3333333333333333	0.7114723244617157
0.4358974358974359	0.3333333333333333	0.7126388447637813
0.46153846153846156	0.3333333333333333	0.6708787592936148
0.48717948717948717	0.3333333333333333	0.5773106605060889
0.5128205128205128	0.3333333333333333	0.4553373618158943
0.5384615384615384	0.3333333333333333	0.342342018371897
0.5641025641025641	0.3333333333333333	0.2658167112951671
0.5897435897435898	0.3333333333333333	0.23057612433298344
0.6153846153846154	0.3333333333333333	0.22111530303035531
0.6410256410256411	0.3333333333333333	0.22296426628280766
0.6666666666666666	0.3333333333333333	0.22525605087395326
0.6923076923076923	0.3333333333333333	0.22122873720297143
0.717948717948718	0.3333333333333333	0.20601769167818204
0.7435897435897436	0.3333333333333333	0.1769763387705686
0.7692307692307693	0.3333333333333333	0.13865355547059907
0.7948717948717948	0.3333333333333333	0.09817968048797109
0.8205128205128205	0.3333333333333333	0.06293967334593294
0.8461538461538461	0.3333333333333333	0.03666840435709963
0.8717948717948718	0.3333333333333333	0.019291958998120164
0.8974358974358975	0.3333333333333333	0.009243493328128757
0.9230769230769231	0.3333333333333333	0.003947203607738881
0.9487179487179487	0.3333333333333333	0.0015272342378684712
0.9743589743589743	0.3333333333333333	0.0005210708359713577
1.0	0.3333333333333333	0.00014507913372679773
0.0	0.358974358974359	0.000996229822048539
0.02564102564102564	0.358974358974359	0.008282788353306016
0.05128205128205128	0.358974358974359	0.0348738714994484
0.07692307692307693	0.358974358974359	0.09749133908053428
0.10256410256410256	0.358974358974359	0.20295084864714166
0.1282051282051282	0.358974358974359	0.3349606031910972
0.15384615384615385	0.358974358974359	0.46280041023274937
0.1794871794871795	0.358974358974359	0.5562505964464438
0.20512820512820512	0.358974358974359	0.6084940608058291
0.23076923076923078	0.358974358974359	0.6296902995672704
0.2564102564102564	0.358974358974359	0.6359148660725018
0.28205128205128205	0.358974358974359	0.640877212184106
0.3076923076923077	0.358974358974359	0.6483118696358721
0.3333333333333333	0.358974358974359	0.6646398153369864
0.358974358974359	0.358974358974359	0.6898009855582926
0.38461538461538464	0.358974358974359	0.7224271306481416
0.41025641025641024	0.358974358974359	0.752077455883902
0.4358974358974359	0.358974358974359	0.7555499578955984
0.46153846153846156	0.358974358974359	0.7141943645634895
0.48717948717948717	0.358974358974359	0.621488590727751
0.5128205128205128	0.358974358974359	0.5019143008460375
0.5384615384615384	0.358974358974359	0.3920945527699313
0.5641025641025641	0.358974358974359	0.31822792938592775
0.5897435897435898	0.358974358974359	0.2851575373922179
0.6153846153846154	0.358974358974359	0.27796223177967777
0.6410256410256411	0.358974358974359	0.28336044970774016
0.6666666666666666	0.358974358974359	0.2909906376667968
0.6923076923076923	0.358974358974359	0.2936455437111495
0.717948717948718	0.358974358974359	0.28516994612292046
0.7435897435897436	0.358974358974359	0.259891675113053
0.7692307692307693	0.358974358974359	0.21960198030943504
0.7948717948717948	0.358974358974359	0.16976297239240323
0.8205128205128205	0.358974358974359	0.11925218659080006
0.8461538461538461	0.358974358974359	0.07571345651095389
0.8717948717948718	0.358974358974359	0.04295680488346139
0.8974358974358975	0.358974358974359	0.021841294964826754
0.9230769230769231	0.358974358974359	0.0097563186926601
0.9487179487179487	0.358974358974359	0.003835045464211066
0.9743589743589743	0.358974358974359	0.0012876670681042429
1.0	0.358974358974359	0.00034990113577164594
0.0	0.38461538461538464	0.0006669695799645274
0.02564102564102564	0.38461538461538464	0.0070223411681503535
0.05128205128205128	0.38461538461538464	0.030818274253648213
0.07692307692307693	0.38461538461538464	0.08756344276728953
0.10256410256410256	0.38461538461538464	0.18445093568996784
0.1282051282051282	0.38461538461538464	0.3082096853543759
0.15384615384615385	0.38461538461538464	0.4322213914563297
0.1794871794871795	0.38461538461538464	0.5284579819010793
0.20512820512820512	0.38461538461538464	0.5884264646327747
0.23076923076923078	0.38461538461538464	0.6187270624916343
0.2564102564102564	0.38461538461538464	0.6330484746556664
0.28205128205128205	0.38461538461538464	0.6455247286298178
0.3076923076923077	0.38461538461538464	0.6615512336435393
0.3333333333333333	0.38461538461538464	0.6880034302804097
0.358974358974359	0.38461538461538464	0.7224272576362182
0.38461538461538464	0.38461538461538464	0.7592015756870163
0.41025641025641024	0.38461538461538464	0.7851668103905485
0.4358974358974359	0.38461538461538464	0.7789864746317514
0.46153846153846156	0.38461538461538464	0.728280718343043
0.48717948717948717	0.38461538461538464	0.6322166716960798
0.5128205128205128	0.38461538461538464	0.5163087937773779
0.5384615384615384	0.38461538461538464	0.41358414813482863
0.5641025641025641	0.38461538461538464	0.3460234751512069
0.5897435897435898	0.38461538461538464	0.3172063938435912
0.6153846153846154	0.38461538461538464	0.31341883768983536
0.6410256410256411	0.38461538461538464	0.32360799565336823
0.6666666666666666	0.38461538461538464	0.33909629835643845
0.6923076923076923	0.38461538461538464	0.3532111322903324
0.717948717948718	0.38461538461538464	0.3590263675851466
0.7435897435897436	0.38461538461538464	0.347148906169769
0.7692307692307693	0.38461538461538464	0.3144693687325743
0.7948717948717948	0.38461538461538464	0.2621524279731616
0.8205128205128205	0.38461538461538464	0.19875693193055316
0.8461538461538461	0.38461538461538464	0.13583138818046442
0.8717948717948718	0.38461538461538464	0.08255177414775004
0.8974358974358975	0.38461538461538464	0.04445842437407649
0.9230769230769231	0.38461538461538464	0.02069571039468498
0.9487179487179487	0.38461538461538464	0.008228892524633602
0.9743589743589743	0.38461538461538464	0.002711616005076805
1.0	0.38461538461538464	0.0007158547360844193
0.0	0.41025641025641024	0.0004966066859177808
0.02564102564102564	0.41025641025641024	0.005666309291822685
0.05128205128205128	0.41025641025641024	0.025173675466285298
0.07692307692307693	0.41025641025641024	0.07223906335936742
0.10256410256410256	0.41025641025641024	0.15442393346704694
0.1282051282051282	0.41025641025641024	0.2634359514897903
0.15384615384615385	0.41025641025641024	0.37966012182452147
0.1794871794871795	0.41025641025641024	0.4790138353778904
0.20512820512820512	0.41025641025641024	0.5504576064585426
0.23076923076923078	0.41025641025641024	0.5948553392583903
0.2564102564102564	0.41025641025641024	0.6219725770869844
0.28205128205128205	0.41025641025641024	0.6460588628729832
0.3076923076923077	0.41025641025641024	0.6739148608391072
0.3333333333333333	0.41025641025641024	0.711473586325923
0.358974358974359	0.41025641025641024	0.7520784500181603
0.38461538461538464	0.41025641025641024	0.785167441773595
0.41025641025641024	0.41025641025641024	0.7964238867393539
0.4358974358974359	0.41025641025641024	0.7701014483818166
0.46153846153846156	0.41025641025641024	0.7039325487096839
0.48717948717948717	0.41025641025641024	0.6047277502371541
0.5128205128205128	0.41025641025641024	0.49760832544502603
0.5384615384615384	0.41025641025641024	0.4085224762350011
0.5641025641025641	0.41025641025641024	0.3522898056214178
0.5897435897435898	0.41025641025641024	0.33022885148085074
0.6153846153846154	0.41025641025641024	0.33076031635057507
0.6410256410256411	0.41025641025641024	0.34622043924264856
0.6666666666666666	0.41025641025641024	0.3706253299985162
0.6923076923076923	0.41025641025641024	0.3985213979022213
0.717948717948718	0.41025641025641024	0.42277496608790643
0.7435897435897436	0.41025641025641024	0.43052898959810715
0.7692307692307693	0.41025641025641024	0.41322362056367534
0.7948717948717948	0.41025641025641024	0.3662237007723072
0.8205128205128205	0.41025641025641024	0.29551178651135757
0.8461538461538461	0.41025641025641024	0.21474365962827058
0.8717948717948718	0.41025641025641024	0.13825901312258268
0.8974358974358975	0.41025641025641024	0.0780641436965478
0.9230769230769231	0.41025641025641024	0.037510799040510155
0.9487179487179487	0.41025641025641024	0.015032390093853352
0.9743589743589743	0.41025641025641024	0.00487919176735324
1.0	0.41025641025641024	0.0012573517590528734
0.0	0.4358974358974359	0.00034156368273522596
0.02564102564102564	0.4358974358974359	0.0040027986326105925
0.05128205128205128	0.4358974358974359	0.01786989216543959
0.07692307692307693	0.4358974358974359	0.05197288826498663
0.10256410256410256	0.4358974358974359	0.11397218235608225
0.1282051282051282	0.4358974358974359	0.20164166054809565
0.15384615384615385	0.4358974358974359	0.30423916048991334
0.1794871794871795	0.4358974358974359	0.40320811858726013
0.20512820512820512	0.4358974358974359	0.4850799952966016
0.23076923076923078	0.4358974358974359	0.544273321259462
0.2564102564102564	0.4358974358974359	0.5859021345840913
0.28205128205128205	0.4358974358974359	0.6236654507442946
0.3076923076923077	0.4358974358974359	0.6648115804721082
0.3333333333333333	0.4358974358974359	0.7126643941866407
0.358974358974359	0.4358974358974359	0.7555700571675037
0.38461538461538464	0.4358974358974359	0.7790001990258323
0.41025641025641024	0.4358974358974359	0.7701093227302088
0.4358974358974359	0.4358974358974359	0.721568366969488
0.46153846153846156	0.4358974358974359	0.6422949344091217
0.48717948717948717	0.4358974358974359	0.5460071564390195
0.5128205128205128	0.4358974358974359	0.45510528296944647
0.5384615384615384	0.4358974358974359	0.3860984509616159
0.5641025641025641	0.4358974358974359	0.34530170130949844
0.5897435897435898	0.4358974358974359	0.3316611797418082
0.6153846153846154	0.4358974358974359	0.3365790147725007
0.6410256410256411	0.4358974358974359	0.3564877517649561
0.6666666666666666	0.4358974358974359	0.388541929503166
0.6923076923076923	0.4358974358974359	0.42877032734310294
0.717948717948718	0.4358974358974359	0.47037594683947337
0.7435897435897436	0.4358974358974359	0.49822739494855717
0.7692307692307693	0.4358974358974359	0.4994608654094874
0.7948717948717948	0.4358974358974359	0.46374685049374614
0.8205128205128205	0.4358974358974359	0.39268560817836856
0.8461538461538461	0.4358974358974359	0.29927700126548684
0.8717948717948718	0.4358974358974359	0.20127906853930083
0.8974358974358975	0.4358974358974359	0.11761705746698466
0.9230769230769231	0.4358974358974359	0.0577650533259967
0.9487179487179487	0.4358974358974359	0.023270111453630074
0.9743589743589743	0.4358974358974359	0.007476387764225468
1.0	0.4358974358974359	0.0018945069632384653
0.0	0.46153846153846156	0.0002005328811177969
0.02564102564102564	0.46153846153846156	0.0023584241483234486
0.05128205128205128	0.46153846153846156	0.01055876289687906
0.07692307692307693	0.46153846153846156	0.03143540597093464
0.10256410256410256	0.46153846153846156	0.07210404157345932
0.1282051282051282	0.46153846153846156	0.13542318572435166
0.15384615384615385	0.46153846153846156	0.2187004794382231
0.1794871794871795	0.46153846153846156	0.3093652107305111
0.20512820512820512	0.46153846153846156	0.39322529530423384
0.23076923076923078	0.46153846153846156	0.4603952652939437
0.2564102564102564	0.46153846153846156	0.5124682987496476
0.28205128205128205	0.46153846153846156	0.561924310790667
0.3076923076923077	0.46153846153846156	0.6150294885858735
0.3333333333333333	0.46153846153846156	0.6711965485455779
0.358974358974359	0.46153846153846156	0.7144442743152074
0.38461538461538464	0.46153846153846156	0.7284515393683058
0.41025641025641024	0.46153846153846156	0.7040326484136445
0.4358974358974359	0.46153846153846156	0.6423425104685974
0.46153846153846156	0.46153846153846156	0.560681146663098
0.48717948717948717	0.46153846153846156	0.47634324613512774
0.5128205128205128	0.46153846153846156	0.4070931812852521
0.5384615384615384	0.46153846153846156	0.3604252243778482
0.5641025641025641	0.46153846153846156	0.3355106934308868
0.5897435897435898	0.46153846153846156	0.3298546552685821
0.6153846153846154	0.46153846153846156	0.3380651731168925
0.6410256410256411	0.46153846153846156	0.3604051947743651
0.6666666666666666	0.46153846153846156	0.39685993562009886
0.6923076923076923	0.46153846153846156	0.44488874677070295
0.717948717948718	0.46153846153846156	0.49851293468234575
0.7435897435897436	0.46153846153846156	0.5418679228919715
0.7692307692307693	0.46153846153846156	0.5597165360456741
0.7948717948717948	0.46153846153846156	0.5373150222263241
0.8205128205128205	0.46153846153846156	0.47128475851676155
0.8461538461538461	0.46153846153846156	0.3717887426059383
0.8717948717948718	0.46153846153846156	0.2578277613236709
0.8974358974358975	0.46153846153846156	0.1541937515202012
0.9230769230769231	0.46153846153846156	0.07680382679776412
0.9487179487179487	0.46153846153846156	0.03103464374188672
0.9743589743589743	0.46153846153846156	0.009901797198595814
1.0	0.46153846153846156	0.0024799224001138018
0.0	0.48717948717948717	0.00009248443491501922
0.02564102564102564	0.48717948717948717	0.001087691494413346
0.05128205128205128	0.48717948717948717	0.00489322151519853
0.07692307692307693	0.48717948717948717	0.015249294001851767
0.10256410256410256	0.48717948717948717	0.03789640398346566
0.1282051282051282	0.48717948717948717	0.07810135417000824
0.15384615384615385	0.48717948717948717	0.1380803581449574
0.1794871794871795	0.48717948717948717	0.2105321064694495
0.20512820512820512	0.48717948717948717	0.28328296668799546
0.23076923076923078	0.48717948717948717	0.3463569930630572
0.2564102564102564	0.48717948717948717	0.4003363752154989
0.28205128205128205	0.48717948717948717	0.4559599226096392
0.3076923076923077	0.48717948717948717	0.5171101942251509
0.3333333333333333	0.48717948717948717	0.5788276691418724
0.358974358974359	0.48717948717948717	0.6226810969775659
0.38461538461538464	0.48717948717948717	0.6330311255162833
0.41025641025641024	0.48717948717948717	0.6052044167640469
0.4358974358974359	0.48717948717948717	0.546239559336327
0.46153846153846156	0.48717948717948717	0.47642941963684365
0.48717948717948717	0.48717948717948717	0.4122343653445113
0.5128205128205128	0.48717948717948717	0.36601169425733554
0.5384615384615384	0.48717948717948717	0.33910027011422395
0.5641025641025641	0.48717948717948717	0.3268769456874279
0.5897435897435898	0.48717948717948717	0.32687006961929665
0.6153846153846154	0.48717948717948717	0.336407310047233
0.6410256410256411	0.48717948717948717	0.3584202478108741
0.6666666666666666	0.48717948717948717	0.3948471345038781
0.6923076923076923	0.48717948717948717	0.4443965727459304
0.717948717948718	0.48717948717948717	0.5023313675601798
0.7435897435897436	0.48717948717948717	0.5535388247523287
0.7692307692307693	0.48717948717948717	0.5823535512157009
0.7948717948717948	0.48717948717948717	0.5715087027904793
0.8205128205128205	0.48717948717948717	0.5133965413988177
0.8461538461538461	0.48717948717948717	0.41451735607863377
0.8717948717948718	0.48717948717948717	0.29326289297606994
0.8974358974358975	0.48717948717948717	0.17794143459780737
0.9230769230769231	0.48717948717948717	0.0893513487201459
0.9487179487179487	0.48717948717948717	0.03612473351837151
0.9743589743589743	0.48717948717948717	0.011448818390633043
1.0	0.48717948717948717	0.002835638015158495
0.0	0.5128205128205128	0.00003110753357294584
0.02564102564102564	0.5128205128205128	0.0003658496666013149
0.05128205128205128	0.5128205128205128	0.0016644712267400786
0.07692307692307693	0.5128205128205128	0.005722401777420464
0.10256410256410256	0.5128205128205128	0.01641155844618407
0.1282051282051282	0.5128205128205128	0.03862599300131333
0.15384615384615385	0.5128205128205128	0.07587977938345095
0.1794871794871795	0.5128205128205128	0.12463175848758644
0.20512820512820512	0.5128205128205128	0.17684900944024265
0.23076923076923078	0.5128205128205128	0.2262163968445764
0.2564102564102564	0.5128205128205128	0.2746498519396057
0.28205128205128205	0.5128205128205128	0.33095599992558244
0.3076923076923077	0.5128205128205128	0.39585256623011955
0.3333333333333333	0.5128205128205128	0.4604634278717889
0.358974358974359	0.5128205128205128	0.5059245394832445
0.38461538461538464	0.5128205128205128	0.5190185272017244
0.41025641025641024	0.5128205128205128	0.4991549693677266
0.4358974358974359	0.5128205128205128	0.45581326957191853
0.46153846153846156	0.5128205128205128	0.4073199127289648
0.48717948717948717	0.5128205128205128	0.3660194732196339
0.5128205128205128	0.5128205128205128	0.33942282774490823
0.5384615384615384	0.5128205128205128	0.3262962669146031
0.5641025641025641	0.5128205128205128	0.3216759950871996
0.5897435897435898	0.5128205128205128	0.3242617384352055
0.6153846153846154	0.5128205128205128	0.33310836066025945
0.6410256410256411	0.5128205128205128	0.35228497269045494
0.6666666666666666	0.5128205128205128	0.38457435298626463
0.6923076923076923	0.5128205128205128	0.4296365941685597
0.717948717948718	0.5128205128205128	0.48420135765637756
0.7435897435897436	0.5128205128205128	0.535016519230439
0.7692307692307693	0.5128205128205128	0.5675781267941852
0.7948717948717948	0.5128205128205128	0.5640882241549087
0.8205128205128205	0.5128205128205128	0.5142909704817984
0.8461538461538461	0.5128205128205128	0.4213235825113608
0.8717948717948718	0.5128205128205128	0.3017219993897009
0.8974358974358975	0.5128205128205128	0.18455108982902846
0.9230769230769231	0.5128205128205128	0.09295264658783645
0.9487179487179487	0.5128205128205128	0.037457508707535905
0.9743589743589743	0.5128205128205128	0.011744268790785469
1.0	0.5128205128205128	0.0028578499637324705
0.0	0.5384615384615384	6.565615532930542e-6
0.02564102564102564	0.5384615384615384	0.00007721693036583564
0.05128205128205128	0.5384615384615384	0.0003639402568942657
0.07692307692307693	0.5384615384615384	0.0016103965928840754
0.10256410256410256	0.5384615384615384	0.005951198698325983
0.1282051282051282	0.5384615384615384	0.016554231411968764
0.15384615384615385	0.5384615384615384	0.03615232485051251
0.1794871794871795	0.5384615384615384	0.0635261169088813
0.20512820512820512	0.5384615384615384	0.09516312977755892
0.23076923076923078	0.5384615384615384	0.1296007693517116
0.2564102564102564	0.5384615384615384	0.1708053044381792
0.28205128205128205	0.5384615384615384	0.22559743390625328
0.3076923076923077	0.5384615384615384	0.2914870124404039
0.3333333333333333	0.5384615384615384	0.3566967046402943
0.358974358974359	0.5384615384615384	0.40323871171453535
0.38461538461538464	0.5384615384615384	0.42098399156632266
0.41025641025641024	0.5384615384615384	0.4125685373977198
0.4358974358974359	0.5384615384615384	0.387730696114613
0.46153846153846156	0.5384615384615384	0.360693931762809
0.48717948717948717	0.5384615384615384	0.33879408798376803
0.5128205128205128	0.5384615384615384	0.32592922349726156
0.5384615384615384	0.5384615384615384	0.32061312248541446
0.5641025641025641	0.5384615384615384	0.31934295708761995
0.5897435897435898	0.5384615384615384	0.3222528861942196
0.6153846153846154	0.5384615384615384	0.3291163348127226
0.6410256410256411	0.5384615384615384	0.343923280627811
0.6666666666666666	0.5384615384615384	0.3693705644014443
0.6923076923076923	0.5384615384615384	0.4056882278285299
0.717948717948718	0.5384615384615384	0.4510475446574151
0.7435897435897436	0.5384615384615384	0.4947335324165323
0.7692307692307693	0.5384615384615384	0.5245930169130482
0.7948717948717948	0.5384615384615384	0.5240184933564864
0.8205128205128205	0.5384615384615384	0.4817241177923578
0.8461538461538461	0.5384615384615384	0.3981243610998868
0.8717948717948718	0.5384615384615384	0.2871139961853678
0.8974358974358975	0.5384615384615384	0.1762145901071481
0.9230769230769231	0.5384615384615384	0.08860240714873098
0.9487179487179487	0.5384615384615384	0.03537604345112984
0.9743589743589743	0.5384615384615384	0.010866557662324087
1.0	0.5384615384615384	0.002554127172104951
0.0	0.5641025641025641	7.936509922947523e-7
0.02564102564102564	0.5641025641025641	9.333975329415403e-6
0.05128205128205128	0.5641025641025641	0.000051367564459441906
0.07692307692307693	0.5641025641025641	0.0004296765320273626
0.10256410256410256	0.5641025641025641	0.0021713606795220287
0.1282051282051282	0.5641025641025641	0.006942657448610495
0.15384615384615385	0.5641025641025641	0.016500497226468284
0.1794871794871795	0.5641025641025641	0.031013664905552987
0.20512820512820512	0.5641025641025641	0.050356368664105686
0.23076923076923078	0.5641025641025641	0.07660564805790832
0.2564102564102564	0.5641025641025641	0.11476730529177281
0.28205128205128205	0.5641025641025641	0.1694914881442715
0.3076923076923077	0.5641025641025641	0.23542850018469094
0.3333333333333333	0.5641025641025641	0.2990556229025152
0.358974358974359	0.5641025641025641	0.34382496550847574
0.38461538461538464	0.5641025641025641	0.36269961013993435
0.41025641025641024	0.5641025641025641	0.3609588641814869
0.4358974358974359	0.5641025641025641	0.34821184357334534
0.46153846153846156	0.5641025641025641	0.33520650072718267
0.48717948717948717	0.5641025641025641	0.32530464398064607
0.5128205128205128	0.5641025641025641	0.3200372627692416
0.5384615384615384	0.5641025641025641	0.3182680593473057
0.5641025641025641	0.5641025641025641	0.3179566881830208
0.5897435897435898	0.5641025641025641	0.32018170867640694
0.6153846153846154	0.5641025641025641	0.3247132049065008
0.6410256410256411	0.5641025641025641	0.3348338233006508
0.6666666666666666	0.5641025641025641	0.3526005924746665
0.6923076923076923	0.5641025641025641	0.37842152347173064
0.717948717948718	0.5641025641025641	0.411659405722456
0.7435897435897436	0.5641025641025641	0.4443447658532862
0.7692307692307693	0.5641025641025641	0.46735908262657644
0.7948717948717948	0.5641025641025641	0.4664389452971592
0.8205128205128205	0.5641025641025641	0.4304463270914458
0.8461538461538461	0.5641025641025641	0.3576488549474065
0.8717948717948718	0.5641025641025641	0.25893625581984175
0.8974358974358975	0.5641025641025641	0.1589311707722919
0.9230769230769231	0.5641025641025641	0.079408805810074
0.9487179487179487	0.5641025641025641	0.031170527207280575
0.9743589743589743	0.5641025641025641	0.009237297090686138
1.0	0.5641025641025641	0.0020337678941167586
0.0	0.5897435897435898	7.06740228447579e-7
0.02564102564102564	0.5897435897435898	8.311834698979596e-6
0.05128205128205128	0.5897435897435898	0.000043201851124610164
0.07692307692307693	0.5897435897435898	0.0003016601034770218
0.10256410256410256	0.5897435897435898	0.0014335293881082335
0.1282051282051282	0.5897435897435898	0.004553851885110842
0.15384615384615385	0.5897435897435898	0.011258316118584532
0.1794871794871795	0.5897435897435898	0.022723402402492595
0.20512820512820512	0.5897435897435898	0.040711176252198014
0.23076923076923078	0.5897435897435898	0.06863211389922273
0.2564102564102564	0.5897435897435898	0.11076746793450074
0.28205128205128205	0.5897435897435898	0.1691158684502696
0.3076923076923077	0.5897435897435898	0.23562809805997706
0.3333333333333333	0.5897435897435898	0.29586543148872235
0.358974358974359	0.5897435897435898	0.3348841390311226
0.38461538461538464	0.5897435897435898	0.3487226649253299
0.41025641025641024	0.5897435897435898	0.34532253595963486
0.4358974358974359	0.5897435897435898	0.33490850466048977
0.46153846153846156	0.5897435897435898	0.32654225821712385
0.48717948717948717	0.5897435897435898	0.3211656480600901
0.5128205128205128	0.5897435897435898	0.3187707200129619
0.5384615384615384	0.5897435897435898	0.3181582661870863
0.5641025641025641	0.5897435897435898	0.31790258285175554
0.5897435897435898	0.5897435897435898	0.31934611448838285
0.6153846153846154	0.5897435897435898	0.3218999846803991
0.6410256410256411	0.5897435897435898	0.3280313062790431
0.6666666666666666	0.5897435897435898	0.3389980060884705
0.6923076923076923	0.5897435897435898	0.3551024839278898
0.717948717948718	0.5897435897435898	0.37654132541261465
0.7435897435897436	0.5897435897435898	0.3977971074711791
0.7692307692307693	0.5897435897435898	0.41277659558241486
0.7948717948717948	0.5897435897435898	0.4098653077726038
0.8205128205128205	0.5897435897435898	0.3786107940968619
0.8461538461538461	0.5897435897435898	0.3156272580089776
0.8717948717948718	0.5897435897435898	0.22899006701505137
0.8974358974358975	0.5897435897435898	0.14023677031650822
0.9230769230769231	0.5897435897435898	0.0693592552607173
0.9487179487179487	0.5897435897435898	0.026560054403353767
0.9743589743589743	0.5897435897435898	0.007454762108822005
1.0	0.5897435897435898	0.0014658118352579431
0.0	0.6153846153846154	1.190823401054886e-6
0.02564102564102564	0.6153846153846154	0.000014005042966050794
0.05128205128205128	0.6153846153846154	0.00006956570566346187
0.07692307692307693	0.6153846153846154	0.0004054332703572206
0.10256410256410256	0.6153846153846154	0.001780039719790588
0.1282051282051282	0.6153846153846154	0.005532055373724858
0.15384615384615385	0.6153846153846154	0.013878920395969977
0.1794871794871795	0.6153846153846154	0.028961499204405015
0.20512820512820512	0.6153846153846154	0.05346831480882625
0.23076923076923078	0.6153846153846154	0.09051792101354798
0.2564102564102564	0.6153846153846154	0.14220477429283962
0.28205128205128205	0.6153846153846154	0.20725171158033262
0.3076923076923077	0.6153846153846154	0.27479187147462836
0.3333333333333333	0.6153846153846154	0.32994704530903135
0.358974358974359	0.6153846153846154	0.3595918359244916
0.38461538461538464	0.6153846153846154	0.36309132442871417
0.41025641025641024	0.6153846153846154	0.3513883549916846
0.4358974358974359	0.6153846153846154	0.33610963417105766
0.46153846153846156	0.6153846153846154	0.32595146660810476
0.48717948717948717	0.6153846153846154	0.32041744159455454
0.5128205128205128	0.6153846153846154	0.3182952763823268
0.5384615384615384	0.6153846153846154	0.31779972882494445
0.5641025641025641	0.6153846153846154	0.3174107287646767
0.5897435897435898	0.6153846153846154	0.31830708697566495
0.6153846153846154	0.6153846153846154	0.3194831637203418
0.6410256410256411	0.6153846153846154	0.3227424551224189
0.6666666666666666	0.6153846153846154	0.3286455586249857
0.6923076923076923	0.6153846153846154	0.33727302788581953
0.717948717948718	0.6153846153846154	0.3493228779517208
0.7435897435897436	0.6153846153846154	0.3611448146605555
0.7692307692307693	0.6153846153846154	0.36912039423013165
0.7948717948717948	0.6153846153846154	0.3639470657192952
0.8205128205128205	0.6153846153846154	0.3359639935856995
0.8461538461538461	0.6153846153846154	0.2806311516592124
0.8717948717948718	0.6153846153846154	0.2037921867802292
0.8974358974358975	0.6153846153846154	0.12438563211456682
0.9230769230769231	0.6153846153846154	0.06079740121223167
0.9487179487179487	0.6153846153846154	0.022624896637591353
0.9743589743589743	0.6153846153846154	0.005933311483582946
1.0	0.6153846153846154	0.0009811077991699764
0.0	0.6410256410256411	1.732847584881433e-6
0.02564102564102564	0.6410256410256411	0.000020379684223860207
0.05128205128205128	0.6410256410256411	0.0001008444976309922
0.07692307692307693	0.6410256410256411	0.000577695785340938
0.10256410256410256	0.6410256410256411	0.002514407202184511
0.1282051282051282	0.6410256410256411	0.007794491788728888
0.15384615384615385	0.6410256410256411	0.019588445021497015
0.1794871794871795	0.6410256410256411	0.04099874486213664
0.20512820512820512	0.6410256410256411	0.07525400700653659
0.23076923076923078	0.6410256410256411	0.12450352899054529
0.2564102564102564	0.6410256410256411	0.1880259824534683
0.28205128205128205	0.6410256410256411	0.26099031335681744
0.3076923076923077	0.6410256410256411	0.32968351765996023
0.3333333333333333	0.6410256410256411	0.3790419428478645
0.358974358974359	0.6410256410256411	0.3978986827325662
0.38461538461538464	0.6410256410256411	0.38904363362199623
0.41025641025641024	0.6410256410256411	0.3665044297292081
0.4358974358974359	0.6410256410256411	0.3435722734398715
0.46153846153846156	0.6410256410256411	0.32909865217741596
0.48717948717948717	0.6410256410256411	0.32156184370286756
0.5128205128205128	0.6410256410256411	0.31870100410838903
0.5384615384615384	0.6410256410256411	0.3179457412240319
0.5641025641025641	0.6410256410256411	0.31740864357979415
0.5897435897435898	0.6410256410256411	0.31799552371765494
0.6153846153846154	0.6410256410256411	0.3183731707273236
0.6410256410256411	0.6410256410256411	0.31991296871790925
0.6666666666666666	0.6410256410256411	0.3226946803883037
0.6923076923076923	0.6410256410256411	0.32658680724567996
0.717948717948718	0.6410256410256411	0.3325240080592222
0.7435897435897436	0.6410256410256411	0.33799738435436283
0.7692307692307693	0.6410256410256411	0.3409982394897292
0.7948717948717948	0.6410256410256411	0.3338241620856749
0.8205128205128205	0.6410256410256411	0.3075053678322205
0.8461538461538461	0.6410256410256411	0.2569148469332045
0.8717948717948718	0.6410256410256411	0.1864996480715154
0.8974358974358975	0.6410256410256411	0.11341800450636019
0.9230769230769231	0.6410256410256411	0.054855540134238184
0.9487179487179487	0.6410256410256411	0.019900762629271745
0.9743589743589743	0.6410256410256411	0.0048867551050172505
1.0	0.6410256410256411	0.0006499076499648455
0.0	0.6666666666666666	2.1981586045134186e-6
0.02564102564102564	0.6666666666666666	0.000025852116842122545
0.05128205128205128	0.6666666666666666	0.00012791966492809107
0.07692307692307693	0.6666666666666666	0.0007326936979831057
0.10256410256410256	0.6666666666666666	0.003188799713144539
0.1282051282051282	0.6666666666666666	0.009884850932247903
0.15384615384615385	0.6666666666666666	0.024842113806260103
0.1794871794871795	0.6666666666666666	0.051971863232845195
0.20512820512820512	0.6666666666666666	0.09486809953211985
0.23076923076923078	0.6666666666666666	0.15465437583360672
0.2564102564102564	0.6666666666666666	0.22798737535703884
0.28205128205128205	0.6666666666666666	0.30694360734594245
0.3076923076923077	0.6666666666666666	0.37564866883514736
0.3333333333333333	0.6666666666666666	0.4193828721805664
0.358974358974359	0.6666666666666666	0.42902231186430984
0.38461538461538464	0.6666666666666666	0.4102033957132792
0.41025641025641024	0.6666666666666666	0.3791406882273558
0.4358974358974359	0.6666666666666666	0.35013244327503185
0.46153846153846156	0.6666666666666666	0.3320669878846168
0.48717948717948717	0.6666666666666666	0.32271686538240796
0.5128205128205128	0.6666666666666666	0.3191134826180308
0.5384615384615384	0.6666666666666666	0.31809359769539275
0.5641025641025641	0.6666666666666666	0.31745419857647406
0.5897435897435898	0.6666666666666666	0.3178915556331327
0.6153846153846154	0.6666666666666666	0.31787384967409144
0.6410256410256411	0.6666666666666666	0.31853597432966835
0.6666666666666666	0.6666666666666666	0.31968327860433327
0.6923076923076923	0.6666666666666666	0.32103096389563274
0.717948717948718	0.6666666666666666	0.32353936076619016
0.7435897435897436	0.6666666666666666	0.32515361986068014
0.7692307692307693	0.6666666666666666	0.3246035436159839
0.7948717948717948	0.6666666666666666	0.31516293409645646
0.8205128205128205	0.6666666666666666	0.28868092948737956
0.8461538461538461	0.6666666666666666	0.2402508685754253
0.8717948717948718	0.6666666666666666	0.17379349111650771
0.8974358974358975	0.6666666666666666	0.10520144339736322
0.9230769230769231	0.6666666666666666	0.0504594890870632
0.9487179487179487	0.6666666666666666	0.017983583144409242
0.9743589743589743	0.6666666666666666	0.0042098341910186046
1.0	0.6666666666666666	0.00045520832878244514
0.0	0.6923076923076923	2.4414585815567063e-6
0.02564102564102564	0.6923076923076923	0.000028713520664983243
0.05128205128205128	0.6923076923076923	0.00014207826634861001
0.07692307692307693	0.6923076923076923	0.0008137908306163136
0.10256410256410256	0.6923076923076923	0.0035417473555078845
0.1282051282051282	0.6923076923076923	0.010978941231261882
0.15384615384615385	0.6923076923076923	0.027591726917142866
0.1794871794871795	0.6923076923076923	0.05770922914205734
0.20512820512820512	0.6923076923076923	0.10501492024581485
0.23076923076923078	0.6923076923076923	0.16977291809992992
0.2564102564102564	0.6923076923076923	0.24681260268538435
0.28205128205128205	0.6923076923076923	0.3264250411851247
0.3076923076923077	0.6923076923076923	0.3922894336156333
0.3333333333333333	0.6923076923076923	0.4311870459598038
0.358974358974359	0.6923076923076923	0.436136557325815
0.38461538461538464	0.6923076923076923	0.4141364195749694
0.41025641025641024	0.6923076923076923	0.3813605581614225
0.4358974358974359	0.6923076923076923	0.35140563868337
0.46153846153846156	0.6923076923076923	0.3326766080318391
0.48717948717948717	0.6923076923076923	0.3228293773740428
0.5128205128205128	0.6923076923076923	0.3189401091350059
0.5384615384615384	0.6923076923076923	0.3178007892106886
0.5641025641025641	0.6923076923076923	0.3171189855645759
0.5897435897435898	0.6923076923076923	0.3174975622524136
0.6153846153846154	0.6923076923076923	0.3173187373470455
0.6410256410256411	0.6923076923076923	0.31760823957529866
0.6666666666666666	0.6923076923076923	0.3180359994384008
0.6923076923076923	0.6923076923076923	0.3182003417468956
0.717948717948718	0.6923076923076923	0.3188613533097402
0.7435897435897436	0.6923076923076923	0.3177699481022366
0.7692307692307693	0.6923076923076923	0.3136122859520867
0.7948717948717948	0.6923076923076923	0.30032525814510636
0.8205128205128205	0.6923076923076923	0.2712195679770844
0.8461538461538461	0.6923076923076923	0.22285244361131035
0.8717948717948718	0.6923076923076923	0.15950085652119284
0.8974358974358975	0.6923076923076923	0.09571585040170108
0.9230769230769231	0.6923076923076923	0.04553061798798712
0.9487179487179487	0.6923076923076923	0.016047985795068002
0.9743589743589743	0.6923076923076923	0.003659675259474247
1.0	0.6923076923076923	0.0003444015109907258
0.0	0.717948717948718	2.383133646029061e-6
0.02564102564102564	0.717948717948718	0.000028027572414946143
0.05128205128205128	0.717948717948718	0.00013868410443766796
0.07692307692307693	0.717948717948718	0.0007943498709837229
0.10256410256410256	0.717948717948718	0.0034571372016737384
0.1282051282051282	0.717948717948718	0.010716661115468614
0.15384615384615385	0.717948717948718	0.02693257762593815
0.1794871794871795	0.717948717948718	0.056320790024689975
0.20512820512820512	0.717948717948718	0.10227616366648225
0.23076923076923078	0.717948717948718	0.16441673401106666
0.2564102564102564	0.717948717948718	0.2368015684375763
0.28205128205128205	0.717948717948718	0.30968319442621256
0.3076923076923077	0.717948717948718	0.3686135385359428
0.3333333333333333	0.717948717948718	0.40347600211308277
0.358974358974359	0.717948717948718	0.4096653998845821
0.38461538461538464	0.717948717948718	0.3936642194170145
0.41025641025641024	0.717948717948718	0.3686783676715585
0.4358974358974359	0.717948717948718	0.34524751847886415
0.46153846153846156	0.717948717948718	0.33041983576131057
0.48717948717948717	0.717948717948718	0.32234529298277775
0.5128205128205128	0.717948717948718	0.3190720797399163
0.5384615384615384	0.717948717948718	0.31811858519922137
0.5641025641025641	0.717948717948718	0.3174769089261908
0.5897435897435898	0.717948717948718	0.31784136112986594
0.6153846153846154	0.717948717948718	0.31760724476289914
0.6410256410256411	0.717948717948718	0.3177489125136453
0.6666666666666666	0.717948717948718	0.3178217602103183
0.6923076923076923	0.717948717948718	0.31723197160641864
0.717948717948718	0.717948717948718	0.31624779005310394
0.7435897435897436	0.717948717948718	0.31189019865238266
0.7692307692307693	0.717948717948718	0.30231577553472716
0.7948717948717948	0.717948717948718	0.2822766311761819
0.8205128205128205	0.717948717948718	0.24764751622893058
0.8461538461538461	0.717948717948718	0.19789623012048896
0.8717948717948718	0.717948717948718	0.1383560232657268
0.8974358974358975	0.717948717948718	0.08158480948439505
0.9230769230769231	0.717948717948718	0.038323650448212204
0.9487179487179487	0.717948717948718	0.013386755827628551
0.9743589743589743	0.717948717948718	0.0030172686303948605
1.0	0.717948717948718	0.0002653725103567256
0.0	0.7435897435897436	2.0338439046860886e-6
0.02564102564102564	0.7435897435897436	0.000023919643539198746
0.05128205128205128	0.7435897435897436	0.00011835753355981129
0.07692307692307693	0.7435897435897436	0.0006779240627064373
0.10256410256410256	0.7435897435897436	0.0029504335340167116
0.1282051282051282	0.7435897435897436	0.009145947783751138
0.15384615384615385	0.7435897435897436	0.022985139307345106
0.1794871794871795	0.7435897435897436	0.04805861631279014
0.20512820512820512	0.7435897435897436	0.08711259439346494
0.23076923076923078	0.7435897435897436	0.1393396435175635
0.2564102564102564	0.7435897435897436	0.1990523269265834
0.28205128205128205	0.7435897435897436	0.25805782957839374
0.3076923076923077	0.7435897435897436	0.3057938353061307
0.3333333333333333	0.7435897435897436	0.3365496314489252
0.358974358974359	0.7435897435897436	0.3483750948286217
0.38461538461538464	0.7435897435897436	0.34590995020580223
0.41025641025641024	0.7435897435897436	0.3372007542255727
0.4358974358974359	0.7435897435897436	0.32774836291145926
0.46153846153846156	0.7435897435897436	0.32209889070634967
0.48717948717948717	0.7435897435897436	0.31892682741167855
0.5128205128205128	0.7435897435897436	0.3177536657705388
0.5384615384615384	0.7435897435897436	0.3175366105309898
0.5641025641025641	0.7435897435897436	0.3170723319284936
0.5897435897435898	0.7435897435897436	0.31744454558773977
0.6153846153846154	0.7435897435897436	0.3171927261744796
0.6410256410256411	0.7435897435897436	0.31722939808706424
0.6666666666666666	0.7435897435897436	0.31686444651823803
0.6923076923076923	0.7435897435897436	0.3150535842139414
0.717948717948718	0.7435897435897436	0.311239552000145
0.7435897435897436	0.7435897435897436	0.3015708118256467
0.7692307692307693	0.7435897435897436	0.2838888984748936
0.7948717948717948	0.7435897435897436	0.2544944603619702
0.8205128205128205	0.7435897435897436	0.21286168079465803
0.8461538461538461	0.7435897435897436	0.1621341882789137
0.8717948717948718	0.7435897435897436	0.10867103167353663
0.8974358974358975	0.7435897435897436	0.06204898751961043
0.9230769230769231	0.7435897435897436	0.02850577036864328
0.9487179487179487	0.7435897435897436	0.009839128183308357
0.9743589743589743	0.7435897435897436	0.002206128388747405
1.0	0.7435897435897436	0.000188938705554857
0.0	0.7692307692307693	1.5158109032248002e-6
0.02564102564102564	0.7692307692307693	0.000017827157922212448
0.05128205128205128	0.7692307692307693	0.00008821111562956824
0.07692307692307693	0.7692307692307693	0.0005052524844415114
0.10256410256410256	0.7692307692307693	0.0021989393137783033
0.1282051282051282	0.7692307692307693	0.0068164166084684966
0.15384615384615385	0.7692307692307693	0.017130677872544086
0.1794871794871795	0.7692307692307693	0.03581179271874873
0.20512820512820512	0.7692307692307693	0.06478394117867128
0.23076923076923078	0.7692307692307693	0.10305498774519106
0.2564102564102564	0.7692307692307693	0.1459195933975516
0.28205128205128205	0.7692307692307693	0.18757581976587762
0.3076923076923077	0.7692307692307693	0.2219923472016313
0.3333333333333333	0.7692307692307693	0.24790123412444845
0.358974358974359	0.7692307692307693	0.2659676706749244
0.38461538461538464	0.7692307692307693	0.2790012875325981
0.41025641025641024	0.7692307692307693	0.2899053698345367
0.4358974358974359	0.7692307692307693	0.29874344958965254
0.46153846153846156	0.7692307692307693	0.3065337541028728
0.48717948717948717	0.7692307692307693	0.3115343735413833
0.5128205128205128	0.7692307692307693	0.31431042970768974
0.5384615384615384	0.7692307692307693	0.3155702690101569
0.5641025641025641	0.7692307692307693	0.31546574809454964
0.5897435897435898	0.7692307692307693	0.3158621033337366
0.6153846153846154	0.7692307692307693	0.3156048843453366
0.6410256410256411	0.7692307692307693	0.3154897204526594
0.6666666666666666	0.7692307692307693	0.3143187698240211
0.6923076923076923	0.7692307692307693	0.3101770482584598
0.717948717948718	0.7692307692307693	0.301416079227553
0.7435897435897436	0.7692307692307693	0.28376230143822906
0.7692307692307693	0.7692307692307693	0.2558474804236984
0.7948717948717948	0.7692307692307693	0.21663447187220183
0.8205128205128205	0.7692307692307693	0.1694271787939705
0.8461538461538461	0.7692307692307693	0.12025771607463094
0.8717948717948718	0.7692307692307693	0.0754220085265838
0.8974358974358975	0.7692307692307693	0.04079226762885253
0.9230769230769231	0.7692307692307693	0.018017635348812996
0.9487179487179487	0.7692307692307693	0.006094196217758087
0.9743589743589743	0.7692307692307693	0.0013624493681019445
1.0	0.7692307692307693	0.00011599928096683927
0.0	0.7948717948717948	9.797840027269998e-7
0.02564102564102564	0.7948717948717948	0.00001152304954998815
0.05128205128205128	0.7948717948717948	0.000057017560549724496
0.07692307692307693	0.7948717948717948	0.00032658315132890256
0.10256410256410256	0.7948717948717948	0.0014213419088251206
0.1282051282051282	0.7948717948717948	0.004405969065594988
0.15384615384615385	0.7948717948717948	0.011072861462917524
0.1794871794871795	0.7948717948717948	0.023143346785283715
0.20512820512820512	0.7948717948717948	0.04176821255938085
0.23076923076923078	0.7948717948717948	0.06601015489593372
0.2564102564102564	0.7948717948717948	0.09248535490375868
0.28205128205128205	0.7948717948717948	0.11774181901646684
0.3076923076923077	0.7948717948717948	0.1394254315939673
0.3333333333333333	0.7948717948717948	0.1593758967526088
0.358974358974359	0.7948717948717948	0.18033278256856983
0.38461538461538464	0.7948717948717948	0.2044156253402044
0.41025641025641024	0.7948717948717948	0.23150327906281293
0.4358974358974359	0.7948717948717948	0.25763632535288583
0.46153846153846156	0.7948717948717948	0.2799273794382509
0.48717948717948717	0.7948717948717948	0.29483544427692
0.5128205128205128	0.7948717948717948	0.3028234765694223
0.5384615384615384	0.7948717948717948	0.30610616033154386
0.5641025641025641	0.7948717948717948	0.3065040023835941
0.5897435897435898	0.7948717948717948	0.306926228578954
0.6153846153846154	0.7948717948717948	0.30666977298420084
0.6410256410256411	0.7948717948717948	0.3063395972354209
0.6666666666666666	0.7948717948717948	0.30401053464486383
0.6923076923076923	0.7948717948717948	0.2965786079426266
0.717948717948718	0.7948717948717948	0.28128753850770233
0.7435897435897436	0.7948717948717948	0.2543448968507439
0.7692307692307693	0.7948717948717948	0.21662020225673473
0.7948717948717948	0.7948717948717948	0.1706176383700295
0.8205128205128205	0.7948717948717948	0.12258948985155485
0.8461538461538461	0.7948717948717948	0.07928566958144896
0.8717948717948718	0.7948717948717948	0.04520480965904845
0.8974358974358975	0.7948717948717948	0.022429988317383718
0.9230769230769231	0.7948717948717948	0.00923970554126281
0.9487179487179487	0.7948717948717948	0.0030066303765593216
0.9743589743589743	0.7948717948717948	0.000669381792611129
1.0	0.7948717948717948	0.000056942382477303265
0.0	0.8205128205128205	5.469783551557887e-7
0.02564102564102564	0.8205128205128205	6.432906305561873e-6
0.05128205128205128	0.8205128205128205	0.00003183086414728259
0.07692307692307693	0.8205128205128205	0.0001823196892767093
0.10256410256410256	0.8205128205128205	0.0007934843365877803
0.1282051282051282	0.8205128205128205	0.0024596948977109703
0.15384615384615385	0.8205128205128205	0.006181582402853457
0.1794871794871795	0.8205128205128205	0.012917312523833595
0.20512820512820512	0.8205128205128205	0.023252223920184955
0.23076923076923078	0.8205128205128205	0.03648121778176973
0.2564102564102564	0.8205128205128205	0.050506411736777106
0.28205128205128205	0.8205128205128205	0.06359289597337482
0.3076923076923077	0.8205128205128205	0.07541295559146186
0.3333333333333333	0.8205128205128205	0.08895344206843181
0.358974358974359	0.8205128205128205	0.10803702620576172
0.38461538461538464	0.8205128205128205	0.1352708376614337
0.41025641025641024	0.8205128205128205	0.17015451079682217
0.4358974358974359	0.8205128205128205	0.20710584013317823
0.46153846153846156	0.8205128205128205	0.24011235291994487
0.48717948717948717	0.8205128205128205	0.26323099000108496
0.5128205128205128	0.8205128205128205	0.27583641241364715
0.5384615384615384	0.8205128205128205	0.28095257359495207
0.5641025641025641	0.8205128205128205	0.2818276413610796
0.5897435897435898	0.8205128205128205	0.28225360173802866
0.6153846153846154	0.8205128205128205	0.28201095179243674
0.6410256410256411	0.8205128205128205	0.28147531102396234
0.6666666666666666	0.8205128205128205	0.2780655766561225
0.6923076923076923	0.8205128205128205	0.267639175886493
0.717948717948718	0.8205128205128205	0.24670027411483714
0.7435897435897436	0.8205128205128205	0.2127165999620788
0.7692307692307693	0.8205128205128205	0.1694110729627945
0.7948717948717948	0.8205128205128205	0.12258684559073091
0.8205128205128205	0.8205128205128205	0.07974242814901439
0.8461538461538461	0.8205128205128205	0.04610523687132975
0.8717948717948718	0.8205128205128205	0.023207323750572998
0.8974358974358975	0.8205128205128205	0.010127809850887995
0.9230769230769231	0.8205128205128205	0.003684331232243971
0.9487179487179487	0.8205128205128205	0.0011060885688446585
0.9743589743589743	0.8205128205128205	0.0002440345862522785
1.0	0.8205128205128205	0.000020750928817286575
0.0	0.8461538461538461	2.6186309529816793e-7
0.02564102564102564	0.8461538461538461	3.079721054881135e-6
0.05128205128205128	0.8461538461538461	0.000015238863719294439
0.07692307692307693	0.8461538461538461	0.00008728462052982213
0.10256410256410256	0.8461538461538461	0.00037987657553708687
0.1282051282051282	0.8461538461538461	0.0011775663759496546
0.15384615384615385	0.8461538461538461	0.0029594010194258077
0.1794871794871795	0.8461538461538461	0.0061828369292568994
0.20512820512820512	0.8461538461538461	0.011102302379971988
0.23076923076923078	0.8461538461538461	0.017298071552128206
0.2564102564102564	0.8461538461538461	0.023669624788610833
0.28205128205128205	0.8461538461538461	0.029462443579491022
0.3076923076923077	0.8461538461538461	0.034966333501261326
0.3333333333333333	0.8461538461538461	0.04280874302641271
0.358974358974359	0.8461538461538461	0.05681221546954357
0.38461538461538464	0.8461538461538461	0.08028968207712948
0.41025641025641024	0.8461538461538461	0.11377407182023593
0.4358974358974359	0.8461538461538461	0.15213953664649885
0.46153846153846156	0.8461538461538461	0.18807580281765066
0.48717948717948717	0.8461538461538461	0.21417857255378975
0.5128205128205128	0.8461538461538461	0.22866329487019094
0.5384615384615384	0.8461538461538461	0.23453918438393626
0.5641025641025641	0.8461538461538461	0.23565896264208186
0.5897435897435898	0.8461538461538461	0.23604380253215015
0.6153846153846154	0.8461538461538461	0.23583553726813794
0.6410256410256411	0.8461538461538461	0.23520593544361448
0.6666666666666666	0.8461538461538461	0.23136147989809885
0.6923076923076923	0.8461538461538461	0.21984494626914464
0.717948717948718	0.8461538461538461	0.1970998851891531
0.7435897435897436	0.8461538461538461	0.16201206392343226
0.7692307692307693	0.8461538461538461	0.1202440457581256
0.7948717948717948	0.8461538461538461	0.079283336880095
0.8205128205128205	0.8461538461538461	0.04610513747104836
0.8461538461538461	0.8461538461538461	0.023453802254002877
0.8717948717948718	0.8461538461538461	0.010177206311942586
0.8974358974358975	0.8461538461538461	0.003739707807840364
0.9230769230769231	0.8461538461538461	0.0010936122945126078
0.9487179487179487	0.8461538461538461	0.00027084376817030096
0.9743589743589743	0.8461538461538461	0.000058275274098773166
1.0	0.8461538461538461	4.955040856920353e-6
0.0	0.8717948717948718	1.0419715817528892e-7
0.02564102564102564	0.8717948717948718	1.225442560074491e-6
0.05128205128205128	0.8717948717948718	6.063650517698984e-6
0.07692307692307693	0.8717948717948718	0.00003473116133932592
0.10256410256410256	0.8717948717948718	0.0001511555478379082
0.1282051282051282	0.8717948717948718	0.0004685619017716788
0.15384615384615385	0.8717948717948718	0.001177566375949653
0.1794871794871795	0.8717948717948718	0.0024598195198619857
0.20512820512820512	0.8717948717948718	0.004408893667581264
0.23076923076923078	0.8717948717948718	0.006833347242827148
0.2564102564102564	0.8717948717948718	0.009264312250727802
0.28205128205128205	0.8717948717948718	0.011410078434040702
0.3076923076923077	0.8717948717948718	0.01351191350134642
0.3333333333333333	0.8717948717948718	0.01725580463083094
0.358974358974359	0.8717948717948718	0.025653435089223065
0.38461538461538464	0.8717948717948718	0.04198526859446499
0.41025641025641024	0.8717948717948718	0.06762139564026058
0.4358974358974359	0.8717948717948718	0.0989327141699621
0.46153846153846156	0.8717948717948718	0.12939492307246872
0.48717948717948717	0.8717948717948718	0.15209710167146134
0.5128205128205128	0.8717948717948718	0.16485727019430182
0.5384615384615384	0.8717948717948718	0.17004119106032287
0.5641025641025641	0.8717948717948718	0.17107717786108104
0.5897435897435898	0.8717948717948718	0.17137299359933866
0.6153846153846154	0.8717948717948718	0.17121865312510182
0.6410256410256411	0.8717948717948718	0.17065536487100835
0.6666666666666666	0.8717948717948718	0.16728380127579076
0.6923076923076923	0.8717948717948718	0.15729295618842254
0.717948717948718	0.8717948717948718	0.13777102764155008
0.7435897435897436	0.8717948717948718	0.108581266635317
0.7692307692307693	0.8717948717948718	0.07541194439870974
0.7948717948717948	0.8717948717948718	0.045203092162410335
0.8205128205128205	0.8717948717948718	0.023207250565186945
0.8461538461538461	0.8717948717948718	0.010177206311942586
0.8717948717948718	0.8717948717948718	0.003722239173011923
0.8974358974358975	0.8717948717948718	0.0011224902515976371
0.9230769230769231	0.8717948717948718	0.0002301326028905727
0.9487179487179487	0.8717948717948718	0.00003071751327468697
0.9743589743589743	0.8717948717948718	5.788949510832086e-6
1.0	0.8717948717948718	4.922238769088167e-7
0.0	0.8974358974358975	3.361344246637784e-8
0.02564102564102564	0.8974358974358975	3.9532117487906196e-7
0.05128205128205128	0.8974358974358975	1.9561010240798906e-6
0.07692307692307693	0.8974358974358975	0.000011204085734334191
0.10256410256410256	0.8974358974358975	0.00004876196625416517
0.1282051282051282	0.8974358974358975	0.0001511555478379076
0.15384615384615385	0.8974358974358975	0.0003798765755370848
0.1794871794871795	0.8974358974358975	0.0007934846210083286
0.20512820512820512	0.8974358974358975	0.001421348583536705
0.23076923076923078	0.8974358974358975	0.0021990944262961624
0.2564102564102564	0.8974358974358975	0.0029701243559745487
0.28205128205128205	0.8974358974358975	0.003629181412777437
0.3076923076923077	0.8974358974358975	0.004261554590071004
0.3333333333333333	0.8974358974358975	0.005720812691920438
0.358974358974359	0.8974358974358975	0.009900179008673725
0.38461538461538464	0.8974358974358975	0.019212241278629014
0.41025641025641024	0.8974358974358975	0.03501108227083368
0.4358974358974359	0.8974358974358975	0.055226506804558345
0.46153846153846156	0.8974358974358975	0.07541722611795139
0.48717948717948717	0.8974358974358975	0.09071548009672149
0.5128205128205128	0.8974358974358975	0.09938540345862629
0.5384615384615384	0.8974358974358975	0.10291251332649144
0.5641025641025641	0.8974358974358975	0.10363407179023834
0.5897435897435898	0.8974358974358975	0.10382018665037501
0.6153846153846154	0.8974358974358975	0.10372534749590824
0.6410256410256411	0.8974358974358975	0.10333892084343034
0.6666666666666666	0.8974358974358975	0.10104943620246244
0.6923076923076923	0.8974358974358975	0.09430483687103774
0.717948717948718	0.8974358974358975	0.08121076633358845
0.7435897435897436	0.8974358974358975	0.06199156596792846
0.7692307692307693	0.8974358974358975	0.0407858217016866
0.7948717948717948	0.8974358974358975	0.022428888208355795
0.8205128205128205	0.8974358974358975	0.010127762973414048
0.8461538461538461	0.8974358974358975	0.003739707807840364
0.8717948717948718	0.8974358974358975	0.0011224902515976371
0.8974358974358975	0.8974358974358975	0.000292277996354073
0.9230769230769231	0.8974358974358975	0.00004736991712639722
0.9487179487179487	0.8974358974358975	1.540057155186382e-6
0.9743589743589743	0.8974358974358975	1.321190664752701e-8
1.0	0.8974358974358975	1.1233844584815457e-9
0.0	0.9230769230769231	7.723394279393641e-9
0.02564102564102564	0.9230769230769231	9.083334156083933e-8
0.05128205128205128	0.9230769230769231	4.4945528784819725e-7
0.07692307692307693	0.9230769230769231	2.574373980080993e-6
0.10256410256410256	0.9230769230769231	0.000011204085734334132
0.1282051282051282	0.9230769230769231	0.00003473116133932559
0.15384615384615385	0.9230769230769231	0.0000872846205298212
0.1794871794871795	0.9230769230769231	0.00018231968927670712
0.20512820512820512	0.9230769230769231	0.00032658315132889833
0.23076923076923078	0.9230769230769231	0.0005052714837817694
0.2564102564102564	0.9230769230769231	0.0006810920262189078
0.28205128205128205	0.9230769230769231	0.0008221561168231359
0.3076923076923077	0.9230769230769231	0.0009442713741021027
0.3333333333333333	0.9230769230769231	0.0013979098874434067
0.358974358974359	0.9230769230769231	0.0031056744982000967
0.38461538461538464	0.9230769230769231	0.007353890840052422
0.41025641025641024	0.9230769230769231	0.014957757471475548
0.4358974358974359	0.9230769230769231	0.024974905419712784
0.46153846153846156	0.9230769230769231	0.03513761311417375
0.48717948717948717	0.9230769230769231	0.04291110412743613
0.5128205128205128	0.9230769230769231	0.04733718971160236
0.5384615384615384	0.9230769230769231	0.04913933126745305
0.5641025641025641	0.9230769230769231	0.049512497861266984
0.5897435897435898	0.9230769230769231	0.049603508522653265
0.6153846153846154	0.9230769230769231	0.049557789916023054
0.6410256410256411	0.9230769230769231	0.04935945553038389
0.6666666666666666	0.9230769230769231	0.048190661383102275
0.6923076923076923	0.9230769230769231	0.0447583844074035
0.717948717948718	0.9230769230769231	0.03811885965356477
0.7435897435897436	0.9230769230769231	0.028474320418792453
0.7692307692307693	0.9230769230769231	0.018014101434860173
0.7948717948717948	0.9230769230769231	0.009239102384348224
0.8205128205128205	0.9230769230769231	0.003684305530725456
0.8461538461538461	0.9230769230769231	0.0010936122945126078
0.8717948717948718	0.9230769230769231	0.0002301326028905727
0.8974358974358975	0.9230769230769231	0.00004736991712639722
0.9230769230769231	0.9230769230769231	7.641455273139928e-6
0.9487179487179487	0.9230769230769231	2.397831910655224e-7
0.9743589743589743	0.9230769230769231	0.0
1.0	0.9230769230769231	0.0
0.0	0.9487179487179487	1.3484134107433725e-9
0.02564102564102564	0.9487179487179487	1.585842849303364e-8
0.05128205128205128	0.9487179487179487	7.846958419318361e-8
0.07692307692307693	0.9487179487179487	4.494552878481991e-7
0.10256410256410256	0.9487179487179487	1.956101024079888e-6
0.1282051282051282	0.9487179487179487	6.063650517698953e-6
0.15384615384615385	0.9487179487179487	0.00001523886371929434
0.1794871794871795	0.9487179487179487	0.00003183086414728234
0.20512820512820512	0.9487179487179487	0.00005701756054972398
0.23076923076923078	0.9487179487179487	0.00008821171181475406
0.2564102564102564	0.9487179487179487	0.00011845694190194533
0.28205128205128205	0.9487179487179487	0.00013955664378005709
0.3076923076923077	0.9487179487179487	0.00015297011565775577
0.3333333333333333	0.9487179487179487	0.00027251513945930617
0.358974358974359	0.9487179487179487	0.0008255602395654187
0.38461538461538464	0.9487179487179487	0.0022863398834828117
0.41025641025641024	0.9487179487179487	0.004969112487328506
0.4358974358974359	0.9487179487179487	0.008550195104001079
0.46153846153846156	0.9487179487179487	0.01220828999229229
0.48717948717948717	0.9487179487179487	0.01501780594980082
0.5128205128205128	0.9487179487179487	0.016620679909999367
0.5384615384615384	0.9487179487179487	0.01727354498496887
0.5641025641025641	0.9487179487179487	0.017409422189014485
0.5897435897435898	0.9487179487179487	0.0174417663244122
0.6153846153846154	0.9487179487179487	0.017425623948239616
0.6410256410256411	0.9487179487179487	0.01735363584999766
0.6666666666666666	0.9487179487179487	0.016930367162241028
0.6923076923076923	0.9487179487179487	0.01568906825071103
0.717948717948718	0.9487179487179487	0.013291544012592374
0.7435897435897436	0.9487179487179487	0.009824502270140936
0.7692307692307693	0.9487179487179487	0.00609255149601353
0.7948717948717948	0.9487179487179487	0.003006349648666114
0.8205128205128205	0.9487179487179487	0.0011060766065625882
0.8461538461538461	0.9487179487179487	0.00027084376817030096
0.8717948717948718	0.9487179487179487	0.00003071751327468697
0.8974358974358975	0.9487179487179487	1.540057155186382e-6
0.9230769230769231	0.9487179487179487	2.397831910655224e-7
0.9487179487179487	0.9487179487179487	7.524218445623294e-9
0.9743589743589743	0.9487179487179487	0.0
1.0	0.9487179487179487	0.0
0.0	0.9743589743589743	2.72509633805081e-10
0.02564102564102564	0.9743589743589743	3.2049329285283506e-9
0.05128205128205128	0.9743589743589743	1.5858428493033685e-8
0.07692307692307693	0.9743589743589743	9.083334156084e-8
0.10256410256410256	0.9743589743589743	3.953211748790627e-7
0.1282051282051282	0.9743589743589743	1.2254425600744889e-6
0.15384615384615385	0.9743589743589743	3.079721054881126e-6
0.1794871794871795	0.9743589743589743	6.432906305561843e-6
0.20512820512820512	0.9743589743589743	0.000011523049549988083
0.23076923076923078	0.9743589743589743	0.000017827157922212387
0.2564102564102564	0.9743589743589743	0.000023919643539198638
0.28205128205128205	0.9743589743589743	0.000028027572414946027
0.3076923076923077	0.9743589743589743	0.000030388273206104984
0.3333333333333333	0.9743589743589743	0.00005633448297439801
0.358974358974359	0.9743589743589743	0.00017939009054879812
0.38461538461538464	0.9743589743589743	0.0005064516485166852
0.41025641025641024	0.9743589743589743	0.0011086433540132615
0.4358974358974359	0.9743589743589743	0.0019135021824409734
0.46153846153846156	0.9743589743589743	0.0027362098617075624
0.48717948717948717	0.9743589743589743	0.003368317060268548
0.5128205128205128	0.9743589743589743	0.0037290125223760164
0.5384615384615384	0.9743589743589743	0.0038759320219913704
0.5641025641025641	0.9743589743589743	0.003906524280247849
0.5897435897435898	0.9743589743589743	0.003913789572997187
0.6153846153846154	0.9743589743589743	0.00391016589086507
0.6410256410256411	0.9743589743589743	0.0038939629010909813
0.6666666666666666	0.9743589743589743	0.003798714584460793
0.6923076923076923	0.9743589743589743	0.0035194202726541394
0.717948717948718	0.9743589743589743	0.002980052244336723
0.7435897435897436	0.9743589743589743	0.0022004099758166163
0.7692307692307693	0.9743589743589743	0.0013618058785307972
0.7948717948717948	0.9743589743589743	0.0006692719549324207
0.8205128205128205	0.9743589743589743	0.00024402990588624987
0.8461538461538461	0.9743589743589743	0.000058275274098773166
0.8717948717948718	0.9743589743589743	5.788949510832086e-6
0.8974358974358975	0.9743589743589743	1.321190664752701e-8
0.9230769230769231	0.9743589743589743	0.0
0.9487179487179487	0.9743589743589743	0.0
0.9743589743589743	0.9743589743589743	0.0
1.0	0.9743589743589743	0.0
0.0	1.0	2.3170999884443393e-11
0.02564102564102564	1.0	2.725096338050806e-10
0.05128205128205128	1.0	1.348413410743375e-9
0.07692307692307693	1.0	7.723394279393688e-9
0.10256410256410256	1.0	3.3613442466377856e-8
0.1282051282051282	1.0	1.0419715817528858e-7
0.15384615384615385	1.0	2.618630952981667e-7
0.1794871794871795	1.0	5.469783551557854e-7
0.20512820512820512	1.0	9.797840027269933e-7
0.23076923076923078	1.0	1.5158109032247926e-6
0.2564102564102564	1.0	2.0338439046860767e-6
0.28205128205128205	1.0	2.3831336460290473e-6
0.3076923076923077	1.0	2.583859752461948e-6
0.3333333333333333	1.0	4.790018907821879e-6
0.358974358974359	1.0	0.000015253214021599076
0.38461538461538464	1.0	0.00004306266507132005
0.41025641025641024	1.0	0.00009426593353431472
0.4358974358974359	1.0	0.0001627016198624949
0.46153846153846156	1.0	0.00023265496160325717
0.48717948717948717	1.0	0.00028640189018079413
0.5128205128205128	1.0	0.00031707117109432484
0.5384615384615384	1.0	0.00032956346966401444
0.5641025641025641	1.0	0.00033216467389532157
0.5897435897435898	1.0	0.00033278242856000893
0.6153846153846154	1.0	0.0003324743134409501
0.6410256410256411	1.0	0.0003310966026094439
0.6666666666666666	1.0	0.00032299781100778583
0.6923076923076923	1.0	0.00029924992225891834
0.717948717948718	1.0	0.00025338843711687526
0.7435897435897436	1.0	0.00018709686913983978
0.7692307692307693	1.0	0.00011579188380782704
0.7948717948717948	1.0	0.00005690698040236102
0.8205128205128205	1.0	0.000020749420276038696
0.8461538461538461	1.0	4.955040856920353e-6
0.8717948717948718	1.0	4.922238769088167e-7
0.8974358974358975	1.0	1.1233844584815457e-9
0.9230769230769231	1.0	0.0
0.9487179487179487	1.0	0.0
0.9743589743589743	1.0	0.0
1.0	1.0	0.0


==> results_final_redo/pointsource2d_tv_fast/radon_forward_pdps_config.json <==
{
  "name": "radon_forward_pdps",
  "ForwardPDPS": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "σd0": 0.05,
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "Exact",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": true,
          "interp": false,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      }
    },
    "RadonSquared"
  ]
}

==> results_final_redo/pointsource2d_tv_fast/radon_forward_pdps_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	0.000013	35.35783537817341	1.0	0	0	0	0	0	0.011992788047434654
1	0.264478	22.963362129726036	0.5750628381274866	1	1	0	0	1	0.011992788047434654
2	0.55872	16.106183377217732	0.33996853285651485	1	1	0	0	1	0.009291084584716768
3	0.783196	12.108296876763415	0.20290336607306134	2	1	0	0	1	0.007487570220793086
4	1.010771	9.788238730716888	0.12336154899070045	2	1	0	0	1	0.006210866331707307
5	1.282448	8.428436932824145	0.07674155109945754	3	1	0	0	1	0.005266700851881941
6	1.4753020000000001	7.627662564360497	0.04928747696380821	4	1	0	0	1	0.004544416880536149
7	1.648453	7.155072127454294	0.033084994215122676	4	1	0	0	1	0.00397675105687737
8	1.805337	6.874761542468029	0.023474712112830955	5	1	0	0	1	0.0035206627064761457
9	1.934026	6.706323129778962	0.017699901065708044	5	1	0	0	1	0.0031474400819137176
10	2.053107	6.600107143789633	0.014058349002376102	4	1	1	1	1	0.0028372585566415
20	3.458682	6.3932642512093265	0.00696686314696978	6	10	1	1	10	0.0013340816973253073
30	4.9906559999999995	6.372216251116644	0.006245244951247151	6	10	0	0	10	0.0008192334573947893
40	6.596889	6.365009954312925	0.0059981813407168115	6	10	0	0	10	0.0005710109246584695
50	8.278063	6.361102369176907	0.005864212102638624	6	10	0	0	10	0.00042867376036172104
60	10.855568	6.357978961787108	0.005757127933348978	6	10	0	0	10	0.0003379295739765456
70	13.845232	6.355434056874092	0.005669877378259201	6	10	0	0	10	0.0002757742783305773
80	17.442943	6.353031847397036	0.0055875190515322975	6	10	0	0	10	0.00023093362026806166
90	20.810622	6.350841806942675	0.005512434813871895	7	10	0	0	10	0.00019728731821093914
100	24.283234	6.348654130691726	0.0054374316315227884	7	10	0	0	10	0.00017125035851567417
200	89.32583	6.328095247240098	0.004732582509653343	6	100	4	4	100	0.00006668005202347314
300	190.330956	6.310594233792097	0.004132570646670954	6	100	6	6	100	0.000038146539561335935
400	327.858342	6.295386984768488	0.0036111991361236647	6	100	4	4	100	0.00002561794289512575
500	590.289673	6.282159306743491	0.0031576960428147476	6	100	5	5	100	0.000018796431803959773
600	852.769443	6.270285374406653	0.002750605317267824	7	100	3	3	100	0.000014589031107599842
700	1110.747948	6.260312874143858	0.002408704062289048	9	100	3	3	100	0.000011772709878509308
800	1357.900699	6.251452530626479	0.0021049324415013757	8	100	5	5	100	9.775065949589037e-6
900	1614.386214	6.243495270725739	0.0018321225067245111	9	100	3	3	100	8.295496066357206e-6
1000	1878.208014	6.236452734713849	0.0015906733377852446	8	100	4	4	100	7.162274578665083e-6
1100	2127.419328	6.2305831013288895	0.001389436439545201	8	100	2	2	100	6.270778514245236e-6
1200	2355.75361	6.225797143963692	0.0012253527307143498	9	100	5	5	100	5.553938708390134e-6
1300	2570.415972	6.221829151697785	0.0010893124700265594	9	100	10	10	100	4.9669471208733e-6
1400	2780.029941	6.218561561550494	0.0009772850804377316	10	100	11	11	100	4.478826235258236e-6
1500	2975.907244	6.215948889673948	0.0008877111752084101	10	100	7	7	100	4.067534016789118e-6
1600	3168.359678	6.213638924338209	0.0008085153841395406	10	100	9	9	100	3.7169956672743804e-6
1700	3364.67631	6.211778429197635	0.0007447294120481189	11	100	8	8	100	3.415236142070051e-6
1800	3559.7412	6.210244467746877	0.0006921384537846548	11	100	7	7	100	3.153167327924968e-6
1900	3749.536679	6.208967454379071	0.0006483568081018192	11	100	6	6	100	2.9237783285035014e-6
2000	3938.02343	6.207808303600392	0.0006086160113611607	11	100	6	6	100	2.7215816012681727e-6
2100	4140.9917	6.206820688026184	0.0005747561973365857	11	100	2	3	100	2.542225875103871e-6
2200	4340.05088	6.205919209567632	0.0005438495432184562	10	100	4	7	100	2.3822203931811486e-6
2300	4541.303815	6.205015020071867	0.0005128499427978825	11	100	3	7	100	2.2387350553310557e-6
2400	4742.451316	6.204200532192649	0.0004849257090820352	11	100	2	3	100	2.1094533024328013e-6
2500	4938.642172	6.203427280348876	0.000458415228376711	11	100	5	14	100	1.9924622876519376e-6
2600	5132.467076	6.202588961125843	0.00042967395117694384	11	100	4	4	100	1.8861698241965397e-6
2700	5324.44665	6.201895523558967	0.000405899855602448	11	100	3	7	100	1.7892408386978807e-6
2800	5515.036598	6.201141446657962	0.00038004677643371955	11	100	6	19	100	1.7005482210460468e-6
2900	5714.06706	6.2004245891956	0.00035546974363714884	11	100	2	4	100	1.619134428628529e-6
3000	5918.489748	6.19978933040821	0.00033369027300076976	10	100	4	7	100	1.5441812141955511e-6
3100	6113.381148	6.199114713021588	0.0003105614161405665	10	100	5	6	100	1.4749855536908126e-6
3200	6300.930518	6.198627683290503	0.00029386389075757805	9	100	4	5	100	1.410940351413646e-6
3300	6493.74927	6.198094721828577	0.00027559162323326556	10	100	6	6	100	1.3515188592716287e-6
3400	6693.09286	6.1976400530606925	0.00026000357427435075	9	100	6	6	100	1.2962620076446381e-6
3500	6894.033356	6.197250795830176	0.000246658121066436	10	100	4	4	100	1.2447680366095836e-6
3600	7096.343366	6.19690655932749	0.00023485617680207334	9	100	5	5	100	1.1966839579172779e-6
3700	7297.655564	6.196599708684975	0.000224335984573194	9	100	3	3	100	1.151698484012561e-6
3800	7504.053782	6.196360825802612	0.00021614602667694593	9	100	3	3	100	1.1095361402636883e-6
3900	7713.21764	6.1961222235562285	0.0002079656902187222	10	100	2	2	100	1.0699523373126654e-6
4000	7918.922112	6.195924224420719	0.00020117740732762533	10	100	2	2	100	1.0327292270172476e-6


==> results_final_redo/pointsource2d_tv_fast/radon_forward_pdps_reco.txt <==
x0	x1	weight
0.39868658936329726	0.4301800178079044	0.08852565176432547
0.777210024454703	0.4467402312334846	1.2478438402795138
0.3324205168555765	0.6950858156477688	4.254741062057611
0.16852083974921714	0.16962268604951747	2.746355609308917
0.3963300373929997	0.450192523283117	1.6625722344600629
0.16918675953684265	0.1706434451832491	0.18675243308427802
0.3305002089544245	0.6957008339377011	0.17800038123883696
0.7448516694051863	0.4306595028147978	1.2541465737151902
0.8223672382632696	0.48826962639303767	1.1807844065402118
0.7446202917659983	0.4305825647293449	0.0033330198137097415


==> results_final_redo/pointsource2d_tv_fast/radon_forward_pdps_stats.json <==
{
  "cpu_time": 7918.973709,
  "elapsed": 2271.541466959
}

==> results_final_redo/pointsource2d_tv_fast/radon_forward_pdps_z.txt <==
0.029411764705882353	0.029411764705882353	0.05731956393497881
0.09215686274509804	0.029411764705882353	0.05731947358806158
0.15490196078431373	0.029411764705882353	0.08099145066842989
0.2176470588235294	0.029411764705882353	-0.05366116947082495
0.2803921568627451	0.029411764705882353	0.09335203586433978
0.3431372549019608	0.029411764705882353	0.0933521196426037
0.4058823529411764	0.029411764705882353	0.01964143082959816
0.46862745098039216	0.029411764705882353	0.01742433573188229
0.5313725490196078	0.029411764705882353	0.017424335731882293
0.5941176470588235	0.029411764705882353	-0.3125783569853935
0.6568627450980392	0.029411764705882353	-0.3804744521483928
0.7196078431372549	0.029411764705882353	-0.0738220046173028
0.7823529411764705	0.029411764705882353	0.07427334620736115
0.8450980392156863	0.029411764705882353	0.07427334620736115
0.907843137254902	0.029411764705882353	0.0882800600442646
0.9705882352941176	0.029411764705882353	0.0882800600442646
0.029411764705882353	0.09215686274509804	0.15895938164581774
0.09215686274509804	0.09215686274509804	0.31257548665076523
0.15490196078431373	0.09215686274509804	0.5389973929100257
0.2176470588235294	0.09215686274509804	0.20692002526771708
0.2803921568627451	0.09215686274509804	0.09335140627215184
0.3431372549019608	0.09215686274509804	0.09335205796682401
0.4058823529411764	0.09215686274509804	0.02437973186582636
0.46862745098039216	0.09215686274509804	0.0287812488909499
0.5313725490196078	0.09215686274509804	0.0287804654592433
0.5941176470588235	0.09215686274509804	0.024616649580532297
0.6568627450980392	0.09215686274509804	0.0882800600442646
0.7196078431372549	0.09215686274509804	0.0882800600442646
0.7823529411764705	0.09215686274509804	0.0882800600442646
0.8450980392156863	0.09215686274509804	0.0882800600442646
0.907843137254902	0.09215686274509804	0.0882800600442646
0.9705882352941176	0.09215686274509804	0.09297932115660765
0.029411764705882353	0.15490196078431373	0.15895915679776576
0.09215686274509804	0.15490196078431373	0.3125684217739665
0.15490196078431373	0.15490196078431373	0.9544920408207607
0.2176470588235294	0.15490196078431373	0.9545087360005715
0.2803921568627451	0.15490196078431373	0.9330316482444392
0.3431372549019608	0.15490196078431373	0.9330339371763345
0.4058823529411764	0.15490196078431373	1.0300543888796287
0.46862745098039216	0.15490196078431373	0.028780465459243294
0.5313725490196078	0.15490196078431373	0.028778119547482158
0.5941176470588235	0.15490196078431373	0.028768754210309444
0.6568627450980392	0.15490196078431373	0.028757899449361732
0.7196078431372549	0.15490196078431373	0.02874957707341484
0.7823529411764705	0.15490196078431373	0.02874234267442469
0.8450980392156863	0.15490196078431373	0.028739594569058814
0.907843137254902	0.15490196078431373	0.0882800600442646
0.9705882352941176	0.15490196078431373	0.0882800600442646
0.029411764705882353	0.2176470588235294	0.13950395093822063
0.09215686274509804	0.2176470588235294	0.3125690158350124
0.15490196078431373	0.2176470588235294	0.9545080365135952
0.2176470588235294	0.2176470588235294	0.9545354137122084
0.2803921568627451	0.2176470588235294	0.9545949943400528
0.3431372549019608	0.2176470588235294	0.9546155710200747
0.4058823529411764	0.2176470588235294	1.0300543888796287
0.46862745098039216	0.2176470588235294	1.0300543888796287
0.5313725490196078	0.2176470588235294	0.028781245937431102
0.5941176470588235	0.2176470588235294	0.028755398873081466
0.6568627450980392	0.2176470588235294	0.028753953487324267
0.7196078431372549	0.2176470588235294	0.0287471560245893
0.7823529411764705	0.2176470588235294	0.02873652507647105
0.8450980392156863	0.2176470588235294	0.0287356448474026
0.907843137254902	0.2176470588235294	0.02873678644657996
0.9705882352941176	0.2176470588235294	0.065097503525697
0.029411764705882353	0.2803921568627451	0.061883624299364906
0.09215686274509804	0.2803921568627451	0.06188311409492588
0.15490196078431373	0.2803921568627451	0.9398782017624926
0.2176470588235294	0.2803921568627451	0.939878927979948
0.2803921568627451	0.2803921568627451	0.9546182007531198
0.3431372549019608	0.2803921568627451	0.9546214072710446
0.4058823529411764	0.2803921568627451	1.0587218713438662
0.46862745098039216	0.2803921568627451	1.058723822845419
0.5313725490196078	0.2803921568627451	0.028782811387636876
0.5941176470588235	0.2803921568627451	0.011951304126351195
0.6568627450980392	0.2803921568627451	0.011951069396799952
0.7196078431372549	0.2803921568627451	0.011950742268097505
0.7823529411764705	0.2803921568627451	0.02871906892561914
0.8450980392156863	0.2803921568627451	0.028728324666734997
0.907843137254902	0.2803921568627451	0.018191512496747584
0.9705882352941176	0.2803921568627451	0.01819436263485833
0.029411764705882353	0.3431372549019608	-0.0032634897396871944
0.09215686274509804	0.3431372549019608	0.06188402408156271
0.15490196078431373	0.3431372549019608	0.9398811726162717
0.2176470588235294	0.3431372549019608	0.9398810941984442
0.2803921568627451	0.3431372549019608	0.9546241379684591
0.3431372549019608	0.3431372549019608	0.9546158728347509
0.4058823529411764	0.3431372549019608	1.0587189877674623
0.46862745098039216	0.3431372549019608	1.1106822832828611
0.5313725490196078	0.3431372549019608	0.5629644015383254
0.5941176470588235	0.3431372549019608	0.43278620022180125
0.6568627450980392	0.3431372549019608	0.43277255306445334
0.7196078431372549	0.3431372549019608	0.4327535039812264
0.7823529411764705	0.3431372549019608	0.0286921350190212
0.8450980392156863	0.3431372549019608	0.018159543423562265
0.907843137254902	0.3431372549019608	0.01817740844612392
0.9705882352941176	0.3431372549019608	0.018186280445284215
0.029411764705882353	0.4058823529411764	-0.0032634897183320176
0.09215686274509804	0.4058823529411764	0.06188429395037559
0.15490196078431373	0.4058823529411764	0.9398820121004594
0.2176470588235294	0.4058823529411764	0.9398815649697121
0.2803921568627451	0.4058823529411764	0.9398806394775086
0.3431372549019608	0.4058823529411764	0.9545933523223213
0.4058823529411764	0.4058823529411764	1.1106480845301785
0.46862745098039216	0.4058823529411764	1.110666280986101
0.5313725490196078	0.4058823529411764	0.44437178839587077
0.5941176470588235	0.4058823529411764	0.44437455034366213
0.6568627450980392	0.4058823529411764	0.5116035735225344
0.7196078431372549	0.4058823529411764	0.5849754787428627
0.7823529411764705	0.4058823529411764	0.5849655386696242
0.8450980392156863	0.4058823529411764	0.018133698504831465
0.907843137254902	0.4058823529411764	0.018159383137178704
0.9705882352941176	0.4058823529411764	0.01817591959101716
0.029411764705882353	0.46862745098039216	0.016203190664343337
0.09215686274509804	0.46862745098039216	0.016203190664297033
0.15490196078431373	0.46862745098039216	0.016203190664272102
0.2176470588235294	0.46862745098039216	0.939881609411583
0.2803921568627451	0.46862745098039216	0.9398805219618307
0.3431372549019608	0.46862745098039216	0.9545773558308377
0.4058823529411764	0.46862745098039216	1.1698481275922874
0.46862745098039216	0.46862745098039216	0.444351749463769
0.5313725490196078	0.46862745098039216	0.4443648980773114
0.5941176470588235	0.46862745098039216	0.4443716177286044
0.6568627450980392	0.46862745098039216	0.5116059484191894
0.7196078431372549	0.46862745098039216	0.5849743214537426
0.7823529411764705	0.46862745098039216	0.5849585157640491
0.8450980392156863	0.46862745098039216	0.5849674519264001
0.907843137254902	0.46862745098039216	0.01814973133171443
0.9705882352941176	0.46862745098039216	0.018169246407560506
0.029411764705882353	0.5313725490196078	0.016203190664371574
0.09215686274509804	0.5313725490196078	0.016203190664322704
0.15490196078431373	0.5313725490196078	0.016203190664304794
0.2176470588235294	0.5313725490196078	0.05611264194260476
0.2803921568627451	0.5313725490196078	0.056112328870356804
0.3431372549019608	0.5313725490196078	0.4443029356634576
0.4058823529411764	0.5313725490196078	0.4443344668466821
0.46862745098039216	0.5313725490196078	0.4443485254587382
0.5313725490196078	0.5313725490196078	0.4443643529259786
0.5941176470588235	0.5313725490196078	0.44437354695781456
0.6568627450980392	0.5313725490196078	0.4443776085823652
0.7196078431372549	0.5313725490196078	0.4904124647888879
0.7823529411764705	0.5313725490196078	0.5849990055153078
0.8450980392156863	0.5313725490196078	0.5850010638348342
0.907843137254902	0.5313725490196078	0.016915487681905123
0.9705882352941176	0.5313725490196078	0.016931075512683816
0.029411764705882353	0.5941176470588235	0.016203190664425857
0.09215686274509804	0.5941176470588235	0.05611590570531027
0.15490196078431373	0.5941176470588235	0.05611524416336096
0.2176470588235294	0.5941176470588235	0.056113689510133846
0.2803921568627451	0.5941176470588235	0.0561130331245542
0.3431372549019608	0.5941176470588235	0.44431105362104123
0.4058823529411764	0.5941176470588235	0.4443295200975175
0.46862745098039216	0.5941176470588235	0.4443488288784074
0.5313725490196078	0.5941176470588235	0.4443665853133144
0.5941176470588235	0.5941176470588235	0.4443756394788392
0.6568627450980392	0.5941176470588235	0.4443821751836526
0.7196078431372549	0.5941176470588235	0.49043398605186206
0.7823529411764705	0.5941176470588235	0.4717397892924408
0.8450980392156863	0.5941176470588235	0.45711740224773995
0.907843137254902	0.5941176470588235	0.010000111693165652
0.9705882352941176	0.5941176470588235	0.010001639507206525
0.029411764705882353	0.6568627450980392	-0.01950098885437793
0.09215686274509804	0.6568627450980392	0.05611617921988519
0.15490196078431373	0.6568627450980392	0.056115905785974585
0.2176470588235294	0.6568627450980392	0.07976813608472404
0.2803921568627451	0.6568627450980392	0.11885859715071814
0.3431372549019608	0.6568627450980392	0.4443050676865303
0.4058823529411764	0.6568627450980392	0.4443273069314244
0.46862745098039216	0.6568627450980392	0.44434982452833643
0.5313725490196078	0.6568627450980392	0.4443725186508729
0.5941176470588235	0.6568627450980392	0.4443861670339866
0.6568627450980392	0.6568627450980392	0.44438983064092746
0.7196078431372549	0.6568627450980392	0.49044567713690523
0.7823529411764705	0.6568627450980392	0.4227752385175477
0.8450980392156863	0.6568627450980392	0.3268664437902284
0.907843137254902	0.6568627450980392	0.010001714328142014
0.9705882352941176	0.6568627450980392	-0.0038886633511404077
0.029411764705882353	0.7196078431372549	-0.04418394863315779
0.09215686274509804	0.7196078431372549	-0.026465002413298144
0.15490196078431373	0.7196078431372549	-0.0016054714733701805
0.2176470588235294	0.7196078431372549	0.0797681901052768
0.2803921568627451	0.7196078431372549	0.11885908567044311
0.3431372549019608	0.7196078431372549	0.44428514277037817
0.4058823529411764	0.7196078431372549	0.4160903616037798
0.46862745098039216	0.7196078431372549	0.42435929202585526
0.5313725490196078	0.7196078431372549	0.44438438682548637
0.5941176470588235	0.7196078431372549	0.4443925369727404
0.6568627450980392	0.7196078431372549	0.44439720656439524
0.7196078431372549	0.7196078431372549	0.4444018960121089
0.7823529411764705	0.7196078431372549	0.42277525541214517
0.8450980392156863	0.7196078431372549	0.32686646002856673
0.907843137254902	0.7196078431372549	0.07039966309379608
0.9705882352941176	0.7196078431372549	0.07039966309379608
0.029411764705882353	0.7823529411764705	-0.04418394863315779
0.09215686274509804	0.7823529411764705	-0.03136130767696899
0.15490196078431373	0.7823529411764705	-0.0016054715457493995
0.2176470588235294	0.7823529411764705	0.0020884720155550478
0.2803921568627451	0.7823529411764705	0.054033008924996094
0.3431372549019608	0.7823529411764705	0.3956680376735713
0.4058823529411764	0.7823529411764705	0.4160891696126388
0.46862745098039216	0.7823529411764705	0.3789744551899837
0.5313725490196078	0.7823529411764705	0.3525301734245584
0.5941176470588235	0.7823529411764705	0.4443985214548471
0.6568627450980392	0.7823529411764705	0.4444007907410817
0.7196078431372549	0.7823529411764705	0.4444030705725872
0.7823529411764705	0.7823529411764705	0.42277526289646733
0.8450980392156863	0.7823529411764705	0.042623564223028085
0.907843137254902	0.7823529411764705	0.042623564223028085
0.9705882352941176	0.7823529411764705	0.07067725441545578
0.029411764705882353	0.8450980392156863	-0.0054018878466934395
0.09215686274509804	0.8450980392156863	-0.031361316610700095
0.15490196078431373	0.8450980392156863	-0.03136133102182512
0.2176470588235294	0.8450980392156863	-0.03136134213214465
0.2803921568627451	0.8450980392156863	-0.031361344740953805
0.3431372549019608	0.8450980392156863	0.17015025775056558
0.4058823529411764	0.8450980392156863	0.17015024303793377
0.46862745098039216	0.8450980392156863	0.35253017307863227
0.5313725490196078	0.8450980392156863	0.35253017317444457
0.5941176470588235	0.8450980392156863	0.3230373074573552
0.6568627450980392	0.8450980392156863	0.3376706715551217
0.7196078431372549	0.8450980392156863	0.3376706715551217
0.7823529411764705	0.8450980392156863	0.042623564223028106
0.8450980392156863	0.8450980392156863	0.0426235642230281
0.907843137254902	0.8450980392156863	0.04262356422302808
0.9705882352941176	0.8450980392156863	0.04262356422302808
0.029411764705882353	0.907843137254902	-0.005401887846693437
0.09215686274509804	0.907843137254902	-0.0313613151605993
0.15490196078431373	0.907843137254902	-0.03136132735812591
0.2176470588235294	0.907843137254902	-0.03136133969611074
0.2803921568627451	0.907843137254902	-0.03136134361694658
0.3431372549019608	0.907843137254902	0.1701502522593079
0.4058823529411764	0.907843137254902	0.07066869183764048
0.46862745098039216	0.907843137254902	0.07066869183764048
0.5313725490196078	0.907843137254902	0.07066869183764048
0.5941176470588235	0.907843137254902	0.07066869183764046
0.6568627450980392	0.907843137254902	0.07066869183764046
0.7196078431372549	0.907843137254902	0.07066869183764046
0.7823529411764705	0.907843137254902	0.042623564223028106
0.8450980392156863	0.907843137254902	0.008456773593230172
0.907843137254902	0.907843137254902	0.00845677359323017
0.9705882352941176	0.907843137254902	0.04262356422302808
0.029411764705882353	0.9705882352941176	-0.03136129945665228
0.09215686274509804	0.9705882352941176	-0.03136130829978651
0.15490196078431373	0.9705882352941176	-0.03136132069856496
0.2176470588235294	0.9705882352941176	-0.031361332847746295
0.2803921568627451	0.9705882352941176	-0.03136133401626347
0.3431372549019608	0.9705882352941176	-0.03136131901987176
0.4058823529411764	0.9705882352941176	-0.03136130916520206
0.46862745098039216	0.9705882352941176	0.07066869183764048
0.5313725490196078	0.9705882352941176	0.07066869183764048
0.5941176470588235	0.9705882352941176	0.07066869183764046
0.6568627450980392	0.9705882352941176	0.07066869183764046
0.7196078431372549	0.9705882352941176	0.07066869183764046
0.7823529411764705	0.9705882352941176	0.042623564223028106
0.8450980392156863	0.9705882352941176	0.008456773593230169
0.907843137254902	0.9705882352941176	0.008456773593230176
0.9705882352941176	0.9705882352941176	0.008456773593230174


==> results_final_redo/pointsource2d_tv_fast/radon_sliding_pdps_config.json <==
{
  "name": "radon_sliding_pdps",
  "SlidingPDPS": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "σd0": 0.15,
      "transport": {
        "θ0": 0.9,
        "τθ": null,
        "adaptation": 0.9,
        "tolerance_mult": 10000.0,
        "ℓ_gradv_mult": 0.04,
        "max_attempts": 2,
        "max_fail": 18446744073709551615,
        "allow_partial_transport": true,
        "alt_remainder_control": false
      },
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "Exact",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": true,
          "interp": false,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": true,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      },
      "guess": "BetterThanZero"
    },
    "RadonSquared"
  ]
}

==> results_final_redo/pointsource2d_tv_fast/radon_sliding_pdps_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	0.000024	35.35783537817341	1.0	0	0	0	0	0	0.011992788047434654
1	0.32573	28.765584570410923	0.7739885921369601	1	1	0	0	1	0.011992788047434654
2	0.691869	23.82309836375079	0.6045383848427297	1	1	0	0	1	0.009291084584716768
3	1.01623	20.007660701749703	0.4737283682415532	2	1	0	0	1	0.007487570220793086
4	1.3846370000000001	17.039105374183976	0.37195321003421844	2	1	0	0	1	0.006210866331707307
5	1.692188	14.72006084256072	0.29244614412099756	2	1	0	0	1	0.005266700851881941
6	2.042731	12.909525364073179	0.23037300940392805	2	1	0	0	1	0.004544416880536149
7	2.332345	11.49816759997034	0.18198544579853446	3	1	0	0	1	0.00397675105687737
8	2.6780559999999998	10.392848850549772	0.1440902482432782	4	1	0	0	1	0.0035206627064761457
9	2.957446	9.525324766614096	0.11434769971425078	4	1	0	0	1	0.0031474400819137176
10	3.345841	8.845959030312656	0.09105604850240703	3	1	1	1	1	0.0028372585566415
20	5.995986	6.577537757200876	0.013284570973250783	5	10	3	3	10	0.0013340816973253073
30	8.562525	6.371549425736868	0.006222383238718784	6	10	1	1	10	0.0008192334573947893
40	11.09656	6.34747435965337	0.005396983881412799	6	10	1	1	10	0.0005710109246584695
50	13.635809	6.34070016813287	0.005164734744156184	6	10	0	0	10	0.00042867376036172104
60	17.420926	6.336814553046805	0.00503151873620616	6	10	1	1	10	0.0003379295739765456
70	21.540235	6.333545106242015	0.00491942769221648	6	10	0	0	10	0.0002757742783305773
80	25.605795	6.330663462271897	0.0048206322383360515	6	10	0	0	10	0.00023093362026806166
90	29.902584	6.327230180944095	0.004702924224925434	5	10	1	1	10	0.00019728731821093914
100	34.041221	6.325112218991104	0.00463031115592141	5	10	0	0	10	0.00017125035851567417
200	109.324582	6.30439015889079	0.0039198676194619475	4	100	2	2	100	0.00006668005202347314
300	216.082771	6.288742851279919	0.0033834089613303648	4	100	3	3	100	0.000038146539561335935
400	371.573353	6.275275647241052	0.0029216938607430063	4	100	3	3	100	0.00002561794289512575
500	643.948924	6.263263330733814	0.0025098587160151463	4	102	5	5	100	0.000018796431803959773
600	1053.263201	6.252596395544302	0.002144149171571446	4	155	63	63	100	0.000014589031107599842
700	1536.461738	6.243110255553939	0.0018189224899829212	5	184	87	87	100	0.000011772709878509308
800	2051.368771	6.235069265441489	0.0015432419145734637	5	201	103	103	100	9.775065949589037e-6
900	2616.62881	6.228054691428746	0.0013027514061855051	5	200	102	102	100	8.295496066357206e-6
1000	3200.585714	6.22217568887214	0.0011011932914541465	5	201	101	101	100	7.162274578665083e-6
1100	3735.488275	6.217667310364301	0.0009466262090645788	7	201	118	118	100	6.270778514245236e-6
1200	4175.418662	6.213983520029643	0.0008203296429770299	5	200	124	124	100	5.553938708390134e-6
1300	4608.906787	6.21088245756542	0.0007140115562038434	6	200	119	119	100	4.9669471208733e-6
1400	5026.337457	6.2083930097386215	0.0006286623144131957	6	200	121	121	100	4.478826235258236e-6
1500	5433.096683	6.206073918375999	0.0005491536429269562	6	201	121	121	100	4.067534016789118e-6
1600	5828.79436	6.204146153238943	0.000483061358916416	6	200	108	108	100	3.7169956672743804e-6
1700	6218.095019	6.202490999837531	0.0004263154065260836	6	200	105	105	100	3.415236142070051e-6
1800	6605.227923	6.201033366049273	0.00037634129688739475	7	200	104	104	100	3.153167327924968e-6
1900	6994.194652	6.199749885623752	0.00033233793196760225	7	202	103	103	100	2.9237783285035014e-6
2000	7384.329401	6.198616389009777	0.0002934766730435877	6	200	106	106	100	2.7215816012681727e-6
2100	7766.61233	6.197625002366616	0.0002594875701572727	6	200	112	112	100	2.542225875103871e-6
2200	8158.453005	6.1967449424249335	0.00022931523718273486	6	200	104	104	100	2.3822203931811486e-6
2300	8561.054652	6.195983173061421	0.0002031984265007744	6	200	115	115	100	2.2387350553310557e-6
2400	8952.128004	6.195322248426782	0.00018053901751860656	6	200	114	114	100	2.1094533024328013e-6
2500	9362.608504	6.194758605571767	0.00016121485663505826	7	200	113	113	100	1.9924622876519376e-6
2600	9774.732431	6.194276668464549	0.00014469192883996101	7	200	114	114	100	1.8861698241965397e-6
2700	10189.775565	6.193791551611964	0.00012805998536146509	7	200	111	111	100	1.7892408386978807e-6
2800	10609.626649	6.193404531635807	0.00011479123509190839	6	200	115	115	100	1.7005482210460468e-6
2900	11035.199465	6.193070366090026	0.00010333456761011544	6	201	108	108	100	1.619134428628529e-6
3000	11465.221318	6.192775187519775	0.00009321454545395545	6	200	112	112	100	1.5441812141955511e-6
3100	11897.617705	6.192517446883137	0.00008437806064038908	6	201	109	109	100	1.4749855536908126e-6
3200	12342.661332	6.192292788576131	0.00007667578387099354	6	201	112	112	100	1.410940351413646e-6
3300	12787.162481	6.192092716548042	0.0000698164330876285	6	200	111	111	100	1.3515188592716287e-6
3400	13213.506359	6.191919183564213	0.00006386695769150966	6	200	120	120	100	1.2962620076446381e-6
3500	13641.291338	6.191766814288301	0.00005864306746521655	6	200	117	117	100	1.2447680366095836e-6
3600	14073.297477	6.191625746255679	0.00005380663366025443	6	201	119	119	100	1.1966839579172779e-6
3700	14500.065282	6.1915028525323885	0.00004959329526820674	6	200	120	120	100	1.151698484012561e-6
3800	14929.123592	6.191381415468403	0.000045429897576193006	6	200	120	120	100	1.1095361402636883e-6
3900	15365.665343	6.191275755251559	0.00004180739972829859	6	200	117	117	100	1.0699523373126654e-6
4000	15798.209479	6.191175167909554	0.00003835882238458068	6	200	119	119	100	1.0327292270172476e-6


==> results_final_redo/pointsource2d_tv_fast/radon_sliding_pdps_reco.txt <==
x0	x1	weight
0.39665893964038124	0.449617771849136	1.8150481549847721
0.1689560635213079	0.17011994113521814	2.960246724153961
0.8185810846666363	0.4855421272860765	1.8913997099420072
0.33106395810897216	0.6951872393891161	4.488605859894584
0.4683127084998428	0.34686352988038294	0.08547485867602445
0.7496050482798053	0.4328604112950157	2.4186946370688887


==> results_final_redo/pointsource2d_tv_fast/radon_sliding_pdps_stats.json <==
{
  "cpu_time": 15798.26386,
  "elapsed": 4567.705043375
}

==> results_final_redo/pointsource2d_tv_fast/radon_sliding_pdps_z.txt <==
0.029411764705882353	0.029411764705882353	0.05735256940960563
0.09215686274509804	0.029411764705882353	0.057352532158264156
0.15490196078431373	0.029411764705882353	0.08113541719106768
0.2176470588235294	0.029411764705882353	-0.053594899517935744
0.2803921568627451	0.029411764705882353	0.09331033233096031
0.3431372549019608	0.029411764705882353	0.09331034037187842
0.4058823529411764	0.029411764705882353	0.01964143082959814
0.46862745098039216	0.029411764705882353	0.01742433573188228
0.5313725490196078	0.029411764705882353	0.01742433573188228
0.5941176470588235	0.029411764705882353	-0.3125783569853933
0.6568627450980392	0.029411764705882353	-0.3804744521483927
0.7196078431372549	0.029411764705882353	-0.07382200461730277
0.7823529411764705	0.029411764705882353	0.07427334620736109
0.8450980392156863	0.029411764705882353	0.07427334620736109
0.907843137254902	0.029411764705882353	0.08828006004426461
0.9705882352941176	0.029411764705882353	0.08828006004426461
0.029411764705882353	0.09215686274509804	0.15905901848897697
0.09215686274509804	0.09215686274509804	0.312943795352229
0.15490196078431373	0.09215686274509804	0.5399319725799272
0.2176470588235294	0.09215686274509804	0.20667580168694002
0.2803921568627451	0.09215686274509804	0.09331010799272506
0.3431372549019608	0.09215686274509804	0.09331034013403335
0.4058823529411764	0.09215686274509804	0.02437973186582636
0.46862745098039216	0.09215686274509804	0.028159589456332897
0.5313725490196078	0.09215686274509804	0.02815933158604438
0.5941176470588235	0.09215686274509804	0.024616649580532297
0.6568627450980392	0.09215686274509804	0.08828006004426461
0.7196078431372549	0.09215686274509804	0.08828006004426461
0.7823529411764705	0.09215686274509804	0.08828006004426461
0.8450980392156863	0.09215686274509804	0.08828006004426461
0.907843137254902	0.09215686274509804	0.08828006004426461
0.9705882352941176	0.09215686274509804	0.09297932115660755
0.029411764705882353	0.15490196078431373	0.15905892555429352
0.09215686274509804	0.15490196078431373	0.31294193475233134
0.15490196078431373	0.15490196078431373	0.9524233135180054
0.2176470588235294	0.15490196078431373	0.9524274301288225
0.2803921568627451	0.15490196078431373	0.9325768066964085
0.3431372549019608	0.15490196078431373	0.9325775287068083
0.4058823529411764	0.15490196078431373	1.029891763853148
0.46862745098039216	0.15490196078431373	0.02815933158604438
0.5313725490196078	0.15490196078431373	0.02815857953727365
0.5941176470588235	0.15490196078431373	0.028158919310618244
0.6568627450980392	0.15490196078431373	0.028158804805597855
0.7196078431372549	0.15490196078431373	0.02815869527978782
0.7823529411764705	0.15490196078431373	0.02815838074421606
0.8450980392156863	0.15490196078431373	0.028158433890808975
0.907843137254902	0.15490196078431373	0.08828006004426461
0.9705882352941176	0.15490196078431373	0.08828006004426461
0.029411764705882353	0.2176470588235294	0.1395614966369258
0.09215686274509804	0.2176470588235294	0.312943414744858
0.15490196078431373	0.2176470588235294	0.9524270360115027
0.2176470588235294	0.2176470588235294	0.9524308392418671
0.2803921568627451	0.2176470588235294	0.952437434673206
0.3431372549019608	0.2176470588235294	0.952438519311234
0.4058823529411764	0.2176470588235294	1.0298914879511798
0.46862745098039216	0.2176470588235294	1.0298911986666555
0.5313725490196078	0.2176470588235294	0.028156104074962017
0.5941176470588235	0.2176470588235294	0.02815741910504065
0.6568627450980392	0.2176470588235294	0.028158309541327472
0.7196078431372549	0.2176470588235294	0.028158300944415928
0.7823529411764705	0.2176470588235294	0.028157338354135298
0.8450980392156863	0.2176470588235294	0.028157793281674434
0.907843137254902	0.2176470588235294	0.028158383143777527
0.9705882352941176	0.2176470588235294	0.06509750352569697
0.029411764705882353	0.2803921568627451	0.061827942396413246
0.09215686274509804	0.2803921568627451	0.06182767105968131
0.15490196078431373	0.2803921568627451	0.9395911292712239
0.2176470588235294	0.2803921568627451	0.9395914301363828
0.2803921568627451	0.2803921568627451	0.9524389182609327
0.3431372549019608	0.2803921568627451	0.952437960062554
0.4058823529411764	0.2803921568627451	1.0538630183809758
0.46862745098039216	0.2803921568627451	1.0538622129179933
0.5313725490196078	0.2803921568627451	0.028151933210994552
0.5941176470588235	0.2803921568627451	0.011801764671637936
0.6568627450980392	0.2803921568627451	0.011801919088967883
0.7196078431372549	0.2803921568627451	0.011801939931868847
0.7823529411764705	0.2803921568627451	0.02815433810936974
0.8450980392156863	0.2803921568627451	0.02815635739456684
0.907843137254902	0.2803921568627451	0.016491717465966324
0.9705882352941176	0.2803921568627451	0.016491901098494164
0.029411764705882353	0.3431372549019608	-0.0032635049915156465
0.09215686274509804	0.3431372549019608	0.061827917968146025
0.15490196078431373	0.3431372549019608	0.9395917691539512
0.2176470588235294	0.3431372549019608	0.9395917650454807
0.2803921568627451	0.3431372549019608	0.9524385293734425
0.3431372549019608	0.3431372549019608	0.9524345640267662
0.4058823529411764	0.3431372549019608	1.0538588596910015
0.46862745098039216	0.3431372549019608	1.0999681426737828
0.5313725490196078	0.3431372549019608	0.5567398710305208
0.5941176470588235	0.3431372549019608	0.42656799899222725
0.6568627450980392	0.3431372549019608	0.42656521582311724
0.7196078431372549	0.3431372549019608	0.4265617187725298
0.7823529411764705	0.3431372549019608	0.02814999627934526
0.8450980392156863	0.3431372549019608	0.01648888127693676
0.907843137254902	0.3431372549019608	0.016490255640080796
0.9705882352941176	0.3431372549019608	0.016490910353156366
0.029411764705882353	0.4058823529411764	-0.003263504985388563
0.09215686274509804	0.4058823529411764	0.06182792079936389
0.15490196078431373	0.4058823529411764	0.9395915728125674
0.2176470588235294	0.4058823529411764	0.9395913904526104
0.2803921568627451	0.4058823529411764	0.9395910500650572
0.3431372549019608	0.4058823529411764	0.9524267391666714
0.4058823529411764	0.4058823529411764	1.0999720996583027
0.46862745098039216	0.4058823529411764	1.099971247475572
0.5313725490196078	0.4058823529411764	0.44372097127129717
0.5941176470588235	0.4058823529411764	0.44372382272883976
0.6568627450980392	0.4058823529411764	0.4976720565707096
0.7196078431372549	0.4058823529411764	0.5437793515237046
0.7823529411764705	0.4058823529411764	0.5437779172038698
0.8450980392156863	0.4058823529411764	0.016485120377150102
0.907843137254902	0.4058823529411764	0.016487579153338056
0.9705882352941176	0.4058823529411764	0.016489251467640766
0.029411764705882353	0.46862745098039216	0.016203190292349092
0.09215686274509804	0.46862745098039216	0.01620319029236155
0.15490196078431373	0.46862745098039216	0.0162031902923717
0.2176470588235294	0.46862745098039216	0.9395912136156842
0.2803921568627451	0.46862745098039216	0.9395910521869094
0.3431372549019608	0.46862745098039216	0.9524220949990386
0.4058823529411764	0.46862745098039216	1.1585979941646964
0.46862745098039216	0.46862745098039216	0.44372131875119003
0.5313725490196078	0.46862745098039216	0.4437229826829058
0.5941176470588235	0.46862745098039216	0.4437252274864068
0.6568627450980392	0.46862745098039216	0.4976723565483925
0.7196078431372549	0.46862745098039216	0.5437789800899322
0.7823529411764705	0.46862745098039216	0.5437757038623521
0.8450980392156863	0.46862745098039216	0.5437756589371846
0.907843137254902	0.46862745098039216	0.016485414823290648
0.9705882352941176	0.46862745098039216	0.016487905704463166
0.029411764705882353	0.5313725490196078	0.016203190292308954
0.09215686274509804	0.5313725490196078	0.01620319029234606
0.15490196078431373	0.5313725490196078	0.016203190292365263
0.2176470588235294	0.5313725490196078	0.05581305868730604
0.2803921568627451	0.5313725490196078	0.05581306379651831
0.3431372549019608	0.5313725490196078	0.44372795258637493
0.4058823529411764	0.5313725490196078	0.4437273186284519
0.46862745098039216	0.5313725490196078	0.4437255097957369
0.5313725490196078	0.5313725490196078	0.44372613721404414
0.5941176470588235	0.5313725490196078	0.44372740344418976
0.6568627450980392	0.5313725490196078	0.4437285793297361
0.7196078431372549	0.5313725490196078	0.48687278864697214
0.7823529411764705	0.5313725490196078	0.5437800459595932
0.8450980392156863	0.5313725490196078	0.543780595459796
0.907843137254902	0.5313725490196078	0.012409851091291373
0.9705882352941176	0.5313725490196078	0.01241211384054842
0.029411764705882353	0.5941176470588235	0.016203190292244287
0.09215686274509804	0.5941176470588235	0.05581309632926682
0.15490196078431373	0.5941176470588235	0.055813094642283935
0.2176470588235294	0.5941176470588235	0.055813083383741975
0.2803921568627451	0.5941176470588235	0.055813052252675924
0.3431372549019608	0.5941176470588235	0.44373080205379184
0.4058823529411764	0.5941176470588235	0.44373041232130733
0.46862745098039216	0.5941176470588235	0.44373021674826757
0.5313725490196078	0.5941176470588235	0.4437286170304053
0.5941176470588235	0.5941176470588235	0.4437286784862282
0.6568627450980392	0.5941176470588235	0.44372914993819434
0.7196078431372549	0.5941176470588235	0.4868765423460134
0.7823529411764705	0.5941176470588235	0.46608750459016624
0.8450980392156863	0.5941176470588235	0.45165577246737776
0.907843137254902	0.5941176470588235	0.009707127609248158
0.9705882352941176	0.5941176470588235	0.009707274779722308
0.029411764705882353	0.6568627450980392	-0.019500988854377947
0.09215686274509804	0.6568627450980392	0.05581310030946777
0.15490196078431373	0.6568627450980392	0.0558130963023852
0.2176470588235294	0.6568627450980392	0.0766576688353536
0.2803921568627451	0.6568627450980392	0.10544429348630051
0.3431372549019608	0.6568627450980392	0.4437342800743196
0.4058823529411764	0.6568627450980392	0.4437340479139129
0.46862745098039216	0.6568627450980392	0.4437366306659424
0.5313725490196078	0.6568627450980392	0.44374481728519555
0.5941176470588235	0.6568627450980392	0.4437491240927926
0.6568627450980392	0.6568627450980392	0.4437511709412033
0.7196078431372549	0.6568627450980392	0.48687925762007345
0.7823529411764705	0.6568627450980392	0.4227768104465843
0.8450980392156863	0.6568627450980392	0.3268704452810965
0.907843137254902	0.6568627450980392	0.009707291709527928
0.9705882352941176	0.6568627450980392	-0.0038885824848812513
0.029411764705882353	0.7196078431372549	-0.04418394863315781
0.09215686274509804	0.7196078431372549	-0.026465002413298137
0.15490196078431373	0.7196078431372549	-0.0016083218417108467
0.2176470588235294	0.7196078431372549	0.07665766633172676
0.2803921568627451	0.7196078431372549	0.10544428520707001
0.3431372549019608	0.7196078431372549	0.4437364897257683
0.4058823529411764	0.7196078431372549	0.41948749799582935
0.46862745098039216	0.7196078431372549	0.4251644368221624
0.5313725490196078	0.7196078431372549	0.4437480891321828
0.5941176470588235	0.7196078431372549	0.4437507272806254
0.6568627450980392	0.7196078431372549	0.4437524941503446
0.7196078431372549	0.7196078431372549	0.4437538538743129
0.7823529411764705	0.7196078431372549	0.42277681705886805
0.8450980392156863	0.7196078431372549	0.32687044765644807
0.907843137254902	0.7196078431372549	0.07039966309379603
0.9705882352941176	0.7196078431372549	0.07039966309379603
0.029411764705882353	0.7823529411764705	-0.04418394863315781
0.09215686274509804	0.7823529411764705	-0.031367139588020586
0.15490196078431373	0.7823529411764705	-0.00160832181777131
0.2176470588235294	0.7823529411764705	0.0012341839597637067
0.2803921568627451	0.7823529411764705	0.05019513791492112
0.3431372549019608	0.7823529411764705	0.39416272880440567
0.4058823529411764	0.7823529411764705	0.41948746289685773
0.46862745098039216	0.7823529411764705	0.37916709449064845
0.5313725490196078	0.7823529411764705	0.35253122634684736
0.5941176470588235	0.7823529411764705	0.44375245723447015
0.6568627450980392	0.7823529411764705	0.4437533546404839
0.7196078431372549	0.7823529411764705	0.44375415692852066
0.7823529411764705	0.7823529411764705	0.42277682356016144
0.8450980392156863	0.7823529411764705	0.0426235642230281
0.907843137254902	0.7823529411764705	0.0426235642230281
0.9705882352941176	0.7823529411764705	0.07067725441545568
0.029411764705882353	0.8450980392156863	-0.005401887846693433
0.09215686274509804	0.8450980392156863	-0.03136713777276335
0.15490196078431373	0.8450980392156863	-0.03136713591846272
0.2176470588235294	0.8450980392156863	-0.03136713461546381
0.2803921568627451	0.8450980392156863	-0.03136713408823076
0.3431372549019608	0.8450980392156863	0.17014170808411822
0.4058823529411764	0.8450980392156863	0.17014170762903874
0.46862745098039216	0.8450980392156863	0.35253122632905715
0.5313725490196078	0.8450980392156863	0.35253122633931183
0.5941176470588235	0.8450980392156863	0.3230373074573551
0.6568627450980392	0.8450980392156863	0.3376706715551215
0.7196078431372549	0.8450980392156863	0.3376706715551215
0.7823529411764705	0.8450980392156863	0.04262356422302809
0.8450980392156863	0.8450980392156863	0.04262356422302809
0.907843137254902	0.8450980392156863	0.0426235642230281
0.9705882352941176	0.8450980392156863	0.0426235642230281
0.029411764705882353	0.907843137254902	-0.005401887846693436
0.09215686274509804	0.907843137254902	-0.03136713710524974
0.15490196078431373	0.907843137254902	-0.03136713546829732
0.2176470588235294	0.907843137254902	-0.031367134331471466
0.2803921568627451	0.907843137254902	-0.031367134151288945
0.3431372549019608	0.907843137254902	0.1701417079895762
0.4058823529411764	0.907843137254902	0.07066869183764046
0.46862745098039216	0.907843137254902	0.07066869183764046
0.5313725490196078	0.907843137254902	0.07066869183764046
0.5941176470588235	0.907843137254902	0.07066869183764046
0.6568627450980392	0.907843137254902	0.07066869183764046
0.7196078431372549	0.907843137254902	0.07066869183764046
0.7823529411764705	0.907843137254902	0.04262356422302809
0.8450980392156863	0.907843137254902	0.008456773593230172
0.907843137254902	0.907843137254902	0.008456773593230172
0.9705882352941176	0.907843137254902	0.0426235642230281
0.029411764705882353	0.9705882352941176	-0.03136714158623361
0.09215686274509804	0.9705882352941176	-0.03136713817476354
0.15490196078431373	0.9705882352941176	-0.03136713544795972
0.2176470588235294	0.9705882352941176	-0.03136713429441464
0.2803921568627451	0.9705882352941176	-0.03136713507672205
0.3431372549019608	0.9705882352941176	-0.03136713801936538
0.4058823529411764	0.9705882352941176	-0.03136714049014896
0.46862745098039216	0.9705882352941176	0.07066869183764046
0.5313725490196078	0.9705882352941176	0.07066869183764046
0.5941176470588235	0.9705882352941176	0.07066869183764046
0.6568627450980392	0.9705882352941176	0.07066869183764046
0.7196078431372549	0.9705882352941176	0.07066869183764046
0.7823529411764705	0.9705882352941176	0.04262356422302809
0.8450980392156863	0.9705882352941176	0.00845677359323017
0.907843137254902	0.9705882352941176	0.008456773593230172
0.9705882352941176	0.9705882352941176	0.008456773593230176


==> results_final_redo/pointsource2d_tv_fast/sensor.txt <==
x	y	f
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	0.0
-0.158974358974359	-0.16923076923076924	0.0
-0.14871794871794874	-0.16923076923076924	0.0
-0.13846153846153847	-0.16923076923076924	0.0
-0.1282051282051282	-0.16923076923076924	0.0
-0.11794871794871796	-0.16923076923076924	0.0
-0.1076923076923077	-0.16923076923076924	0.0
-0.09743589743589745	-0.16923076923076924	0.0
-0.08717948717948718	-0.16923076923076924	0.0
-0.07692307692307691	-0.16923076923076924	0.0
-0.06666666666666668	-0.16923076923076924	0.0
-0.056410256410256404	-0.16923076923076924	0.0
-0.046153846153846156	-0.16923076923076924	0.0
-0.03589743589743591	-0.16923076923076924	0.0
-0.025641025641025633	-0.16923076923076924	0.0
-0.015384615384615385	-0.16923076923076924	0.0
-0.005128205128205138	-0.16923076923076924	0.0
0.00512820512820511	-0.16923076923076924	0.0
0.015384615384615385	-0.16923076923076924	0.0
0.02564102564102566	-0.16923076923076924	0.0
0.03589743589743591	-0.16923076923076924	0.0
0.046153846153846184	-0.16923076923076924	0.0
0.056410256410256376	-0.16923076923076924	0.0
0.06666666666666665	-0.16923076923076924	0.0
0.07692307692307693	-0.16923076923076924	0.0
0.0871794871794872	-0.16923076923076924	0.0
0.09743589743589748	-0.16923076923076924	0.0
0.1076923076923077	-0.16923076923076924	0.0
0.11794871794871797	-0.16923076923076924	0.0
0.1282051282051282	-0.16923076923076924	0.0
0.13846153846153847	-0.16923076923076924	0.0
0.14871794871794874	-0.16923076923076924	0.0
0.15897435897435896	-0.16923076923076924	0.0
0.16923076923076924	-0.16923076923076924	0.0
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	0.0
-0.158974358974359	-0.158974358974359	0.0
-0.14871794871794874	-0.158974358974359	0.0
-0.13846153846153847	-0.158974358974359	0.0
-0.1282051282051282	-0.158974358974359	0.0
-0.11794871794871796	-0.158974358974359	0.0
-0.1076923076923077	-0.158974358974359	0.0
-0.09743589743589745	-0.158974358974359	0.0
-0.08717948717948718	-0.158974358974359	0.0
-0.07692307692307691	-0.158974358974359	0.0
-0.06666666666666668	-0.158974358974359	0.0
-0.056410256410256404	-0.158974358974359	0.0
-0.046153846153846156	-0.158974358974359	0.0
-0.03589743589743591	-0.158974358974359	0.0
-0.025641025641025633	-0.158974358974359	0.0
-0.015384615384615385	-0.158974358974359	0.0
-0.005128205128205138	-0.158974358974359	0.0
0.00512820512820511	-0.158974358974359	0.0
0.015384615384615385	-0.158974358974359	0.0
0.02564102564102566	-0.158974358974359	0.0
0.03589743589743591	-0.158974358974359	0.0
0.046153846153846184	-0.158974358974359	0.0
0.056410256410256376	-0.158974358974359	0.0
0.06666666666666665	-0.158974358974359	0.0
0.07692307692307693	-0.158974358974359	0.0
0.0871794871794872	-0.158974358974359	0.0
0.09743589743589748	-0.158974358974359	0.0
0.1076923076923077	-0.158974358974359	0.0
0.11794871794871797	-0.158974358974359	0.0
0.1282051282051282	-0.158974358974359	0.0
0.13846153846153847	-0.158974358974359	0.0
0.14871794871794874	-0.158974358974359	0.0
0.15897435897435896	-0.158974358974359	0.0
0.16923076923076924	-0.158974358974359	0.0
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	0.0
-0.158974358974359	-0.14871794871794874	0.0
-0.14871794871794874	-0.14871794871794874	0.0
-0.13846153846153847	-0.14871794871794874	0.0
-0.1282051282051282	-0.14871794871794874	0.0
-0.11794871794871796	-0.14871794871794874	0.0
-0.1076923076923077	-0.14871794871794874	0.0
-0.09743589743589745	-0.14871794871794874	0.0
-0.08717948717948718	-0.14871794871794874	0.0
-0.07692307692307691	-0.14871794871794874	0.0
-0.06666666666666668	-0.14871794871794874	0.0
-0.056410256410256404	-0.14871794871794874	0.0
-0.046153846153846156	-0.14871794871794874	0.0
-0.03589743589743591	-0.14871794871794874	0.0
-0.025641025641025633	-0.14871794871794874	0.0
-0.015384615384615385	-0.14871794871794874	0.0
-0.005128205128205138	-0.14871794871794874	0.0
0.00512820512820511	-0.14871794871794874	0.0
0.015384615384615385	-0.14871794871794874	0.0
0.02564102564102566	-0.14871794871794874	0.0
0.03589743589743591	-0.14871794871794874	0.0
0.046153846153846184	-0.14871794871794874	0.0
0.056410256410256376	-0.14871794871794874	0.0
0.06666666666666665	-0.14871794871794874	0.0
0.07692307692307693	-0.14871794871794874	0.0
0.0871794871794872	-0.14871794871794874	0.0
0.09743589743589748	-0.14871794871794874	0.0
0.1076923076923077	-0.14871794871794874	0.0
0.11794871794871797	-0.14871794871794874	0.0
0.1282051282051282	-0.14871794871794874	0.0
0.13846153846153847	-0.14871794871794874	0.0
0.14871794871794874	-0.14871794871794874	0.0
0.15897435897435896	-0.14871794871794874	0.0
0.16923076923076924	-0.14871794871794874	0.0
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.0
-0.158974358974359	-0.13846153846153847	0.0
-0.14871794871794874	-0.13846153846153847	0.0
-0.13846153846153847	-0.13846153846153847	0.0
-0.1282051282051282	-0.13846153846153847	0.0
-0.11794871794871796	-0.13846153846153847	0.0
-0.1076923076923077	-0.13846153846153847	0.0
-0.09743589743589745	-0.13846153846153847	0.0
-0.08717948717948718	-0.13846153846153847	0.0
-0.07692307692307691	-0.13846153846153847	0.0
-0.06666666666666668	-0.13846153846153847	0.0
-0.056410256410256404	-0.13846153846153847	0.0
-0.046153846153846156	-0.13846153846153847	0.0
-0.03589743589743591	-0.13846153846153847	0.0
-0.025641025641025633	-0.13846153846153847	0.0
-0.015384615384615385	-0.13846153846153847	0.0
-0.005128205128205138	-0.13846153846153847	0.0
0.00512820512820511	-0.13846153846153847	0.0
0.015384615384615385	-0.13846153846153847	0.0
0.02564102564102566	-0.13846153846153847	0.0
0.03589743589743591	-0.13846153846153847	0.0
0.046153846153846184	-0.13846153846153847	0.0
0.056410256410256376	-0.13846153846153847	0.0
0.06666666666666665	-0.13846153846153847	0.0
0.07692307692307693	-0.13846153846153847	0.0
0.0871794871794872	-0.13846153846153847	0.0
0.09743589743589748	-0.13846153846153847	0.0
0.1076923076923077	-0.13846153846153847	0.0
0.11794871794871797	-0.13846153846153847	0.0
0.1282051282051282	-0.13846153846153847	0.0
0.13846153846153847	-0.13846153846153847	0.0
0.14871794871794874	-0.13846153846153847	0.0
0.15897435897435896	-0.13846153846153847	0.0
0.16923076923076924	-0.13846153846153847	0.0
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.0
-0.158974358974359	-0.1282051282051282	0.0
-0.14871794871794874	-0.1282051282051282	0.0
-0.13846153846153847	-0.1282051282051282	0.0
-0.1282051282051282	-0.1282051282051282	0.0
-0.11794871794871796	-0.1282051282051282	0.0
-0.1076923076923077	-0.1282051282051282	0.0
-0.09743589743589745	-0.1282051282051282	0.0
-0.08717948717948718	-0.1282051282051282	0.0
-0.07692307692307691	-0.1282051282051282	0.0
-0.06666666666666668	-0.1282051282051282	0.0
-0.056410256410256404	-0.1282051282051282	0.0
-0.046153846153846156	-0.1282051282051282	0.0
-0.03589743589743591	-0.1282051282051282	0.0
-0.025641025641025633	-0.1282051282051282	0.0
-0.015384615384615385	-0.1282051282051282	0.0
-0.005128205128205138	-0.1282051282051282	0.0
0.00512820512820511	-0.1282051282051282	0.0
0.015384615384615385	-0.1282051282051282	0.0
0.02564102564102566	-0.1282051282051282	0.0
0.03589743589743591	-0.1282051282051282	0.0
0.046153846153846184	-0.1282051282051282	0.0
0.056410256410256376	-0.1282051282051282	0.0
0.06666666666666665	-0.1282051282051282	0.0
0.07692307692307693	-0.1282051282051282	0.0
0.0871794871794872	-0.1282051282051282	0.0
0.09743589743589748	-0.1282051282051282	0.0
0.1076923076923077	-0.1282051282051282	0.0
0.11794871794871797	-0.1282051282051282	0.0
0.1282051282051282	-0.1282051282051282	0.0
0.13846153846153847	-0.1282051282051282	0.0
0.14871794871794874	-0.1282051282051282	0.0
0.15897435897435896	-0.1282051282051282	0.0
0.16923076923076924	-0.1282051282051282	0.0
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.0
-0.158974358974359	-0.11794871794871796	0.0
-0.14871794871794874	-0.11794871794871796	0.0
-0.13846153846153847	-0.11794871794871796	0.0
-0.1282051282051282	-0.11794871794871796	0.0
-0.11794871794871796	-0.11794871794871796	0.0
-0.1076923076923077	-0.11794871794871796	0.0
-0.09743589743589745	-0.11794871794871796	0.0
-0.08717948717948718	-0.11794871794871796	0.0
-0.07692307692307691	-0.11794871794871796	0.0
-0.06666666666666668	-0.11794871794871796	0.0
-0.056410256410256404	-0.11794871794871796	0.0
-0.046153846153846156	-0.11794871794871796	0.0
-0.03589743589743591	-0.11794871794871796	0.0
-0.025641025641025633	-0.11794871794871796	0.0
-0.015384615384615385	-0.11794871794871796	0.0
-0.005128205128205138	-0.11794871794871796	0.0
0.00512820512820511	-0.11794871794871796	0.0
0.015384615384615385	-0.11794871794871796	0.0
0.02564102564102566	-0.11794871794871796	0.0
0.03589743589743591	-0.11794871794871796	0.0
0.046153846153846184	-0.11794871794871796	0.0
0.056410256410256376	-0.11794871794871796	0.0
0.06666666666666665	-0.11794871794871796	0.0
0.07692307692307693	-0.11794871794871796	0.0
0.0871794871794872	-0.11794871794871796	0.0
0.09743589743589748	-0.11794871794871796	0.0
0.1076923076923077	-0.11794871794871796	0.0
0.11794871794871797	-0.11794871794871796	0.0
0.1282051282051282	-0.11794871794871796	0.0
0.13846153846153847	-0.11794871794871796	0.0
0.14871794871794874	-0.11794871794871796	0.0
0.15897435897435896	-0.11794871794871796	0.0
0.16923076923076924	-0.11794871794871796	0.0
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.0
-0.158974358974359	-0.1076923076923077	0.0
-0.14871794871794874	-0.1076923076923077	0.0
-0.13846153846153847	-0.1076923076923077	0.0
-0.1282051282051282	-0.1076923076923077	0.0
-0.11794871794871796	-0.1076923076923077	0.0
-0.1076923076923077	-0.1076923076923077	0.0
-0.09743589743589745	-0.1076923076923077	0.0
-0.08717948717948718	-0.1076923076923077	0.0
-0.07692307692307691	-0.1076923076923077	0.0
-0.06666666666666668	-0.1076923076923077	0.0
-0.056410256410256404	-0.1076923076923077	0.0
-0.046153846153846156	-0.1076923076923077	0.0
-0.03589743589743591	-0.1076923076923077	0.0
-0.025641025641025633	-0.1076923076923077	0.0
-0.015384615384615385	-0.1076923076923077	0.0
-0.005128205128205138	-0.1076923076923077	0.0
0.00512820512820511	-0.1076923076923077	0.0
0.015384615384615385	-0.1076923076923077	0.0
0.02564102564102566	-0.1076923076923077	0.0
0.03589743589743591	-0.1076923076923077	0.0
0.046153846153846184	-0.1076923076923077	0.0
0.056410256410256376	-0.1076923076923077	0.0
0.06666666666666665	-0.1076923076923077	0.0
0.07692307692307693	-0.1076923076923077	0.0
0.0871794871794872	-0.1076923076923077	0.0
0.09743589743589748	-0.1076923076923077	0.0
0.1076923076923077	-0.1076923076923077	0.0
0.11794871794871797	-0.1076923076923077	0.0
0.1282051282051282	-0.1076923076923077	0.0
0.13846153846153847	-0.1076923076923077	0.0
0.14871794871794874	-0.1076923076923077	0.0
0.15897435897435896	-0.1076923076923077	0.0
0.16923076923076924	-0.1076923076923077	0.0
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0
-0.158974358974359	-0.09743589743589745	0.0
-0.14871794871794874	-0.09743589743589745	0.0
-0.13846153846153847	-0.09743589743589745	0.0
-0.1282051282051282	-0.09743589743589745	0.0
-0.11794871794871796	-0.09743589743589745	0.0
-0.1076923076923077	-0.09743589743589745	0.0
-0.09743589743589745	-0.09743589743589745	0.0
-0.08717948717948718	-0.09743589743589745	0.0
-0.07692307692307691	-0.09743589743589745	0.0
-0.06666666666666668	-0.09743589743589745	0.0
-0.056410256410256404	-0.09743589743589745	0.0
-0.046153846153846156	-0.09743589743589745	0.0
-0.03589743589743591	-0.09743589743589745	0.0
-0.025641025641025633	-0.09743589743589745	0.0
-0.015384615384615385	-0.09743589743589745	0.0
-0.005128205128205138	-0.09743589743589745	0.0
0.00512820512820511	-0.09743589743589745	0.0
0.015384615384615385	-0.09743589743589745	0.0
0.02564102564102566	-0.09743589743589745	0.0
0.03589743589743591	-0.09743589743589745	0.0
0.046153846153846184	-0.09743589743589745	0.0
0.056410256410256376	-0.09743589743589745	0.0
0.06666666666666665	-0.09743589743589745	0.0
0.07692307692307693	-0.09743589743589745	0.0
0.0871794871794872	-0.09743589743589745	0.0
0.09743589743589748	-0.09743589743589745	0.0
0.1076923076923077	-0.09743589743589745	0.0
0.11794871794871797	-0.09743589743589745	0.0
0.1282051282051282	-0.09743589743589745	0.0
0.13846153846153847	-0.09743589743589745	0.0
0.14871794871794874	-0.09743589743589745	0.0
0.15897435897435896	-0.09743589743589745	0.0
0.16923076923076924	-0.09743589743589745	0.0
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.0
-0.158974358974359	-0.08717948717948718	0.0
-0.14871794871794874	-0.08717948717948718	0.0
-0.13846153846153847	-0.08717948717948718	0.0
-0.1282051282051282	-0.08717948717948718	0.0
-0.11794871794871796	-0.08717948717948718	0.0
-0.1076923076923077	-0.08717948717948718	0.0
-0.09743589743589745	-0.08717948717948718	0.0
-0.08717948717948718	-0.08717948717948718	0.0
-0.07692307692307691	-0.08717948717948718	0.0
-0.06666666666666668	-0.08717948717948718	0.0
-0.056410256410256404	-0.08717948717948718	0.0
-0.046153846153846156	-0.08717948717948718	0.0
-0.03589743589743591	-0.08717948717948718	0.0
-0.025641025641025633	-0.08717948717948718	0.0
-0.015384615384615385	-0.08717948717948718	0.0
-0.005128205128205138	-0.08717948717948718	0.0
0.00512820512820511	-0.08717948717948718	0.0
0.015384615384615385	-0.08717948717948718	0.0
0.02564102564102566	-0.08717948717948718	0.0
0.03589743589743591	-0.08717948717948718	0.0
0.046153846153846184	-0.08717948717948718	0.0
0.056410256410256376	-0.08717948717948718	0.0
0.06666666666666665	-0.08717948717948718	0.0
0.07692307692307693	-0.08717948717948718	0.0
0.0871794871794872	-0.08717948717948718	0.0
0.09743589743589748	-0.08717948717948718	0.0
0.1076923076923077	-0.08717948717948718	0.0
0.11794871794871797	-0.08717948717948718	0.0
0.1282051282051282	-0.08717948717948718	0.0
0.13846153846153847	-0.08717948717948718	0.0
0.14871794871794874	-0.08717948717948718	0.0
0.15897435897435896	-0.08717948717948718	0.0
0.16923076923076924	-0.08717948717948718	0.0
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0
-0.158974358974359	-0.07692307692307691	0.0
-0.14871794871794874	-0.07692307692307691	0.0
-0.13846153846153847	-0.07692307692307691	0.0
-0.1282051282051282	-0.07692307692307691	0.0
-0.11794871794871796	-0.07692307692307691	0.0
-0.1076923076923077	-0.07692307692307691	0.0
-0.09743589743589745	-0.07692307692307691	0.0
-0.08717948717948718	-0.07692307692307691	0.0
-0.07692307692307691	-0.07692307692307691	0.0
-0.06666666666666668	-0.07692307692307691	0.0
-0.056410256410256404	-0.07692307692307691	0.0
-0.046153846153846156	-0.07692307692307691	0.0
-0.03589743589743591	-0.07692307692307691	0.0
-0.025641025641025633	-0.07692307692307691	0.0
-0.015384615384615385	-0.07692307692307691	0.0
-0.005128205128205138	-0.07692307692307691	0.0
0.00512820512820511	-0.07692307692307691	0.0
0.015384615384615385	-0.07692307692307691	0.0
0.02564102564102566	-0.07692307692307691	0.0
0.03589743589743591	-0.07692307692307691	0.0
0.046153846153846184	-0.07692307692307691	0.0
0.056410256410256376	-0.07692307692307691	0.0
0.06666666666666665	-0.07692307692307691	0.0
0.07692307692307693	-0.07692307692307691	0.0
0.0871794871794872	-0.07692307692307691	0.0
0.09743589743589748	-0.07692307692307691	0.0
0.1076923076923077	-0.07692307692307691	0.0
0.11794871794871797	-0.07692307692307691	0.0
0.1282051282051282	-0.07692307692307691	0.0
0.13846153846153847	-0.07692307692307691	0.0
0.14871794871794874	-0.07692307692307691	0.0
0.15897435897435896	-0.07692307692307691	0.0
0.16923076923076924	-0.07692307692307691	0.0
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0
-0.158974358974359	-0.06666666666666668	0.0
-0.14871794871794874	-0.06666666666666668	0.0
-0.13846153846153847	-0.06666666666666668	0.0
-0.1282051282051282	-0.06666666666666668	0.0
-0.11794871794871796	-0.06666666666666668	0.0
-0.1076923076923077	-0.06666666666666668	0.0
-0.09743589743589745	-0.06666666666666668	0.0
-0.08717948717948718	-0.06666666666666668	0.0
-0.07692307692307691	-0.06666666666666668	0.0
-0.06666666666666668	-0.06666666666666668	0.0
-0.056410256410256404	-0.06666666666666668	0.0
-0.046153846153846156	-0.06666666666666668	0.0
-0.03589743589743591	-0.06666666666666668	0.0
-0.025641025641025633	-0.06666666666666668	0.0
-0.015384615384615385	-0.06666666666666668	0.0
-0.005128205128205138	-0.06666666666666668	0.0
0.00512820512820511	-0.06666666666666668	0.0
0.015384615384615385	-0.06666666666666668	0.0
0.02564102564102566	-0.06666666666666668	0.0
0.03589743589743591	-0.06666666666666668	0.0
0.046153846153846184	-0.06666666666666668	0.0
0.056410256410256376	-0.06666666666666668	0.0
0.06666666666666665	-0.06666666666666668	0.0
0.07692307692307693	-0.06666666666666668	0.0
0.0871794871794872	-0.06666666666666668	0.0
0.09743589743589748	-0.06666666666666668	0.0
0.1076923076923077	-0.06666666666666668	0.0
0.11794871794871797	-0.06666666666666668	0.0
0.1282051282051282	-0.06666666666666668	0.0
0.13846153846153847	-0.06666666666666668	0.0
0.14871794871794874	-0.06666666666666668	0.0
0.15897435897435896	-0.06666666666666668	0.0
0.16923076923076924	-0.06666666666666668	0.0
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.0
-0.158974358974359	-0.056410256410256404	0.0
-0.14871794871794874	-0.056410256410256404	0.0
-0.13846153846153847	-0.056410256410256404	0.0
-0.1282051282051282	-0.056410256410256404	0.0
-0.11794871794871796	-0.056410256410256404	0.0
-0.1076923076923077	-0.056410256410256404	0.0
-0.09743589743589745	-0.056410256410256404	0.0
-0.08717948717948718	-0.056410256410256404	0.0
-0.07692307692307691	-0.056410256410256404	0.0
-0.06666666666666668	-0.056410256410256404	0.0
-0.056410256410256404	-0.056410256410256404	0.0
-0.046153846153846156	-0.056410256410256404	0.0
-0.03589743589743591	-0.056410256410256404	0.0
-0.025641025641025633	-0.056410256410256404	0.0
-0.015384615384615385	-0.056410256410256404	0.0
-0.005128205128205138	-0.056410256410256404	0.0
0.00512820512820511	-0.056410256410256404	0.0
0.015384615384615385	-0.056410256410256404	0.0
0.02564102564102566	-0.056410256410256404	0.0
0.03589743589743591	-0.056410256410256404	0.0
0.046153846153846184	-0.056410256410256404	0.0
0.056410256410256376	-0.056410256410256404	0.0
0.06666666666666665	-0.056410256410256404	0.0
0.07692307692307693	-0.056410256410256404	0.0
0.0871794871794872	-0.056410256410256404	0.0
0.09743589743589748	-0.056410256410256404	0.0
0.1076923076923077	-0.056410256410256404	0.0
0.11794871794871797	-0.056410256410256404	0.0
0.1282051282051282	-0.056410256410256404	0.0
0.13846153846153847	-0.056410256410256404	0.0
0.14871794871794874	-0.056410256410256404	0.0
0.15897435897435896	-0.056410256410256404	0.0
0.16923076923076924	-0.056410256410256404	0.0
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.0
-0.158974358974359	-0.046153846153846156	0.0
-0.14871794871794874	-0.046153846153846156	0.0
-0.13846153846153847	-0.046153846153846156	0.0
-0.1282051282051282	-0.046153846153846156	0.0
-0.11794871794871796	-0.046153846153846156	0.0
-0.1076923076923077	-0.046153846153846156	0.0
-0.09743589743589745	-0.046153846153846156	0.0
-0.08717948717948718	-0.046153846153846156	0.0
-0.07692307692307691	-0.046153846153846156	0.0
-0.06666666666666668	-0.046153846153846156	0.0
-0.056410256410256404	-0.046153846153846156	0.0
-0.046153846153846156	-0.046153846153846156	0.0
-0.03589743589743591	-0.046153846153846156	0.0
-0.025641025641025633	-0.046153846153846156	0.0
-0.015384615384615385	-0.046153846153846156	0.0
-0.005128205128205138	-0.046153846153846156	0.0
0.00512820512820511	-0.046153846153846156	0.0
0.015384615384615385	-0.046153846153846156	0.0
0.02564102564102566	-0.046153846153846156	0.0
0.03589743589743591	-0.046153846153846156	0.0
0.046153846153846184	-0.046153846153846156	0.0
0.056410256410256376	-0.046153846153846156	0.0
0.06666666666666665	-0.046153846153846156	0.0
0.07692307692307693	-0.046153846153846156	0.0
0.0871794871794872	-0.046153846153846156	0.0
0.09743589743589748	-0.046153846153846156	0.0
0.1076923076923077	-0.046153846153846156	0.0
0.11794871794871797	-0.046153846153846156	0.0
0.1282051282051282	-0.046153846153846156	0.0
0.13846153846153847	-0.046153846153846156	0.0
0.14871794871794874	-0.046153846153846156	0.0
0.15897435897435896	-0.046153846153846156	0.0
0.16923076923076924	-0.046153846153846156	0.0
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.0
-0.158974358974359	-0.03589743589743591	0.0
-0.14871794871794874	-0.03589743589743591	0.0
-0.13846153846153847	-0.03589743589743591	0.0
-0.1282051282051282	-0.03589743589743591	0.0
-0.11794871794871796	-0.03589743589743591	0.0
-0.1076923076923077	-0.03589743589743591	0.0
-0.09743589743589745	-0.03589743589743591	0.0
-0.08717948717948718	-0.03589743589743591	0.0
-0.07692307692307691	-0.03589743589743591	0.0
-0.06666666666666668	-0.03589743589743591	0.0
-0.056410256410256404	-0.03589743589743591	0.0
-0.046153846153846156	-0.03589743589743591	0.0
-0.03589743589743591	-0.03589743589743591	0.0
-0.025641025641025633	-0.03589743589743591	0.0
-0.015384615384615385	-0.03589743589743591	0.0
-0.005128205128205138	-0.03589743589743591	0.0
0.00512820512820511	-0.03589743589743591	0.0
0.015384615384615385	-0.03589743589743591	0.0
0.02564102564102566	-0.03589743589743591	0.0
0.03589743589743591	-0.03589743589743591	0.0
0.046153846153846184	-0.03589743589743591	0.0
0.056410256410256376	-0.03589743589743591	0.0
0.06666666666666665	-0.03589743589743591	0.0
0.07692307692307693	-0.03589743589743591	0.0
0.0871794871794872	-0.03589743589743591	0.0
0.09743589743589748	-0.03589743589743591	0.0
0.1076923076923077	-0.03589743589743591	0.0
0.11794871794871797	-0.03589743589743591	0.0
0.1282051282051282	-0.03589743589743591	0.0
0.13846153846153847	-0.03589743589743591	0.0
0.14871794871794874	-0.03589743589743591	0.0
0.15897435897435896	-0.03589743589743591	0.0
0.16923076923076924	-0.03589743589743591	0.0
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.0
-0.158974358974359	-0.025641025641025633	0.0
-0.14871794871794874	-0.025641025641025633	0.0
-0.13846153846153847	-0.025641025641025633	0.0
-0.1282051282051282	-0.025641025641025633	0.0
-0.11794871794871796	-0.025641025641025633	0.0
-0.1076923076923077	-0.025641025641025633	0.0
-0.09743589743589745	-0.025641025641025633	0.0
-0.08717948717948718	-0.025641025641025633	0.0
-0.07692307692307691	-0.025641025641025633	0.0
-0.06666666666666668	-0.025641025641025633	0.0
-0.056410256410256404	-0.025641025641025633	0.0
-0.046153846153846156	-0.025641025641025633	0.0
-0.03589743589743591	-0.025641025641025633	0.0
-0.025641025641025633	-0.025641025641025633	0.0
-0.015384615384615385	-0.025641025641025633	0.0
-0.005128205128205138	-0.025641025641025633	0.0
0.00512820512820511	-0.025641025641025633	0.0
0.015384615384615385	-0.025641025641025633	0.0
0.02564102564102566	-0.025641025641025633	0.0
0.03589743589743591	-0.025641025641025633	0.0
0.046153846153846184	-0.025641025641025633	0.0
0.056410256410256376	-0.025641025641025633	0.0
0.06666666666666665	-0.025641025641025633	0.0
0.07692307692307693	-0.025641025641025633	0.0
0.0871794871794872	-0.025641025641025633	0.0
0.09743589743589748	-0.025641025641025633	0.0
0.1076923076923077	-0.025641025641025633	0.0
0.11794871794871797	-0.025641025641025633	0.0
0.1282051282051282	-0.025641025641025633	0.0
0.13846153846153847	-0.025641025641025633	0.0
0.14871794871794874	-0.025641025641025633	0.0
0.15897435897435896	-0.025641025641025633	0.0
0.16923076923076924	-0.025641025641025633	0.0
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.0
-0.158974358974359	-0.015384615384615385	0.0
-0.14871794871794874	-0.015384615384615385	0.0
-0.13846153846153847	-0.015384615384615385	0.0
-0.1282051282051282	-0.015384615384615385	0.0
-0.11794871794871796	-0.015384615384615385	0.0
-0.1076923076923077	-0.015384615384615385	0.0
-0.09743589743589745	-0.015384615384615385	0.0
-0.08717948717948718	-0.015384615384615385	0.0
-0.07692307692307691	-0.015384615384615385	0.0
-0.06666666666666668	-0.015384615384615385	0.0
-0.056410256410256404	-0.015384615384615385	0.0
-0.046153846153846156	-0.015384615384615385	0.0
-0.03589743589743591	-0.015384615384615385	0.0
-0.025641025641025633	-0.015384615384615385	0.0
-0.015384615384615385	-0.015384615384615385	1.0
-0.005128205128205138	-0.015384615384615385	1.0
0.00512820512820511	-0.015384615384615385	1.0
0.015384615384615385	-0.015384615384615385	1.0
0.02564102564102566	-0.015384615384615385	0.0
0.03589743589743591	-0.015384615384615385	0.0
0.046153846153846184	-0.015384615384615385	0.0
0.056410256410256376	-0.015384615384615385	0.0
0.06666666666666665	-0.015384615384615385	0.0
0.07692307692307693	-0.015384615384615385	0.0
0.0871794871794872	-0.015384615384615385	0.0
0.09743589743589748	-0.015384615384615385	0.0
0.1076923076923077	-0.015384615384615385	0.0
0.11794871794871797	-0.015384615384615385	0.0
0.1282051282051282	-0.015384615384615385	0.0
0.13846153846153847	-0.015384615384615385	0.0
0.14871794871794874	-0.015384615384615385	0.0
0.15897435897435896	-0.015384615384615385	0.0
0.16923076923076924	-0.015384615384615385	0.0
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0
-0.158974358974359	-0.005128205128205138	0.0
-0.14871794871794874	-0.005128205128205138	0.0
-0.13846153846153847	-0.005128205128205138	0.0
-0.1282051282051282	-0.005128205128205138	0.0
-0.11794871794871796	-0.005128205128205138	0.0
-0.1076923076923077	-0.005128205128205138	0.0
-0.09743589743589745	-0.005128205128205138	0.0
-0.08717948717948718	-0.005128205128205138	0.0
-0.07692307692307691	-0.005128205128205138	0.0
-0.06666666666666668	-0.005128205128205138	0.0
-0.056410256410256404	-0.005128205128205138	0.0
-0.046153846153846156	-0.005128205128205138	0.0
-0.03589743589743591	-0.005128205128205138	0.0
-0.025641025641025633	-0.005128205128205138	0.0
-0.015384615384615385	-0.005128205128205138	1.0
-0.005128205128205138	-0.005128205128205138	1.0
0.00512820512820511	-0.005128205128205138	1.0
0.015384615384615385	-0.005128205128205138	1.0
0.02564102564102566	-0.005128205128205138	0.0
0.03589743589743591	-0.005128205128205138	0.0
0.046153846153846184	-0.005128205128205138	0.0
0.056410256410256376	-0.005128205128205138	0.0
0.06666666666666665	-0.005128205128205138	0.0
0.07692307692307693	-0.005128205128205138	0.0
0.0871794871794872	-0.005128205128205138	0.0
0.09743589743589748	-0.005128205128205138	0.0
0.1076923076923077	-0.005128205128205138	0.0
0.11794871794871797	-0.005128205128205138	0.0
0.1282051282051282	-0.005128205128205138	0.0
0.13846153846153847	-0.005128205128205138	0.0
0.14871794871794874	-0.005128205128205138	0.0
0.15897435897435896	-0.005128205128205138	0.0
0.16923076923076924	-0.005128205128205138	0.0
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.0
-0.158974358974359	0.00512820512820511	0.0
-0.14871794871794874	0.00512820512820511	0.0
-0.13846153846153847	0.00512820512820511	0.0
-0.1282051282051282	0.00512820512820511	0.0
-0.11794871794871796	0.00512820512820511	0.0
-0.1076923076923077	0.00512820512820511	0.0
-0.09743589743589745	0.00512820512820511	0.0
-0.08717948717948718	0.00512820512820511	0.0
-0.07692307692307691	0.00512820512820511	0.0
-0.06666666666666668	0.00512820512820511	0.0
-0.056410256410256404	0.00512820512820511	0.0
-0.046153846153846156	0.00512820512820511	0.0
-0.03589743589743591	0.00512820512820511	0.0
-0.025641025641025633	0.00512820512820511	0.0
-0.015384615384615385	0.00512820512820511	1.0
-0.005128205128205138	0.00512820512820511	1.0
0.00512820512820511	0.00512820512820511	1.0
0.015384615384615385	0.00512820512820511	1.0
0.02564102564102566	0.00512820512820511	0.0
0.03589743589743591	0.00512820512820511	0.0
0.046153846153846184	0.00512820512820511	0.0
0.056410256410256376	0.00512820512820511	0.0
0.06666666666666665	0.00512820512820511	0.0
0.07692307692307693	0.00512820512820511	0.0
0.0871794871794872	0.00512820512820511	0.0
0.09743589743589748	0.00512820512820511	0.0
0.1076923076923077	0.00512820512820511	0.0
0.11794871794871797	0.00512820512820511	0.0
0.1282051282051282	0.00512820512820511	0.0
0.13846153846153847	0.00512820512820511	0.0
0.14871794871794874	0.00512820512820511	0.0
0.15897435897435896	0.00512820512820511	0.0
0.16923076923076924	0.00512820512820511	0.0
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.0
-0.158974358974359	0.015384615384615385	0.0
-0.14871794871794874	0.015384615384615385	0.0
-0.13846153846153847	0.015384615384615385	0.0
-0.1282051282051282	0.015384615384615385	0.0
-0.11794871794871796	0.015384615384615385	0.0
-0.1076923076923077	0.015384615384615385	0.0
-0.09743589743589745	0.015384615384615385	0.0
-0.08717948717948718	0.015384615384615385	0.0
-0.07692307692307691	0.015384615384615385	0.0
-0.06666666666666668	0.015384615384615385	0.0
-0.056410256410256404	0.015384615384615385	0.0
-0.046153846153846156	0.015384615384615385	0.0
-0.03589743589743591	0.015384615384615385	0.0
-0.025641025641025633	0.015384615384615385	0.0
-0.015384615384615385	0.015384615384615385	1.0
-0.005128205128205138	0.015384615384615385	1.0
0.00512820512820511	0.015384615384615385	1.0
0.015384615384615385	0.015384615384615385	1.0
0.02564102564102566	0.015384615384615385	0.0
0.03589743589743591	0.015384615384615385	0.0
0.046153846153846184	0.015384615384615385	0.0
0.056410256410256376	0.015384615384615385	0.0
0.06666666666666665	0.015384615384615385	0.0
0.07692307692307693	0.015384615384615385	0.0
0.0871794871794872	0.015384615384615385	0.0
0.09743589743589748	0.015384615384615385	0.0
0.1076923076923077	0.015384615384615385	0.0
0.11794871794871797	0.015384615384615385	0.0
0.1282051282051282	0.015384615384615385	0.0
0.13846153846153847	0.015384615384615385	0.0
0.14871794871794874	0.015384615384615385	0.0
0.15897435897435896	0.015384615384615385	0.0
0.16923076923076924	0.015384615384615385	0.0
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.0
-0.158974358974359	0.02564102564102566	0.0
-0.14871794871794874	0.02564102564102566	0.0
-0.13846153846153847	0.02564102564102566	0.0
-0.1282051282051282	0.02564102564102566	0.0
-0.11794871794871796	0.02564102564102566	0.0
-0.1076923076923077	0.02564102564102566	0.0
-0.09743589743589745	0.02564102564102566	0.0
-0.08717948717948718	0.02564102564102566	0.0
-0.07692307692307691	0.02564102564102566	0.0
-0.06666666666666668	0.02564102564102566	0.0
-0.056410256410256404	0.02564102564102566	0.0
-0.046153846153846156	0.02564102564102566	0.0
-0.03589743589743591	0.02564102564102566	0.0
-0.025641025641025633	0.02564102564102566	0.0
-0.015384615384615385	0.02564102564102566	0.0
-0.005128205128205138	0.02564102564102566	0.0
0.00512820512820511	0.02564102564102566	0.0
0.015384615384615385	0.02564102564102566	0.0
0.02564102564102566	0.02564102564102566	0.0
0.03589743589743591	0.02564102564102566	0.0
0.046153846153846184	0.02564102564102566	0.0
0.056410256410256376	0.02564102564102566	0.0
0.06666666666666665	0.02564102564102566	0.0
0.07692307692307693	0.02564102564102566	0.0
0.0871794871794872	0.02564102564102566	0.0
0.09743589743589748	0.02564102564102566	0.0
0.1076923076923077	0.02564102564102566	0.0
0.11794871794871797	0.02564102564102566	0.0
0.1282051282051282	0.02564102564102566	0.0
0.13846153846153847	0.02564102564102566	0.0
0.14871794871794874	0.02564102564102566	0.0
0.15897435897435896	0.02564102564102566	0.0
0.16923076923076924	0.02564102564102566	0.0
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.0
-0.158974358974359	0.03589743589743591	0.0
-0.14871794871794874	0.03589743589743591	0.0
-0.13846153846153847	0.03589743589743591	0.0
-0.1282051282051282	0.03589743589743591	0.0
-0.11794871794871796	0.03589743589743591	0.0
-0.1076923076923077	0.03589743589743591	0.0
-0.09743589743589745	0.03589743589743591	0.0
-0.08717948717948718	0.03589743589743591	0.0
-0.07692307692307691	0.03589743589743591	0.0
-0.06666666666666668	0.03589743589743591	0.0
-0.056410256410256404	0.03589743589743591	0.0
-0.046153846153846156	0.03589743589743591	0.0
-0.03589743589743591	0.03589743589743591	0.0
-0.025641025641025633	0.03589743589743591	0.0
-0.015384615384615385	0.03589743589743591	0.0
-0.005128205128205138	0.03589743589743591	0.0
0.00512820512820511	0.03589743589743591	0.0
0.015384615384615385	0.03589743589743591	0.0
0.02564102564102566	0.03589743589743591	0.0
0.03589743589743591	0.03589743589743591	0.0
0.046153846153846184	0.03589743589743591	0.0
0.056410256410256376	0.03589743589743591	0.0
0.06666666666666665	0.03589743589743591	0.0
0.07692307692307693	0.03589743589743591	0.0
0.0871794871794872	0.03589743589743591	0.0
0.09743589743589748	0.03589743589743591	0.0
0.1076923076923077	0.03589743589743591	0.0
0.11794871794871797	0.03589743589743591	0.0
0.1282051282051282	0.03589743589743591	0.0
0.13846153846153847	0.03589743589743591	0.0
0.14871794871794874	0.03589743589743591	0.0
0.15897435897435896	0.03589743589743591	0.0
0.16923076923076924	0.03589743589743591	0.0
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.0
-0.158974358974359	0.046153846153846184	0.0
-0.14871794871794874	0.046153846153846184	0.0
-0.13846153846153847	0.046153846153846184	0.0
-0.1282051282051282	0.046153846153846184	0.0
-0.11794871794871796	0.046153846153846184	0.0
-0.1076923076923077	0.046153846153846184	0.0
-0.09743589743589745	0.046153846153846184	0.0
-0.08717948717948718	0.046153846153846184	0.0
-0.07692307692307691	0.046153846153846184	0.0
-0.06666666666666668	0.046153846153846184	0.0
-0.056410256410256404	0.046153846153846184	0.0
-0.046153846153846156	0.046153846153846184	0.0
-0.03589743589743591	0.046153846153846184	0.0
-0.025641025641025633	0.046153846153846184	0.0
-0.015384615384615385	0.046153846153846184	0.0
-0.005128205128205138	0.046153846153846184	0.0
0.00512820512820511	0.046153846153846184	0.0
0.015384615384615385	0.046153846153846184	0.0
0.02564102564102566	0.046153846153846184	0.0
0.03589743589743591	0.046153846153846184	0.0
0.046153846153846184	0.046153846153846184	0.0
0.056410256410256376	0.046153846153846184	0.0
0.06666666666666665	0.046153846153846184	0.0
0.07692307692307693	0.046153846153846184	0.0
0.0871794871794872	0.046153846153846184	0.0
0.09743589743589748	0.046153846153846184	0.0
0.1076923076923077	0.046153846153846184	0.0
0.11794871794871797	0.046153846153846184	0.0
0.1282051282051282	0.046153846153846184	0.0
0.13846153846153847	0.046153846153846184	0.0
0.14871794871794874	0.046153846153846184	0.0
0.15897435897435896	0.046153846153846184	0.0
0.16923076923076924	0.046153846153846184	0.0
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.0
-0.158974358974359	0.056410256410256376	0.0
-0.14871794871794874	0.056410256410256376	0.0
-0.13846153846153847	0.056410256410256376	0.0
-0.1282051282051282	0.056410256410256376	0.0
-0.11794871794871796	0.056410256410256376	0.0
-0.1076923076923077	0.056410256410256376	0.0
-0.09743589743589745	0.056410256410256376	0.0
-0.08717948717948718	0.056410256410256376	0.0
-0.07692307692307691	0.056410256410256376	0.0
-0.06666666666666668	0.056410256410256376	0.0
-0.056410256410256404	0.056410256410256376	0.0
-0.046153846153846156	0.056410256410256376	0.0
-0.03589743589743591	0.056410256410256376	0.0
-0.025641025641025633	0.056410256410256376	0.0
-0.015384615384615385	0.056410256410256376	0.0
-0.005128205128205138	0.056410256410256376	0.0
0.00512820512820511	0.056410256410256376	0.0
0.015384615384615385	0.056410256410256376	0.0
0.02564102564102566	0.056410256410256376	0.0
0.03589743589743591	0.056410256410256376	0.0
0.046153846153846184	0.056410256410256376	0.0
0.056410256410256376	0.056410256410256376	0.0
0.06666666666666665	0.056410256410256376	0.0
0.07692307692307693	0.056410256410256376	0.0
0.0871794871794872	0.056410256410256376	0.0
0.09743589743589748	0.056410256410256376	0.0
0.1076923076923077	0.056410256410256376	0.0
0.11794871794871797	0.056410256410256376	0.0
0.1282051282051282	0.056410256410256376	0.0
0.13846153846153847	0.056410256410256376	0.0
0.14871794871794874	0.056410256410256376	0.0
0.15897435897435896	0.056410256410256376	0.0
0.16923076923076924	0.056410256410256376	0.0
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0
-0.158974358974359	0.06666666666666665	0.0
-0.14871794871794874	0.06666666666666665	0.0
-0.13846153846153847	0.06666666666666665	0.0
-0.1282051282051282	0.06666666666666665	0.0
-0.11794871794871796	0.06666666666666665	0.0
-0.1076923076923077	0.06666666666666665	0.0
-0.09743589743589745	0.06666666666666665	0.0
-0.08717948717948718	0.06666666666666665	0.0
-0.07692307692307691	0.06666666666666665	0.0
-0.06666666666666668	0.06666666666666665	0.0
-0.056410256410256404	0.06666666666666665	0.0
-0.046153846153846156	0.06666666666666665	0.0
-0.03589743589743591	0.06666666666666665	0.0
-0.025641025641025633	0.06666666666666665	0.0
-0.015384615384615385	0.06666666666666665	0.0
-0.005128205128205138	0.06666666666666665	0.0
0.00512820512820511	0.06666666666666665	0.0
0.015384615384615385	0.06666666666666665	0.0
0.02564102564102566	0.06666666666666665	0.0
0.03589743589743591	0.06666666666666665	0.0
0.046153846153846184	0.06666666666666665	0.0
0.056410256410256376	0.06666666666666665	0.0
0.06666666666666665	0.06666666666666665	0.0
0.07692307692307693	0.06666666666666665	0.0
0.0871794871794872	0.06666666666666665	0.0
0.09743589743589748	0.06666666666666665	0.0
0.1076923076923077	0.06666666666666665	0.0
0.11794871794871797	0.06666666666666665	0.0
0.1282051282051282	0.06666666666666665	0.0
0.13846153846153847	0.06666666666666665	0.0
0.14871794871794874	0.06666666666666665	0.0
0.15897435897435896	0.06666666666666665	0.0
0.16923076923076924	0.06666666666666665	0.0
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0
-0.158974358974359	0.07692307692307693	0.0
-0.14871794871794874	0.07692307692307693	0.0
-0.13846153846153847	0.07692307692307693	0.0
-0.1282051282051282	0.07692307692307693	0.0
-0.11794871794871796	0.07692307692307693	0.0
-0.1076923076923077	0.07692307692307693	0.0
-0.09743589743589745	0.07692307692307693	0.0
-0.08717948717948718	0.07692307692307693	0.0
-0.07692307692307691	0.07692307692307693	0.0
-0.06666666666666668	0.07692307692307693	0.0
-0.056410256410256404	0.07692307692307693	0.0
-0.046153846153846156	0.07692307692307693	0.0
-0.03589743589743591	0.07692307692307693	0.0
-0.025641025641025633	0.07692307692307693	0.0
-0.015384615384615385	0.07692307692307693	0.0
-0.005128205128205138	0.07692307692307693	0.0
0.00512820512820511	0.07692307692307693	0.0
0.015384615384615385	0.07692307692307693	0.0
0.02564102564102566	0.07692307692307693	0.0
0.03589743589743591	0.07692307692307693	0.0
0.046153846153846184	0.07692307692307693	0.0
0.056410256410256376	0.07692307692307693	0.0
0.06666666666666665	0.07692307692307693	0.0
0.07692307692307693	0.07692307692307693	0.0
0.0871794871794872	0.07692307692307693	0.0
0.09743589743589748	0.07692307692307693	0.0
0.1076923076923077	0.07692307692307693	0.0
0.11794871794871797	0.07692307692307693	0.0
0.1282051282051282	0.07692307692307693	0.0
0.13846153846153847	0.07692307692307693	0.0
0.14871794871794874	0.07692307692307693	0.0
0.15897435897435896	0.07692307692307693	0.0
0.16923076923076924	0.07692307692307693	0.0
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.0
-0.158974358974359	0.0871794871794872	0.0
-0.14871794871794874	0.0871794871794872	0.0
-0.13846153846153847	0.0871794871794872	0.0
-0.1282051282051282	0.0871794871794872	0.0
-0.11794871794871796	0.0871794871794872	0.0
-0.1076923076923077	0.0871794871794872	0.0
-0.09743589743589745	0.0871794871794872	0.0
-0.08717948717948718	0.0871794871794872	0.0
-0.07692307692307691	0.0871794871794872	0.0
-0.06666666666666668	0.0871794871794872	0.0
-0.056410256410256404	0.0871794871794872	0.0
-0.046153846153846156	0.0871794871794872	0.0
-0.03589743589743591	0.0871794871794872	0.0
-0.025641025641025633	0.0871794871794872	0.0
-0.015384615384615385	0.0871794871794872	0.0
-0.005128205128205138	0.0871794871794872	0.0
0.00512820512820511	0.0871794871794872	0.0
0.015384615384615385	0.0871794871794872	0.0
0.02564102564102566	0.0871794871794872	0.0
0.03589743589743591	0.0871794871794872	0.0
0.046153846153846184	0.0871794871794872	0.0
0.056410256410256376	0.0871794871794872	0.0
0.06666666666666665	0.0871794871794872	0.0
0.07692307692307693	0.0871794871794872	0.0
0.0871794871794872	0.0871794871794872	0.0
0.09743589743589748	0.0871794871794872	0.0
0.1076923076923077	0.0871794871794872	0.0
0.11794871794871797	0.0871794871794872	0.0
0.1282051282051282	0.0871794871794872	0.0
0.13846153846153847	0.0871794871794872	0.0
0.14871794871794874	0.0871794871794872	0.0
0.15897435897435896	0.0871794871794872	0.0
0.16923076923076924	0.0871794871794872	0.0
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0
-0.158974358974359	0.09743589743589748	0.0
-0.14871794871794874	0.09743589743589748	0.0
-0.13846153846153847	0.09743589743589748	0.0
-0.1282051282051282	0.09743589743589748	0.0
-0.11794871794871796	0.09743589743589748	0.0
-0.1076923076923077	0.09743589743589748	0.0
-0.09743589743589745	0.09743589743589748	0.0
-0.08717948717948718	0.09743589743589748	0.0
-0.07692307692307691	0.09743589743589748	0.0
-0.06666666666666668	0.09743589743589748	0.0
-0.056410256410256404	0.09743589743589748	0.0
-0.046153846153846156	0.09743589743589748	0.0
-0.03589743589743591	0.09743589743589748	0.0
-0.025641025641025633	0.09743589743589748	0.0
-0.015384615384615385	0.09743589743589748	0.0
-0.005128205128205138	0.09743589743589748	0.0
0.00512820512820511	0.09743589743589748	0.0
0.015384615384615385	0.09743589743589748	0.0
0.02564102564102566	0.09743589743589748	0.0
0.03589743589743591	0.09743589743589748	0.0
0.046153846153846184	0.09743589743589748	0.0
0.056410256410256376	0.09743589743589748	0.0
0.06666666666666665	0.09743589743589748	0.0
0.07692307692307693	0.09743589743589748	0.0
0.0871794871794872	0.09743589743589748	0.0
0.09743589743589748	0.09743589743589748	0.0
0.1076923076923077	0.09743589743589748	0.0
0.11794871794871797	0.09743589743589748	0.0
0.1282051282051282	0.09743589743589748	0.0
0.13846153846153847	0.09743589743589748	0.0
0.14871794871794874	0.09743589743589748	0.0
0.15897435897435896	0.09743589743589748	0.0
0.16923076923076924	0.09743589743589748	0.0
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.0
-0.158974358974359	0.1076923076923077	0.0
-0.14871794871794874	0.1076923076923077	0.0
-0.13846153846153847	0.1076923076923077	0.0
-0.1282051282051282	0.1076923076923077	0.0
-0.11794871794871796	0.1076923076923077	0.0
-0.1076923076923077	0.1076923076923077	0.0
-0.09743589743589745	0.1076923076923077	0.0
-0.08717948717948718	0.1076923076923077	0.0
-0.07692307692307691	0.1076923076923077	0.0
-0.06666666666666668	0.1076923076923077	0.0
-0.056410256410256404	0.1076923076923077	0.0
-0.046153846153846156	0.1076923076923077	0.0
-0.03589743589743591	0.1076923076923077	0.0
-0.025641025641025633	0.1076923076923077	0.0
-0.015384615384615385	0.1076923076923077	0.0
-0.005128205128205138	0.1076923076923077	0.0
0.00512820512820511	0.1076923076923077	0.0
0.015384615384615385	0.1076923076923077	0.0
0.02564102564102566	0.1076923076923077	0.0
0.03589743589743591	0.1076923076923077	0.0
0.046153846153846184	0.1076923076923077	0.0
0.056410256410256376	0.1076923076923077	0.0
0.06666666666666665	0.1076923076923077	0.0
0.07692307692307693	0.1076923076923077	0.0
0.0871794871794872	0.1076923076923077	0.0
0.09743589743589748	0.1076923076923077	0.0
0.1076923076923077	0.1076923076923077	0.0
0.11794871794871797	0.1076923076923077	0.0
0.1282051282051282	0.1076923076923077	0.0
0.13846153846153847	0.1076923076923077	0.0
0.14871794871794874	0.1076923076923077	0.0
0.15897435897435896	0.1076923076923077	0.0
0.16923076923076924	0.1076923076923077	0.0
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.0
-0.158974358974359	0.11794871794871797	0.0
-0.14871794871794874	0.11794871794871797	0.0
-0.13846153846153847	0.11794871794871797	0.0
-0.1282051282051282	0.11794871794871797	0.0
-0.11794871794871796	0.11794871794871797	0.0
-0.1076923076923077	0.11794871794871797	0.0
-0.09743589743589745	0.11794871794871797	0.0
-0.08717948717948718	0.11794871794871797	0.0
-0.07692307692307691	0.11794871794871797	0.0
-0.06666666666666668	0.11794871794871797	0.0
-0.056410256410256404	0.11794871794871797	0.0
-0.046153846153846156	0.11794871794871797	0.0
-0.03589743589743591	0.11794871794871797	0.0
-0.025641025641025633	0.11794871794871797	0.0
-0.015384615384615385	0.11794871794871797	0.0
-0.005128205128205138	0.11794871794871797	0.0
0.00512820512820511	0.11794871794871797	0.0
0.015384615384615385	0.11794871794871797	0.0
0.02564102564102566	0.11794871794871797	0.0
0.03589743589743591	0.11794871794871797	0.0
0.046153846153846184	0.11794871794871797	0.0
0.056410256410256376	0.11794871794871797	0.0
0.06666666666666665	0.11794871794871797	0.0
0.07692307692307693	0.11794871794871797	0.0
0.0871794871794872	0.11794871794871797	0.0
0.09743589743589748	0.11794871794871797	0.0
0.1076923076923077	0.11794871794871797	0.0
0.11794871794871797	0.11794871794871797	0.0
0.1282051282051282	0.11794871794871797	0.0
0.13846153846153847	0.11794871794871797	0.0
0.14871794871794874	0.11794871794871797	0.0
0.15897435897435896	0.11794871794871797	0.0
0.16923076923076924	0.11794871794871797	0.0
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.0
-0.158974358974359	0.1282051282051282	0.0
-0.14871794871794874	0.1282051282051282	0.0
-0.13846153846153847	0.1282051282051282	0.0
-0.1282051282051282	0.1282051282051282	0.0
-0.11794871794871796	0.1282051282051282	0.0
-0.1076923076923077	0.1282051282051282	0.0
-0.09743589743589745	0.1282051282051282	0.0
-0.08717948717948718	0.1282051282051282	0.0
-0.07692307692307691	0.1282051282051282	0.0
-0.06666666666666668	0.1282051282051282	0.0
-0.056410256410256404	0.1282051282051282	0.0
-0.046153846153846156	0.1282051282051282	0.0
-0.03589743589743591	0.1282051282051282	0.0
-0.025641025641025633	0.1282051282051282	0.0
-0.015384615384615385	0.1282051282051282	0.0
-0.005128205128205138	0.1282051282051282	0.0
0.00512820512820511	0.1282051282051282	0.0
0.015384615384615385	0.1282051282051282	0.0
0.02564102564102566	0.1282051282051282	0.0
0.03589743589743591	0.1282051282051282	0.0
0.046153846153846184	0.1282051282051282	0.0
0.056410256410256376	0.1282051282051282	0.0
0.06666666666666665	0.1282051282051282	0.0
0.07692307692307693	0.1282051282051282	0.0
0.0871794871794872	0.1282051282051282	0.0
0.09743589743589748	0.1282051282051282	0.0
0.1076923076923077	0.1282051282051282	0.0
0.11794871794871797	0.1282051282051282	0.0
0.1282051282051282	0.1282051282051282	0.0
0.13846153846153847	0.1282051282051282	0.0
0.14871794871794874	0.1282051282051282	0.0
0.15897435897435896	0.1282051282051282	0.0
0.16923076923076924	0.1282051282051282	0.0
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.0
-0.158974358974359	0.13846153846153847	0.0
-0.14871794871794874	0.13846153846153847	0.0
-0.13846153846153847	0.13846153846153847	0.0
-0.1282051282051282	0.13846153846153847	0.0
-0.11794871794871796	0.13846153846153847	0.0
-0.1076923076923077	0.13846153846153847	0.0
-0.09743589743589745	0.13846153846153847	0.0
-0.08717948717948718	0.13846153846153847	0.0
-0.07692307692307691	0.13846153846153847	0.0
-0.06666666666666668	0.13846153846153847	0.0
-0.056410256410256404	0.13846153846153847	0.0
-0.046153846153846156	0.13846153846153847	0.0
-0.03589743589743591	0.13846153846153847	0.0
-0.025641025641025633	0.13846153846153847	0.0
-0.015384615384615385	0.13846153846153847	0.0
-0.005128205128205138	0.13846153846153847	0.0
0.00512820512820511	0.13846153846153847	0.0
0.015384615384615385	0.13846153846153847	0.0
0.02564102564102566	0.13846153846153847	0.0
0.03589743589743591	0.13846153846153847	0.0
0.046153846153846184	0.13846153846153847	0.0
0.056410256410256376	0.13846153846153847	0.0
0.06666666666666665	0.13846153846153847	0.0
0.07692307692307693	0.13846153846153847	0.0
0.0871794871794872	0.13846153846153847	0.0
0.09743589743589748	0.13846153846153847	0.0
0.1076923076923077	0.13846153846153847	0.0
0.11794871794871797	0.13846153846153847	0.0
0.1282051282051282	0.13846153846153847	0.0
0.13846153846153847	0.13846153846153847	0.0
0.14871794871794874	0.13846153846153847	0.0
0.15897435897435896	0.13846153846153847	0.0
0.16923076923076924	0.13846153846153847	0.0
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	0.0
-0.158974358974359	0.14871794871794874	0.0
-0.14871794871794874	0.14871794871794874	0.0
-0.13846153846153847	0.14871794871794874	0.0
-0.1282051282051282	0.14871794871794874	0.0
-0.11794871794871796	0.14871794871794874	0.0
-0.1076923076923077	0.14871794871794874	0.0
-0.09743589743589745	0.14871794871794874	0.0
-0.08717948717948718	0.14871794871794874	0.0
-0.07692307692307691	0.14871794871794874	0.0
-0.06666666666666668	0.14871794871794874	0.0
-0.056410256410256404	0.14871794871794874	0.0
-0.046153846153846156	0.14871794871794874	0.0
-0.03589743589743591	0.14871794871794874	0.0
-0.025641025641025633	0.14871794871794874	0.0
-0.015384615384615385	0.14871794871794874	0.0
-0.005128205128205138	0.14871794871794874	0.0
0.00512820512820511	0.14871794871794874	0.0
0.015384615384615385	0.14871794871794874	0.0
0.02564102564102566	0.14871794871794874	0.0
0.03589743589743591	0.14871794871794874	0.0
0.046153846153846184	0.14871794871794874	0.0
0.056410256410256376	0.14871794871794874	0.0
0.06666666666666665	0.14871794871794874	0.0
0.07692307692307693	0.14871794871794874	0.0
0.0871794871794872	0.14871794871794874	0.0
0.09743589743589748	0.14871794871794874	0.0
0.1076923076923077	0.14871794871794874	0.0
0.11794871794871797	0.14871794871794874	0.0
0.1282051282051282	0.14871794871794874	0.0
0.13846153846153847	0.14871794871794874	0.0
0.14871794871794874	0.14871794871794874	0.0
0.15897435897435896	0.14871794871794874	0.0
0.16923076923076924	0.14871794871794874	0.0
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	0.0
-0.158974358974359	0.15897435897435896	0.0
-0.14871794871794874	0.15897435897435896	0.0
-0.13846153846153847	0.15897435897435896	0.0
-0.1282051282051282	0.15897435897435896	0.0
-0.11794871794871796	0.15897435897435896	0.0
-0.1076923076923077	0.15897435897435896	0.0
-0.09743589743589745	0.15897435897435896	0.0
-0.08717948717948718	0.15897435897435896	0.0
-0.07692307692307691	0.15897435897435896	0.0
-0.06666666666666668	0.15897435897435896	0.0
-0.056410256410256404	0.15897435897435896	0.0
-0.046153846153846156	0.15897435897435896	0.0
-0.03589743589743591	0.15897435897435896	0.0
-0.025641025641025633	0.15897435897435896	0.0
-0.015384615384615385	0.15897435897435896	0.0
-0.005128205128205138	0.15897435897435896	0.0
0.00512820512820511	0.15897435897435896	0.0
0.015384615384615385	0.15897435897435896	0.0
0.02564102564102566	0.15897435897435896	0.0
0.03589743589743591	0.15897435897435896	0.0
0.046153846153846184	0.15897435897435896	0.0
0.056410256410256376	0.15897435897435896	0.0
0.06666666666666665	0.15897435897435896	0.0
0.07692307692307693	0.15897435897435896	0.0
0.0871794871794872	0.15897435897435896	0.0
0.09743589743589748	0.15897435897435896	0.0
0.1076923076923077	0.15897435897435896	0.0
0.11794871794871797	0.15897435897435896	0.0
0.1282051282051282	0.15897435897435896	0.0
0.13846153846153847	0.15897435897435896	0.0
0.14871794871794874	0.15897435897435896	0.0
0.15897435897435896	0.15897435897435896	0.0
0.16923076923076924	0.15897435897435896	0.0
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	0.0
-0.158974358974359	0.16923076923076924	0.0
-0.14871794871794874	0.16923076923076924	0.0
-0.13846153846153847	0.16923076923076924	0.0
-0.1282051282051282	0.16923076923076924	0.0
-0.11794871794871796	0.16923076923076924	0.0
-0.1076923076923077	0.16923076923076924	0.0
-0.09743589743589745	0.16923076923076924	0.0
-0.08717948717948718	0.16923076923076924	0.0
-0.07692307692307691	0.16923076923076924	0.0
-0.06666666666666668	0.16923076923076924	0.0
-0.056410256410256404	0.16923076923076924	0.0
-0.046153846153846156	0.16923076923076924	0.0
-0.03589743589743591	0.16923076923076924	0.0
-0.025641025641025633	0.16923076923076924	0.0
-0.015384615384615385	0.16923076923076924	0.0
-0.005128205128205138	0.16923076923076924	0.0
0.00512820512820511	0.16923076923076924	0.0
0.015384615384615385	0.16923076923076924	0.0
0.02564102564102566	0.16923076923076924	0.0
0.03589743589743591	0.16923076923076924	0.0
0.046153846153846184	0.16923076923076924	0.0
0.056410256410256376	0.16923076923076924	0.0
0.06666666666666665	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.0871794871794872	0.16923076923076924	0.0
0.09743589743589748	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.11794871794871797	0.16923076923076924	0.0
0.1282051282051282	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.14871794871794874	0.16923076923076924	0.0
0.15897435897435896	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results_final_redo/pointsource2d_tv_fast/sliding_pdps_config.json <==
{
  "name": "sliding_pdps",
  "SlidingPDPS": [
    {
      "τ0": 0.99,
      "σp0": 0.99,
      "σd0": 0.05,
      "transport": {
        "θ0": 0.9,
        "τθ": null,
        "adaptation": 0.9,
        "tolerance_mult": 100.0,
        "ℓ_gradv_mult": 0.04,
        "max_attempts": 2,
        "max_fail": 18446744073709551615,
        "allow_partial_transport": true,
        "alt_remainder_control": false
      },
      "insertion": {
        "tolerance": {
          "Power": {
            "factor": 0.2,
            "exponent": 1.4,
            "initial": 0.5
          }
        },
        "insertion_cutoff_factor": 1.0,
        "refinement": {
          "tolerance_mult": 0.1,
          "max_steps": 50000
        },
        "max_insertions": 100,
        "bootstrap_insertions": [
          10,
          1
        ],
        "inner": {
          "method": "SSN",
          "fb_τ0": 0.99,
          "pdps_τσ0": [
            1.98,
            0.5
          ],
          "pp_τ": [
            100.0,
            100.0
          ],
          "tolerance_mult": 0.01,
          "max_iter": 2000,
          "verbose_iter": {
            "Every": 1
          },
          "quiet": true
        },
        "merging": {
          "radius": 0.01,
          "enabled": false,
          "interp": true,
          "scaling": null
        },
        "merge_tolerance_mult": 2.0,
        "final_merging": true,
        "fitness_merging": false,
        "merge_every": 10,
        "extra_weight_optimisation_steps": 0
      },
      "guess": "BetterThanZero"
    },
    "Wave"
  ]
}

==> results_final_redo/pointsource2d_tv_fast/sliding_pdps_log.txt <==
iter	cpu_time	value	relative_value	n_spikes	inner_iters	merged	pruned	this_iters	epsilon
0	0.000012	35.35783537817341	1.0	0	0	0	0	0	5.939999999999999
1	0.445776	22.133850871499593	0.5466235367754749	1	2	0	0	1	5.939999999999999
2	1.019198	14.843063441946228	0.29666321526537776	2	4	0	0	1	4.6018525646355375
3	2.0770939999999998	10.912097478694365	0.16189237939698412	3	4	0	0	1	3.708576098868411
4	2.546995	8.87778597570832	0.0921472164428598	4	4	0	0	1	3.0762276348436743
5	2.857973	7.818771661204147	0.0558395389670025	5	4	0	0	1	2.608584670757242
6	3.15745	7.271650176430835	0.03708180346031847	6	4	0	0	1	2.2508391012679407
7	3.391634	6.993832298396281	0.027556982336981423	7	4	0	0	1	1.9696755403681523
8	3.628793	6.844300308700053	0.022430366785277763	8	4	0	0	1	1.7437760422141113
9	3.873233	6.758365160143429	0.01948413120101693	9	4	0	0	1	1.5589197451518912
10	4.155464	6.6966605770740255	0.017368626178863325	10	4	0	0	1	1.4052875578048387
20	7.504751	6.428947649110086	0.0081902472735857	13	35	0	3	10	0.660767558866966
30	11.141858	6.316472532439796	0.00433410462830308	14	25	0	1	10	0.40576442422543885
40	14.810467	6.271276671620006	0.002784591354106244	13	24	0	2	10	0.2828203816373491
50	19.930709	6.24965872795906	0.0020434329812844747	10	22	0	3	10	0.21232111553020397
60	26.138214	6.2340798479641855	0.0015093203233702815	10	26	0	2	10	0.16737573127126656
70	30.052214	6.225180387498883	0.001204207601230507	8	22	0	2	10	0.13659035803889075
80	34.128698	6.216899001004522	0.0009202851784907068	9	22	0	0	10	0.11438088449213546
90	37.891414	6.209509599406154	0.0006669439287090485	10	22	0	0	10	0.09771594941375232
100	41.35056	6.205723111361211	0.0005371264325533466	9	21	0	1	10	0.08481990389221435
200	90.142161	6.1924255168728894	0.0000812262947797068	7	208	0	4	100	0.03302647453226314
300	142.680726	6.190829508071463	0.000026508079910297476	7	200	0	0	100	0.01889389223741053
400	218.760562	6.190348522716242	0.000010017782367764853	6	201	0	1	100	0.012688507475924026
500	311.087203	6.19018640312612	4.459608403485114e-6	6	200	0	0	100	0.009309828913336291
600	413.955412	6.190122081253126	2.254371149061179e-6	6	200	0	0	100	0.007225913143497939
700	523.155403	6.190091781369925	1.215557629980566e-6	6	200	0	0	100	0.0058309957952858
800	647.418027	6.190076387835552	6.87799436735618e-7	6	200	0	0	100	0.00484156740792056
900	789.486026	6.190068071108794	4.0266539402582864e-7	6	200	0	0	100	0.004108739889278885
1000	939.898048	6.190063348277325	2.4074591909390223e-7	6	200	0	0	100	0.0035474579246292143
1100	1100.154272	6.190060579898267	1.4583368554257072e-7	6	200	0	0	100	0.003105901999375734
1200	1266.348467	6.190058923630366	8.904952317809703e-8	6	200	0	0	100	0.0027508529123796426
1300	1440.145621	6.19005791986171	5.463591033624055e-8	6	200	0	0	100	0.00246011734563244
1400	1618.359528	6.19005730687101	3.361988786547596e-8	6	200	0	0	100	0.0022183522073605526
1500	1799.633025	6.190056930739717	2.0724449630252743e-8	6	200	0	0	100	0.002014640129064534
1600	1983.218254	6.190056699206169	1.2786459306148869e-8	6	200	0	0	100	0.0018410193006231496
1700	2172.142637	6.190056556457323	7.892399824320513e-9	6	200	0	0	100	0.0016915585103028257
1800	2360.738289	6.190056468358378	4.87197976178449e-9	6	200	0	0	100	0.0015617564367679084
1900	2546.803009	6.190056413956079	3.0068292280706985e-9	6	200	0	0	100	0.0014481405993851258
2000	2742.13996	6.190056380349126	1.854634760176271e-9	6	200	0	0	100	0.0013479930311109775
2100	2944.205865	6.190056359585508	1.1427664531969638e-9	6	200	0	0	100	0.001259158557492156
2200	3156.789033	6.1900563442354395	6.164984523217231e-10	6	193	0	0	100	0.0011799082147977169
2300	3384.049288	6.190056335525962	3.1789918056790894e-10	6	149	0	0	100	0.0011088402610026139
2400	3620.156351	6.190056331180129	1.6890487356086474e-10	6	121	0	0	100	0.0010448073097674006
2500	3859.049531	6.1900563291879624	1.0060462936767993e-10	6	104	0	0	100	0.0009868619325081917
2600	4103.919389	6.190056328691231	8.357448305789454e-11	6	100	0	0	100	0.0009342155228136487
2700	4351.412556	6.190056328249538	6.84313038776258e-11	6	100	0	0	100	0.0008862068219523679
2800	4598.050986	6.190056327878667	5.571620023591565e-11	6	100	0	0	100	0.0008422775749108856
2900	4850.682663	6.190056327580363	4.548903815033172e-11	6	100	0	0	100	0.00080195351306244
3000	5104.792111	6.1900563273344	3.705633405826729e-11	6	100	0	0	100	0.0007648293604491428
3100	5359.785924	6.190056327128083	2.998288698155538e-11	6	100	0	0	100	0.0007305569108925889
3200	5612.440508	6.19005632695402	2.4015225541644206e-11	6	100	0	0	100	0.0006988354713055911
3300	5867.656969	6.190056326807058	1.8976735851508257e-11	6	100	0	0	100	0.0006694041445842717
3400	6125.839643	6.19005632668413	1.4762210845686655e-11	6	100	0	0	100	0.0006420355546145244
3500	6398.179889	6.190056326580249	1.120073091247695e-11	6	100	0	0	100	0.0006165307106417627
3600	6653.964626	6.1900563264920345	8.176339899845849e-12	6	100	0	0	100	0.0005927147784079406
3700	6910.422465	6.190056326417116	5.607795419761617e-12	6	100	0	0	100	0.0005704335779116824
3800	7165.106474	6.19005632635349	3.426431210975544e-12	6	100	0	0	100	0.0005495506672092061
3900	7422.460239	6.190056326299447	1.573599282727091e-12	6	100	0	0	100	0.0005299449017609148
4000	7680.901083	6.190056326253549	0.0	6	100	0	0	100	0.0005115083818891175


==> results_final_redo/pointsource2d_tv_fast/sliding_pdps_reco.txt <==
x0	x1	weight
0.16911543552128985	0.17017621085753307	3.0367821702050066
0.39724894646282866	0.44884452639727956	1.9898156749479976
0.3306475060363989	0.6951952895662598	4.556804481934168
0.46781867055263743	0.34721412617545455	0.3343630407535054
0.8199396977740406	0.4889079290943288	2.273894844263581
0.7479672980761815	0.43220237356742197	2.827089693741489


==> results_final_redo/pointsource2d_tv_fast/sliding_pdps_stats.json <==
{
  "cpu_time": 7680.906387,
  "elapsed": 2270.693208625
}

==> results_final_redo/pointsource2d_tv_fast/sliding_pdps_z.txt <==
0.029411764705882353	0.029411764705882353	0.057341065331522154
0.09215686274509804	0.029411764705882353	0.05734106533152318
0.15490196078431373	0.029411764705882353	0.08104658875929562
0.2176470588235294	0.029411764705882353	-0.053665247349721265
0.2803921568627451	0.029411764705882353	0.09322097754014053
0.3431372549019608	0.029411764705882353	0.09322097754015256
0.4058823529411764	0.029411764705882353	0.01964143082959816
0.46862745098039216	0.029411764705882353	0.017424335731882293
0.5313725490196078	0.029411764705882353	0.01742433573188229
0.5941176470588235	0.029411764705882353	-0.3125783569853935
0.6568627450980392	0.029411764705882353	-0.3804744521483928
0.7196078431372549	0.029411764705882353	-0.0738220046173028
0.7823529411764705	0.029411764705882353	0.07427334620736115
0.8450980392156863	0.029411764705882353	0.07427334620736115
0.907843137254902	0.029411764705882353	0.0882800600442646
0.9705882352941176	0.029411764705882353	0.0882800600442646
0.029411764705882353	0.09215686274509804	0.15902362527520453
0.09215686274509804	0.09215686274509804	0.31099322350091835
0.15490196078431373	0.09215686274509804	0.5367360768593971
0.2176470588235294	0.09215686274509804	0.20420399691633223
0.2803921568627451	0.09215686274509804	0.09322097754010726
0.3431372549019608	0.09215686274509804	0.09322097754014139
0.4058823529411764	0.09215686274509804	0.024379731865826364
0.46862745098039216	0.09215686274509804	0.027210320174545687
0.5313725490196078	0.09215686274509804	0.027210320169596153
0.5941176470588235	0.09215686274509804	0.0246166495805323
0.6568627450980392	0.09215686274509804	0.08828006004426461
0.7196078431372549	0.09215686274509804	0.08828006004426461
0.7823529411764705	0.09215686274509804	0.08828006004426461
0.8450980392156863	0.09215686274509804	0.08828006004426461
0.907843137254902	0.09215686274509804	0.08828006004426461
0.9705882352941176	0.09215686274509804	0.09297932115660765
0.029411764705882353	0.15490196078431373	0.15902362527520678
0.09215686274509804	0.15490196078431373	0.3109932235007003
0.15490196078431373	0.15490196078431373	0.9472874448420292
0.2176470588235294	0.15490196078431373	0.9472874448421603
0.2803921568627451	0.15490196078431373	0.932001703164816
0.3431372549019608	0.15490196078431373	0.9320017031649828
0.4058823529411764	0.15490196078431373	1.0294239156180593
0.46862745098039216	0.15490196078431373	0.027210320169596153
0.5313725490196078	0.15490196078431373	0.027210320154776143
0.5941176470588235	0.15490196078431373	0.02721032010265227
0.6568627450980392	0.15490196078431373	0.02721032004104741
0.7196078431372549	0.15490196078431373	0.02721031999272813
0.7823529411764705	0.15490196078431373	0.027210319950067965
0.8450980392156863	0.15490196078431373	0.027210319934324573
0.907843137254902	0.15490196078431373	0.08828006004426461
0.9705882352941176	0.15490196078431373	0.08828006004426461
0.029411764705882353	0.2176470588235294	0.1395191528015161
0.09215686274509804	0.2176470588235294	0.31099322350059305
0.15490196078431373	0.2176470588235294	0.9472874448422495
0.2176470588235294	0.2176470588235294	0.9472874448424966
0.2803921568627451	0.2176470588235294	0.9472874448428824
0.3431372549019608	0.2176470588235294	0.9472874448427544
0.4058823529411764	0.2176470588235294	1.0294239156176466
0.46862745098039216	0.2176470588235294	1.0294239156171987
0.5313725490196078	0.2176470588235294	0.027210320167475176
0.5941176470588235	0.2176470588235294	0.027210320027651738
0.6568627450980392	0.2176470588235294	0.02721032001863947
0.7196078431372549	0.2176470588235294	0.027210319978227402
0.7823529411764705	0.2176470588235294	0.027210319914557173
0.8450980392156863	0.2176470588235294	0.027210319910078603
0.907843137254902	0.2176470588235294	0.0272103199184892
0.9705882352941176	0.2176470588235294	0.065097503525697
0.029411764705882353	0.2803921568627451	0.06175705933070433
0.09215686274509804	0.2803921568627451	0.0617570593306879
0.15490196078431373	0.2803921568627451	0.939210864289021
0.2176470588235294	0.2803921568627451	0.9392108642890334
0.2803921568627451	0.2803921568627451	0.9472874448418296
0.3431372549019608	0.2803921568627451	0.9472874448408284
0.4058823529411764	0.2803921568627451	1.0380414606392503
0.46862745098039216	0.2803921568627451	1.038041460637285
0.5313725490196078	0.2803921568627451	0.027210320170737736
0.5941176470588235	0.2803921568627451	0.011522545382744526
0.6568627450980392	0.2803921568627451	0.011522545381193672
0.7196078431372549	0.2803921568627451	0.011522545378758551
0.7823529411764705	0.2803921568627451	0.027210319811466422
0.8450980392156863	0.2803921568627451	0.027210319864581355
0.907843137254902	0.2803921568627451	0.013588401145063078
0.9705882352941176	0.2803921568627451	0.013588401154737258
0.029411764705882353	0.3431372549019608	-0.003263509157514692
0.09215686274509804	0.3431372549019608	0.06175705933072167
0.15490196078431373	0.3431372549019608	0.9392108642891817
0.2176470588235294	0.3431372549019608	0.9392108642891707
0.2803921568627451	0.3431372549019608	0.9472874448399983
0.3431372549019608	0.3431372549019608	0.9472874448364335
0.4058823529411764	0.3431372549019608	1.0380414606356891
0.46862745098039216	0.3431372549019608	1.0655002179254347
0.5313725490196078	0.3431372549019608	0.5385866712209634
0.5941176470588235	0.3431372549019608	0.42012567276587176
0.6568627450980392	0.3431372549019608	0.4201256726686007
0.7196078431372549	0.3431372549019608	0.42012567253593813
0.7823529411764705	0.3431372549019608	0.0272103196509588
0.8450980392156863	0.3431372549019608	0.01358840103495693
0.907843137254902	0.3431372549019608	0.013588401089478038
0.9705882352941176	0.3431372549019608	0.013588401118446076
0.029411764705882353	0.4058823529411764	-0.0032635091575146857
0.09215686274509804	0.4058823529411764	0.061757059330738676
0.15490196078431373	0.4058823529411764	0.9392108642892396
0.2176470588235294	0.4058823529411764	0.9392108642891832
0.2803921568627451	0.4058823529411764	0.9392108642890273
0.3431372549019608	0.4058823529411764	0.9472874448285258
0.4058823529411764	0.4058823529411764	1.0655002179369024
0.46862745098039216	0.4058823529411764	1.06550021793269
0.5313725490196078	0.4058823529411764	0.44200055631991
0.5941176470588235	0.4058823529411764	0.4420005563184041
0.6568627450980392	0.4058823529411764	0.4837242360369349
0.7196078431372549	0.4058823529411764	0.491477682029367
0.7823529411764705	0.4058823529411764	0.49147768208665776
0.8450980392156863	0.4058823529411764	0.013588400953095738
0.907843137254902	0.4058823529411764	0.01358840101322284
0.9705882352941176	0.4058823529411764	0.013588401065367458
0.029411764705882353	0.46862745098039216	0.01620319011264636
0.09215686274509804	0.46862745098039216	0.016203190112646378
0.15490196078431373	0.46862745098039216	0.016203190112646374
0.2176470588235294	0.46862745098039216	0.939210864289181
0.2803921568627451	0.46862745098039216	0.9392108642890645
0.3431372549019608	0.46862745098039216	0.9472874448249097
0.4058823529411764	0.46862745098039216	1.1332453371248759
0.46862745098039216	0.46862745098039216	0.44200055633302515
0.5313725490196078	0.46862745098039216	0.4420005563268385
0.5941176470588235	0.46862745098039216	0.44200055632086427
0.6568627450980392	0.46862745098039216	0.48372423605912196
0.7196078431372549	0.46862745098039216	0.4914776820435302
0.7823529411764705	0.46862745098039216	0.49147768202575953
0.8450980392156863	0.46862745098039216	0.4914776820815179
0.907843137254902	0.46862745098039216	0.013588400934060375
0.9705882352941176	0.46862745098039216	0.0135884010199177
0.029411764705882353	0.5313725490196078	0.016203190112646364
0.09215686274509804	0.5313725490196078	0.01620319011264638
0.15490196078431373	0.5313725490196078	0.01620319011264639
0.2176470588235294	0.5313725490196078	0.05561062335193368
0.2803921568627451	0.5313725490196078	0.055610623351877254
0.3431372549019608	0.5313725490196078	0.44200055636809454
0.4058823529411764	0.5313725490196078	0.44200055636075974
0.46862745098039216	0.5313725490196078	0.44200055634451285
0.5313725490196078	0.5313725490196078	0.4420005563324568
0.5941176470588235	0.5313725490196078	0.4420005563199907
0.6568627450980392	0.5313725490196078	0.44200055630136714
0.7196078431372549	0.5313725490196078	0.48232722513772097
0.7823529411764705	0.5313725490196078	0.49147768213211923
0.8450980392156863	0.5313725490196078	0.49147768211395026
0.907843137254902	0.5313725490196078	0.007405876292384988
0.9705882352941176	0.5313725490196078	0.007405876370779803
0.029411764705882353	0.5941176470588235	0.016203190112646357
0.09215686274509804	0.5941176470588235	0.05561062335218103
0.15490196078431373	0.5941176470588235	0.055610623352117895
0.2176470588235294	0.5941176470588235	0.05561062335194972
0.2803921568627451	0.5941176470588235	0.05561062335177107
0.3431372549019608	0.5941176470588235	0.44200055637396835
0.4058823529411764	0.5941176470588235	0.44200055636987806
0.46862745098039216	0.5941176470588235	0.44200055635101765
0.5313725490196078	0.5941176470588235	0.4420005563365299
0.5941176470588235	0.5941176470588235	0.44200055632404106
0.6568627450980392	0.5941176470588235	0.44200055631360163
0.7196078431372549	0.5941176470588235	0.48232722526673927
0.7823529411764705	0.5941176470588235	0.4581321858984546
0.8450980392156863	0.5941176470588235	0.44169398899378554
0.907843137254902	0.5941176470588235	0.007405876378743685
0.9705882352941176	0.5941176470588235	0.007405876400878572
0.029411764705882353	0.6568627450980392	-0.01950098885437793
0.09215686274509804	0.6568627450980392	0.055610623352202175
0.15490196078431373	0.6568627450980392	0.055610623352181233
0.2176470588235294	0.6568627450980392	0.075141334326556
0.2803921568627451	0.6568627450980392	0.0969304748977984
0.3431372549019608	0.6568627450980392	0.44200055638236097
0.4058823529411764	0.6568627450980392	0.44200055639182284
0.46862745098039216	0.6568627450980392	0.44200055642242164
0.5313725490196078	0.6568627450980392	0.44200055645056796
0.5941176470588235	0.6568627450980392	0.4420005564649307
0.6568627450980392	0.6568627450980392	0.442000556471481
0.7196078431372549	0.6568627450980392	0.482327225341351
0.7823529411764705	0.6568627450980392	0.4227639260943656
0.8450980392156863	0.6568627450980392	0.326847635486071
0.907843137254902	0.6568627450980392	0.007405876431775193
0.9705882352941176	0.6568627450980392	-0.0038887780619037975
0.029411764705882353	0.7196078431372549	-0.04418394863315779
0.09215686274509804	0.7196078431372549	-0.026465002413298144
0.15490196078431373	0.7196078431372549	-0.0016096961346989183
0.2176470588235294	0.7196078431372549	0.07514133432659889
0.2803921568627451	0.7196078431372549	0.09693047489807752
0.3431372549019608	0.7196078431372549	0.44200055638214253
0.4058823529411764	0.7196078431372549	0.41919433360375497
0.46862745098039216	0.7196078431372549	0.4253309955703092
0.5313725490196078	0.7196078431372549	0.4420005564616465
0.5941176470588235	0.7196078431372549	0.4420005564699592
0.6568627450980392	0.7196078431372549	0.4420005564752119
0.7196078431372549	0.7196078431372549	0.4420005564788943
0.7823529411764705	0.7196078431372549	0.42276392609486685
0.8450980392156863	0.7196078431372549	0.32684763548651735
0.907843137254902	0.7196078431372549	0.07039966309379608
0.9705882352941176	0.7196078431372549	0.07039966309379608
0.029411764705882353	0.7823529411764705	-0.04418394863315779
0.09215686274509804	0.7823529411764705	-0.03137018703631011
0.15490196078431373	0.7823529411764705	-0.0016096961346991011
0.2176470588235294	0.7823529411764705	0.0008277847195423358
0.2803921568627451	0.7823529411764705	0.047901473985305046
0.3431372549019608	0.7823529411764705	0.3921003646412182
0.4058823529411764	0.7823529411764705	0.41919433360436226
0.46862745098039216	0.7823529411764705	0.37920752943527497
0.5313725490196078	0.7823529411764705	0.35253145680573866
0.5941176470588235	0.7823529411764705	0.44200055647523623
0.6568627450980392	0.7823529411764705	0.4420005564776727
0.7196078431372549	0.7823529411764705	0.4420005564797161
0.7823529411764705	0.7823529411764705	0.42276392609511826
0.8450980392156863	0.7823529411764705	0.042623564223028085
0.907843137254902	0.7823529411764705	0.042623564223028085
0.9705882352941176	0.7823529411764705	0.07067725441545578
0.029411764705882353	0.8450980392156863	-0.0054018878466934395
0.09215686274509804	0.8450980392156863	-0.03137018703630923
0.15490196078431373	0.8450980392156863	-0.03137018703630723
0.2176470588235294	0.8450980392156863	-0.03137018703630347
0.2803921568627451	0.8450980392156863	-0.03137018703629825
0.3431372549019608	0.8450980392156863	0.17012810020435637
0.4058823529411764	0.8450980392156863	0.1701281002043534
0.46862745098039216	0.8450980392156863	0.3525314568057385
0.5313725490196078	0.8450980392156863	0.3525314568057386
0.5941176470588235	0.8450980392156863	0.3230373074573552
0.6568627450980392	0.8450980392156863	0.3376706715551217
0.7196078431372549	0.8450980392156863	0.3376706715551217
0.7823529411764705	0.8450980392156863	0.042623564223028106
0.8450980392156863	0.8450980392156863	0.0426235642230281
0.907843137254902	0.8450980392156863	0.04262356422302808
0.9705882352941176	0.8450980392156863	0.04262356422302808
0.029411764705882353	0.907843137254902	-0.005401887846693437
0.09215686274509804	0.907843137254902	-0.03137018703630944
0.15490196078431373	0.907843137254902	-0.031370187036308145
0.2176470588235294	0.907843137254902	-0.03137018703630609
0.2803921568627451	0.907843137254902	-0.031370187036304155
0.3431372549019608	0.907843137254902	0.17012810020435185
0.4058823529411764	0.907843137254902	0.07066869183764048
0.46862745098039216	0.907843137254902	0.07066869183764048
0.5313725490196078	0.907843137254902	0.07066869183764048
0.5941176470588235	0.907843137254902	0.07066869183764046
0.6568627450980392	0.907843137254902	0.07066869183764046
0.7196078431372549	0.907843137254902	0.07066869183764046
0.7823529411764705	0.907843137254902	0.042623564223028106
0.8450980392156863	0.907843137254902	0.008456773593230172
0.907843137254902	0.907843137254902	0.00845677359323017
0.9705882352941176	0.907843137254902	0.04262356422302808
0.029411764705882353	0.9705882352941176	-0.03137018703631096
0.09215686274509804	0.9705882352941176	-0.031370187036310074
0.15490196078431373	0.9705882352941176	-0.03137018703630893
0.2176470588235294	0.9705882352941176	-0.03137018703630772
0.2803921568627451	0.9705882352941176	-0.03137018703630724
0.3431372549019608	0.9705882352941176	-0.03137018703630901
0.4058823529411764	0.9705882352941176	-0.0313701870363099
0.46862745098039216	0.9705882352941176	0.07066869183764048
0.5313725490196078	0.9705882352941176	0.07066869183764048
0.5941176470588235	0.9705882352941176	0.07066869183764046
0.6568627450980392	0.9705882352941176	0.07066869183764046
0.7196078431372549	0.9705882352941176	0.07066869183764046
0.7823529411764705	0.9705882352941176	0.042623564223028106
0.8450980392156863	0.9705882352941176	0.008456773593230169
0.907843137254902	0.9705882352941176	0.008456773593230176
0.9705882352941176	0.9705882352941176	0.008456773593230174


==> results_final_redo/pointsource2d_tv_fast/spread.txt <==
x	y	f
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	0.0
-0.158974358974359	-0.16923076923076924	0.0
-0.14871794871794874	-0.16923076923076924	0.0
-0.13846153846153847	-0.16923076923076924	0.0
-0.1282051282051282	-0.16923076923076924	0.0
-0.11794871794871796	-0.16923076923076924	0.0
-0.1076923076923077	-0.16923076923076924	0.0
-0.09743589743589745	-0.16923076923076924	0.0
-0.08717948717948718	-0.16923076923076924	0.0
-0.07692307692307691	-0.16923076923076924	0.0
-0.06666666666666668	-0.16923076923076924	0.0
-0.056410256410256404	-0.16923076923076924	0.0
-0.046153846153846156	-0.16923076923076924	0.0
-0.03589743589743591	-0.16923076923076924	0.0
-0.025641025641025633	-0.16923076923076924	0.0
-0.015384615384615385	-0.16923076923076924	0.0
-0.005128205128205138	-0.16923076923076924	0.0
0.00512820512820511	-0.16923076923076924	0.0
0.015384615384615385	-0.16923076923076924	0.0
0.02564102564102566	-0.16923076923076924	0.0
0.03589743589743591	-0.16923076923076924	0.0
0.046153846153846184	-0.16923076923076924	0.0
0.056410256410256376	-0.16923076923076924	0.0
0.06666666666666665	-0.16923076923076924	0.0
0.07692307692307693	-0.16923076923076924	0.0
0.0871794871794872	-0.16923076923076924	0.0
0.09743589743589748	-0.16923076923076924	0.0
0.1076923076923077	-0.16923076923076924	0.0
0.11794871794871797	-0.16923076923076924	0.0
0.1282051282051282	-0.16923076923076924	0.0
0.13846153846153847	-0.16923076923076924	0.0
0.14871794871794874	-0.16923076923076924	0.0
0.15897435897435896	-0.16923076923076924	0.0
0.16923076923076924	-0.16923076923076924	0.0
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	0.0
-0.158974358974359	-0.158974358974359	1.9273026080903444e-11
-0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
-0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
-0.1282051282051282	-0.158974358974359	5.741627199762312e-7
-0.11794871794871796	-0.158974358974359	1.3283162305220286e-6
-0.1076923076923077	-0.158974358974359	2.5565861826580818e-6
-0.09743589743589745	-0.158974358974359	4.374610732869816e-6
-0.08717948717948718	-0.158974358974359	6.898028037642666e-6
-0.07692307692307691	-0.158974358974359	0.000010240394766645316
-0.06666666666666668	-0.158974358974359	0.000014354222183614402
-0.056410256410256404	-0.158974358974359	0.000018919038410876672
-0.046153846153846156	-0.158974358974359	0.000023587928978975823
-0.03589743589743591	-0.158974358974359	0.000028013979418455576
-0.025641025641025633	-0.158974358974359	0.00003185027525985965
-0.015384615384615385	-0.158974358974359	0.000034749902033731755
-0.005128205128205138	-0.158974358974359	0.0000363659452706156
0.00512820512820511	-0.158974358974359	0.000036365945270615615
0.015384615384615385	-0.158974358974359	0.000034749902033731755
0.02564102564102566	-0.158974358974359	0.000031850275259859646
0.03589743589743591	-0.158974358974359	0.000028013979418455576
0.046153846153846184	-0.158974358974359	0.00002358792897897581
0.056410256410256376	-0.158974358974359	0.000018919038410876686
0.06666666666666665	-0.158974358974359	0.00001435422218361441
0.07692307692307693	-0.158974358974359	0.00001024039476664531
0.0871794871794872	-0.158974358974359	6.898028037642656e-6
0.09743589743589748	-0.158974358974359	4.374610732869809e-6
0.1076923076923077	-0.158974358974359	2.5565861826580818e-6
0.11794871794871797	-0.158974358974359	1.3283162305220269e-6
0.1282051282051282	-0.158974358974359	5.741627199762312e-7
0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
0.15897435897435896	-0.158974358974359	1.9273026080905447e-11
0.16923076923076924	-0.158974358974359	0.0
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	0.0
-0.158974358974359	-0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	-0.14871794871794874	0.00003414334135691525
-0.13846153846153847	-0.14871794871794874	0.00023756685522644165
-0.1282051282051282	-0.14871794871794874	0.0007642105802884069
-0.11794871794871796	-0.14871794871794874	0.0017679889028249201
-0.1076923076923077	-0.14871794871794874	0.003402816209118099
-0.09743589743589745	-0.14871794871794874	0.0058226068854500546
-0.08717948717948718	-0.14871794871794874	0.009181275318102908
-0.07692307692307691	-0.14871794871794874	0.013629965434405684
-0.06666666666666668	-0.14871794871794874	0.019105469726391853
-0.056410256410256404	-0.14871794871794874	0.025181240124878282
-0.046153846153846156	-0.14871794871794874	0.031395533471018595
-0.03589743589743591	-0.14871794871794874	0.03728660660596648
-0.025641025641025633	-0.14871794871794874	0.04239271637087559
-0.015384615384615385	-0.14871794871794874	0.04625211960689959
-0.005128205128205138	-0.14871794871794874	0.048403073155192114
0.00512820512820511	-0.14871794871794874	0.04840307315519212
0.015384615384615385	-0.14871794871794874	0.04625211960689959
0.02564102564102566	-0.14871794871794874	0.042392716370875584
0.03589743589743591	-0.14871794871794874	0.03728660660596648
0.046153846153846184	-0.14871794871794874	0.03139553347101858
0.056410256410256376	-0.14871794871794874	0.025181240124878292
0.06666666666666665	-0.14871794871794874	0.01910546972639186
0.07692307692307693	-0.14871794871794874	0.01362996543440568
0.0871794871794872	-0.14871794871794874	0.009181275318102896
0.09743589743589748	-0.14871794871794874	0.005822606885450045
0.1076923076923077	-0.14871794871794874	0.003402816209118099
0.11794871794871797	-0.14871794871794874	0.001767988902824918
0.1282051282051282	-0.14871794871794874	0.0007642105802884069
0.13846153846153847	-0.14871794871794874	0.00023756685522644165
0.14871794871794874	-0.14871794871794874	0.00003414334135691525
0.15897435897435896	-0.14871794871794874	2.56523977136866e-8
0.16923076923076924	-0.14871794871794874	0.0
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.0
-0.158974358974359	-0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	-0.13846153846153847	0.00023756685522644165
-0.13846153846153847	-0.13846153846153847	0.0016529726868911253
-0.1282051282051282	-0.13846153846153847	0.005317320949700206
-0.11794871794871796	-0.13846153846153847	0.01230153661086527
-0.1076923076923077	-0.13846153846153847	0.023676544637597958
-0.09743589743589745	-0.13846153846153847	0.04051326999710988
-0.08717948717948718	-0.13846153846153847	0.06388263765661269
-0.07692307692307691	-0.13846153846153847	0.09483629593390815
-0.06666666666666668	-0.13846153846153847	0.13293445164246123
-0.056410256410256404	-0.13846153846153847	0.17520921472313974
-0.046153846153846156	-0.13846153846153847	0.21844781027430865
-0.03589743589743591	-0.13846153846153847	0.25943746339433316
-0.025641025641025633	-0.13846153846153847	0.2949653991815785
-0.015384615384615385	-0.13846153846153847	0.3218188427344097
-0.005128205128205138	-0.13846153846153847	0.33678501915119197
0.00512820512820511	-0.13846153846153847	0.336785019151192
0.015384615384615385	-0.13846153846153847	0.3218188427344097
0.02564102564102566	-0.13846153846153847	0.29496539918157844
0.03589743589743591	-0.13846153846153847	0.25943746339433316
0.046153846153846184	-0.13846153846153847	0.21844781027430848
0.056410256410256376	-0.13846153846153847	0.17520921472313986
0.06666666666666665	-0.13846153846153847	0.13293445164246132
0.07692307692307693	-0.13846153846153847	0.0948362959339081
0.0871794871794872	-0.13846153846153847	0.0638826376566126
0.09743589743589748	-0.13846153846153847	0.040513269997109816
0.1076923076923077	-0.13846153846153847	0.023676544637597958
0.11794871794871797	-0.13846153846153847	0.012301536610865254
0.1282051282051282	-0.13846153846153847	0.005317320949700206
0.13846153846153847	-0.13846153846153847	0.0016529726868911253
0.14871794871794874	-0.13846153846153847	0.00023756685522644165
0.15897435897435896	-0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	-0.13846153846153847	0.0
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.0
-0.158974358974359	-0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	-0.1282051282051282	0.0007642105802884069
-0.13846153846153847	-0.1282051282051282	0.005317320949700206
-0.1282051282051282	-0.1282051282051282	0.017104881590812998
-0.11794871794871796	-0.1282051282051282	0.039571868823484284
-0.1076923076923077	-0.1282051282051282	0.07616325896757177
-0.09743589743589745	-0.1282051282051282	0.13032402834293302
-0.08717948717948718	-0.1282051282051282	0.2054991532694258
-0.07692307692307691	-0.1282051282051282	0.3050716004931501
-0.06666666666666668	-0.1282051282051282	0.427626633072084
-0.056410256410256404	-0.1282051282051282	0.5636170732984631
-0.046153846153846156	-0.1282051282051282	0.7027079922127137
-0.03589743589743591	-0.1282051282051282	0.8345644608552634
-0.025641025641025633	-0.1282051282051282	0.9488515502665394
-0.015384615384615385	-0.1282051282051282	1.035234331486969
-0.005128205128205138	-0.1282051282051282	1.0833778755569787
0.00512820512820511	-0.1282051282051282	1.083377875556979
0.015384615384615385	-0.1282051282051282	1.035234331486969
0.02564102564102566	-0.1282051282051282	0.9488515502665393
0.03589743589743591	-0.1282051282051282	0.8345644608552634
0.046153846153846184	-0.1282051282051282	0.7027079922127132
0.056410256410256376	-0.1282051282051282	0.5636170732984634
0.06666666666666665	-0.1282051282051282	0.42762663307208426
0.07692307692307693	-0.1282051282051282	0.30507160049314996
0.0871794871794872	-0.1282051282051282	0.20549915326942553
0.09743589743589748	-0.1282051282051282	0.1303240283429328
0.1076923076923077	-0.1282051282051282	0.07616325896757177
0.11794871794871797	-0.1282051282051282	0.03957186882348424
0.1282051282051282	-0.1282051282051282	0.017104881590812998
0.13846153846153847	-0.1282051282051282	0.005317320949700206
0.14871794871794874	-0.1282051282051282	0.0007642105802884069
0.15897435897435896	-0.1282051282051282	5.741627199762908e-7
0.16923076923076924	-0.1282051282051282	0.0
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.0
-0.158974358974359	-0.11794871794871796	1.3283162305220286e-6
-0.14871794871794874	-0.11794871794871796	0.0017679889028249201
-0.13846153846153847	-0.11794871794871796	0.01230153661086527
-0.1282051282051282	-0.11794871794871796	0.039571868823484284
-0.11794871794871796	-0.11794871794871796	0.09154888292381441
-0.1076923076923077	-0.11794871794871796	0.17620247629498856
-0.09743589743589745	-0.11794871794871796	0.30150254632013934
-0.08717948717948718	-0.11794871794871796	0.47541899038239965
-0.07692307692307691	-0.11794871794871796	0.7057782477120055
-0.06666666666666668	-0.11794871794871796	0.9893073471169497
-0.056410256410256404	-0.11794871794871796	1.3039190463161123
-0.046153846153846156	-0.11794871794871796	1.6257036531600935
-0.03589743589743591	-0.11794871794871796	1.9307514754994963
-0.025641025641025633	-0.11794871794871796	2.195152821184923
-0.015384615384615385	-0.11794871794871796	2.394997998066975
-0.005128205128205138	-0.11794871794871796	2.506377313996254
0.00512820512820511	-0.11794871794871796	2.5063773139962544
0.015384615384615385	-0.11794871794871796	2.394997998066975
0.02564102564102566	-0.11794871794871796	2.1951528211849225
0.03589743589743591	-0.11794871794871796	1.9307514754994963
0.046153846153846184	-0.11794871794871796	1.6257036531600924
0.056410256410256376	-0.11794871794871796	1.303919046316113
0.06666666666666665	-0.11794871794871796	0.9893073471169502
0.07692307692307693	-0.11794871794871796	0.7057782477120053
0.0871794871794872	-0.11794871794871796	0.475418990382399
0.09743589743589748	-0.11794871794871796	0.3015025463201388
0.1076923076923077	-0.11794871794871796	0.17620247629498856
0.11794871794871797	-0.11794871794871796	0.09154888292381431
0.1282051282051282	-0.11794871794871796	0.039571868823484284
0.13846153846153847	-0.11794871794871796	0.01230153661086527
0.14871794871794874	-0.11794871794871796	0.0017679889028249201
0.15897435897435896	-0.11794871794871796	1.3283162305221667e-6
0.16923076923076924	-0.11794871794871796	0.0
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.0
-0.158974358974359	-0.1076923076923077	2.5565861826580818e-6
-0.14871794871794874	-0.1076923076923077	0.003402816209118099
-0.13846153846153847	-0.1076923076923077	0.023676544637597958
-0.1282051282051282	-0.1076923076923077	0.07616325896757177
-0.11794871794871796	-0.1076923076923077	0.17620247629498856
-0.1076923076923077	-0.1076923076923077	0.3391337137157982
-0.09743589743589745	-0.1076923076923077	0.58029648832595
-0.08717948717948718	-0.1076923076923077	0.915030317221394
-0.07692307692307691	-0.1076923076923077	1.358398606190352
-0.06666666666666668	-0.1076923076923077	1.9041019268787525
-0.056410256410256404	-0.1076923076923077	2.509629364241358
-0.046153846153846156	-0.1076923076923077	3.1289623669903164
-0.03589743589743591	-0.1076923076923077	3.7160823838377812
-0.025641025641025633	-0.1076923076923077	4.224970863495905
-0.015384615384615385	-0.1076923076923077	4.609609254676838
-0.005128205128205138	-0.1076923076923077	4.82397900609273
0.00512820512820511	-0.1076923076923077	4.823979006092731
0.015384615384615385	-0.1076923076923077	4.609609254676838
0.02564102564102566	-0.1076923076923077	4.224970863495904
0.03589743589743591	-0.1076923076923077	3.7160823838377812
0.046153846153846184	-0.1076923076923077	3.128962366990314
0.056410256410256376	-0.1076923076923077	2.5096293642413596
0.06666666666666665	-0.1076923076923077	1.9041019268787538
0.07692307692307693	-0.1076923076923077	1.3583986061903517
0.0871794871794872	-0.1076923076923077	0.9150303172213928
0.09743589743589748	-0.1076923076923077	0.580296488325949
0.1076923076923077	-0.1076923076923077	0.3391337137157982
0.11794871794871797	-0.1076923076923077	0.17620247629498836
0.1282051282051282	-0.1076923076923077	0.07616325896757177
0.13846153846153847	-0.1076923076923077	0.023676544637597958
0.14871794871794874	-0.1076923076923077	0.003402816209118099
0.15897435897435896	-0.1076923076923077	2.556586182658347e-6
0.16923076923076924	-0.1076923076923077	0.0
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0
-0.158974358974359	-0.09743589743589745	4.374610732869816e-6
-0.14871794871794874	-0.09743589743589745	0.0058226068854500546
-0.13846153846153847	-0.09743589743589745	0.04051326999710988
-0.1282051282051282	-0.09743589743589745	0.13032402834293302
-0.11794871794871796	-0.09743589743589745	0.30150254632013934
-0.1076923076923077	-0.09743589743589745	0.58029648832595
-0.09743589743589745	-0.09743589743589745	0.9929535187575855
-0.08717948717948718	-0.09743589743589745	1.5657213020122673
-0.07692307692307691	-0.09743589743589745	2.3243750445280646
-0.06666666666666668	-0.09743589743589745	3.2581357054591833
-0.056410256410256404	-0.09743589743589745	4.294262257539465
-0.046153846153846156	-0.09743589743589745	5.354011707577245
-0.03589743589743591	-0.09743589743589745	6.358641062380861
-0.025641025641025633	-0.09743589743589745	7.229407328758652
-0.015384615384615385	-0.09743589743589745	7.887567513518959
-0.005128205128205138	-0.09743589743589745	8.254378623470114
0.00512820512820511	-0.09743589743589745	8.254378623470116
0.015384615384615385	-0.09743589743589745	7.887567513518959
0.02564102564102566	-0.09743589743589745	7.2294073287586516
0.03589743589743591	-0.09743589743589745	6.358641062380861
0.046153846153846184	-0.09743589743589745	5.35401170757724
0.056410256410256376	-0.09743589743589745	4.294262257539469
0.06666666666666665	-0.09743589743589745	3.2581357054591855
0.07692307692307693	-0.09743589743589745	2.3243750445280638
0.0871794871794872	-0.09743589743589745	1.5657213020122653
0.09743589743589748	-0.09743589743589745	0.9929535187575838
0.1076923076923077	-0.09743589743589745	0.58029648832595
0.11794871794871797	-0.09743589743589745	0.30150254632013895
0.1282051282051282	-0.09743589743589745	0.13032402834293302
0.13846153846153847	-0.09743589743589745	0.04051326999710988
0.14871794871794874	-0.09743589743589745	0.0058226068854500546
0.15897435897435896	-0.09743589743589745	4.3746107328702704e-6
0.16923076923076924	-0.09743589743589745	0.0
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.0
-0.158974358974359	-0.08717948717948718	6.898028037642666e-6
-0.14871794871794874	-0.08717948717948718	0.009181275318102908
-0.13846153846153847	-0.08717948717948718	0.06388263765661269
-0.1282051282051282	-0.08717948717948718	0.2054991532694258
-0.11794871794871796	-0.08717948717948718	0.47541899038239965
-0.1076923076923077	-0.08717948717948718	0.915030317221394
-0.09743589743589745	-0.08717948717948718	1.5657213020122673
-0.08717948717948718	-0.08717948717948718	2.4688801129808797
-0.07692307692307691	-0.08717948717948718	3.665149931325021
-0.06666666666666668	-0.08717948717948718	5.137534015959938
-0.056410256410256404	-0.08717948717948718	6.7713319566757075
-0.046153846153846156	-0.08717948717948718	8.442379248794747
-0.03589743589743591	-0.08717948717948718	10.026511387639484
-0.025641025641025633	-0.08717948717948718	11.399563868532343
-0.015384615384615385	-0.08717948717948718	12.437372186795749
-0.005128205128205138	-0.08717948717948718	13.01577183775212
0.00512820512820511	-0.08717948717948718	13.015771837752121
0.015384615384615385	-0.08717948717948718	12.437372186795749
0.02564102564102566	-0.08717948717948718	11.399563868532342
0.03589743589743591	-0.08717948717948718	10.026511387639484
0.046153846153846184	-0.08717948717948718	8.442379248794742
0.056410256410256376	-0.08717948717948718	6.771331956675712
0.06666666666666665	-0.08717948717948718	5.137534015959941
0.07692307692307693	-0.08717948717948718	3.66514993132502
0.0871794871794872	-0.08717948717948718	2.468880112980876
0.09743589743589748	-0.08717948717948718	1.5657213020122644
0.1076923076923077	-0.08717948717948718	0.915030317221394
0.11794871794871797	-0.08717948717948718	0.47541899038239915
0.1282051282051282	-0.08717948717948718	0.2054991532694258
0.13846153846153847	-0.08717948717948718	0.06388263765661269
0.14871794871794874	-0.08717948717948718	0.009181275318102908
0.15897435897435896	-0.08717948717948718	6.898028037643382e-6
0.16923076923076924	-0.08717948717948718	0.0
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0
-0.158974358974359	-0.07692307692307691	0.000010240394766645316
-0.14871794871794874	-0.07692307692307691	0.013629965434405684
-0.13846153846153847	-0.07692307692307691	0.09483629593390815
-0.1282051282051282	-0.07692307692307691	0.3050716004931501
-0.11794871794871796	-0.07692307692307691	0.7057782477120055
-0.1076923076923077	-0.07692307692307691	1.358398606190352
-0.09743589743589745	-0.07692307692307691	2.3243750445280646
-0.08717948717948718	-0.07692307692307691	3.665149931325021
-0.07692307692307691	-0.07692307692307691	5.441059672546298
-0.06666666666666668	-0.07692307692307691	7.626871935486872
-0.056410256410256404	-0.07692307692307691	10.05230943596697
-0.046153846153846156	-0.07692307692307691	12.53304506818695
-0.03589743589743591	-0.07692307692307691	14.884751726347195
-0.025641025641025633	-0.07692307692307691	16.923102304648072
-0.015384615384615385	-0.07692307692307691	18.46376969728996
-0.005128205128205138	-0.07692307692307691	19.32242679847322
0.00512820512820511	-0.07692307692307691	19.322426798473224
0.015384615384615385	-0.07692307692307691	18.46376969728996
0.02564102564102566	-0.07692307692307691	16.923102304648072
0.03589743589743591	-0.07692307692307691	14.884751726347195
0.046153846153846184	-0.07692307692307691	12.533045068186944
0.056410256410256376	-0.07692307692307691	10.052309435966977
0.06666666666666665	-0.07692307692307691	7.626871935486878
0.07692307692307693	-0.07692307692307691	5.441059672546296
0.0871794871794872	-0.07692307692307691	3.665149931325017
0.09743589743589748	-0.07692307692307691	2.3243750445280607
0.1076923076923077	-0.07692307692307691	1.358398606190352
0.11794871794871797	-0.07692307692307691	0.7057782477120047
0.1282051282051282	-0.07692307692307691	0.3050716004931501
0.13846153846153847	-0.07692307692307691	0.09483629593390815
0.14871794871794874	-0.07692307692307691	0.013629965434405684
0.15897435897435896	-0.07692307692307691	0.000010240394766646378
0.16923076923076924	-0.07692307692307691	0.0
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0
-0.158974358974359	-0.06666666666666668	0.000014354222183614402
-0.14871794871794874	-0.06666666666666668	0.019105469726391853
-0.13846153846153847	-0.06666666666666668	0.13293445164246123
-0.1282051282051282	-0.06666666666666668	0.427626633072084
-0.11794871794871796	-0.06666666666666668	0.9893073471169497
-0.1076923076923077	-0.06666666666666668	1.9041019268787525
-0.09743589743589745	-0.06666666666666668	3.2581357054591833
-0.08717948717948718	-0.06666666666666668	5.137534015959938
-0.07692307692307691	-0.06666666666666668	7.626871935486872
-0.06666666666666668	-0.06666666666666668	10.69078066057955
-0.056410256410256404	-0.06666666666666668	14.090578184768841
-0.046153846153846156	-0.06666666666666668	17.567888508749643
-0.03589743589743591	-0.06666666666666668	20.8643356332169
-0.025641025641025633	-0.06666666666666668	23.721543558865527
-0.015384615384615385	-0.06666666666666668	25.88113628639045
-0.005128205128205138	-0.06666666666666668	27.084737816486587
0.00512820512820511	-0.06666666666666668	27.08473781648659
0.015384615384615385	-0.06666666666666668	25.88113628639045
0.02564102564102566	-0.06666666666666668	23.721543558865523
0.03589743589743591	-0.06666666666666668	20.8643356332169
0.046153846153846184	-0.06666666666666668	17.567888508749633
0.056410256410256376	-0.06666666666666668	14.09057818476885
0.06666666666666665	-0.06666666666666668	10.690780660579557
0.07692307692307693	-0.06666666666666668	7.62687193548687
0.0871794871794872	-0.06666666666666668	5.13753401595993
0.09743589743589748	-0.06666666666666668	3.258135705459178
0.1076923076923077	-0.06666666666666668	1.9041019268787525
0.11794871794871797	-0.06666666666666668	0.9893073471169485
0.1282051282051282	-0.06666666666666668	0.427626633072084
0.13846153846153847	-0.06666666666666668	0.13293445164246123
0.14871794871794874	-0.06666666666666668	0.019105469726391853
0.15897435897435896	-0.06666666666666668	0.000014354222183615893
0.16923076923076924	-0.06666666666666668	0.0
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.0
-0.158974358974359	-0.056410256410256404	0.000018919038410876672
-0.14871794871794874	-0.056410256410256404	0.025181240124878282
-0.13846153846153847	-0.056410256410256404	0.17520921472313974
-0.1282051282051282	-0.056410256410256404	0.5636170732984631
-0.11794871794871796	-0.056410256410256404	1.3039190463161123
-0.1076923076923077	-0.056410256410256404	2.509629364241358
-0.09743589743589745	-0.056410256410256404	4.294262257539465
-0.08717948717948718	-0.056410256410256404	6.7713319566757075
-0.07692307692307691	-0.056410256410256404	10.05230943596697
-0.06666666666666668	-0.056410256410256404	14.090578184768841
-0.056410256410256404	-0.056410256410256404	18.571552432385268
-0.046153846153846156	-0.056410256410256404	23.154689487420423
-0.03589743589743591	-0.056410256410256404	27.499446658478526
-0.025641025641025633	-0.056410256410256404	31.265281254163767
-0.015384615384615385	-0.056410256410256404	34.11165058308034
-0.005128205128205138	-0.056410256410256404	35.69801195383245
0.00512820512820511	-0.056410256410256404	35.69801195383245
0.015384615384615385	-0.056410256410256404	34.11165058308034
0.02564102564102566	-0.056410256410256404	31.26528125416376
0.03589743589743591	-0.056410256410256404	27.499446658478526
0.046153846153846184	-0.056410256410256404	23.154689487420413
0.056410256410256376	-0.056410256410256404	18.57155243238528
0.06666666666666665	-0.056410256410256404	14.09057818476885
0.07692307692307693	-0.056410256410256404	10.052309435966968
0.0871794871794872	-0.056410256410256404	6.771331956675698
0.09743589743589748	-0.056410256410256404	4.294262257539458
0.1076923076923077	-0.056410256410256404	2.509629364241358
0.11794871794871797	-0.056410256410256404	1.3039190463161106
0.1282051282051282	-0.056410256410256404	0.5636170732984631
0.13846153846153847	-0.056410256410256404	0.17520921472313974
0.14871794871794874	-0.056410256410256404	0.025181240124878282
0.15897435897435896	-0.056410256410256404	0.000018919038410878637
0.16923076923076924	-0.056410256410256404	0.0
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.0
-0.158974358974359	-0.046153846153846156	0.000023587928978975823
-0.14871794871794874	-0.046153846153846156	0.031395533471018595
-0.13846153846153847	-0.046153846153846156	0.21844781027430865
-0.1282051282051282	-0.046153846153846156	0.7027079922127137
-0.11794871794871796	-0.046153846153846156	1.6257036531600935
-0.1076923076923077	-0.046153846153846156	3.1289623669903164
-0.09743589743589745	-0.046153846153846156	5.354011707577245
-0.08717948717948718	-0.046153846153846156	8.442379248794747
-0.07692307692307691	-0.046153846153846156	12.53304506818695
-0.06666666666666668	-0.046153846153846156	17.567888508749643
-0.056410256410256404	-0.046153846153846156	23.154689487420423
-0.046153846153846156	-0.046153846153846156	28.868865282577673
-0.03589743589743591	-0.046153846153846156	34.28583317259981
-0.025641025641025633	-0.046153846153846156	38.981010435865244
-0.015384615384615385	-0.046153846153846156	42.52981435075238
-0.005128205128205138	-0.046153846153846156	44.507662195639625
0.00512820512820511	-0.046153846153846156	44.50766219563963
0.015384615384615385	-0.046153846153846156	42.52981435075238
0.02564102564102566	-0.046153846153846156	38.98101043586524
0.03589743589743591	-0.046153846153846156	34.28583317259981
0.046153846153846184	-0.046153846153846156	28.868865282577655
0.056410256410256376	-0.046153846153846156	23.15468948742044
0.06666666666666665	-0.046153846153846156	17.567888508749654
0.07692307692307693	-0.046153846153846156	12.533045068186949
0.0871794871794872	-0.046153846153846156	8.442379248794737
0.09743589743589748	-0.046153846153846156	5.354011707577235
0.1076923076923077	-0.046153846153846156	3.1289623669903164
0.11794871794871797	-0.046153846153846156	1.6257036531600917
0.1282051282051282	-0.046153846153846156	0.7027079922127137
0.13846153846153847	-0.046153846153846156	0.21844781027430865
0.14871794871794874	-0.046153846153846156	0.031395533471018595
0.15897435897435896	-0.046153846153846156	0.000023587928978978273
0.16923076923076924	-0.046153846153846156	0.0
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.0
-0.158974358974359	-0.03589743589743591	0.000028013979418455576
-0.14871794871794874	-0.03589743589743591	0.03728660660596648
-0.13846153846153847	-0.03589743589743591	0.25943746339433316
-0.1282051282051282	-0.03589743589743591	0.8345644608552634
-0.11794871794871796	-0.03589743589743591	1.9307514754994963
-0.1076923076923077	-0.03589743589743591	3.7160823838377812
-0.09743589743589745	-0.03589743589743591	6.358641062380861
-0.08717948717948718	-0.03589743589743591	10.026511387639484
-0.07692307692307691	-0.03589743589743591	14.884751726347195
-0.06666666666666668	-0.03589743589743591	20.8643356332169
-0.056410256410256404	-0.03589743589743591	27.499446658478526
-0.046153846153846156	-0.03589743589743591	34.28583317259981
-0.03589743589743591	-0.03589743589743591	40.71924354604853
-0.025641025641025633	-0.03589743589743591	46.295426149292474
-0.015384615384615385	-0.03589743589743591	50.51012935279938
-0.005128205128205138	-0.03589743589743591	52.859101527037026
0.00512820512820511	-0.03589743589743591	52.85910152703703
0.015384615384615385	-0.03589743589743591	50.51012935279938
0.02564102564102566	-0.03589743589743591	46.29542614929247
0.03589743589743591	-0.03589743589743591	40.71924354604853
0.046153846153846184	-0.03589743589743591	34.28583317259979
0.056410256410256376	-0.03589743589743591	27.499446658478544
0.06666666666666665	-0.03589743589743591	20.86433563321691
0.07692307692307693	-0.03589743589743591	14.884751726347192
0.0871794871794872	-0.03589743589743591	10.026511387639472
0.09743589743589748	-0.03589743589743591	6.358641062380849
0.1076923076923077	-0.03589743589743591	3.7160823838377812
0.11794871794871797	-0.03589743589743591	1.9307514754994943
0.1282051282051282	-0.03589743589743591	0.8345644608552634
0.13846153846153847	-0.03589743589743591	0.25943746339433316
0.14871794871794874	-0.03589743589743591	0.03728660660596648
0.15897435897435896	-0.03589743589743591	0.000028013979418458487
0.16923076923076924	-0.03589743589743591	0.0
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.0
-0.158974358974359	-0.025641025641025633	0.00003185027525985965
-0.14871794871794874	-0.025641025641025633	0.04239271637087559
-0.13846153846153847	-0.025641025641025633	0.2949653991815785
-0.1282051282051282	-0.025641025641025633	0.9488515502665394
-0.11794871794871796	-0.025641025641025633	2.195152821184923
-0.1076923076923077	-0.025641025641025633	4.224970863495905
-0.09743589743589745	-0.025641025641025633	7.229407328758652
-0.08717948717948718	-0.025641025641025633	11.399563868532343
-0.07692307692307691	-0.025641025641025633	16.923102304648072
-0.06666666666666668	-0.025641025641025633	23.721543558865527
-0.056410256410256404	-0.025641025641025633	31.265281254163767
-0.046153846153846156	-0.025641025641025633	38.981010435865244
-0.03589743589743591	-0.025641025641025633	46.295426149292474
-0.025641025641025633	-0.025641025641025633	52.635223439767934
-0.015384615384615385	-0.025641025641025633	57.427097352614126
-0.005128205128205138	-0.025641025641025633	60.09774293315352
0.00512820512820511	-0.025641025641025633	60.097742933153526
0.015384615384615385	-0.025641025641025633	57.427097352614126
0.02564102564102566	-0.025641025641025633	52.63522343976793
0.03589743589743591	-0.025641025641025633	46.295426149292474
0.046153846153846184	-0.025641025641025633	38.98101043586522
0.056410256410256376	-0.025641025641025633	31.265281254163785
0.06666666666666665	-0.025641025641025633	23.72154355886554
0.07692307692307693	-0.025641025641025633	16.92310230464807
0.0871794871794872	-0.025641025641025633	11.39956386853233
0.09743589743589748	-0.025641025641025633	7.229407328758639
0.1076923076923077	-0.025641025641025633	4.224970863495905
0.11794871794871797	-0.025641025641025633	2.1951528211849203
0.1282051282051282	-0.025641025641025633	0.9488515502665394
0.13846153846153847	-0.025641025641025633	0.2949653991815785
0.14871794871794874	-0.025641025641025633	0.04239271637087559
0.15897435897435896	-0.025641025641025633	0.00003185027525986296
0.16923076923076924	-0.025641025641025633	0.0
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.0
-0.158974358974359	-0.015384615384615385	0.000034749902033731755
-0.14871794871794874	-0.015384615384615385	0.04625211960689959
-0.13846153846153847	-0.015384615384615385	0.3218188427344097
-0.1282051282051282	-0.015384615384615385	1.035234331486969
-0.11794871794871796	-0.015384615384615385	2.394997998066975
-0.1076923076923077	-0.015384615384615385	4.609609254676838
-0.09743589743589745	-0.015384615384615385	7.887567513518959
-0.08717948717948718	-0.015384615384615385	12.437372186795749
-0.07692307692307691	-0.015384615384615385	18.46376969728996
-0.06666666666666668	-0.015384615384615385	25.88113628639045
-0.056410256410256404	-0.015384615384615385	34.11165058308034
-0.046153846153846156	-0.015384615384615385	42.52981435075238
-0.03589743589743591	-0.015384615384615385	50.51012935279938
-0.025641025641025633	-0.015384615384615385	57.427097352614126
-0.015384615384615385	-0.015384615384615385	62.655220113589394
-0.005128205128205138	-0.015384615384615385	65.56899939911798
0.00512820512820511	-0.015384615384615385	65.56899939911798
0.015384615384615385	-0.015384615384615385	62.655220113589394
0.02564102564102566	-0.015384615384615385	57.42709735261411
0.03589743589743591	-0.015384615384615385	50.51012935279938
0.046153846153846184	-0.015384615384615385	42.52981435075235
0.056410256410256376	-0.015384615384615385	34.11165058308036
0.06666666666666665	-0.015384615384615385	25.881136286390465
0.07692307692307693	-0.015384615384615385	18.463769697289955
0.0871794871794872	-0.015384615384615385	12.437372186795733
0.09743589743589748	-0.015384615384615385	7.8875675135189445
0.1076923076923077	-0.015384615384615385	4.609609254676838
0.11794871794871797	-0.015384615384615385	2.3949979980669722
0.1282051282051282	-0.015384615384615385	1.035234331486969
0.13846153846153847	-0.015384615384615385	0.3218188427344097
0.14871794871794874	-0.015384615384615385	0.04625211960689959
0.15897435897435896	-0.015384615384615385	0.00003474990203373536
0.16923076923076924	-0.015384615384615385	0.0
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0
-0.158974358974359	-0.005128205128205138	0.0000363659452706156
-0.14871794871794874	-0.005128205128205138	0.048403073155192114
-0.13846153846153847	-0.005128205128205138	0.33678501915119197
-0.1282051282051282	-0.005128205128205138	1.0833778755569787
-0.11794871794871796	-0.005128205128205138	2.506377313996254
-0.1076923076923077	-0.005128205128205138	4.82397900609273
-0.09743589743589745	-0.005128205128205138	8.254378623470114
-0.08717948717948718	-0.005128205128205138	13.01577183775212
-0.07692307692307691	-0.005128205128205138	19.32242679847322
-0.06666666666666668	-0.005128205128205138	27.084737816486587
-0.056410256410256404	-0.005128205128205138	35.69801195383245
-0.046153846153846156	-0.005128205128205138	44.507662195639625
-0.03589743589743591	-0.005128205128205138	52.859101527037026
-0.025641025641025633	-0.005128205128205138	60.09774293315352
-0.015384615384615385	-0.005128205128205138	65.56899939911798
-0.005128205128205138	-0.005128205128205138	68.61828391005928
0.00512820512820511	-0.005128205128205138	68.61828391005929
0.015384615384615385	-0.005128205128205138	65.56899939911798
0.02564102564102566	-0.005128205128205138	60.0977429331535
0.03589743589743591	-0.005128205128205138	52.859101527037026
0.046153846153846184	-0.005128205128205138	44.5076621956396
0.056410256410256376	-0.005128205128205138	35.69801195383247
0.06666666666666665	-0.005128205128205138	27.084737816486605
0.07692307692307693	-0.005128205128205138	19.322426798473213
0.0871794871794872	-0.005128205128205138	13.015771837752101
0.09743589743589748	-0.005128205128205138	8.2543786234701
0.1076923076923077	-0.005128205128205138	4.82397900609273
0.11794871794871797	-0.005128205128205138	2.5063773139962504
0.1282051282051282	-0.005128205128205138	1.0833778755569787
0.13846153846153847	-0.005128205128205138	0.33678501915119197
0.14871794871794874	-0.005128205128205138	0.048403073155192114
0.15897435897435896	-0.005128205128205138	0.00003636594527061938
0.16923076923076924	-0.005128205128205138	0.0
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.0
-0.158974358974359	0.00512820512820511	0.000036365945270615615
-0.14871794871794874	0.00512820512820511	0.04840307315519212
-0.13846153846153847	0.00512820512820511	0.336785019151192
-0.1282051282051282	0.00512820512820511	1.083377875556979
-0.11794871794871796	0.00512820512820511	2.5063773139962544
-0.1076923076923077	0.00512820512820511	4.823979006092731
-0.09743589743589745	0.00512820512820511	8.254378623470116
-0.08717948717948718	0.00512820512820511	13.015771837752121
-0.07692307692307691	0.00512820512820511	19.322426798473224
-0.06666666666666668	0.00512820512820511	27.08473781648659
-0.056410256410256404	0.00512820512820511	35.69801195383245
-0.046153846153846156	0.00512820512820511	44.50766219563963
-0.03589743589743591	0.00512820512820511	52.85910152703703
-0.025641025641025633	0.00512820512820511	60.097742933153526
-0.015384615384615385	0.00512820512820511	65.56899939911798
-0.005128205128205138	0.00512820512820511	68.61828391005929
0.00512820512820511	0.00512820512820511	68.6182839100593
0.015384615384615385	0.00512820512820511	65.56899939911798
0.02564102564102566	0.00512820512820511	60.09774293315352
0.03589743589743591	0.00512820512820511	52.85910152703703
0.046153846153846184	0.00512820512820511	44.5076621956396
0.056410256410256376	0.00512820512820511	35.69801195383248
0.06666666666666665	0.00512820512820511	27.08473781648661
0.07692307692307693	0.00512820512820511	19.322426798473217
0.0871794871794872	0.00512820512820511	13.015771837752105
0.09743589743589748	0.00512820512820511	8.254378623470101
0.1076923076923077	0.00512820512820511	4.823979006092731
0.11794871794871797	0.00512820512820511	2.506377313996251
0.1282051282051282	0.00512820512820511	1.083377875556979
0.13846153846153847	0.00512820512820511	0.336785019151192
0.14871794871794874	0.00512820512820511	0.04840307315519212
0.15897435897435896	0.00512820512820511	0.00003636594527061939
0.16923076923076924	0.00512820512820511	0.0
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.0
-0.158974358974359	0.015384615384615385	0.000034749902033731755
-0.14871794871794874	0.015384615384615385	0.04625211960689959
-0.13846153846153847	0.015384615384615385	0.3218188427344097
-0.1282051282051282	0.015384615384615385	1.035234331486969
-0.11794871794871796	0.015384615384615385	2.394997998066975
-0.1076923076923077	0.015384615384615385	4.609609254676838
-0.09743589743589745	0.015384615384615385	7.887567513518959
-0.08717948717948718	0.015384615384615385	12.437372186795749
-0.07692307692307691	0.015384615384615385	18.46376969728996
-0.06666666666666668	0.015384615384615385	25.88113628639045
-0.056410256410256404	0.015384615384615385	34.11165058308034
-0.046153846153846156	0.015384615384615385	42.52981435075238
-0.03589743589743591	0.015384615384615385	50.51012935279938
-0.025641025641025633	0.015384615384615385	57.427097352614126
-0.015384615384615385	0.015384615384615385	62.655220113589394
-0.005128205128205138	0.015384615384615385	65.56899939911798
0.00512820512820511	0.015384615384615385	65.56899939911798
0.015384615384615385	0.015384615384615385	62.655220113589394
0.02564102564102566	0.015384615384615385	57.42709735261411
0.03589743589743591	0.015384615384615385	50.51012935279938
0.046153846153846184	0.015384615384615385	42.52981435075235
0.056410256410256376	0.015384615384615385	34.11165058308036
0.06666666666666665	0.015384615384615385	25.881136286390465
0.07692307692307693	0.015384615384615385	18.463769697289955
0.0871794871794872	0.015384615384615385	12.437372186795733
0.09743589743589748	0.015384615384615385	7.8875675135189445
0.1076923076923077	0.015384615384615385	4.609609254676838
0.11794871794871797	0.015384615384615385	2.3949979980669722
0.1282051282051282	0.015384615384615385	1.035234331486969
0.13846153846153847	0.015384615384615385	0.3218188427344097
0.14871794871794874	0.015384615384615385	0.04625211960689959
0.15897435897435896	0.015384615384615385	0.00003474990203373536
0.16923076923076924	0.015384615384615385	0.0
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.0
-0.158974358974359	0.02564102564102566	0.000031850275259859646
-0.14871794871794874	0.02564102564102566	0.042392716370875584
-0.13846153846153847	0.02564102564102566	0.29496539918157844
-0.1282051282051282	0.02564102564102566	0.9488515502665393
-0.11794871794871796	0.02564102564102566	2.1951528211849225
-0.1076923076923077	0.02564102564102566	4.224970863495904
-0.09743589743589745	0.02564102564102566	7.2294073287586516
-0.08717948717948718	0.02564102564102566	11.399563868532342
-0.07692307692307691	0.02564102564102566	16.923102304648072
-0.06666666666666668	0.02564102564102566	23.721543558865523
-0.056410256410256404	0.02564102564102566	31.26528125416376
-0.046153846153846156	0.02564102564102566	38.98101043586524
-0.03589743589743591	0.02564102564102566	46.29542614929247
-0.025641025641025633	0.02564102564102566	52.63522343976793
-0.015384615384615385	0.02564102564102566	57.42709735261411
-0.005128205128205138	0.02564102564102566	60.0977429331535
0.00512820512820511	0.02564102564102566	60.09774293315352
0.015384615384615385	0.02564102564102566	57.42709735261411
0.02564102564102566	0.02564102564102566	52.63522343976792
0.03589743589743591	0.02564102564102566	46.29542614929247
0.046153846153846184	0.02564102564102566	38.98101043586521
0.056410256410256376	0.02564102564102566	31.26528125416378
0.06666666666666665	0.02564102564102566	23.721543558865537
0.07692307692307693	0.02564102564102566	16.923102304648065
0.0871794871794872	0.02564102564102566	11.399563868532328
0.09743589743589748	0.02564102564102566	7.229407328758638
0.1076923076923077	0.02564102564102566	4.224970863495904
0.11794871794871797	0.02564102564102566	2.1951528211849203
0.1282051282051282	0.02564102564102566	0.9488515502665393
0.13846153846153847	0.02564102564102566	0.29496539918157844
0.14871794871794874	0.02564102564102566	0.042392716370875584
0.15897435897435896	0.02564102564102566	0.00003185027525986295
0.16923076923076924	0.02564102564102566	0.0
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.0
-0.158974358974359	0.03589743589743591	0.000028013979418455576
-0.14871794871794874	0.03589743589743591	0.03728660660596648
-0.13846153846153847	0.03589743589743591	0.25943746339433316
-0.1282051282051282	0.03589743589743591	0.8345644608552634
-0.11794871794871796	0.03589743589743591	1.9307514754994963
-0.1076923076923077	0.03589743589743591	3.7160823838377812
-0.09743589743589745	0.03589743589743591	6.358641062380861
-0.08717948717948718	0.03589743589743591	10.026511387639484
-0.07692307692307691	0.03589743589743591	14.884751726347195
-0.06666666666666668	0.03589743589743591	20.8643356332169
-0.056410256410256404	0.03589743589743591	27.499446658478526
-0.046153846153846156	0.03589743589743591	34.28583317259981
-0.03589743589743591	0.03589743589743591	40.71924354604853
-0.025641025641025633	0.03589743589743591	46.295426149292474
-0.015384615384615385	0.03589743589743591	50.51012935279938
-0.005128205128205138	0.03589743589743591	52.859101527037026
0.00512820512820511	0.03589743589743591	52.85910152703703
0.015384615384615385	0.03589743589743591	50.51012935279938
0.02564102564102566	0.03589743589743591	46.29542614929247
0.03589743589743591	0.03589743589743591	40.71924354604853
0.046153846153846184	0.03589743589743591	34.28583317259979
0.056410256410256376	0.03589743589743591	27.499446658478544
0.06666666666666665	0.03589743589743591	20.86433563321691
0.07692307692307693	0.03589743589743591	14.884751726347192
0.0871794871794872	0.03589743589743591	10.026511387639472
0.09743589743589748	0.03589743589743591	6.358641062380849
0.1076923076923077	0.03589743589743591	3.7160823838377812
0.11794871794871797	0.03589743589743591	1.9307514754994943
0.1282051282051282	0.03589743589743591	0.8345644608552634
0.13846153846153847	0.03589743589743591	0.25943746339433316
0.14871794871794874	0.03589743589743591	0.03728660660596648
0.15897435897435896	0.03589743589743591	0.000028013979418458487
0.16923076923076924	0.03589743589743591	0.0
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.0
-0.158974358974359	0.046153846153846184	0.00002358792897897581
-0.14871794871794874	0.046153846153846184	0.03139553347101858
-0.13846153846153847	0.046153846153846184	0.21844781027430848
-0.1282051282051282	0.046153846153846184	0.7027079922127132
-0.11794871794871796	0.046153846153846184	1.6257036531600924
-0.1076923076923077	0.046153846153846184	3.128962366990314
-0.09743589743589745	0.046153846153846184	5.35401170757724
-0.08717948717948718	0.046153846153846184	8.442379248794742
-0.07692307692307691	0.046153846153846184	12.533045068186944
-0.06666666666666668	0.046153846153846184	17.567888508749633
-0.056410256410256404	0.046153846153846184	23.154689487420413
-0.046153846153846156	0.046153846153846184	28.868865282577655
-0.03589743589743591	0.046153846153846184	34.28583317259979
-0.025641025641025633	0.046153846153846184	38.98101043586522
-0.015384615384615385	0.046153846153846184	42.52981435075235
-0.005128205128205138	0.046153846153846184	44.5076621956396
0.00512820512820511	0.046153846153846184	44.5076621956396
0.015384615384615385	0.046153846153846184	42.52981435075235
0.02564102564102566	0.046153846153846184	38.98101043586521
0.03589743589743591	0.046153846153846184	34.28583317259979
0.046153846153846184	0.046153846153846184	28.868865282577637
0.056410256410256376	0.046153846153846184	23.154689487420423
0.06666666666666665	0.046153846153846184	17.567888508749643
0.07692307692307693	0.046153846153846184	12.53304506818694
0.0871794871794872	0.046153846153846184	8.442379248794731
0.09743589743589748	0.046153846153846184	5.354011707577231
0.1076923076923077	0.046153846153846184	3.128962366990314
0.11794871794871797	0.046153846153846184	1.6257036531600906
0.1282051282051282	0.046153846153846184	0.7027079922127132
0.13846153846153847	0.046153846153846184	0.21844781027430848
0.14871794871794874	0.046153846153846184	0.03139553347101858
0.15897435897435896	0.046153846153846184	0.00002358792897897826
0.16923076923076924	0.046153846153846184	0.0
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.0
-0.158974358974359	0.056410256410256376	0.000018919038410876686
-0.14871794871794874	0.056410256410256376	0.025181240124878292
-0.13846153846153847	0.056410256410256376	0.17520921472313986
-0.1282051282051282	0.056410256410256376	0.5636170732984634
-0.11794871794871796	0.056410256410256376	1.303919046316113
-0.1076923076923077	0.056410256410256376	2.5096293642413596
-0.09743589743589745	0.056410256410256376	4.294262257539469
-0.08717948717948718	0.056410256410256376	6.771331956675712
-0.07692307692307691	0.056410256410256376	10.052309435966977
-0.06666666666666668	0.056410256410256376	14.09057818476885
-0.056410256410256404	0.056410256410256376	18.57155243238528
-0.046153846153846156	0.056410256410256376	23.15468948742044
-0.03589743589743591	0.056410256410256376	27.499446658478544
-0.025641025641025633	0.056410256410256376	31.265281254163785
-0.015384615384615385	0.056410256410256376	34.11165058308036
-0.005128205128205138	0.056410256410256376	35.69801195383247
0.00512820512820511	0.056410256410256376	35.69801195383248
0.015384615384615385	0.056410256410256376	34.11165058308036
0.02564102564102566	0.056410256410256376	31.26528125416378
0.03589743589743591	0.056410256410256376	27.499446658478544
0.046153846153846184	0.056410256410256376	23.154689487420423
0.056410256410256376	0.056410256410256376	18.571552432385293
0.06666666666666665	0.056410256410256376	14.090578184768859
0.07692307692307693	0.056410256410256376	10.052309435966974
0.0871794871794872	0.056410256410256376	6.771331956675702
0.09743589743589748	0.056410256410256376	4.294262257539461
0.1076923076923077	0.056410256410256376	2.5096293642413596
0.11794871794871797	0.056410256410256376	1.3039190463161114
0.1282051282051282	0.056410256410256376	0.5636170732984634
0.13846153846153847	0.056410256410256376	0.17520921472313986
0.14871794871794874	0.056410256410256376	0.025181240124878292
0.15897435897435896	0.056410256410256376	0.00001891903841087865
0.16923076923076924	0.056410256410256376	0.0
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0
-0.158974358974359	0.06666666666666665	0.00001435422218361441
-0.14871794871794874	0.06666666666666665	0.01910546972639186
-0.13846153846153847	0.06666666666666665	0.13293445164246132
-0.1282051282051282	0.06666666666666665	0.42762663307208426
-0.11794871794871796	0.06666666666666665	0.9893073471169502
-0.1076923076923077	0.06666666666666665	1.9041019268787538
-0.09743589743589745	0.06666666666666665	3.2581357054591855
-0.08717948717948718	0.06666666666666665	5.137534015959941
-0.07692307692307691	0.06666666666666665	7.626871935486878
-0.06666666666666668	0.06666666666666665	10.690780660579557
-0.056410256410256404	0.06666666666666665	14.09057818476885
-0.046153846153846156	0.06666666666666665	17.567888508749654
-0.03589743589743591	0.06666666666666665	20.86433563321691
-0.025641025641025633	0.06666666666666665	23.72154355886554
-0.015384615384615385	0.06666666666666665	25.881136286390465
-0.005128205128205138	0.06666666666666665	27.084737816486605
0.00512820512820511	0.06666666666666665	27.08473781648661
0.015384615384615385	0.06666666666666665	25.881136286390465
0.02564102564102566	0.06666666666666665	23.721543558865537
0.03589743589743591	0.06666666666666665	20.86433563321691
0.046153846153846184	0.06666666666666665	17.567888508749643
0.056410256410256376	0.06666666666666665	14.090578184768859
0.06666666666666665	0.06666666666666665	10.690780660579566
0.07692307692307693	0.06666666666666665	7.626871935486874
0.0871794871794872	0.06666666666666665	5.137534015959933
0.09743589743589748	0.06666666666666665	3.2581357054591797
0.1076923076923077	0.06666666666666665	1.9041019268787538
0.11794871794871797	0.06666666666666665	0.9893073471169491
0.1282051282051282	0.06666666666666665	0.42762663307208426
0.13846153846153847	0.06666666666666665	0.13293445164246132
0.14871794871794874	0.06666666666666665	0.01910546972639186
0.15897435897435896	0.06666666666666665	0.000014354222183615902
0.16923076923076924	0.06666666666666665	0.0
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0
-0.158974358974359	0.07692307692307693	0.00001024039476664531
-0.14871794871794874	0.07692307692307693	0.01362996543440568
-0.13846153846153847	0.07692307692307693	0.0948362959339081
-0.1282051282051282	0.07692307692307693	0.30507160049314996
-0.11794871794871796	0.07692307692307693	0.7057782477120053
-0.1076923076923077	0.07692307692307693	1.3583986061903517
-0.09743589743589745	0.07692307692307693	2.3243750445280638
-0.08717948717948718	0.07692307692307693	3.66514993132502
-0.07692307692307691	0.07692307692307693	5.441059672546296
-0.06666666666666668	0.07692307692307693	7.62687193548687
-0.056410256410256404	0.07692307692307693	10.052309435966968
-0.046153846153846156	0.07692307692307693	12.533045068186949
-0.03589743589743591	0.07692307692307693	14.884751726347192
-0.025641025641025633	0.07692307692307693	16.92310230464807
-0.015384615384615385	0.07692307692307693	18.463769697289955
-0.005128205128205138	0.07692307692307693	19.322426798473213
0.00512820512820511	0.07692307692307693	19.322426798473217
0.015384615384615385	0.07692307692307693	18.463769697289955
0.02564102564102566	0.07692307692307693	16.923102304648065
0.03589743589743591	0.07692307692307693	14.884751726347192
0.046153846153846184	0.07692307692307693	12.53304506818694
0.056410256410256376	0.07692307692307693	10.052309435966974
0.06666666666666665	0.07692307692307693	7.626871935486874
0.07692307692307693	0.07692307692307693	5.441059672546294
0.0871794871794872	0.07692307692307693	3.6651499313250158
0.09743589743589748	0.07692307692307693	2.3243750445280598
0.1076923076923077	0.07692307692307693	1.3583986061903517
0.11794871794871797	0.07692307692307693	0.7057782477120044
0.1282051282051282	0.07692307692307693	0.30507160049314996
0.13846153846153847	0.07692307692307693	0.0948362959339081
0.14871794871794874	0.07692307692307693	0.01362996543440568
0.15897435897435896	0.07692307692307693	0.000010240394766646374
0.16923076923076924	0.07692307692307693	0.0
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.0
-0.158974358974359	0.0871794871794872	6.898028037642656e-6
-0.14871794871794874	0.0871794871794872	0.009181275318102896
-0.13846153846153847	0.0871794871794872	0.0638826376566126
-0.1282051282051282	0.0871794871794872	0.20549915326942553
-0.11794871794871796	0.0871794871794872	0.475418990382399
-0.1076923076923077	0.0871794871794872	0.9150303172213928
-0.09743589743589745	0.0871794871794872	1.5657213020122653
-0.08717948717948718	0.0871794871794872	2.468880112980876
-0.07692307692307691	0.0871794871794872	3.665149931325017
-0.06666666666666668	0.0871794871794872	5.13753401595993
-0.056410256410256404	0.0871794871794872	6.771331956675698
-0.046153846153846156	0.0871794871794872	8.442379248794737
-0.03589743589743591	0.0871794871794872	10.026511387639472
-0.025641025641025633	0.0871794871794872	11.39956386853233
-0.015384615384615385	0.0871794871794872	12.437372186795733
-0.005128205128205138	0.0871794871794872	13.015771837752101
0.00512820512820511	0.0871794871794872	13.015771837752105
0.015384615384615385	0.0871794871794872	12.437372186795733
0.02564102564102566	0.0871794871794872	11.399563868532328
0.03589743589743591	0.0871794871794872	10.026511387639472
0.046153846153846184	0.0871794871794872	8.442379248794731
0.056410256410256376	0.0871794871794872	6.771331956675702
0.06666666666666665	0.0871794871794872	5.137534015959933
0.07692307692307693	0.0871794871794872	3.6651499313250158
0.0871794871794872	0.0871794871794872	2.468880112980873
0.09743589743589748	0.0871794871794872	1.5657213020122627
0.1076923076923077	0.0871794871794872	0.9150303172213928
0.11794871794871797	0.0871794871794872	0.47541899038239843
0.1282051282051282	0.0871794871794872	0.20549915326942553
0.13846153846153847	0.0871794871794872	0.0638826376566126
0.14871794871794874	0.0871794871794872	0.009181275318102896
0.15897435897435896	0.0871794871794872	6.898028037643373e-6
0.16923076923076924	0.0871794871794872	0.0
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0
-0.158974358974359	0.09743589743589748	4.374610732869809e-6
-0.14871794871794874	0.09743589743589748	0.005822606885450045
-0.13846153846153847	0.09743589743589748	0.040513269997109816
-0.1282051282051282	0.09743589743589748	0.1303240283429328
-0.11794871794871796	0.09743589743589748	0.3015025463201388
-0.1076923076923077	0.09743589743589748	0.580296488325949
-0.09743589743589745	0.09743589743589748	0.9929535187575838
-0.08717948717948718	0.09743589743589748	1.5657213020122644
-0.07692307692307691	0.09743589743589748	2.3243750445280607
-0.06666666666666668	0.09743589743589748	3.258135705459178
-0.056410256410256404	0.09743589743589748	4.294262257539458
-0.046153846153846156	0.09743589743589748	5.354011707577235
-0.03589743589743591	0.09743589743589748	6.358641062380849
-0.025641025641025633	0.09743589743589748	7.229407328758639
-0.015384615384615385	0.09743589743589748	7.8875675135189445
-0.005128205128205138	0.09743589743589748	8.2543786234701
0.00512820512820511	0.09743589743589748	8.254378623470101
0.015384615384615385	0.09743589743589748	7.8875675135189445
0.02564102564102566	0.09743589743589748	7.229407328758638
0.03589743589743591	0.09743589743589748	6.358641062380849
0.046153846153846184	0.09743589743589748	5.354011707577231
0.056410256410256376	0.09743589743589748	4.294262257539461
0.06666666666666665	0.09743589743589748	3.2581357054591797
0.07692307692307693	0.09743589743589748	2.3243750445280598
0.0871794871794872	0.09743589743589748	1.5657213020122627
0.09743589743589748	0.09743589743589748	0.9929535187575821
0.1076923076923077	0.09743589743589748	0.580296488325949
0.11794871794871797	0.09743589743589748	0.30150254632013845
0.1282051282051282	0.09743589743589748	0.1303240283429328
0.13846153846153847	0.09743589743589748	0.040513269997109816
0.14871794871794874	0.09743589743589748	0.005822606885450045
0.15897435897435896	0.09743589743589748	4.374610732870264e-6
0.16923076923076924	0.09743589743589748	0.0
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.0
-0.158974358974359	0.1076923076923077	2.5565861826580818e-6
-0.14871794871794874	0.1076923076923077	0.003402816209118099
-0.13846153846153847	0.1076923076923077	0.023676544637597958
-0.1282051282051282	0.1076923076923077	0.07616325896757177
-0.11794871794871796	0.1076923076923077	0.17620247629498856
-0.1076923076923077	0.1076923076923077	0.3391337137157982
-0.09743589743589745	0.1076923076923077	0.58029648832595
-0.08717948717948718	0.1076923076923077	0.915030317221394
-0.07692307692307691	0.1076923076923077	1.358398606190352
-0.06666666666666668	0.1076923076923077	1.9041019268787525
-0.056410256410256404	0.1076923076923077	2.509629364241358
-0.046153846153846156	0.1076923076923077	3.1289623669903164
-0.03589743589743591	0.1076923076923077	3.7160823838377812
-0.025641025641025633	0.1076923076923077	4.224970863495905
-0.015384615384615385	0.1076923076923077	4.609609254676838
-0.005128205128205138	0.1076923076923077	4.82397900609273
0.00512820512820511	0.1076923076923077	4.823979006092731
0.015384615384615385	0.1076923076923077	4.609609254676838
0.02564102564102566	0.1076923076923077	4.224970863495904
0.03589743589743591	0.1076923076923077	3.7160823838377812
0.046153846153846184	0.1076923076923077	3.128962366990314
0.056410256410256376	0.1076923076923077	2.5096293642413596
0.06666666666666665	0.1076923076923077	1.9041019268787538
0.07692307692307693	0.1076923076923077	1.3583986061903517
0.0871794871794872	0.1076923076923077	0.9150303172213928
0.09743589743589748	0.1076923076923077	0.580296488325949
0.1076923076923077	0.1076923076923077	0.3391337137157982
0.11794871794871797	0.1076923076923077	0.17620247629498836
0.1282051282051282	0.1076923076923077	0.07616325896757177
0.13846153846153847	0.1076923076923077	0.023676544637597958
0.14871794871794874	0.1076923076923077	0.003402816209118099
0.15897435897435896	0.1076923076923077	2.556586182658347e-6
0.16923076923076924	0.1076923076923077	0.0
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.0
-0.158974358974359	0.11794871794871797	1.3283162305220269e-6
-0.14871794871794874	0.11794871794871797	0.001767988902824918
-0.13846153846153847	0.11794871794871797	0.012301536610865254
-0.1282051282051282	0.11794871794871797	0.03957186882348424
-0.11794871794871796	0.11794871794871797	0.09154888292381431
-0.1076923076923077	0.11794871794871797	0.17620247629498836
-0.09743589743589745	0.11794871794871797	0.30150254632013895
-0.08717948717948718	0.11794871794871797	0.47541899038239915
-0.07692307692307691	0.11794871794871797	0.7057782477120047
-0.06666666666666668	0.11794871794871797	0.9893073471169485
-0.056410256410256404	0.11794871794871797	1.3039190463161106
-0.046153846153846156	0.11794871794871797	1.6257036531600917
-0.03589743589743591	0.11794871794871797	1.9307514754994943
-0.025641025641025633	0.11794871794871797	2.1951528211849203
-0.015384615384615385	0.11794871794871797	2.3949979980669722
-0.005128205128205138	0.11794871794871797	2.5063773139962504
0.00512820512820511	0.11794871794871797	2.506377313996251
0.015384615384615385	0.11794871794871797	2.3949979980669722
0.02564102564102566	0.11794871794871797	2.1951528211849203
0.03589743589743591	0.11794871794871797	1.9307514754994943
0.046153846153846184	0.11794871794871797	1.6257036531600906
0.056410256410256376	0.11794871794871797	1.3039190463161114
0.06666666666666665	0.11794871794871797	0.9893073471169491
0.07692307692307693	0.11794871794871797	0.7057782477120044
0.0871794871794872	0.11794871794871797	0.47541899038239843
0.09743589743589748	0.11794871794871797	0.30150254632013845
0.1076923076923077	0.11794871794871797	0.17620247629498836
0.11794871794871797	0.11794871794871797	0.09154888292381419
0.1282051282051282	0.11794871794871797	0.03957186882348424
0.13846153846153847	0.11794871794871797	0.012301536610865254
0.14871794871794874	0.11794871794871797	0.001767988902824918
0.15897435897435896	0.11794871794871797	1.328316230522165e-6
0.16923076923076924	0.11794871794871797	0.0
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.0
-0.158974358974359	0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	0.1282051282051282	0.0007642105802884069
-0.13846153846153847	0.1282051282051282	0.005317320949700206
-0.1282051282051282	0.1282051282051282	0.017104881590812998
-0.11794871794871796	0.1282051282051282	0.039571868823484284
-0.1076923076923077	0.1282051282051282	0.07616325896757177
-0.09743589743589745	0.1282051282051282	0.13032402834293302
-0.08717948717948718	0.1282051282051282	0.2054991532694258
-0.07692307692307691	0.1282051282051282	0.3050716004931501
-0.06666666666666668	0.1282051282051282	0.427626633072084
-0.056410256410256404	0.1282051282051282	0.5636170732984631
-0.046153846153846156	0.1282051282051282	0.7027079922127137
-0.03589743589743591	0.1282051282051282	0.8345644608552634
-0.025641025641025633	0.1282051282051282	0.9488515502665394
-0.015384615384615385	0.1282051282051282	1.035234331486969
-0.005128205128205138	0.1282051282051282	1.0833778755569787
0.00512820512820511	0.1282051282051282	1.083377875556979
0.015384615384615385	0.1282051282051282	1.035234331486969
0.02564102564102566	0.1282051282051282	0.9488515502665393
0.03589743589743591	0.1282051282051282	0.8345644608552634
0.046153846153846184	0.1282051282051282	0.7027079922127132
0.056410256410256376	0.1282051282051282	0.5636170732984634
0.06666666666666665	0.1282051282051282	0.42762663307208426
0.07692307692307693	0.1282051282051282	0.30507160049314996
0.0871794871794872	0.1282051282051282	0.20549915326942553
0.09743589743589748	0.1282051282051282	0.1303240283429328
0.1076923076923077	0.1282051282051282	0.07616325896757177
0.11794871794871797	0.1282051282051282	0.03957186882348424
0.1282051282051282	0.1282051282051282	0.017104881590812998
0.13846153846153847	0.1282051282051282	0.005317320949700206
0.14871794871794874	0.1282051282051282	0.0007642105802884069
0.15897435897435896	0.1282051282051282	5.741627199762908e-7
0.16923076923076924	0.1282051282051282	0.0
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.0
-0.158974358974359	0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	0.13846153846153847	0.00023756685522644165
-0.13846153846153847	0.13846153846153847	0.0016529726868911253
-0.1282051282051282	0.13846153846153847	0.005317320949700206
-0.11794871794871796	0.13846153846153847	0.01230153661086527
-0.1076923076923077	0.13846153846153847	0.023676544637597958
-0.09743589743589745	0.13846153846153847	0.04051326999710988
-0.08717948717948718	0.13846153846153847	0.06388263765661269
-0.07692307692307691	0.13846153846153847	0.09483629593390815
-0.06666666666666668	0.13846153846153847	0.13293445164246123
-0.056410256410256404	0.13846153846153847	0.17520921472313974
-0.046153846153846156	0.13846153846153847	0.21844781027430865
-0.03589743589743591	0.13846153846153847	0.25943746339433316
-0.025641025641025633	0.13846153846153847	0.2949653991815785
-0.015384615384615385	0.13846153846153847	0.3218188427344097
-0.005128205128205138	0.13846153846153847	0.33678501915119197
0.00512820512820511	0.13846153846153847	0.336785019151192
0.015384615384615385	0.13846153846153847	0.3218188427344097
0.02564102564102566	0.13846153846153847	0.29496539918157844
0.03589743589743591	0.13846153846153847	0.25943746339433316
0.046153846153846184	0.13846153846153847	0.21844781027430848
0.056410256410256376	0.13846153846153847	0.17520921472313986
0.06666666666666665	0.13846153846153847	0.13293445164246132
0.07692307692307693	0.13846153846153847	0.0948362959339081
0.0871794871794872	0.13846153846153847	0.0638826376566126
0.09743589743589748	0.13846153846153847	0.040513269997109816
0.1076923076923077	0.13846153846153847	0.023676544637597958
0.11794871794871797	0.13846153846153847	0.012301536610865254
0.1282051282051282	0.13846153846153847	0.005317320949700206
0.13846153846153847	0.13846153846153847	0.0016529726868911253
0.14871794871794874	0.13846153846153847	0.00023756685522644165
0.15897435897435896	0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	0.13846153846153847	0.0
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	0.0
-0.158974358974359	0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	0.14871794871794874	0.00003414334135691525
-0.13846153846153847	0.14871794871794874	0.00023756685522644165
-0.1282051282051282	0.14871794871794874	0.0007642105802884069
-0.11794871794871796	0.14871794871794874	0.0017679889028249201
-0.1076923076923077	0.14871794871794874	0.003402816209118099
-0.09743589743589745	0.14871794871794874	0.0058226068854500546
-0.08717948717948718	0.14871794871794874	0.009181275318102908
-0.07692307692307691	0.14871794871794874	0.013629965434405684
-0.06666666666666668	0.14871794871794874	0.019105469726391853
-0.056410256410256404	0.14871794871794874	0.025181240124878282
-0.046153846153846156	0.14871794871794874	0.031395533471018595
-0.03589743589743591	0.14871794871794874	0.03728660660596648
-0.025641025641025633	0.14871794871794874	0.04239271637087559
-0.015384615384615385	0.14871794871794874	0.04625211960689959
-0.005128205128205138	0.14871794871794874	0.048403073155192114
0.00512820512820511	0.14871794871794874	0.04840307315519212
0.015384615384615385	0.14871794871794874	0.04625211960689959
0.02564102564102566	0.14871794871794874	0.042392716370875584
0.03589743589743591	0.14871794871794874	0.03728660660596648
0.046153846153846184	0.14871794871794874	0.03139553347101858
0.056410256410256376	0.14871794871794874	0.025181240124878292
0.06666666666666665	0.14871794871794874	0.01910546972639186
0.07692307692307693	0.14871794871794874	0.01362996543440568
0.0871794871794872	0.14871794871794874	0.009181275318102896
0.09743589743589748	0.14871794871794874	0.005822606885450045
0.1076923076923077	0.14871794871794874	0.003402816209118099
0.11794871794871797	0.14871794871794874	0.001767988902824918
0.1282051282051282	0.14871794871794874	0.0007642105802884069
0.13846153846153847	0.14871794871794874	0.00023756685522644165
0.14871794871794874	0.14871794871794874	0.00003414334135691525
0.15897435897435896	0.14871794871794874	2.56523977136866e-8
0.16923076923076924	0.14871794871794874	0.0
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	0.0
-0.158974358974359	0.15897435897435896	1.9273026080905447e-11
-0.14871794871794874	0.15897435897435896	2.56523977136866e-8
-0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
-0.1282051282051282	0.15897435897435896	5.741627199762908e-7
-0.11794871794871796	0.15897435897435896	1.3283162305221667e-6
-0.1076923076923077	0.15897435897435896	2.556586182658347e-6
-0.09743589743589745	0.15897435897435896	4.3746107328702704e-6
-0.08717948717948718	0.15897435897435896	6.898028037643382e-6
-0.07692307692307691	0.15897435897435896	0.000010240394766646378
-0.06666666666666668	0.15897435897435896	0.000014354222183615893
-0.056410256410256404	0.15897435897435896	0.000018919038410878637
-0.046153846153846156	0.15897435897435896	0.000023587928978978273
-0.03589743589743591	0.15897435897435896	0.000028013979418458487
-0.025641025641025633	0.15897435897435896	0.00003185027525986296
-0.015384615384615385	0.15897435897435896	0.00003474990203373536
-0.005128205128205138	0.15897435897435896	0.00003636594527061938
0.00512820512820511	0.15897435897435896	0.00003636594527061939
0.015384615384615385	0.15897435897435896	0.00003474990203373536
0.02564102564102566	0.15897435897435896	0.00003185027525986295
0.03589743589743591	0.15897435897435896	0.000028013979418458487
0.046153846153846184	0.15897435897435896	0.00002358792897897826
0.056410256410256376	0.15897435897435896	0.00001891903841087865
0.06666666666666665	0.15897435897435896	0.000014354222183615902
0.07692307692307693	0.15897435897435896	0.000010240394766646374
0.0871794871794872	0.15897435897435896	6.898028037643373e-6
0.09743589743589748	0.15897435897435896	4.374610732870264e-6
0.1076923076923077	0.15897435897435896	2.556586182658347e-6
0.11794871794871797	0.15897435897435896	1.328316230522165e-6
0.1282051282051282	0.15897435897435896	5.741627199762908e-7
0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
0.14871794871794874	0.15897435897435896	2.56523977136866e-8
0.15897435897435896	0.15897435897435896	1.9273026080907447e-11
0.16923076923076924	0.15897435897435896	0.0
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	0.0
-0.158974358974359	0.16923076923076924	0.0
-0.14871794871794874	0.16923076923076924	0.0
-0.13846153846153847	0.16923076923076924	0.0
-0.1282051282051282	0.16923076923076924	0.0
-0.11794871794871796	0.16923076923076924	0.0
-0.1076923076923077	0.16923076923076924	0.0
-0.09743589743589745	0.16923076923076924	0.0
-0.08717948717948718	0.16923076923076924	0.0
-0.07692307692307691	0.16923076923076924	0.0
-0.06666666666666668	0.16923076923076924	0.0
-0.056410256410256404	0.16923076923076924	0.0
-0.046153846153846156	0.16923076923076924	0.0
-0.03589743589743591	0.16923076923076924	0.0
-0.025641025641025633	0.16923076923076924	0.0
-0.015384615384615385	0.16923076923076924	0.0
-0.005128205128205138	0.16923076923076924	0.0
0.00512820512820511	0.16923076923076924	0.0
0.015384615384615385	0.16923076923076924	0.0
0.02564102564102566	0.16923076923076924	0.0
0.03589743589743591	0.16923076923076924	0.0
0.046153846153846184	0.16923076923076924	0.0
0.056410256410256376	0.16923076923076924	0.0
0.06666666666666665	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.0871794871794872	0.16923076923076924	0.0
0.09743589743589748	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.11794871794871797	0.16923076923076924	0.0
0.1282051282051282	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.14871794871794874	0.16923076923076924	0.0
0.15897435897435896	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results_final_redo/pointsource2d_tv_fast/stats.json <==
{
  "ssnr": 10.654703516147384,
  "noise_ratio": 0.2932680991042227,
  "when": "2026-07-20T02:49:10.479134Z"
}

==> results_final_redo/pointsource2d_tv_fast/valuerange.json <==
{
  "ini": 35.35783537817341,
  "min": 6.190056326253549
}
